Radar Odometry on SE(3) with Constant Acceleration Motion Prior and Polar Measurement Model

This paper presents an approach to radar odometry on $SE(3)$ which utilizes a constant acceleration motion prior. The motion prior is integrated into a sliding window optimization scheme. We use the Magnus expansion to accurately integrate the motion prior while maintaining real-time performance. In addition, we adopt a polar measurement model to better represent radar detection uncertainties. Our estimator is evaluated using a large real-world dataset from a prototype high-resolution radar sensor. The new motion prior and measurement model signifcantly improve odometry performance relative to the constant velocity motion prior and Cartesian measurement model from our previous work, particularly in roll, pitch and height.

==> data/poses_ca_cart.csv <==
x, y, z, r11, r12, r13, r21, r22, r23, r31, r32, r33
-5.40125e-10, -0, -0, 1, 0, 0, 0, 1, 0, 0, 0, 1
-0.00475207, 0.0107909, -0.0209258, 1, 0.000276109, -0.000821921, -0.000276566, 1, -0.000556759, 0.000821767, 0.000556986, 1
-0.00327076, 0.0104382, -0.018852, 1, 0.000231237, -0.000596745, -0.00023159, 1, -0.000591082, 0.000596608, 0.00059122, 1
-0.00165348, 0.00804154, -0.0104078, 1, 0.000187872, -0.000316411, -0.000188113, 1, -0.000759997, 0.000316268, 0.000760056, 1
-0.00242457, 0.00820006, -0.0145935, 1, 0.000188238, -0.000459715, -0.000188532, 1, -0.000640497, 0.000459594, 0.000640584, 1
-0.00305246, 0.0115505, -0.0129001, 1, 0.000323155, -0.000359012, -0.000323456, 1, -0.000838872, 0.000358741, 0.000838988, 1
-0.00368568, 0.011744, -0.0127834, 1, 0.000268583, -0.000421272, -0.00026885, 1, -0.000633661, 0.000421101, 0.000633774, 1
-0.00436296, 0.0110121, -0.0135092, 1, 0.000202473, -0.000436504, -0.000202704, 1, -0.000530356, 0.000436396, 0.000530445, 1
-0.00445683, 0.0117463, -0.0100875, 1, 0.000264966, -0.000235318, -0.000265137, 1, -0.000724466, 0.000235126, 0.000724529, 1
-0.00468931, 0.0106701, -0.00970301, 1, 0.000227388, -0.000255599, -0.00022769, 0.999999, -0.00118308, 0.00025533, 0.00118313, 0.999999
-0.00511679, 0.0121107, -0.00968703, 1, 0.000423473, -0.000285866, -0.000423704, 1, -0.000807089, 0.000285525, 0.00080721, 1
-0.00547206, 0.0119782, -0.0112053, 1, 0.00033003, -0.000386799, -0.000330185, 1, -0.000402732, 0.000386666, 0.000402859, 1
-0.00520506, 0.0116577, -0.0091747, 1, 0.000262095, -0.000204026, -0.000262246, 1, -0.000739503, 0.000203832, 0.000739557, 1
-0.00522252, 0.0126561, -0.00921673, 1, 0.000361234, -0.000323651, -0.000361475, 1, -0.00074356, 0.000323382, 0.000743677, 1
-0.00496352, 0.0131406, -0.0103155, 1, 0.000388885, -0.000496525, -0.000389297, 1, -0.00082989, 0.000496202, 0.000830083, 1
-0.00444968, 0.0126755, -0.00930952, 1, 0.000311546, -0.000482824, -0.000312067, 0.999999, -0.00107869, 0.000482488, 0.00107885, 0.999999
-0.00151292, 0.0134446, -0.00889495, 1, 0.00037809, -0.000525769, -0.000378896, 0.999999, -0.00153451, 0.000525188, 0.00153471, 0.999999
0.00704112, 0.0129548, -0.00360107, 1, 0.00039662, -0.000469314, -0.000397402, 0.999999, -0.00166638, 0.000468652, 0.00166657, 0.999999
0.0186075, 0.0134589, -0.00239335, 1, 0.000529495, -0.000640061, -0.0005301, 0.999999, -0.000945746, 0.00063956, 0.000946085, 0.999999
0.0333261, 0.0125817, 0.000488673, 1, 0.000487825, -0.000680269, -0.000488274, 1, -0.000658991, 0.000679947, 0.000659323, 1
0.0548339, 0.0120599, 0.00487742, 0.999999, 0.000561025, -0.000984127, -0.000561647, 1, -0.000631528, 0.000983772, 0.00063208, 0.999999
0.0800212, 0.00979698, 0.0091189, 0.999999, 0.000203513, -0.00123735, -0.000205318, 0.999999, -0.00145923, 0.00123705, 0.00145948, 0.999998
0.116068, 0.00852892, 0.00970707, 0.999999, -2.79392e-05, -0.00161271, 2.46045e-05, 0.999998, -0.00206774, 0.00161276, 0.0020677, 0.999997
0.157665, 0.00863635, 0.00949332, 0.999998, -3.92589e-05, -0.00194654, 3.5448e-05, 0.999998, -0.00195778, 0.00194661, 0.0019577, 0.999996
0.213405, 0.00848728, 0.00947335, 0.999998, -0.000222639, -0.0021882, 0.000219513, 0.999999, -0.00142857, 0.00218851, 0.00142808, 0.999997
0.274333, 0.00937991, 0.00609376, 0.999996, -0.000472223, -0.00263005, 0.000470156, 1, -0.000786644, 0.00263042, 0.000785404, 0.999996
0.351658, 0.0111108, 0.00616703, 0.999996, -0.000404019, -0.00280905, 0.000401339, 0.999999, -0.000954626, 0.00280943, 0.000953495, 0.999996
0.43271, 0.0122323, 0.0089107, 0.999996, -0.000732107, -0.00276629, 0.000729892, 0.999999, -0.00080151, 0.00276687, 0.000799488, 0.999996
0.531144, 0.0141436, 0.00980758, 0.999996, -0.000986972, -0.00275151, 0.000986199, 0.999999, -0.000282221, 0.00275179, 0.000279507, 0.999996
0.630028, 0.0153514, 0.0108536, 0.999995, -0.00113554, -0.00283412, 0.00113536, 0.999999, -6.69702e-05, 0.0028342, 6.37521e-05, 0.999996
0.746989, 0.0169866, 0.00997075, 0.999995, -0.00121625, -0.00296864, 0.00121622, 0.999999, -1.2186e-05, 0.00296865, 8.57537e-06, 0.999996
0.861897, 0.017184, 0.00639403, 0.999994, -0.00141966, -0.0031807, 0.00142003, 0.999999, 0.000113522, 0.00318053, -0.000118038, 0.999995
0.995365, 0.0194634, 0.00423433, 0.999994, -0.00118376, -0.00311666, 0.00118285, 0.999999, -0.000293897, 0.00311701, 0.000290209, 0.999995
1.12466, 0.0198016, 0.00301595, 0.999994, -0.0014146, -0.00317942, 0.00141576, 0.999999, 0.000363188, 0.00317891, -0.000367687, 0.999995
1.27308, 0.0208148, 0.00277232, 0.999994, -0.00149971, -0.00323815, 0.00150229, 0.999999, 0.000793704, 0.00323696, -0.000798563, 0.999994
1.41531, 0.0232355, 0.000563846, 0.999993, -0.00114868, -0.00355084, 0.00115249, 0.999999, 0.00107245, 0.0035496, -0.00107653, 0.999993
1.57702, 0.0246319, -0.00354992, 0.999992, -0.00123167, -0.00370952, 0.00123308, 0.999999, 0.000376263, 0.00370906, -0.000380834, 0.999993
1.73134, 0.0257214, -0.00397941, 0.999994, -0.0012358, -0.00334032, 0.00123317, 0.999999, -0.000790476, 0.0033413, 0.000786352, 0.999994
1.90612, 0.0270544, 0.00230311, 0.999996, -0.00119543, -0.00251117, 0.00119108, 0.999998, -0.00173075, 0.00251324, 0.00172775, 0.999995
2.07285, 0.0272501, 0.00765799, 0.999996, -0.00135281, -0.00232669, 0.00134591, 0.999995, -0.00296744, 0.00233069, 0.0029643, 0.999993
2.26059, 0.0283563, 0.00892037, 0.999996, -0.00144203, -0.00255859, 0.00143232, 0.999992, -0.00379117, 0.00256404, 0.00378749, 0.99999
2.43931, 0.0299122, 0.0105349, 0.999995, -0.00137895, -0.00281603, 0.0013698, 0.999994, -0.00324968, 0.00282049, 0.00324581, 0.999991
2.64063, 0.031715, 0.0148667, 0.999995, -0.00130553, -0.00286361, 0.0012994, 0.999997, -0.00214328, 0.0028664, 0.00213955, 0.999994
2.83087, 0.0321703, 0.0189685, 0.999995, -0.0015187, -0.00281018, 0.00151204, 0.999996, -0.00237198, 0.00281377, 0.00236772, 0.999993
3.0438, 0.0335696, 0.0235867, 0.999994, -0.00177547, -0.00280219, 0.00176658, 0.999993, -0.0031722, 0.0028078, 0.00316723, 0.999991
3.24332, 0.0357404, 0.0215181, 0.999994, -0.00207695, -0.00289226, 0.00206426, 0.999988, -0.00438085, 0.00290133, 0.00437485, 0.999986
3.4658, 0.0373246, 0.0254051, 0.999993, -0.00260003, -0.0025801, 0.0025854, 0.999981, -0.00565564, 0.00259475, 0.00564893, 0.999981
3.6734, 0.0400897, 0.0289207, 0.999992, -0.00345634, -0.001944, 0.00344456, 0.999976, -0.00602993, 0.00196479, 0.00602319, 0.99998
3.90343, 0.0435501, 0.0326637, 0.999986, -0.00504312, -0.00155863, 0.0050326, 0.999965, -0.00667852, 0.00159225, 0.00667059, 0.999976
4.11811, 0.0459112, 0.0332588, 0.999969, -0.00760126, -0.00193443, 0.00758833, 0.999949, -0.00660858, 0.00198457, 0.00659369, 0.999976
4.35606, 0.0501168, 0.0347822, 0.999937, -0.0110285, -0.0019923, 0.0110139, 0.999914, -0.0071604, 0.0020711, 0.00713801, 0.999972
4.57774, 0.0550908, 0.034909, 0.999884, -0.015093, -0.00188918, 0.0150795, 0.999862, -0.00696093, 0.00199398, 0.00693164, 0.999974
4.82291, 0.0608431, 0.0382588, 0.999788, -0.0205287, -0.0015829, 0.0205172, 0.999765, -0.00692787, 0.00172475, 0.00689393, 0.999975
5.05073, 0.068041, 0.0421786, 0.999662, -0.0259756, -0.00130404, 0.025966, 0.999639, -0.00690301, 0.00148288, 0.00686682, 0.999975
5.30362, 0.0790111, 0.0429483, 0.999479, -0.0322483, -0.00138757, 0.0322384, 0.999458, -0.00659536, 0.0015995, 0.00654719, 0.999977
5.53862, 0.0908612, 0.0405079, 0.999243, -0.0388584, -0.00179797, 0.0388458, 0.999224, -0.00656815, 0.00205181, 0.00649334, 0.999977
5.79891, 0.104578, 0.0413686, 0.998903, -0.0467852, -0.00180433, 0.0467706, 0.998878, -0.00746385, 0.00215151, 0.00737127, 0.999971
6.0413, 0.119894, 0.0434891, 0.998481, -0.0550742, -0.00176801, 0.0550598, 0.998456, -0.00738367, 0.00217193, 0.0072751, 0.999971
6.30966, 0.13921, 0.044763, 0.99789, -0.0648889, -0.00212464, 0.0648711, 0.997865, -0.00757623, 0.00261172, 0.00742242, 0.999969
6.55964, 0.159655, 0.0453901, 0.99722, -0.0744682, -0.00265815, 0.0744467, 0.997197, -0.0074123, 0.00320268, 0.00719381, 0.999969
6.83684, 0.18595, 0.0453921, 0.996307, -0.0857981, -0.00321424, 0.0857719, 0.996286, -0.00755862, 0.00385082, 0.00725502, 0.999966
7.09554, 0.213712, 0.045174, 0.995268, -0.0970891, -0.00383445, 0.0970607, 0.995254, -0.00699996, 0.00449587, 0.00659467, 0.999968
7.3838, 0.248518, 0.0451978, 0.993887, -0.110323, -0.00408508, 0.110296, 0.993878, -0.00643262, 0.00476973, 0.00594273, 0.999971
7.65299, 0.285569, 0.0458703, 0.992393, -0.123041, -0.00404973, 0.123015, 0.992385, -0.00618768, 0.00478023, 0.00564243, 0.999973
7.95321, 0.329126, 0.047187, 0.990483, -0.137588, -0.00355002, 0.137565, 0.990474, -0.00609997, 0.00435548, 0.00555356, 0.999975
8.23348, 0.3735, 0.0528212, 0.988485, -0.151287, -0.00307782, 0.151264, 0.988469, -0.00690468, 0.00408693, 0.00635961, 0.999971
8.5454, 0.428177, 0.0530552, 0.985994, -0.166749, -0.00313719, 0.16672, 0.985973, -0.00785312, 0.00440268, 0.0072201, 0.999964
8.83657, 0.483684, 0.0516093, 0.983406, -0.181388, -0.003293, 0.181359, 0.983388, -0.00759855, 0.00461658, 0.00687524, 0.999966
9.1605, 0.550455, 0.0539519, 0.980303, -0.197485, -0.00249455, 0.197462, 0.980281, -0.00759349, 0.00394497, 0.00695134, 0.999968
9.46232, 0.61756, 0.0559497, 0.977254, -0.212067, -0.00176655, 0.212049, 0.977232, -0.00720957, 0.00325525, 0.00667098, 0.999972
9.79699, 0.699248, 0.0592856, 0.973543, -0.228501, -0.000831015, 0.228489, 0.97352, -0.00717041, 0.00244745, 0.00679082, 0.999974
10.1086, 0.779617, 0.0613533, 0.96982, -0.24382, -0.000464602, 0.243812, 0.969802, -0.00630052, 0.00198676, 0.0059971, 0.99998
10.4543, 0.875422, 0.0636695, 0.965537, -0.260264, -6.07412e-05, 0.26026, 0.965522, -0.00569859, 0.00154179, 0.00548639, 0.999984
10.7758, 0.97129, 0.0647395, 0.961556, -0.274609, 0.000349306, 0.274608, 0.961545, -0.00467763, 0.000948646, 0.00459373, 0.999989
11.133, 1.08274, 0.0654555, 0.957446, -0.288611, 0.00108977, 0.288613, 0.957439, -0.00353463, -2.32581e-05, 0.00369874, 0.999993
11.4651, 1.18955, 0.0652925, 0.954018, -0.299747, 0.00149376, 0.29975, 0.954011, -0.00347241, -0.00038422, 0.0037605, 0.999993
11.8329, 1.31115, 0.0662586, 0.950288, -0.311369, 0.00128109, 0.311372, 0.950282, -0.00341447, -0.000154232, 0.00364362, 0.999993
12.1747, 1.42908, 0.0656179, 0.946975, -0.321307, 0.000347911, 0.321306, 0.94697, -0.00317632, 0.000691112, 0.00311968, 0.999995
12.5534, 1.56612, 0.0644212, 0.944009, -0.329918, -0.00081071, 0.329915, 0.944007, -0.00279085, 0.00168607, 0.00236712, 0.999996
12.9045, 1.69634, 0.0646963, 0.942017, -0.335562, -0.00175984, 0.335558, 0.942017, -0.00202834, 0.00233843, 0.0013202, 0.999996
13.2942, 1.84171, 0.0657171, 0.940504, -0.339775, -0.00241959, 0.339772, 0.940507, -0.00155535, 0.00280411, 0.000640705, 0.999996
13.6558, 1.97806, 0.0676565, 0.939815, -0.34167, -0.00287499, 0.341669, 0.93982, -0.00109183, 0.00307501, 4.38236e-05, 0.999995
14.0562, 2.12779, 0.0659307, 0.939746, -0.341857, -0.00338101, 0.341856, 0.939752, -0.000929766, 0.00349516, -0.000282076, 0.999994
14.4271, 2.26412, 0.066366, 0.940298, -0.340339, -0.00306498, 0.340338, 0.940303, -0.000924966, 0.00319681, -0.000173386, 0.999995
14.835, 2.4136, 0.0691956, 0.941489, -0.337034, -0.00255831, 0.337036, 0.941491, 0.000499732, 0.0022402, -0.00133274, 0.999997
15.2113, 2.54973, 0.0762494, 0.94285, -0.333211, -0.00216001, 0.333216, 0.942847, 0.00237222, 0.00124611, -0.00295639, 0.999995
15.6249, 2.69675, 0.0816038, 0.944648, -0.328077, -0.00234367, 0.328084, 0.94464, 0.00409416, 0.000870722, -0.00463646, 0.999989
16.0064, 2.82987, 0.0819678, 0.946743, -0.321981, -0.00234964, 0.321988, 0.946733, 0.00438395, 0.000812934, -0.00490703, 0.999988
16.4258, 2.97277, 0.0823924, 0.949518, -0.313705, -0.00211504, 0.313711, 0.949508, 0.00453242, 0.000586407, -0.00496712, 0.999987
16.8122, 3.10033, 0.0818777, 0.952294, -0.305178, -0.00185133, 0.305183, 0.952282, 0.00474069, 0.00031623, -0.00507952, 0.999987
17.2366, 3.23513, 0.0816978, 0.955503, -0.294979, -0.00144003, 0.294983, 0.95549, 0.00482131, -4.62497e-05, -0.00503156, 0.999987
17.6282, 3.35504, 0.0853466, 0.958642, -0.284613, -0.00102374, 0.284615, 0.958627, 0.00544727, -0.000568985, -0.00551335, 0.999985
18.057, 3.4804, 0.0890075, 0.962129, -0.272595, -0.000653875, 0.272594, 0.962111, 0.00585954, -0.000968183, -0.00581588, 0.999983
18.4519, 3.59151, 0.0896719, 0.965463, -0.260538, -0.000841394, 0.260538, 0.965441, 0.00657821, -0.000901558, -0.00657023, 0.999978
18.8852, 3.70699, 0.0901777, 0.969177, -0.246362, -0.00122762, 0.246364, 0.969149, 0.00746488, -0.000649313, -0.00753724, 0.999971
19.2837, 3.80773, 0.0917973, 0.972603, -0.23247, -0.00134539, 0.232474, 0.972571, 0.00784995, -0.000516392, -0.00794765, 0.999968
19.7208, 3.90985, 0.0930127, 0.9762, -0.216869, -0.00127852, 0.216872, 0.976167, 0.0079747, -0.000481417, -0.00806217, 0.999967
20.1231, 3.99556, 0.0964464, 0.979325, -0.20229, -0.00113318, 0.202292, 0.979297, 0.00748523, -0.000404469, -0.00755971, 0.999971
20.5639, 4.08354, 0.0980024, 0.982602, -0.185718, -0.00133049, 0.185723, 0.982575, 0.00726036, -4.10755e-05, -0.00738115, 0.999973
20.9692, 4.15864, 0.0973874, 0.985296, -0.170846, -0.00161815, 0.170853, 0.98527, 0.00722729, 0.000359564, -0.00739749, 0.999973
21.4127, 4.23346, 0.09865, 0.987918, -0.154972, -0.00114102, 0.154976, 0.987892, 0.00713648, 2.12482e-05, -0.00722709, 0.999974
21.8192, 4.29542, 0.101208, 0.990109, -0.140299, -0.000518278, 0.1403, 0.990083, 0.00713079, -0.000487307, -0.00713297, 0.999974
22.2637, 4.35666, 0.10073, 0.992268, -0.124113, -0.000554744, 0.124114, 0.99224, 0.0074384, -0.000372763, -0.00744974, 0.999972
22.6724, 4.40523, 0.100574, 0.993908, -0.110209, -0.00080761, 0.110212, 0.99388, 0.007439, -1.71744e-05, -0.00748269, 0.999972
23.1181, 4.45167, 0.101259, 0.99532, -0.0966339, -0.000722224, 0.0966366, 0.995297, 0.00676653, 6.49511e-05, -0.00680465, 0.999977
23.5267, 4.48801, 0.102451, 0.996239, -0.0866517, -0.000390618, 0.0866525, 0.996221, 0.00597964, -0.000129005, -0.005991, 0.999982
23.9732, 4.52401, 0.101794, 0.996906, -0.0786022, 0.000166219, 0.0786007, 0.996897, 0.00430011, -0.000503701, -0.00427374, 0.999991
24.3829, 4.5544, 0.103627, 0.997304, -0.0733765, 0.00070275, 0.0733733, 0.997297, 0.00378402, -0.000978509, -0.00372225, 0.999993
24.8285, 4.58601, 0.104861, 0.99759, -0.0693853, 0.000876016, 0.0693817, 0.997584, 0.00362964, -0.00112574, -0.00356011, 0.999993
25.2362, 4.61531, 0.105604, 0.997762, -0.0668668, 0.000566032, 0.066864, 0.997754, 0.00404738, -0.000835395, -0.00400047, 0.999992
25.6808, 4.64706, 0.106843, 0.997859, -0.0654018, 0.000140989, 0.0654002, 0.997846, 0.00504981, -0.000470952, -0.00502977, 0.999987
26.0883, 4.67718, 0.110582, 0.997917, -0.0645152, -0.000247049, 0.0645155, 0.997899, 0.00592933, -0.000136001, -0.00593291, 0.999982
26.5321, 4.71042, 0.115619, 0.997933, -0.0642642, -0.000643152, 0.064267, 0.997912, 0.00641089, 0.000229819, -0.00643897, 0.999979
26.9427, 4.74114, 0.118734, 0.997914, -0.0645522, -0.000967541, 0.0645569, 0.997895, 0.00619137, 0.000565838, -0.00624091, 0.99998
27.385, 4.77378, 0.123469, 0.997857, -0.0654207, -0.00103741, 0.0654259, 0.997838, 0.00624504, 0.000626608, -0.00629953, 0.99998
27.7896, 4.80321, 0.124821, 0.997754, -0.0669715, -0.000996293, 0.0669765, 0.997734, 0.00639295, 0.00056589, -0.00644532, 0.999979
28.2305, 4.83639, 0.127268, 0.997594, -0.0693221, -0.000753953, 0.0693256, 0.997572, 0.00667876, 0.000289136, -0.00671496, 0.999977
28.6341, 4.86657, 0.128907, 0.997332, -0.0730027, -0.000655957, 0.0730055, 0.997308, 0.00678695, 0.000158726, -0.00681672, 0.999977
29.0739, 4.90129, 0.131327, 0.996883, -0.0788869, -0.000513959, 0.0788886, 0.996855, 0.00751737, -8.06794e-05, -0.00753448, 0.999972
29.4758, 4.9365, 0.133662, 0.996318, -0.0857316, -0.000349998, 0.0857318, 0.996291, 0.00739622, -0.00028539, -0.00739899, 0.999973
29.914, 4.97886, 0.137423, 0.995489, -0.0948706, -0.000572702, 0.0948723, 0.995462, 0.00741334, -0.000133205, -0.00743424, 0.999972
30.3134, 5.02226, 0.137732, 0.994547, -0.104272, -0.0016506, 0.104281, 0.994522, 0.00720974, 0.000889788, -0.00734255, 0.999973
30.748, 5.07468, 0.137963, 0.993302, -0.115521, -0.00244171, 0.115534, 0.993285, 0.0060224, 0.0017296, -0.00626416, 0.999979
31.1453, 5.12716, 0.137169, 0.991877, -0.127173, -0.00250605, 0.127184, 0.991866, 0.00518428, 0.00182636, -0.0054609, 0.999983
31.5775, 5.18974, 0.142605, 0.98994, -0.141478, -0.0017292, 0.141484, 0.989931, 0.0044214, 0.00108626, -0.00462157, 0.999989
31.9721, 5.25201, 0.144889, 0.987731, -0.156162, -0.000969923, 0.156165, 0.987721, 0.00441745, 0.000268176, -0.00451472, 0.99999
32.4009, 5.32804, 0.146342, 0.984914, -0.173045, -4.16743e-06, 0.173043, 0.984906, 0.00392965, -0.000675901, -0.00387109, 0.999992
32.7918, 5.40597, 0.146011, 0.981932, -0.189236, 0.000311493, 0.189234, 0.981925, 0.00380651, -0.00102619, -0.00367878, 0.999993
33.2166, 5.4984, 0.14948, 0.978179, -0.207761, 0.00089797, 0.207756, 0.978172, 0.00424185, -0.00175966, -0.00396273, 0.999991
33.6032, 5.58809, 0.152918, 0.974282, -0.225327, 0.00127372, 0.225321, 0.974276, 0.00403995, -0.00215126, -0.00364905, 0.999991
34.0221, 5.69379, 0.154754, 0.969554, -0.244873, 0.00135224, 0.244869, 0.969552, 0.00274342, -0.00198285, -0.00232877, 0.999995
34.4036, 5.79755, 0.153635, 0.964514, -0.264031, 0.000245755, 0.26403, 0.964514, 0.00120635, -0.000555547, -0.00109865, 0.999999
34.8158, 5.92062, 0.155223, 0.958311, -0.285724, -0.00114698, 0.285724, 0.958312, 0.000193016, 0.00104401, -0.000512689, 0.999999
35.1901, 6.04235, 0.156509, 0.951906, -0.306378, -0.00260978, 0.306378, 0.95191, -0.000560745, 0.00265607, -0.000265801, 0.999996
35.5938, 6.18564, 0.157351, 0.944177, -0.329407, -0.00461817, 0.329406, 0.944188, -0.00101114, 0.0046935, -0.000566558, 0.999989
35.9606, 6.32414, 0.158129, 0.936307, -0.351128, -0.00618476, 0.351124, 0.936327, -0.00165893, 0.00637346, -0.000618349, 0.999979
36.3565, 6.48441, 0.158628, 0.926999, -0.375003, -0.00677578, 0.374984, 0.927023, -0.00398955, 0.00777739, 0.0011575, 0.999969
36.7142, 6.63837, 0.162571, 0.917549, -0.397573, -0.00623488, 0.397531, 0.917562, -0.00695346, 0.0084854, 0.00390159, 0.999956
37.0994, 6.81627, 0.165451, 0.905842, -0.423584, -0.00522382, 0.423516, 0.905827, -0.0105926, 0.00921872, 0.00738283, 0.99993
37.4463, 6.98859, 0.168977, 0.893974, -0.448096, -0.00455962, 0.448016, 0.893939, -0.0124277, 0.00964483, 0.00906727, 0.999912
37.8171, 7.18812, 0.17505, 0.88007, -0.474823, -0.00434362, 0.474744, 0.880037, -0.0123544, 0.00968869, 0.00881061, 0.999914
38.1493, 7.38077, 0.177753, 0.866542, -0.499077, -0.00528881, 0.498996, 0.866525, -0.0116807, 0.0104125, 0.00748272, 0.999918
38.504, 7.601, 0.183234, 0.851026, -0.525079, -0.0067842, 0.524998, 0.851035, -0.010832, 0.0114613, 0.00565667, 0.999918
38.8213, 7.81369, 0.185312, 0.836428, -0.548008, -0.00870487, 0.547929, 0.836466, -0.00995648, 0.0127376, 0.00355823, 0.999913
39.1608, 8.05461, 0.191551, 0.819914, -0.572411, -0.00930528, 0.57233, 0.819961, -0.0101123, 0.0134184, 0.00296556, 0.999906
39.465, 8.28229, 0.195388, 0.804097, -0.594435, -0.00865843, 0.594336, 0.804133, -0.0116258, 0.0138733, 0.00420227, 0.999895
39.79, 8.53713, 0.202131, 0.786034, -0.618148, -0.00664277, 0.618044, 0.786039, -0.0127983, 0.0131327, 0.00595439, 0.999896
40.0799, 8.77877, 0.206873, 0.76893, -0.639315, -0.00480464, 0.639216, 0.768912, -0.0133493, 0.0122287, 0.00719345, 0.999899
40.3859, 9.05129, 0.211883, 0.749852, -0.661592, -0.0042616, 0.661504, 0.749833, -0.0127798, 0.0116505, 0.00676392, 0.999909
40.6582, 9.30927, 0.215076, 0.7317, -0.681603, -0.00568544, 0.681527, 0.73171, -0.0110102, 0.0116647, 0.00418138, 0.999923
40.9466, 9.59837, 0.221532, 0.711211, -0.70295, -0.00631468, 0.702893, 0.711236, -0.00919388, 0.0109541, 0.00210025, 0.999938
41.2036, 9.86999, 0.228855, 0.692253, -0.721628, -0.00620687, 0.721597, 0.692281, -0.00663781, 0.00908693, 0.000116189, 0.999959
41.4754, 10.1722, 0.236011, 0.671365, -0.741114, -0.00434745, 0.741097, 0.671379, -0.00510118, 0.00669934, 0.000202868, 0.999978
41.7159, 10.4544, 0.241965, 0.651873, -0.758322, -0.0030492, 0.75831, 0.651879, -0.00445397, 0.00536526, 0.000591182, 0.999985
41.9685, 10.7705, 0.248219, 0.630022, -0.776572, -0.00303246, 0.776559, 0.630029, -0.00440351, 0.00533017, 0.000419422, 0.999986
42.191, 11.0663, 0.253933, 0.609731, -0.792594, -0.00476611, 0.792585, 0.609748, -0.00410028, 0.00615598, -0.00127749, 0.99998
42.4247, 11.3946, 0.257653, 0.587667, -0.809076, -0.00658392, 0.80907, 0.587697, -0.0043197, 0.00736432, -0.00278831, 0.999969
42.6301, 11.7005, 0.262294, 0.567797, -0.823125, -0.00847854, 0.823136, 0.567836, -0.00295431, 0.00724619, -0.00530154, 0.99996
42.8475, 12.0388, 0.269517, 0.545834, -0.837846, -0.00893265, 0.837872, 0.545865, -0.00137757, 0.00603021, -0.00673249, 0.999959
43.0393, 12.353, 0.273425, 0.525392, -0.850811, -0.00913686, 0.850845, 0.525417, -0.000419861, 0.00515789, -0.00755346, 0.999958
43.2402, 12.7014, 0.273096, 0.502356, -0.864613, -0.00911083, 0.864644, 0.502384, -0.00102381, 0.00546234, -0.0073633, 0.999958
43.4154, 13.0251, 0.27553, 0.480546, -0.876931, -0.00817068, 0.876954, 0.480572, -0.00147815, 0.00522284, -0.006455, 0.999966
43.5983, 13.3821, 0.278441, 0.455694, -0.890114, -0.00639211, 0.890127, 0.45571, -0.00138872, 0.00414907, -0.00505696, 0.999979
43.7566, 13.7134, 0.284275, 0.432341, -0.901702, -0.00394627, 0.901706, 0.432348, -0.00114212, 0.00273601, -0.00306459, 0.999992
43.9193, 14.0795, 0.288408, 0.406241, -0.91376, -0.00332843, 0.913765, 0.406244, -0.000297253, 0.00162377, -0.00292064, 0.999994
44.0574, 14.4189, 0.289223, 0.382152, -0.924092, -0.00370649, 0.924098, 0.382155, 9.63292e-06, 0.00140755, -0.00342884, 0.999993
44.1988, 14.7954, 0.292528, 0.354669, -0.934981, -0.00442474, 0.934991, 0.354671, 0.000344622, 0.00124711, -0.00425932, 0.99999
44.3193, 15.1436, 0.293955, 0.328409, -0.94452, -0.00544474, 0.944535, 0.32841, 0.000697967, 0.00112886, -0.00537196, 0.999985
44.4381, 15.5289, 0.295903, 0.299351, -0.954125, -0.00580612, 0.954143, 0.299349, 0.00116099, 0.000630332, -0.00588741, 0.999982
44.5366, 15.8855, 0.298702, 0.27218, -0.962226, -0.00619244, 0.962246, 0.272173, 0.00201733, -0.000255715, -0.00650773, 0.999979
44.6349, 16.2781, 0.302971, 0.241783, -0.970314, -0.00567499, 0.97033, 0.241772, 0.0025037, -0.00105732, -0.00611196, 0.999981
44.7143, 16.642, 0.306809, 0.21341, -0.976953, -0.00425466, 0.976962, 0.213401, 0.00243996, -0.00147578, -0.00467735, 0.999988
44.7876, 17.0443, 0.306031, 0.18198, -0.983298, -0.00298952, 0.983301, 0.181975, 0.00187055, -0.00129529, -0.00328001, 0.999994
44.8435, 17.417, 0.308955, 0.152539, -0.988295, -0.00219255, 0.988295, 0.152533, 0.00250506, -0.0021413, -0.00254901, 0.999994
44.892, 17.8279, 0.312028, 0.119874, -0.992788, -0.00125024, 0.992783, 0.119869, 0.00365613, -0.00347989, -0.00167949, 0.999993
44.9267, 18.2077, 0.311936, 0.0893142, -0.996003, -0.000806882, 0.995996, 0.0893104, 0.00391972, -0.00383199, -0.00115374, 0.999992
44.9502, 18.6262, 0.309495, 0.0555182, -0.998457, -0.000748761, 0.998452, 0.0555153, 0.00348209, -0.00343515, -0.000940921, 0.999994
44.9592, 19.0128, 0.306422, 0.0236722, -0.99972, -0.000251916, 0.999716, 0.0236714, 0.00280567, -0.00279892, -0.000318261, 0.999996
44.9552, 19.4385, 0.305518, -0.0116291, -0.999932, 0.00040119, 0.999929, -0.011628, 0.00270323, -0.00269838, 0.000432597, 0.999996
44.9384, 19.8305, 0.306202, -0.0440705, -0.999028, 0.00109681, 0.999023, -0.0440668, 0.00318818, -0.00313674, 0.00123624, 0.999994
44.9059, 20.2599, 0.306863, -0.079464, -0.996837, 0.000808462, 0.996832, -0.0794607, 0.00349337, -0.00341808, 0.0010835, 0.999994
44.8625, 20.6554, 0.306778, -0.112202, -0.993684, 0.00142193, 0.99368, -0.112197, 0.00333671, -0.0031561, 0.00178732, 0.999993
44.8, 21.0889, 0.304119, -0.148367, -0.988929, 0.00252228, 0.98893, -0.14836, 0.0027264, -0.00232201, 0.00289886, 0.999993
44.7287, 21.4865, 0.301803, -0.181504, -0.983383, 0.00379711, 0.983389, -0.181497, 0.00219124, -0.00146567, 0.00413175, 0.99999
44.6345, 21.92, 0.29925, -0.217453, -0.97606, 0.00447838, 0.976071, -0.217449, 0.00138764, -0.000380602, 0.00467296, 0.999989
44.533, 22.3156, 0.298238, -0.250238, -0.968173, 0.0046599, 0.968184, -0.250238, 0.000586236, 0.000598506, 0.00465834, 0.999989
44.4054, 22.7464, 0.298177, -0.28603, -0.958211, 0.00432007, 0.958219, -0.286034, -0.000393198, 0.00161245, 0.0040271, 0.999991
44.2741, 23.1388, 0.300111, -0.318559, -0.947896, 0.00367044, 0.947901, -0.318564, -0.000893681, 0.00201639, 0.00319452, 0.999993
44.1131, 23.5642, 0.297786, -0.352738, -0.935718, 0.00277568, 0.935718, -0.352744, -0.00197109, 0.00282348, 0.00190197, 0.999994
43.9516, 23.9513, 0.296548, -0.383405, -0.923579, 0.00143818, 0.923576, -0.383408, -0.002288, 0.00266456, 0.00045104, 0.999996
43.7593, 24.37, 0.300922, -0.41569, -0.909506, -0.00105733, 0.909505, -0.415688, -0.00186654, 0.00125811, -0.00173755, 0.999998
43.5712, 24.7504, 0.303341, -0.444128, -0.89596, -0.00262203, 0.895963, -0.444125, -0.00156262, 0.000235537, -0.00304325, 0.999995
43.3498, 25.1605, 0.30356, -0.473092, -0.881005, -0.00371313, 0.881013, -0.47309, -0.00139054, -0.000531576, -0.00392916, 0.999992
43.1356, 25.5327, 0.301223, -0.498701, -0.866765, -0.00406576, 0.866774, -0.498696, -0.00204775, -0.00025266, -0.00454531, 0.99999
42.8873, 25.9339, 0.299058, -0.526011, -0.850467, -0.00438755, 0.850478, -0.526003, -0.00291743, 0.000173312, -0.00526612, 0.999986
42.6463, 26.2957, 0.299194, -0.550031, -0.835133, -0.00432778, 0.835144, -0.550023, -0.002963, 9.41195e-05, -0.00524406, 0.999986
42.3721, 26.6841, 0.302984, -0.575315, -0.817917, -0.00488994, 0.817931, -0.575311, -0.00237048, -0.000874378, -0.00536341, 0.999985
42.11, 27.036, 0.302792, -0.597542, -0.801817, -0.00573033, 0.801837, -0.597537, -0.0026595, -0.00129166, -0.00618395, 0.99998
41.8113, 27.4131, 0.30214, -0.620685, -0.784031, -0.00671603, 0.784058, -0.620681, -0.00288838, -0.00190393, -0.00705853, 0.999973
41.5262, 27.7529, 0.30269, -0.640805, -0.767668, -0.00740196, 0.7677, -0.640803, -0.00295711, -0.00247312, -0.00757742, 0.999968
41.204, 28.1164, 0.305388, -0.661478, -0.749916, -0.00847973, 0.749955, -0.661483, -0.00263858, -0.00363048, -0.00810478, 0.999961
40.8984, 28.4443, 0.307302, -0.678946, -0.73412, -0.00997035, 0.734173, -0.678957, -0.00277645, -0.00473119, -0.00920502, 0.999946
40.5535, 28.794, 0.308898, -0.696059, -0.717899, -0.0110977, 0.717962, -0.696077, -0.00281725, -0.00570237, -0.00992873, 0.999934
40.2304, 29.1104, 0.308942, -0.710592, -0.703497, -0.0123087, 0.703578, -0.710608, -0.00376722, -0.00609643, -0.0113371, 0.999917
39.8697, 29.4498, 0.30658, -0.724587, -0.689062, -0.012921, 0.689156, -0.724597, -0.00476455, -0.00607945, -0.0123569, 0.999905
39.5333, 29.7563, 0.304958, -0.736147, -0.676697, -0.0129845, 0.676793, -0.736158, -0.00485614, -0.00627249, -0.0123626, 0.999904
39.159, 30.0864, 0.305352, -0.747488, -0.664124, -0.0142035, 0.664237, -0.747504, -0.00517869, -0.00717788, -0.0133055, 0.999886
38.8117, 30.3852, 0.304947, -0.75706, -0.653154, -0.0158318, 0.653293, -0.757084, -0.00564039, -0.00830198, -0.0146129, 0.999859
38.4268, 30.7064, 0.304013, -0.766751, -0.641705, -0.0175707, 0.641877, -0.766781, -0.00643599, -0.00934287, -0.016213, 0.999825
38.0699, 30.9964, 0.300927, -0.775037, -0.631656, -0.0181061, 0.631842, -0.775065, -0.0070116, -0.00960451, -0.0168745, 0.999811
37.6747, 31.3067, 0.296325, -0.783051, -0.621699, -0.0179516, 0.621886, -0.783072, -0.0074325, -0.00943662, -0.0169839, 0.999811
37.3086, 31.5881, 0.292951, -0.790106, -0.612729, -0.0171799, 0.6129, -0.790129, -0.00704119, -0.00925998, -0.0160928, 0.999828
36.905, 31.8902, 0.289154, -0.797117, -0.60359, -0.016852, 0.603756, -0.797137, -0.00715626, -0.0091139, -0.0158789, 0.999832
36.5318, 32.1634, 0.288095, -0.802837, -0.595959, -0.0169101, 0.596128, -0.802855, -0.00735795, -0.00919129, -0.0159878, 0.99983
36.1217, 32.4573, 0.283908, -0.808508, -0.588241, -0.0169533, 0.588423, -0.808507, -0.00864926, -0.00861903, -0.0169687, 0.999819
35.7435, 32.725, 0.280294, -0.813367, -0.581511, -0.0167078, 0.581697, -0.813347, -0.00972002, -0.00793691, -0.0176248, 0.999813
35.3285, 33.0133, 0.274939, -0.818045, -0.574903, -0.0170076, 0.575106, -0.818004, -0.0111093, -0.00752551, -0.0188691, 0.999794
34.9462, 33.2752, 0.273688, -0.821912, -0.569351, -0.0173012, 0.56956, -0.821873, -0.0112206, -0.00783091, -0.0190765, 0.999787
34.5273, 33.559, 0.270265, -0.825779, -0.563733, -0.0171505, 0.563935, -0.82575, -0.0106615, -0.00815178, -0.0184758, 0.999796
34.1411, 33.8167, 0.265077, -0.828859, -0.559183, -0.0175066, 0.5594, -0.828817, -0.0116128, -0.00801606, -0.0194185, 0.999779
33.7185, 34.0956, 0.258115, -0.831758, -0.554871, -0.0171941, 0.555087, -0.831703, -0.0122083, -0.00752637, -0.0196986, 0.999778
33.3298, 34.3503, 0.254954, -0.834125, -0.551312, -0.0170351, 0.551523, -0.834072, -0.0120788, -0.0075493, -0.0194705, 0.999782
32.9041, 34.6255, 0.254119, -0.836055, -0.548361, -0.0176638, 0.548588, -0.836, -0.0124778, -0.00792459, -0.0201222, 0.999766
32.5122, 34.8758, 0.253442, -0.837378, -0.546328, -0.0180073, 0.546559, -0.837333, -0.0120987, -0.00846822, -0.0199732, 0.999765
32.0845, 35.1492, 0.250155, -0.839109, -0.543664, -0.0180259, 0.543896, -0.839066, -0.0120585, -0.00856912, -0.0199226, 0.999765
31.6918, 35.3994, 0.248764, -0.840799, -0.54104, -0.0182462, 0.541276, -0.84076, -0.0119891, -0.00885407, -0.0199567, 0.999762
31.2619, 35.6713, 0.247618, -0.842366, -0.53859, -0.0184583, 0.53883, -0.84233, -0.011971, -0.00910048, -0.0200298, 0.999758
30.8665, 35.9183, 0.246003, -0.843554, -0.536717, -0.0187256, 0.536967, -0.84351, -0.0125198, -0.0090756, -0.0206162, 0.999746
30.4339, 36.1874, 0.243652, -0.844889, -0.534621, -0.0185066, 0.534868, -0.84484, -0.0126881, -0.00885179, -0.0206187, 0.999748
30.0366, 36.4325, 0.240725, -0.845884, -0.533049, -0.018444, 0.533298, -0.845826, -0.0131059, -0.00861431, -0.0209223, 0.999744
29.6034, 36.6995, 0.236134, -0.846925, -0.531394, -0.0184216, 0.53165, -0.846849, -0.0139834, -0.00816961, -0.0216367, 0.999733
29.2052, 36.9448, 0.23427, -0.848092, -0.529528, -0.0184537, 0.52979, -0.848004, -0.0145247, -0.00795759, -0.0220949, 0.999724
28.7699, 37.2116, 0.233462, -0.84946, -0.527353, -0.0177692, 0.527594, -0.849387, -0.0136677, -0.00788522, -0.0209851, 0.999749
28.3697, 37.4558, 0.231757, -0.85063, -0.525474, -0.0174619, 0.525702, -0.85057, -0.012951, -0.0080472, -0.0201963, 0.999764
27.9331, 37.7203, 0.227566, -0.851591, -0.523893, -0.0181169, 0.524134, -0.85154, -0.0127694, -0.00873751, -0.02037, 0.999754
27.5324, 37.963, 0.226635, -0.852311, -0.522667, -0.0196179, 0.522952, -0.852245, -0.0141451, -0.00932611, -0.0223153, 0.999707
27.0957, 38.227, 0.226771, -0.852721, -0.521937, -0.0211692, 0.52227, -0.852642, -0.015365, -0.0100301, -0.0241581, 0.999658
26.6952, 38.4691, 0.224718, -0.852988, -0.521462, -0.0220954, 0.521829, -0.852892, -0.0164311, -0.0102768, -0.0255456, 0.999621
26.2582, 38.7324, 0.220759, -0.853115, -0.521209, -0.0231553, 0.52162, -0.852989, -0.017941, -0.0104002, -0.027384, 0.999571
25.8564, 38.9738, 0.223539, -0.853176, -0.521102, -0.0233314, 0.521508, -0.853076, -0.0170834, -0.0110013, -0.0267426, 0.999582
25.4195, 39.2369, 0.22331, -0.853286, -0.52093, -0.0231394, 0.521325, -0.853197, -0.016571, -0.0111101, -0.026203, 0.999595
25.0203, 39.4791, 0.21907, -0.853465, -0.520652, -0.022769, 0.521044, -0.853357, -0.0171751, -0.0104879, -0.026522, 0.999593
24.5839, 39.742, 0.215584, -0.853287, -0.520958, -0.0224585, 0.521344, -0.85317, -0.0173549, -0.0101198, -0.0265173, 0.999597
24.1845, 39.9818, 0.212582, -0.853178, -0.521128, -0.0226587, 0.52152, -0.853059, -0.0175011, -0.0102089, -0.0267485, 0.99959
23.7485, 40.2429, 0.209961, -0.853106, -0.521216, -0.02335, 0.521637, -0.852968, -0.0184638, -0.0102932, -0.0279317, 0.999557
23.3495, 40.4807, 0.209263, -0.85286, -0.52159, -0.02396, 0.522028, -0.852727, -0.0185002, -0.0107819, -0.0282859, 0.999542
22.9148, 40.7426, 0.204307, -0.852727, -0.521826, -0.0235382, 0.522244, -0.852612, -0.0177143, -0.0108252, -0.0273982, 0.999566
22.5166, 40.9803, 0.19926, -0.852278, -0.522548, -0.0237957, 0.522982, -0.852144, -0.0184575, -0.0106325, -0.0281756, 0.999546
22.0834, 41.2409, 0.195344, -0.85202, -0.522979, -0.0235538, 0.5234, -0.851899, -0.0178969, -0.0107057, -0.0275766, 0.999562
21.6873, 41.4802, 0.191988, -0.851823, -0.523264, -0.0243378, 0.523716, -0.851687, -0.0187494, -0.0109173, -0.0287173, 0.999528
21.2558, 41.7408, 0.188508, -0.851598, -0.523627, -0.0244247, 0.52408, -0.851466, -0.0186156, -0.0110492, -0.0286535, 0.999528
20.8613, 41.9803, 0.182006, -0.851354, -0.52402, -0.0244795, 0.524475, -0.851221, -0.0186887, -0.0110442, -0.0287496, 0.999526
20.4318, 42.2413, 0.175279, -0.850913, -0.52473, -0.0246079, 0.525202, -0.850744, -0.0199397, -0.0104721, -0.0298911, 0.999498
20.0389, 42.4805, 0.1722, -0.850376, -0.525657, -0.0233453, 0.526091, -0.850197, -0.0198313, -0.00942364, -0.0291458, 0.999531
19.6119, 42.7422, 0.162371, -0.84988, -0.526576, -0.0205246, 0.526924, -0.849699, -0.0190713, -0.00739723, -0.0270232, 0.999607
19.2216, 42.9824, 0.157568, -0.849499, -0.527235, -0.0193278, 0.527549, -0.849317, -0.0187632, -0.00652284, -0.0261357, 0.999637
18.7963, 43.2442, 0.154586, -0.849121, -0.527868, -0.0186862, 0.528161, -0.84895, -0.0181681, -0.00627327, -0.0252963, 0.99966
18.4073, 43.4836, 0.152882, -0.848833, -0.528335, -0.0185634, 0.528625, -0.848662, -0.0181213, -0.00617989, -0.025195, 0.999663
17.9832, 43.7456, 0.146236, -0.848576, -0.528767, -0.0180387, 0.529046, -0.848388, -0.018661, -0.00543647, -0.0253786, 0.999663
17.5954, 43.9848, 0.142248, -0.848346, -0.529155, -0.017426, 0.529418, -0.848162, -0.0183692, -0.00505992, -0.024809, 0.999679
17.173, 44.2454, 0.136689, -0.848123, -0.529526, -0.0170093, 0.529779, -0.847937, -0.0183778, -0.00469129, -0.0245978, 0.999686
16.7863, 44.483, 0.136889, -0.847766, -0.530082, -0.017497, 0.530348, -0.847577, -0.0185808, -0.00498071, -0.0250317, 0.999674
16.3658, 44.7433, 0.135494, -0.847577, -0.530401, -0.0169411, 0.53065, -0.847403, -0.0178663, -0.00487967, -0.0241329, 0.999697
15.9766, 44.9848, 0.129828, -0.847433, -0.530654, -0.0162047, 0.530886, -0.84725, -0.0181216, -0.0041131, -0.0239597, 0.999704
15.5578, 45.2447, 0.127739, -0.847306, -0.530858, -0.0162038, 0.53109, -0.847114, -0.0184528, -0.00393061, -0.0242409, 0.999698
15.174, 45.4812, 0.12506, -0.847019, -0.531328, -0.0157872, 0.531552, -0.846817, -0.0188077, -0.00337582, -0.0243221, 0.999698
14.7549, 45.7392, 0.124247, -0.846638, -0.53194, -0.0155951, 0.532162, -0.846411, -0.0197789, -0.00267867, -0.0250447, 0.999683
14.3729, 45.9763, 0.123522, -0.846413, -0.532295, -0.0156908, 0.53252, -0.84618, -0.0200258, -0.00261762, -0.0253057, 0.999676
13.9559, 46.2344, 0.128647, -0.845966, -0.532999, -0.0159315, 0.533227, -0.845759, -0.0189964, -0.00334913, -0.0245654, 0.999693
13.5531, 46.4849, 0.130728, -0.845692, -0.533418, -0.0164748, 0.533656, -0.845504, -0.0182778, -0.00417982, -0.0242492, 0.999697
13.1371, 46.7427, 0.133043, -0.845345, -0.533948, -0.0170884, 0.534202, -0.845155, -0.0184985, -0.00456511, -0.0247663, 0.999683
12.7794, 46.9662, 0.131974, -0.845279, -0.534053, -0.0170274, 0.534306, -0.845084, -0.0187122, -0.00439633, -0.0249149, 0.99968
12.3636, 47.2261, 0.134333, -0.845158, -0.534249, -0.0168989, 0.534495, -0.844983, -0.0178436, -0.00474638, -0.024113, 0.999698
11.9617, 47.4765, 0.137047, -0.844765, -0.534869, -0.0169312, 0.535108, -0.844627, -0.0162961, -0.00558427, -0.0228264, 0.999724
11.547, 47.7366, 0.133841, -0.844671, -0.534982, -0.0180487, 0.535247, -0.844539, -0.0162733, -0.00653697, -0.0234061, 0.999705
11.1889, 47.9611, 0.136496, -0.844661, -0.534969, -0.0188356, 0.535249, -0.844547, -0.0157808, -0.0074653, -0.0234112, 0.999698
10.7739, 48.2201, 0.131824, -0.844644, -0.534988, -0.0190778, 0.535278, -0.844518, -0.0163197, -0.00738068, -0.0239962, 0.999685
10.3924, 48.4576, 0.132813, -0.844551, -0.53515, -0.0186631, 0.535421, -0.844451, -0.0151032, -0.00767758, -0.022748, 0.999712
9.97621, 48.7167, 0.131059, -0.84451, -0.535207, -0.0188626, 0.53548, -0.844417, -0.0148651, -0.00797197, -0.0226543, 0.999712
9.59345, 48.9545, 0.133395, -0.844485, -0.535227, -0.0194113, 0.535513, -0.844397, -0.0148345, -0.00845103, -0.0229226, 0.999702
9.17579, 49.2145, 0.133782, -0.844448, -0.535275, -0.0197051, 0.535572, -0.844349, -0.0154101, -0.00838937, -0.0235666, 0.999687
8.79207, 49.4525, 0.136333, -0.844265, -0.535532, -0.0205433, 0.535853, -0.844162, -0.0158796, -0.00883779, -0.0244148, 0.999663
8.3738, 49.7136, 0.133802, -0.844144, -0.535712, -0.0208423, 0.53604, -0.844043, -0.0158753, -0.00908721, -0.0245734, 0.999657
7.99022, 49.9527, 0.133019, -0.843992, -0.535945, -0.0209743, 0.536272, -0.843906, -0.0153518, -0.00947256, -0.0242047, 0.999662
7.57104, 50.2146, 0.130645, -0.844028, -0.535863, -0.021614, 0.536213, -0.843928, -0.01615, -0.00958646, -0.0252208, 0.999636
7.186, 50.4561, 0.128492, -0.844144, -0.535681, -0.021601, 0.53603, -0.844047, -0.0159992, -0.00966184, -0.0250844, 0.999639
6.76472, 50.7177, 0.125593, -0.843997, -0.53591, -0.0216556, 0.536267, -0.843881, -0.0167848, -0.00927964, -0.0257795, 0.999625
6.37926, 50.9578, 0.122682, -0.843962, -0.53598, -0.0212977, 0.536332, -0.843831, -0.0172436, -0.00872944, -0.0259756, 0.999624
5.95789, 51.2226, 0.116133, -0.844093, -0.535801, -0.0206204, 0.536135, -0.843958, -0.0171727, -0.00820159, -0.0255507, 0.99964
5.57052, 51.4643, 0.114883, -0.843907, -0.536043, -0.021867, 0.536419, -0.843753, -0.0182976, -0.00864211, -0.0271714, 0.999593
5.14744, 51.7285, 0.111369, -0.843596, -0.536536, -0.0217797, 0.536912, -0.843434, -0.0185679, -0.00840738, -0.0273576, 0.99959
4.75992, 51.9719, 0.108009, -0.843563, -0.536614, -0.0211297, 0.536966, -0.843415, -0.0178331, -0.00825164, -0.0263893, 0.999618
4.33551, 52.2369, 0.105977, -0.84345, -0.536813, -0.0205915, 0.537148, -0.843309, -0.0173882, -0.00803079, -0.0257267, 0.999637
3.94597, 52.48, 0.102609, -0.843257, -0.537145, -0.0198093, 0.537458, -0.843118, -0.017055, -0.00754054, -0.0250284, 0.999658
3.52029, 52.7454, 0.0969525, -0.842969, -0.537628, -0.0189567, 0.537919, -0.842823, -0.0170842, -0.00679216, -0.0245986, 0.999674
3.13006, 52.9898, 0.0897834, -0.842869, -0.53778, -0.0190922, 0.538081, -0.842699, -0.0180922, -0.00635939, -0.0255225, 0.999654
2.70351, 53.2563, 0.0867706, -0.842678, -0.538096, -0.0185955, 0.538384, -0.842508, -0.0179789, -0.00599246, -0.0251619, 0.999665
2.31153, 53.4992, 0.0832102, -0.842184, -0.538884, -0.0181623, 0.539161, -0.842008, -0.0181187, -0.00552894, -0.0250517, 0.999671
1.88385, 53.766, 0.0811347, -0.84191, -0.539327, -0.0177158, 0.539586, -0.841764, -0.0167429, -0.00588259, -0.0236552, 0.999703
1.49289, 54.0112, 0.0829719, -0.841832, -0.539457, -0.0174652, 0.539697, -0.841731, -0.0146783, -0.00678268, -0.0217825, 0.99974
1.06638, 54.2793, 0.082897, -0.841689, -0.539681, -0.0174461, 0.539916, -0.841602, -0.0140092, -0.00712217, -0.0212109, 0.99975
0.675599, 54.5252, 0.0817702, -0.841512, -0.53995, -0.0176737, 0.540195, -0.84141, -0.014766, -0.00689792, -0.021973, 0.999735
0.249124, 54.7926, 0.0838838, -0.841378, -0.540174, -0.0171634, 0.54041, -0.841268, -0.0150077, -0.00633228, -0.0219024, 0.99974
-0.139488, 55.0381, 0.0820715, -0.841549, -0.539894, -0.0176232, 0.540145, -0.841423, -0.0158255, -0.00628451, -0.022837, 0.999719
-0.562837, 55.3057, 0.0829698, -0.841508, -0.539957, -0.0175997, 0.540208, -0.841382, -0.0158754, -0.00623607, -0.0228668, 0.999719
-0.94858, 55.5526, 0.0894817, -0.841744, -0.53961, -0.0169628, 0.539839, -0.841641, -0.0146546, -0.00636885, -0.0214926, 0.999749
-1.36855, 55.8187, 0.0875981, -0.841663, -0.539764, -0.0160476, 0.539972, -0.841561, -0.0143188, -0.0057762, -0.0207169, 0.999769
-1.7533, 56.0621, 0.0872901, -0.841604, -0.539867, -0.0156816, 0.540057, -0.841533, -0.0126961, -0.00634237, -0.0191541, 0.999796
-2.17007, 56.3258, 0.0875802, -0.841586, -0.539865, -0.0167152, 0.540069, -0.841539, -0.0117487, -0.00772381, -0.0189149, 0.999791
-2.54976, 56.5652, 0.085014, -0.841459, -0.540055, -0.0169564, 0.540257, -0.841427, -0.0110725, -0.00828782, -0.0184778, 0.999795
-2.9624, 56.8255, 0.0801581, -0.841049, -0.540695, -0.0169108, 0.5409, -0.841009, -0.0114739, -0.00801826, -0.0187972, 0.999791
-3.33822, 57.062, 0.0772356, -0.840449, -0.541613, -0.0173384, 0.541833, -0.840396, -0.0122888, -0.00791538, -0.0197226, 0.999774
-3.74517, 57.3192, 0.0812269, -0.839899, -0.542425, -0.0185645, 0.542668, -0.83986, -0.0121398, -0.00900664, -0.0202705, 0.999754
-4.11393, 57.5525, 0.0798218, -0.839365, -0.543228, -0.0192235, 0.543472, -0.839358, -0.0108445, -0.0102444, -0.0195499, 0.999756
-4.51248, 57.8048, 0.0782687, -0.838698, -0.544269, -0.0189009, 0.544488, -0.838719, -0.00913846, -0.0108788, -0.0179557, 0.99978
-4.87374, 58.0327, 0.0798568, -0.837947, -0.545488, -0.0169724, 0.545647, -0.83799, -0.00643889, -0.0107103, -0.0146564, 0.999835
-5.26297, 58.2818, 0.0788857, -0.837482, -0.546251, -0.015287, 0.546372, -0.837528, -0.00496445, -0.0100915, -0.01251, 0.999871
-5.61434, 58.5074, 0.0773173, -0.837162, -0.546754, -0.0148265, 0.546863, -0.83721, -0.00442862, -0.00999157, -0.0118156, 0.99988
-5.99215, 58.7483, 0.0754811, -0.836776, -0.547337, -0.0151164, 0.547441, -0.836837, -0.00348796, -0.0107409, -0.011194, 0.99988
-6.33313, 58.9663, 0.0752821, -0.836351, -0.547969, -0.0157113, 0.54809, -0.836407, -0.00450153, -0.0106744, -0.0123761, 0.999866
-6.69812, 59.2019, 0.0766224, -0.835926, -0.54861, -0.0159894, 0.548742, -0.835975, -0.0052162, -0.0105051, -0.0131344, 0.999859
-7.0268, 59.4137, 0.0752095, -0.835405, -0.549396, -0.016188, 0.549542, -0.835442, -0.00629772, -0.0100642, -0.0141571, 0.999849
-7.37599, 59.6406, 0.0716162, -0.835181, -0.54977, -0.0150456, 0.54989, -0.83522, -0.00524115, -0.00968497, -0.0126507, 0.999873
-7.69109, 59.8444, 0.0698606, -0.834844, -0.550299, -0.0144, 0.550402, -0.834889, -0.00424254, -0.00968771, -0.0114676, 0.999887
-8.02741, 60.0624, 0.0708948, -0.834496, -0.550846, -0.0135802, 0.550917, -0.834558, -0.00187799, -0.010299, -0.00904877, 0.999906
-8.32918, 60.2579, 0.0709984, -0.834144, -0.551384, -0.0134155, 0.551452, -0.834205, -0.00174767, -0.0102277, -0.00885584, 0.999908
-8.65135, 60.4674, 0.0693133, -0.833691, -0.5521, -0.0120203, 0.552154, -0.833741, -0.00149709, -0.00919524, -0.00788515, 0.999927
-8.9401, 60.6548, 0.0661134, -0.833033, -0.553081, -0.012563, 0.553165, -0.83306, -0.00437316, -0.00804707, -0.0105924, 0.999912
-9.24721, 60.8548, 0.0633608, -0.832333, -0.554137, -0.0124147, 0.554232, -0.83234, -0.00611403, -0.00694525, -0.0119695, 0.999904
-9.52179, 61.0352, 0.0607066, -0.831793, -0.554958, -0.011892, 0.555052, -0.831788, -0.00680644, -0.00611437, -0.0122622, 0.999906
-9.81361, 61.2276, 0.0594589, -0.831188, -0.555883, -0.0109523, 0.555965, -0.831177, -0.0068145, -0.00531526, -0.0117532, 0.999917
-10.0751, 61.3997, 0.0585531, -0.830578, -0.556813, -0.00994282, 0.556884, -0.830562, -0.00685533, -0.00444099, -0.0112309, 0.999927
-10.3529, 61.5839, 0.0546844, -0.829967, -0.557732, -0.00949836, 0.5578, -0.829942, -0.00740097, -0.00375534, -0.0114407, 0.999928
-10.6022, 61.747, 0.051916, -0.829093, -0.55904, -0.00886989, 0.559101, -0.829066, -0.00740353, -0.00321486, -0.0110974, 0.999933
-10.8656, 61.9235, 0.0555425, -0.828564, -0.559819, -0.00919421, 0.559881, -0.828546, -0.00668805, -0.00387373, -0.0106891, 0.999935
-11.1002, 62.0823, 0.0518621, -0.828218, -0.560347, -0.00817951, 0.560399, -0.828194, -0.00685464, -0.00293324, -0.0102609, 0.999943
-11.3509, 62.2497, 0.0569302, -0.827511, -0.561364, -0.00977467, 0.56144, -0.827473, -0.00865032, -0.0032323, -0.0126461, 0.999915
-11.5749, 62.3992, 0.065764, -0.826776, -0.562457, -0.00911187, 0.562521, -0.826748, -0.00757398, -0.00327318, -0.0113876, 0.99993
-11.813, 62.5576, 0.0662705, -0.825701, -0.564066, -0.00685044, 0.564103, -0.825682, -0.00606071, -0.00223765, -0.00886869, 0.999958
-12.0236, 62.7025, 0.071582, -0.825146, -0.564893, -0.00546791, 0.564914, -0.825141, -0.00379579, -0.00236758, -0.00622098, 0.999978
-12.2468, 62.8551, 0.0711569, -0.824332, -0.566087, -0.00463121, 0.566103, -0.824329, -0.00305349, -0.0020891, -0.00513883, 0.999985
-12.4458, 62.9916, 0.0770696, -0.823425, -0.567412, -0.00391549, 0.567422, -0.823424, -0.00212428, -0.00201877, -0.00397092, 0.99999
-12.6583, 63.1344, 0.0732339, -0.821939, -0.569563, -0.0037512, 0.569575, -0.82192, -0.0055879, 9.94717e-05, -0.0067295, 0.999977
-12.8467, 63.2639, 0.0749146, -0.82067, -0.571393, -0.00312961, 0.571401, -0.820645, -0.00653444, 0.00116544, -0.00715088, 0.999974
-13.0449, 63.4018, 0.0765083, -0.819263, -0.573415, -0.00213263, 0.573414, -0.819236, -0.00697943, 0.00225497, -0.00694086, 0.999973
-13.2222, 63.5244, 0.0748151, -0.817519, -0.575901, -0.00027197, 0.575887, -0.817496, -0.0073116, 0.00398842, -0.006134, 0.999973
-13.4081, 63.6569, 0.0755678, -0.815328, -0.578999, 7.74135e-05, 0.578973, -0.815294, -0.00922136, 0.00540227, -0.00747362, 0.999957
-13.5731, 63.7753, 0.0755866, -0.812604, -0.582816, 0.000732578, 0.582777, -0.812564, -0.0105399, 0.00673811, -0.00813787, 0.999944
-13.7473, 63.9007, 0.0790425, -0.809016, -0.587786, 0.000763719, 0.587745, -0.808973, -0.0108669, 0.00700523, -0.00834261, 0.999941
-13.9008, 64.0158, 0.0799522, -0.805593, -0.592466, 0.00167922, 0.592418, -0.805558, -0.0108426, 0.00777657, -0.0077399, 0.99994
-14.0657, 64.137, 0.084341, -0.800978, -0.598683, 0.00376869, 0.598633, -0.800969, -0.00931972, 0.00859816, -0.00520883, 0.999949
-14.2098, 64.2475, 0.0867048, -0.796699, -0.604351, 0.00553137, 0.604303, -0.796712, -0.00825093, 0.00939336, -0.00323088, 0.999951
-14.3622, 64.3655, 0.0837463, -0.79134, -0.611337, 0.0069402, 0.61128, -0.791366, -0.00876336, 0.0108496, -0.00269239, 0.999938
-14.4972, 64.4724, 0.0828047, -0.785942, -0.618243, 0.00844411, 0.618182, -0.785985, -0.00887807, 0.0121258, -0.00175765, 0.999925
-14.6387, 64.5877, 0.084322, -0.779658, -0.626127, 0.00996215, 0.626074, -0.779721, -0.00813968, 0.0128642, -0.000109126, 0.999917
-14.7657, 64.6901, 0.0872974, -0.772957, -0.634368, 0.0106589, 0.634314, -0.773031, -0.00832604, 0.0135214, 0.000325391, 0.999909
-14.8992, 64.8005, 0.0954677, -0.765055, -0.643876, 0.0106693, 0.643829, -0.765129, -0.00781724, 0.0131967, 0.000888581, 0.999913
-15.015, 64.9037, 0.0971902, -0.757933, -0.652219, 0.0121708, 0.652185, -0.758027, -0.00711459, 0.0138661, 0.00254523, 0.999901
-15.1373, 65.0147, 0.0944632, -0.749447, -0.661903, 0.014596, 0.661886, -0.749575, -0.00666493, 0.0153523, 0.0046659, 0.999871
-15.2465, 65.1141, 0.0941853, -0.74092, -0.671385, 0.0167294, 0.671399, -0.741075, -0.00555774, 0.0161291, 0.00711428, 0.999845
-15.3592, 65.2251, 0.099599, -0.731632, -0.6815, 0.0165133, 0.681517, -0.731782, -0.00539362, 0.0157599, 0.00730799, 0.999849
-15.4606, 65.324, 0.103996, -0.722254, -0.691439, 0.0161923, 0.691463, -0.722395, -0.00495384, 0.0151225, 0.00761843, 0.999857
-15.5674, 65.4312, 0.107151, -0.711418, -0.702611, 0.0149141, 0.702614, -0.711547, -0.00594185, 0.0147869, 0.00625169, 0.999871
-15.6617, 65.5301, 0.109194, -0.700791, -0.713236, 0.0136767, 0.713221, -0.700907, -0.00677624, 0.0144191, 0.00500577, 0.999884
-15.7613, 65.6381, 0.106864, -0.68835, -0.725265, 0.0128499, 0.725234, -0.688458, -0.00778061, 0.0144896, 0.00396342, 0.999887
-15.8488, 65.7398, 0.110165, -0.676206, -0.736619, 0.0116934, 0.736586, -0.676299, -0.00779265, 0.0136485, 0.00334377, 0.999901
-15.9414, 65.8509, 0.11055, -0.661991, -0.749439, 0.0104898, 0.749399, -0.662069, -0.00814042, 0.0130457, 0.00247217, 0.999912
-16.0238, 65.9535, 0.111688, -0.648043, -0.76153, 0.0106392, 0.761507, -0.64812, -0.00690691, 0.0121553, 0.00362588, 0.99992
-16.1133, 66.0651, 0.111647, -0.631226, -0.775537, 0.00984892, 0.775516, -0.631293, -0.00663901, 0.0113664, 0.00344729, 0.999929
-16.1913, 66.1716, 0.111382, -0.615148, -0.788352, 0.00971416, 0.78834, -0.615212, -0.00594379, 0.0106621, 0.00400174, 0.999935
-16.2749, 66.2907, 0.111019, -0.596468, -0.802567, 0.0105467, 0.802576, -0.596533, -0.00449134, 0.00989605, 0.00578557, 0.999934
-16.3505, 66.4032, 0.114148, -0.578484, -0.815631, 0.0100781, 0.815643, -0.578541, -0.00394822, 0.0090509, 0.00593617, 0.999941
-16.4315, 66.5326, 0.116923, -0.558546, -0.829403, 0.0107987, 0.829434, -0.558599, -0.00250801, 0.00811232, 0.007556, 0.999939
-16.5055, 66.6544, 0.120829, -0.53958, -0.841862, 0.0110667, 0.841908, -0.53962, -0.000838537, 0.00667776, 0.00886471, 0.999938
-16.5832, 66.7948, 0.122168, -0.518733, -0.854861, 0.0113063, 0.854921, -0.518757, 0.00093114, 0.00506923, 0.010149, 0.999936
-16.6562, 66.9261, 0.125867, -0.498281, -0.866959, 0.00987208, 0.867009, -0.498289, 0.00187249, 0.00329577, 0.00949221, 0.99995
-16.7328, 67.077, 0.130046, -0.475233, -0.879824, 0.00798805, 0.879859, -0.475227, 0.00278192, 0.00134854, 0.00835042, 0.999964
-16.8005, 67.2208, 0.130645, -0.45337, -0.891294, 0.00710615, 0.891322, -0.453356, 0.00360389, 9.48229e-06, 0.00796776, 0.999968
-16.8728, 67.3829, 0.133045, -0.428526, -0.903505, 0.00661568, 0.903528, -0.428501, 0.00483669, -0.00153515, 0.0080501, 0.999966
-16.9369, 67.5355, 0.136376, -0.404281, -0.914622, 0.00488237, 0.91463, -0.404256, 0.00544255, -0.00300415, 0.00666588, 0.999973
-17.0022, 67.7077, 0.136781, -0.376752, -0.926301, 0.00492358, 0.926303, -0.376716, 0.00684391, -0.00448472, 0.00713919, 0.999964
-17.0602, 67.8683, 0.139468, -0.350398, -0.936588, 0.00487711, 0.936581, -0.350352, 0.00834803, -0.00610996, 0.00749294, 0.999953
-17.117, 68.0486, 0.142911, -0.321428, -0.946928, 0.00350937, 0.946901, -0.321384, 0.00948477, -0.00785353, 0.0063717, 0.999949
-17.1652, 68.2176, 0.146393, -0.294153, -0.955752, 0.00347264, 0.955713, -0.294101, 0.0108554, -0.00935373, 0.00651198, 0.999935
-17.2136, 68.4055, 0.14408, -0.263771, -0.964582, 0.00261223, 0.964533, -0.263728, 0.0111072, -0.0100249, 0.00544934, 0.999935
-17.2533, 68.5812, 0.145828, -0.235455, -0.971884, 0.00164617, 0.971823, -0.23542, 0.0117031, -0.0109865, 0.00435535, 0.99993
-17.2918, 68.7769, 0.146489, -0.204071, -0.978956, -0.000859796, 0.978886, -0.204067, 0.011814, -0.0117408, 0.00156925, 0.99993
-17.324, 68.9599, 0.145634, -0.174689, -0.98462, -0.00280843, 0.984547, -0.174711, 0.0119487, -0.0122556, -0.000677721, 0.999925
-17.3509, 69.1645, 0.141448, -0.142824, -0.989737, -0.00466325, 0.989674, -0.142869, 0.0115515, -0.0120991, -0.00296527, 0.999922
-17.3705, 69.3558, 0.136395, -0.112713, -0.993614, -0.00514813, 0.993557, -0.112766, 0.0113604, -0.0118684, -0.00383448, 0.999922
-17.3874, 69.5691, 0.134131, -0.0785515, -0.9969, -0.00450966, 0.996834, -0.0786004, 0.0119601, -0.0122774, -0.0035559, 0.999918
-17.3955, 69.768, 0.132647, -0.0474132, -0.998863, -0.00498818, 0.998798, -0.0474711, 0.0121978, -0.0124208, -0.00440385, 0.999913
-17.3946, 69.9896, 0.130164, -0.0141419, -0.99988, -0.00632687, 0.999829, -0.0142159, 0.0118022, -0.0118907, -0.00615888, 0.99991
-17.3907, 70.196, 0.129327, 0.0168496, -0.999838, -0.00636691, 0.999792, 0.0167751, 0.0115835, -0.0114748, -0.00656076, 0.999913
-17.3777, 70.4253, 0.125889, 0.05057, -0.998705, -0.00563713, 0.998659, 0.0505033, 0.011406, -0.0111066, -0.00620638, 0.999919
-17.3577, 70.6397, 0.125147, 0.0815731, -0.996654, -0.00512624, 0.996604, 0.0815087, 0.0117104, -0.0112534, -0.00606408, 0.999918
-17.3275, 70.8784, 0.123755, 0.115588, -0.993286, -0.00468219, 0.993232, 0.115525, 0.0120031, -0.0113816, -0.00603792, 0.999917
-17.2927, 71.1006, 0.125943, 0.145934, -0.989288, -0.00353588, 0.989227, 0.145882, 0.0121535, -0.0115075, -0.0052714, 0.99992
-17.2445, 71.3467, 0.124231, 0.177522, -0.984112, -0.0030656, 0.984054, 0.177474, 0.0118742, -0.0111415, -0.00512464, 0.999925
-17.1929, 71.5759, 0.121241, 0.205773, -0.978596, -0.00278484, 0.978541, 0.205728, 0.0115889, -0.0107679, -0.00510976, 0.999929
-17.1302, 71.8295, 0.120206, 0.235693, -0.971824, -0.00241617, 0.971765, 0.235649, 0.0119546, -0.0110484, -0.00516558, 0.999926
-17.0644, 72.0643, 0.119886, 0.261415, -0.965226, -0.00101721, 0.965156, 0.261383, 0.012388, -0.0116913, -0.00422018, 0.999923
-16.985, 72.3242, 0.116956, 0.288442, -0.957497, -0.00084713, 0.957423, 0.288408, 0.0127097, -0.0119251, -0.00447706, 0.999919
-16.9047, 72.5648, 0.115245, 0.311803, -0.950146, -0.00118414, 0.950067, 0.31176, 0.0133442, -0.0123098, -0.00528577, 0.99991
-16.8093, 72.8313, 0.116061, 0.336038, -0.941848, -0.00105745, 0.94176, 0.335991, 0.0140988, -0.0129236, -0.0057336, 0.9999
-16.7134, 73.0771, 0.113777, 0.356419, -0.934325, -0.00133127, 0.934236, 0.356365, 0.0143751, -0.0129566, -0.00636729, 0.999896
-16.602, 73.3494, 0.116793, 0.377494, -0.926012, -0.000841118, 0.925908, 0.377437, 0.0153645, -0.0139103, -0.0065788, 0.999882
-16.4943, 73.6021, 0.118095, 0.395789, -0.918341, -0.00102556, 0.918227, 0.395722, 0.0162486, -0.014516, -0.00737274, 0.999867
-16.3696, 73.8802, 0.112617, 0.413954, -0.910297, -0.00048752, 0.910184, 0.413894, 0.0160527, -0.014411, -0.00708882, 0.999871
-16.2486, 74.1379, 0.111001, 0.428875, -0.903364, -0.000526856, 0.903248, 0.42881, 0.0162925, -0.0144921, -0.00746331, 0.999867
-16.1101, 74.4214, 0.107664, 0.443488, -0.89628, -0.000178454, 0.89616, 0.443425, 0.0164862, -0.0146971, -0.00747136, 0.999864
-15.9775, 74.6836, 0.107231, 0.455422, -0.890276, 0.000235692, 0.890151, 0.455362, 0.0166423, -0.0149236, -0.00736948, 0.999861
-15.8259, 74.9723, 0.104271, 0.466509, -0.884516, 0.000759703, 0.884397, 0.466459, 0.0160368, -0.0145392, -0.00680943, 0.999871
-15.682, 75.2404, 0.102966, 0.475217, -0.879867, 0.00152788, 0.879756, 0.475184, 0.0151948, -0.0140954, -0.00587665, 0.999883
-15.5174, 75.5383, 0.0991649, 0.483145, -0.875539, 0.0015451, 0.875432, 0.483113, 0.014884, -0.013778, -0.00583853, 0.999888
-15.3652, 75.8128, 0.0960261, 0.489285, -0.872122, 0.00178526, 0.872023, 0.489259, 0.0141911, -0.0132498, -0.00538668, 0.999898
-15.1955, 76.1161, 0.0968344, 0.49447, -0.869193, 0.00156921, 0.869097, 0.494441, 0.014108, -0.0130384, -0.00561218, 0.999899
-15.0356, 76.3974, 0.0933198, 0.498111, -0.867112, 0.00173308, 0.867022, 0.498086, 0.0135345, -0.0125991, -0.00523906, 0.999907
-14.8576, 76.7093, 0.089063, 0.501191, -0.865336, 0.00126113, 0.86525, 0.50116, 0.01347, -0.0122881, -0.00565983, 0.999908
-14.692, 76.9994, 0.0843001, 0.503554, -0.863963, 0.000922995, 0.86388, 0.503519, 0.0133868, -0.0120304, -0.00594359, 0.99991
-14.5067, 77.32, 0.0759394, 0.505842, -0.862626, 0.000228794, 0.862546, 0.505799, 0.013452, -0.0117198, -0.00660725, 0.999909
-14.3343, 77.619, 0.0735814, 0.5082, -0.861239, -0.000266254, 0.861156, 0.508147, 0.0140196, -0.011939, -0.00735407, 0.999902
-14.142, 77.9498, 0.070441, 0.510928, -0.859623, -0.000685874, 0.859534, 0.510863, 0.0148623, -0.0124256, -0.00818311, 0.999889
-13.9631, 78.2573, 0.069271, 0.51364, -0.858006, -0.000468034, 0.857911, 0.513574, 0.0151723, -0.0127776, -0.00819464, 0.999885
-13.7626, 78.5979, 0.0696445, 0.516306, -0.856404, 1.98532e-05, 0.856305, 0.516246, 0.0152524, -0.0130725, -0.0078579, 0.999884
-13.5742, 78.914, 0.0672815, 0.518777, -0.85491, 0.000511829, 0.854811, 0.518726, 0.0148865, -0.0129921, -0.00728526, 0.999889
-13.3635, 79.2624, 0.0593589, 0.521371, -0.85333, 0.000554739, 0.853238, 0.521324, 0.0143364, -0.0125228, -0.00700123, 0.999897
-13.1673, 79.5875, 0.0562593, 0.523915, -0.851771, 9.99741e-05, 0.851685, 0.523864, 0.0141465, -0.0121019, -0.00732641, 0.9999
-12.9493, 79.9464, 0.0523747, 0.526606, -0.850109, -0.000777334, 0.850033, 0.526546, 0.0139321, -0.0114345, -0.00799747, 0.999903
-12.7452, 80.2788, 0.0441736, 0.529005, -0.848617, -0.0017852, 0.848553, 0.528936, 0.0135937, -0.0105916, -0.00870599, 0.999906
-12.5184, 80.6464, 0.0356564, 0.531812, -0.846859, -0.00236714, 0.846801, 0.531737, 0.0135497, -0.010216, -0.0092104, 0.999905
-12.3064, 80.9872, 0.0290233, 0.534319, -0.84528, -0.0022182, 0.845219, 0.534245, 0.0136748, -0.010374, -0.00918159, 0.999904
-12.0705, 81.3638, 0.0208926, 0.536844, -0.84368, -0.00163534, 0.843617, 0.536778, 0.0134112, -0.0104369, -0.00857931, 0.999909
-11.8513, 81.7127, 0.0175359, 0.538966, -0.842327, -0.00109152, 0.842258, 0.538904, 0.0135462, -0.0108221, -0.00822026, 0.999908
-11.6075, 82.0971, 0.0136635, 0.541018, -0.841011, -0.000137001, 0.840932, 0.540965, 0.0137996, -0.0115315, -0.00758104, 0.999905
-11.3794, 82.4527, 0.00819701, 0.542744, -0.839897, 0.00121184, 0.83981, 0.542707, 0.0137324, -0.0121915, -0.00643545, 0.999905
-11.1274, 82.8454, 0.00229782, 0.54479, -0.838569, 0.00252838, 0.83847, 0.544768, 0.0139898, -0.0131088, -0.00550156, 0.999899
-10.893, 83.2098, 0.00316946, 0.546202, -0.837648, 0.00309158, 0.837536, 0.546184, 0.0147389, -0.0140345, -0.00546109, 0.999887
-10.6345, 83.6114, 0.00193724, 0.547357, -0.836893, 0.00325059, 0.836775, 0.547339, 0.0150988, -0.0144153, -0.00554444, 0.999881
-10.395, 83.9832, -0.00018595, 0.548183, -0.836354, 0.00259591, 0.836233, 0.548152, 0.0156079, -0.0144767, -0.00638522, 0.999875
-10.1299, 84.3936, -0.00552278, 0.548812, -0.835944, 0.00193474, 0.83583, 0.548772, 0.0154258, -0.0139568, -0.00684874, 0.999879
-9.88562, 84.7744, -0.00805315, 0.549375, -0.835576, 0.000657707, 0.835467, 0.549316, 0.015709, -0.0134874, -0.00808066, 0.999876
-9.61403, 85.1926, -0.0105487, 0.549764, -0.83532, 0.000151837, 0.835217, 0.549699, 0.0156218, -0.0131327, -0.00846149, 0.999878
-9.36129, 85.5789, -0.0141943, 0.550284, -0.834977, 0.00100083, 0.834873, 0.550234, 0.0151809, -0.0132264, -0.00751824, 0.999884
-9.08216, 86.005, -0.0226149, 0.550644, -0.834738, 0.00205887, 0.834635, 0.550612, 0.0145059, -0.0132422, -0.00626916, 0.999893
-8.8239, 86.399, -0.0279123, 0.55054, -0.834804, 0.0027121, 0.834703, 0.550519, 0.0141078, -0.0132703, -0.00550312, 0.999897
-8.53957, 86.8342, -0.0345463, 0.550423, -0.834881, 0.00286084, 0.834789, 0.550408, 0.0133789, -0.0127444, -0.00497587, 0.999906
-8.27742, 87.2366, -0.0414937, 0.550283, -0.834975, 0.00228083, 0.834892, 0.550264, 0.0128642, -0.0119963, -0.0051747, 0.999915
-7.98956, 87.6802, -0.0489495, 0.550039, -0.835138, 0.000920969, 0.83507, 0.550007, 0.0122479, -0.0107352, -0.00596773, 0.999925
-7.72219, 88.0896, -0.0548107, 0.549639, -0.835402, -0.000387935, 0.835344, 0.549596, 0.0120194, -0.00982784, -0.00693041, 0.999928
-7.42919, 88.541, -0.0603673, 0.549596, -0.835429, -0.00125821, 0.835377, 0.549543, 0.0121584, -0.00946606, -0.00773331, 0.999925
-7.15896, 88.9578, -0.0678892, 0.549781, -0.835308, -0.00140423, 0.835257, 0.549727, 0.0120473, -0.00929129, -0.00779629, 0.999926
-6.86222, 89.4176, -0.0723089, 0.549981, -0.835177, -0.00096144, 0.83512, 0.54993, 0.0123038, -0.00974711, -0.00756977, 0.999924
-6.58744, 89.8412, -0.0742878, 0.549931, -0.83521, -0.000106272, 0.835148, 0.549889, 0.0122642, -0.0101847, -0.00683321, 0.999925
-6.28463, 90.307, -0.0795556, 0.550175, -0.835049, 8.59074e-05, 0.834986, 0.550134, 0.012247, -0.0102741, -0.00666626, 0.999925
-6.00549, 90.7368, -0.0810001, 0.550148, -0.835067, 3.87819e-05, 0.834996, 0.550101, 0.0130511, -0.0109199, -0.00714764, 0.999915
-5.69939, 91.2104, -0.0822, 0.550053, -0.83513, 0.000333035, 0.835053, 0.550007, 0.0133867, -0.0113628, -0.0070853, 0.99991
-5.41751, 91.6477, -0.0848632, 0.550326, -0.83495, 8.76465e-06, 0.834876, 0.550277, 0.013305, -0.0111138, -0.00731474, 0.999911
-5.10682, 92.1271, -0.0889634, 0.550858, -0.834599, -0.000388293, 0.834528, 0.550805, 0.0132962, -0.0108831, -0.00764834, 0.999912
-4.81905, 92.569, -0.0925009, 0.551143, -0.83441, -0.000402882, 0.834333, 0.551086, 0.013859, -0.0113421, -0.00797445, 0.999904
-4.50288, 93.0543, -0.0960855, 0.551244, -0.834344, 3.07773e-05, 0.834262, 0.55119, 0.0140154, -0.0117106, -0.00770023, 0.999902
-4.21156, 93.5028, -0.101224, 0.551426, -0.834224, -0.000310426, 0.834145, 0.551368, 0.0139652, -0.0114789, -0.00795968, 0.999902
-3.89118, 93.9949, -0.107289, 0.551539, -0.834148, -0.0013813, 0.834077, 0.55147, 0.0140001, -0.0109164, -0.00887369, 0.999901
-3.59634, 94.4484, -0.114219, 0.551787, -0.833982, -0.00226217, 0.833921, 0.551708, 0.0139454, -0.0103821, -0.00958135, 0.9999
-3.27326, 94.9454, -0.119297, 0.552029, -0.833821, -0.00257299, 0.833765, 0.551949, 0.0137113, -0.0100126, -0.00971432, 0.999903
-2.97466, 95.4021, -0.122595, 0.551912, -0.833897, -0.00284491, 0.833845, 0.551832, 0.0135763, -0.00975136, -0.00986516, 0.999904
-2.64872, 95.9023, -0.125053, 0.552031, -0.833817, -0.00330844, 0.833769, 0.551946, 0.0135877, -0.00950361, -0.0102593, 0.999902
-2.34782, 96.3623, -0.12729, 0.55182, -0.833952, -0.00425466, 0.833913, 0.551724, 0.0137587, -0.00912667, -0.0111403, 0.999896
-2.02019, 96.8668, -0.128673, 0.551736, -0.834006, -0.00458281, 0.833977, 0.551645, 0.0130867, -0.00838628, -0.0110423, 0.999904
-1.7188, 97.3311, -0.129747, 0.551599, -0.834094, -0.00503899, 0.834073, 0.551508, 0.012696, -0.00781063, -0.011206, 0.999907
-1.38768, 97.8382, -0.135231, 0.5511, -0.834418, -0.00598877, 0.834403, 0.550994, 0.0133318, -0.00782455, -0.0123442, 0.999893
-1.08456, 98.3049, -0.135746, 0.550463, -0.834837, -0.006199, 0.834821, 0.55035, 0.0137662, -0.0080809, -0.0127528, 0.999886
-0.755334, 98.8167, -0.130599, 0.549814, -0.835267, -0.00572489, 0.835243, 0.549702, 0.0139853, -0.00853451, -0.012471, 0.999886
-0.451395, 99.286, -0.133675, 0.548975, -0.835822, -0.00525918, 0.835796, 0.548873, 0.0135551, -0.00844301, -0.011837, 0.999894
-0.119739, 99.8004, -0.13555, 0.5482, -0.836328, -0.00577091, 0.836305, 0.548089, 0.013843, -0.00841432, -0.012415, 0.999888
0.183444, 100.273, -0.13479, 0.547552, -0.836754, -0.00542926, 0.836729, 0.547448, 0.013604, -0.00841097, -0.0119917, 0.999893
0.51631, 100.79, -0.136325, 0.54675, -0.837276, -0.00574517, 0.837255, 0.546643, 0.0136066, -0.00825196, -0.0122496, 0.999891
0.82133, 101.266, -0.13636, 0.546052, -0.837728, -0.00630343, 0.83771, 0.545934, 0.0140894, -0.0083618, -0.012974, 0.999881
1.15481, 101.785, -0.141448, 0.545352, -0.838178, -0.00706166, 0.838167, 0.545223, 0.0144038, -0.00822279, -0.013774, 0.999871
1.45941, 102.264, -0.142464, 0.544453, -0.838755, -0.00782696, 0.838752, 0.544314, 0.0147784, -0.00813514, -0.014611, 0.99986
1.79254, 102.788, -0.142757, 0.543427, -0.839414, -0.00845419, 0.839415, 0.543271, 0.0154819, -0.00840277, -0.0155098, 0.999844
2.09841, 103.27, -0.147401, 0.542845, -0.839791, -0.0084106, 0.839791, 0.542691, 0.0154031, -0.00837104, -0.0154246, 0.999846
2.43243, 103.797, -0.150451, 0.542424, -0.840063, -0.00842411, 0.840063, 0.54227, 0.0154089, -0.00837629, -0.0154349, 0.999846
2.73976, 104.28, -0.151829, 0.54215, -0.840235, -0.00884405, 0.840237, 0.541981, 0.0160732, -0.00871196, -0.0161452, 0.999832
3.07488, 104.81, -0.151715, 0.542051, -0.840309, -0.00782741, 0.840294, 0.541891, 0.0161547, -0.00933331, -0.015334, 0.999839
3.38352, 105.296, -0.154023, 0.541964, -0.840368, -0.00755836, 0.840344, 0.541801, 0.0165372, -0.00980217, -0.0153142, 0.999835
3.72042, 105.828, -0.157658, 0.541773, -0.840497, -0.00689373, 0.840462, 0.541614, 0.0166743, -0.0102809, -0.0148276, 0.999837
4.0295, 106.318, -0.159256, 0.54139, -0.840753, -0.00553887, 0.840703, 0.54125, 0.0163632, -0.0107595, -0.0135154, 0.999851
4.36732, 106.853, -0.159552, 0.540784, -0.841146, -0.00504601, 0.841088, 0.540647, 0.0164931, -0.011145, -0.0131633, 0.999851
4.67809, 107.345, -0.164288, 0.540602, -0.841264, -0.00483144, 0.841204, 0.54047, 0.0163695, -0.0111598, -0.0129136, 0.999854
5.01881, 107.882, -0.171339, 0.540642, -0.841237, -0.00517269, 0.841177, 0.5405, 0.0167341, -0.0112815, -0.0133983, 0.999847
5.33202, 108.376, -0.175791, 0.540401, -0.841385, -0.00610474, 0.841328, 0.540236, 0.0176564, -0.0115579, -0.0146776, 0.999825
5.67439, 108.916, -0.177957, 0.539917, -0.841696, -0.00614614, 0.841637, 0.53975, 0.0177853, -0.0116524, -0.0147754, 0.999823
5.98854, 109.413, -0.180378, 0.539199, -0.842157, -0.00590192, 0.842104, 0.539046, 0.0170019, -0.0111369, -0.0141374, 0.999838
6.33203, 109.956, -0.186101, 0.538429, -0.842652, -0.00564025, 0.842599, 0.538284, 0.0166698, -0.0110108, -0.013728, 0.999845
6.64582, 110.455, -0.192952, 0.537916, -0.842981, -0.00531733, 0.84292, 0.53777, 0.0169779, -0.0114526, -0.0136148, 0.999842
6.98857, 111.002, -0.199748, 0.537491, -0.843259, -0.00434607, 0.843183, 0.537354, 0.0170971, -0.0120819, -0.012854, 0.999844
7.30267, 111.504, -0.204109, 0.53739, -0.843326, -0.00365473, 0.843236, 0.537257, 0.017552, -0.0128385, -0.0125141, 0.999839
7.64707, 112.053, -0.210681, 0.537181, -0.843463, -0.0027061, 0.843353, 0.537052, 0.0182068, -0.0139035, -0.0120626, 0.999831
7.96445, 112.557, -0.2162, 0.536808, -0.843701, -0.00256392, 0.843577, 0.536671, 0.0190168, -0.0146685, -0.0123712, 0.999816
8.31092, 113.107, -0.222105, 0.536601, -0.843833, -0.002252, 0.843707, 0.536471, 0.0189204, -0.0147575, -0.0120527, 0.999818
8.62785, 113.614, -0.228903, 0.536661, -0.843796, -0.00193528, 0.843671, 0.536539, 0.0185701, -0.014631, -0.0115986, 0.999826
8.97493, 114.167, -0.233983, 0.536405, -0.84396, -0.00100299, 0.843835, 0.536304, 0.0179128, -0.0145798, -0.0104549, 0.999839
9.29276, 114.677, -0.241128, 0.536451, -0.84393, -0.00148052, 0.843816, 0.536348, 0.0174765, -0.0139549, -0.0106246, 0.999846
9.64009, 115.234, -0.247605, 0.536382, -0.843973, -0.00213481, 0.84387, 0.536272, 0.0172059, -0.0133765, -0.0110304, 0.99985
9.95978, 115.746, -0.252973, 0.535969, -0.84423, -0.00358534, 0.844138, 0.535836, 0.0176206, -0.0129547, -0.0124706, 0.999838
10.3083, 116.305, -0.253093, 0.53569, -0.844401, -0.00484752, 0.844306, 0.535521, 0.0191008, -0.0135328, -0.0143249, 0.999806
10.6286, 116.819, -0.254084, 0.535559, -0.844483, -0.00494672, 0.844376, 0.535374, 0.0200736, -0.0143035, -0.0149275, 0.999786
10.9794, 117.381, -0.260338, 0.535329, -0.844633, -0.00419103, 0.844512, 0.535152, 0.0202762, -0.0148831, -0.0143938, 0.999786
11.3019, 117.897, -0.265036, 0.535114, -0.844773, -0.00336728, 0.84464, 0.534948, 0.0203684, -0.0154053, -0.0137435, 0.999787
11.6546, 118.463, -0.270652, 0.534808, -0.844964, -0.00390366, 0.844836, 0.534633, 0.0204841, -0.0152213, -0.014253, 0.999783
11.9788, 118.983, -0.277933, 0.534547, -0.845122, -0.00537767, 0.845019, 0.534353, 0.0202308, -0.0142239, -0.0153585, 0.999781
12.3333, 119.553, -0.284728, 0.534438, -0.845171, -0.00788927, 0.845107, 0.534208, 0.020401, -0.0130279, -0.0175704, 0.999761
12.6596, 120.076, -0.293948, 0.534484, -0.845136, -0.00854486, 0.845085, 0.534246, 0.0202998, -0.012591, -0.0180711, 0.999757
13.0165, 120.65, -0.300247, 0.534684, -0.845016, -0.00788523, 0.844954, 0.534455, 0.0202599, -0.0129056, -0.0174953, 0.999764
13.3444, 121.177, -0.305132, 0.534926, -0.844871, -0.00688042, 0.844799, 0.534719, 0.0197618, -0.0130171, -0.0163837, 0.999781
13.7025, 121.754, -0.310863, 0.535525, -0.844493, -0.00666166, 0.844426, 0.535331, 0.0191318, -0.0125905, -0.0158708, 0.999795
14.032, 122.284, -0.318011, 0.535888, -0.844264, -0.00644191, 0.844202, 0.535708, 0.0184548, -0.0121298, -0.015328, 0.999809
14.3927, 122.866, -0.323504, 0.5362, -0.844069, -0.0060526, 0.84401, 0.536036, 0.0177041, -0.0116991, -0.0146014, 0.999825
14.7254, 123.399, -0.328574, 0.536406, -0.843943, -0.0054372, 0.843887, 0.536264, 0.0165855, -0.0110814, -0.0134849, 0.999848
15.091, 123.982, -0.333106, 0.536681, -0.843777, -0.00378902, 0.843717, 0.536575, 0.0151243, -0.0107285, -0.0113138, 0.999878
15.4272, 124.518, -0.343195, 0.5371, -0.843515, -0.00248239, 0.843451, 0.537019, 0.0141684, -0.0106182, -0.00970363, 0.999897
15.7969, 125.103, -0.350342, 0.537252, -0.843421, -0.00105315, 0.843351, 0.53719, 0.0136265, -0.0109271, -0.00820905, 0.999907
16.1367, 125.641, -0.355391, 0.5377, -0.843136, -0.000825924, 0.843067, 0.537642, 0.0133888, -0.0108445, -0.00789546, 0.99991
16.5087, 126.229, -0.363791, 0.538152, -0.842846, -0.00131447, 0.842784, 0.538092, 0.0131376, -0.0103657, -0.00817786, 0.999913
16.8507, 126.77, -0.372048, 0.5384, -0.842688, -0.00190979, 0.842633, 0.538336, 0.0128174, -0.00977298, -0.00851015, 0.999916
17.2237, 127.363, -0.376727, 0.538612, -0.842552, -0.00177637, 0.842501, 0.538552, 0.0123956, -0.00948727, -0.008173, 0.999922
17.5659, 127.907, -0.381976, 0.539098, -0.842241, -0.00185885, 0.842191, 0.539039, 0.0122846, -0.00934463, -0.00818813, 0.999923
17.9402, 128.503, -0.387094, 0.539801, -0.841791, -0.00188716, 0.841739, 0.539739, 0.0125571, -0.00955187, -0.00836682, 0.999919
18.2851, 129.049, -0.391805, 0.540262, -0.841493, -0.00241002, 0.841444, 0.540194, 0.0127674, -0.00944178, -0.00892562, 0.999916
18.6633, 129.645, -0.398365, 0.540592, -0.841281, -0.00254173, 0.841235, 0.540524, 0.0125663, -0.00919789, -0.00893141, 0.999918
19.0106, 130.192, -0.403309, 0.540808, -0.841139, -0.00352612, 0.841099, 0.540728, 0.0128859, -0.00893219, -0.00993462, 0.999911
19.3899, 130.79, -0.408186, 0.541194, -0.840887, -0.00428912, 0.840852, 0.541105, 0.0131641, -0.00874864, -0.0107309, 0.999904
19.7381, 131.34, -0.41358, 0.541681, -0.840572, -0.00454821, 0.840536, 0.541584, 0.0136535, -0.00901348, -0.0112188, 0.999896
20.119, 131.94, -0.419442, 0.541994, -0.840372, -0.00417067, 0.840331, 0.5419, 0.0137462, -0.00929183, -0.0109551, 0.999897
20.4687, 132.491, -0.42108, 0.542388, -0.840118, -0.00406373, 0.840075, 0.542292, 0.0139343, -0.00950273, -0.0109716, 0.999895
20.8511, 133.093, -0.427225, 0.542726, -0.839902, -0.00364284, 0.839859, 0.542641, 0.0132939, -0.00918885, -0.0102744, 0.999905
21.2015, 133.646, -0.429134, 0.542831, -0.839831, -0.00434686, 0.839798, 0.542742, 0.0130679, -0.00861561, -0.0107442, 0.999905
21.5855, 134.25, -0.432575, 0.542854, -0.839812, -0.0049411, 0.839791, 0.542768, 0.0124041, -0.00773522, -0.0108831, 0.999911
21.9375, 134.805, -0.434086, 0.543037, -0.839691, -0.0055212, 0.839674, 0.542943, 0.0126459, -0.00762091, -0.0115032, 0.999905
22.3239, 135.41, -0.4359, 0.542947, -0.839748, -0.00562383, 0.839727, 0.542844, 0.0133855, -0.00818762, -0.0119901, 0.999895
22.6775, 135.966, -0.43684, 0.543221, -0.839568, -0.00607592, 0.839544, 0.543102, 0.0143486, -0.00874681, -0.0128955, 0.999879
23.0651, 136.573, -0.442459, 0.54324, -0.839557, -0.00592934, 0.839527, 0.543116, 0.014797, -0.00920263, -0.0130162, 0.999873
23.4212, 137.131, -0.448819, 0.543206, -0.839576, -0.00621187, 0.839544, 0.54307, 0.0155246, -0.00966064, -0.0136482, 0.99986
23.8095, 137.74, -0.453811, 0.543108, -0.839637, -0.00667398, 0.839606, 0.542961, 0.0159553, -0.00977292, -0.0142689, 0.99985
24.167, 138.3, -0.459167, 0.542712, -0.839889, -0.00712768, 0.839861, 0.542555, 0.016378, -0.00988857, -0.0148748, 0.99984
24.5554, 138.912, -0.464588, 0.542567, -0.83998, -0.00736316, 0.839953, 0.542404, 0.0166637, -0.0100034, -0.0152259, 0.999834
24.9115, 139.474, -0.465698, 0.542526, -0.840005, -0.00756761, 0.839972, 0.542348, 0.0174685, -0.0105693, -0.0158337, 0.999819
25.3013, 140.088, -0.463744, 0.542231, -0.840199, -0.00717281, 0.840152, 0.542045, 0.0182004, -0.0114039, -0.015895, 0.999809
25.6587, 140.651, -0.466557, 0.542242, -0.840197, -0.00656826, 0.840138, 0.54206, 0.0184382, -0.0119313, -0.0155162, 0.999808
26.0504, 141.267, -0.474963, 0.542332, -0.840147, -0.00534852, 0.840076, 0.542172, 0.0179597, -0.012189, -0.0142333, 0.999824
26.4109, 141.833, -0.479265, 0.542291, -0.840181, -0.00406195, 0.8401, 0.542155, 0.0173013, -0.012334, -0.0127948, 0.999842
26.8027, 142.449, -0.481945, 0.542412, -0.840104, -0.00384683, 0.840021, 0.542279, 0.0172812, -0.0124319, -0.0126049, 0.999843
27.1646, 143.015, -0.488224, 0.542531, -0.840027, -0.003839, 0.839951, 0.542406, 0.0166528, -0.0119065, -0.0122592, 0.999854
27.5594, 143.633, -0.495345, 0.542488, -0.840056, -0.00364934, 0.839989, 0.542377, 0.0156903, -0.0112014, -0.0115772, 0.99987
27.9217, 144.2, -0.504707, 0.542316, -0.840166, -0.00387349, 0.840107, 0.542207, 0.0152329, -0.0106979, -0.0115152, 0.999876
28.3166, 144.82, -0.511522, 0.542115, -0.840293, -0.0043184, 0.840241, 0.542003, 0.0150723, -0.0103246, -0.0117994, 0.999877
28.6786, 145.389, -0.515707, 0.541953, -0.840392, -0.00527963, 0.840349, 0.541828, 0.015344, -0.0100343, -0.0127524, 0.999868
29.0739, 146.01, -0.521034, 0.541779, -0.840502, -0.00560568, 0.84047, 0.54166, 0.0146848, -0.0093062, -0.0126673, 0.999876
29.4359, 146.581, -0.528123, 0.541722, -0.840538, -0.00580753, 0.840511, 0.541605, 0.0143571, -0.00892233, -0.0126589, 0.99988
29.8315, 147.204, -0.536619, 0.541764, -0.840514, -0.00527217, 0.840485, 0.541658, 0.0138372, -0.00877465, -0.0119277, 0.99989
30.1932, 147.775, -0.536589, 0.541914, -0.840416, -0.00548858, 0.840385, 0.541802, 0.0142631, -0.00901322, -0.0123419, 0.999883
30.5885, 148.4, -0.539809, 0.54215, -0.840259, -0.0061575, 0.840236, 0.54203, 0.0144155, -0.00877525, -0.0129891, 0.999877
30.9512, 148.972, -0.545604, 0.542283, -0.840171, -0.00653964, 0.840153, 0.54216, 0.0143139, -0.00848061, -0.0132565, 0.999876
31.349, 149.596, -0.554866, 0.541954, -0.840383, -0.00655416, 0.840374, 0.541845, 0.0132506, -0.00758421, -0.0126891, 0.999891
31.7175, 150.174, -0.566805, 0.542049, -0.84032, -0.00667323, 0.84032, 0.541952, 0.0122614, -0.00668696, -0.012254, 0.999903
32.1165, 150.799, -0.574584, 0.542078, -0.840302, -0.0065474, 0.840301, 0.541982, 0.0122206, -0.00672045, -0.0121263, 0.999904
32.4819, 151.371, -0.577862, 0.542021, -0.840345, -0.00584611, 0.840333, 0.541927, 0.0124286, -0.00727618, -0.0116493, 0.999906
32.8795, 151.996, -0.579, 0.541968, -0.840382, -0.00538073, 0.840364, 0.541877, 0.0125371, -0.00762024, -0.0113165, 0.999907
33.2442, 152.569, -0.5827, 0.541778, -0.840503, -0.0056522, 0.840489, 0.541685, 0.0125256, -0.0074661, -0.0115367, 0.999906
33.6422, 153.194, -0.584718, 0.541479, -0.840695, -0.00571033, 0.840683, 0.541387, 0.0123626, -0.00730165, -0.0114946, 0.999907
34.0057, 153.768, -0.588699, 0.541719, -0.840542, -0.00546369, 0.84053, 0.541633, 0.0119682, -0.00710044, -0.0110758, 0.999913
34.4033, 154.395, -0.592717, 0.541634, -0.840598, -0.0052847, 0.840586, 0.541554, 0.0115652, -0.00685969, -0.0107063, 0.999919
34.7659, 154.97, -0.590468, 0.54177, -0.840511, -0.00508747, 0.840497, 0.54169, 0.0117207, -0.00709554, -0.0106259, 0.999918
35.1635, 155.596, -0.593383, 0.541687, -0.840568, -0.00453221, 0.840549, 0.541612, 0.0116156, -0.00730897, -0.0101015, 0.999922
35.5258, 156.172, -0.590105, 0.541991, -0.84037, -0.00488496, 0.840349, 0.541905, 0.0123877, -0.00776303, -0.0108191, 0.999911
35.9223, 156.798, -0.593689, 0.542197, -0.840236, -0.00506506, 0.840218, 0.542111, 0.0122403, -0.00753888, -0.0108924, 0.999912
36.2862, 157.372, -0.595199, 0.542337, -0.840141, -0.00587212, 0.840126, 0.542237, 0.0129659, -0.00770911, -0.0119652, 0.999899
36.6831, 157.999, -0.594954, 0.542582, -0.839976, -0.00678277, 0.839964, 0.542461, 0.0140408, -0.00811454, -0.0133156, 0.999878
37.0471, 158.573, -0.593679, 0.542685, -0.839907, -0.00697594, 0.839898, 0.542562, 0.0140225, -0.00799269, -0.0134689, 0.999877
37.4441, 159.2, -0.596911, 0.542806, -0.839828, -0.00707895, 0.839823, 0.542686, 0.0137619, -0.00771594, -0.0134151, 0.99988
37.8081, 159.774, -0.598587, 0.542984, -0.839711, -0.00737054, 0.839708, 0.54286, 0.0138765, -0.00765111, -0.0137238, 0.999877
38.2063, 160.399, -0.60356, 0.543137, -0.839613, -0.00725338, 0.839614, 0.543023, 0.0132247, -0.00716486, -0.0132729, 0.999886
38.5713, 160.973, -0.606707, 0.543345, -0.839478, -0.00727043, 0.83948, 0.543233, 0.0130555, -0.00701028, -0.013197, 0.999888
38.9697, 161.599, -0.605198, 0.54332, -0.839489, -0.00791491, 0.839495, 0.543194, 0.0137604, -0.00725235, -0.0141208, 0.999874
39.333, 162.173, -0.604468, 0.543526, -0.839347, -0.00876182, 0.839363, 0.543389, 0.014073, -0.00705107, -0.0150034, 0.999863
39.7303, 162.8, -0.60669, 0.543708, -0.83923, -0.0086418, 0.839247, 0.543576, 0.0137942, -0.00687901, -0.0147526, 0.999868
40.0953, 163.373, -0.606376, 0.543477, -0.839377, -0.00893836, 0.839394, 0.543335, 0.014327, -0.00716926, -0.0152892, 0.999857
40.4936, 163.999, -0.606327, 0.543167, -0.839587, -0.0079919, 0.839589, 0.543031, 0.0144455, -0.00778838, -0.0145562, 0.999864
40.8587, 164.573, -0.606192, 0.543002, -0.8397, -0.00732388, 0.83969, 0.542868, 0.0146618, -0.00833558, -0.0141112, 0.999866
41.2569, 165.198, -0.605324, 0.54287, -0.839787, -0.00705427, 0.839772, 0.542736, 0.0148482, -0.00864073, -0.0139846, 0.999865
41.6227, 165.77, -0.609752, 0.542684, -0.839909, -0.0068224, 0.839895, 0.542558, 0.0144172, -0.00840762, -0.0135541, 0.999873
42.0213, 166.395, -0.613816, 0.542454, -0.840061, -0.00641746, 0.840045, 0.542336, 0.0140011, -0.00828134, -0.0129859, 0.999881
42.3863, 166.969, -0.615766, 0.542318, -0.840149, -0.00642041, 0.840133, 0.542201, 0.0139092, -0.00820462, -0.0129372, 0.999883
42.7836, 167.595, -0.619103, 0.54203, -0.84033, -0.00698483, 0.840324, 0.541913, 0.0136093, -0.0076511, -0.0132462, 0.999883
43.1485, 168.169, -0.620082, 0.541718, -0.84053, -0.00710073, 0.840525, 0.541599, 0.0137455, -0.00770774, -0.0134145, 0.99988
43.5457, 168.795, -0.622267, 0.541752, -0.840504, -0.0076094, 0.840502, 0.541622, 0.0142214, -0.00783176, -0.0141002, 0.99987
43.9115, 169.369, -0.627876, 0.541637, -0.840581, -0.00728592, 0.840577, 0.541514, 0.0138739, -0.00771671, -0.013639, 0.999877
44.3088, 169.995, -0.629192, 0.541478, -0.840686, -0.0069656, 0.840674, 0.541351, 0.014359, -0.00830054, -0.0136309, 0.999873
44.6721, 170.569, -0.630238, 0.541461, -0.840696, -0.00707439, 0.840681, 0.541326, 0.0148996, -0.00869647, -0.0140149, 0.999864
45.0697, 171.196, -0.635, 0.54138, -0.840747, -0.00720645, 0.840736, 0.541248, 0.0146492, -0.00841581, -0.0139895, 0.999867
45.4338, 171.77, -0.638975, 0.541213, -0.840852, -0.00748371, 0.840845, 0.541078, 0.0146693, -0.00828545, -0.0142319, 0.999864
45.8307, 172.398, -0.642412, 0.541122, -0.840903, -0.00828638, 0.840903, 0.540971, 0.0152423, -0.00833459, -0.015216, 0.999849
46.1952, 172.972, -0.644186, 0.540943, -0.841013, -0.00887552, 0.841017, 0.540779, 0.0157824, -0.00847348, -0.0160018, 0.999836
46.5916, 173.6, -0.642576, 0.540912, -0.841027, -0.00938901, 0.841032, 0.54073, 0.0166161, -0.0088977, -0.0168843, 0.999818
46.9556, 174.175, -0.645295, 0.54061, -0.841225, -0.00894931, 0.841229, 0.540443, 0.0159486, -0.00857976, -0.0161504, 0.999833
47.3528, 174.802, -0.646141, 0.54046, -0.841324, -0.00883156, 0.841328, 0.540297, 0.0157124, -0.00844756, -0.0159222, 0.999838
47.7155, 175.377, -0.645468, 0.540578, -0.84125, -0.00863022, 0.841248, 0.540412, 0.0160195, -0.00881249, -0.0159199, 0.999834
48.113, 176.005, -0.64685, 0.540492, -0.84131, -0.00805948, 0.841299, 0.540332, 0.0160112, -0.00911556, -0.0154344, 0.999839
48.4773, 176.58, -0.649653, 0.540346, -0.841407, -0.00770632, 0.841391, 0.540189, 0.0160426, -0.00933548, -0.0151526, 0.999842
48.8746, 177.208, -0.6524, 0.54014, -0.84154, -0.00762829, 0.841519, 0.539978, 0.0163868, -0.00967108, -0.0152706, 0.999837
49.2377, 177.783, -0.655063, 0.540106, -0.841559, -0.00797347, 0.841541, 0.539936, 0.0166524, -0.00970882, -0.0157041, 0.99983
49.6344, 178.412, -0.656152, 0.540153, -0.841528, -0.00807482, 0.841507, 0.539975, 0.0171104, -0.0100387, -0.0160373, 0.999821
49.9994, 178.987, -0.658422, 0.54014, -0.841537, -0.00805368, 0.841512, 0.539957, 0.0174187, -0.0103099, -0.0161858, 0.999816
50.3968, 179.615, -0.663467, 0.540204, -0.841499, -0.00774191, 0.841476, 0.540035, 0.0167794, -0.00993892, -0.0155789, 0.999829
50.7605, 180.191, -0.667624, 0.54045, -0.841339, -0.00794157, 0.841318, 0.540277, 0.0169028, -0.00993035, -0.0158165, 0.999826
51.1576, 180.82, -0.672001, 0.540654, -0.841203, -0.0084591, 0.841187, 0.54047, 0.0172186, -0.00991246, -0.016425, 0.999816
51.5225, 181.397, -0.677746, 0.540692, -0.841166, -0.00958679, 0.841166, 0.540492, 0.0175804, -0.00960642, -0.0175696, 0.999799
51.9203, 182.025, -0.679694, 0.540568, -0.841242, -0.00990382, 0.841246, 0.540362, 0.0177031, -0.00954092, -0.0179013, 0.999794
52.2849, 182.602, -0.681693, 0.540759, -0.841119, -0.00996905, 0.841119, 0.540543, 0.0181931, -0.00991382, -0.0182232, 0.999785
52.6832, 183.23, -0.685154, 0.541111, -0.840889, -0.0102553, 0.840893, 0.54089, 0.0183537, -0.00988643, -0.018555, 0.999779
53.0485, 183.806, -0.689094, 0.541415, -0.840682, -0.0110645, 0.840702, 0.541186, 0.0183732, -0.00945812, -0.0192495, 0.99977
53.4469, 184.435, -0.692697, 0.541573, -0.840575, -0.0115098, 0.840606, 0.541345, 0.0180713, -0.00895949, -0.0194621, 0.99977
53.8116, 185.011, -0.695551, 0.54162, -0.840539, -0.0118965, 0.84058, 0.541395, 0.0177828, -0.00850644, -0.0196315, 0.999771
54.2284, 185.67, -0.696788, 0.541683, -0.840498, -0.0119347, 0.840542, 0.54146, 0.0176248, -0.00835148, -0.0195787, 0.999773
54.575, 186.216, -0.694463, 0.541712, -0.840481, -0.0118471, 0.840522, 0.541489, 0.0176953, -0.00845743, -0.0195435, 0.999773
54.9747, 186.845, -0.696081, 0.541873, -0.840381, -0.0115732, 0.84042, 0.541659, 0.0173213, -0.00828773, -0.0191123, 0.999783
55.3414, 187.421, -0.699758, 0.542049, -0.840262, -0.0119163, 0.840308, 0.541833, 0.0173025, -0.00808194, -0.0193922, 0.999779
55.74, 188.048, -0.699405, 0.542223, -0.840145, -0.0122606, 0.840194, 0.541997, 0.017694, -0.00822029, -0.0198954, 0.999768
56.1063, 188.624, -0.702894, 0.542375, -0.840038, -0.0128624, 0.840098, 0.54214, 0.0178597, -0.00802961, -0.0204923, 0.999758
56.5054, 189.251, -0.706926, 0.542615, -0.839883, -0.0128694, 0.839942, 0.542377, 0.0180125, -0.00814826, -0.0205834, 0.999755
56.8708, 189.825, -0.707057, 0.542851, -0.839737, -0.0124616, 0.839789, 0.542621, 0.0177962, -0.00818217, -0.0201258, 0.999764
57.2705, 190.452, -0.713148, 0.54307, -0.839601, -0.0120859, 0.839652, 0.542859, 0.0169551, -0.00767457, -0.0193558, 0.999783
57.6379, 191.025, -0.71721, 0.54284, -0.839747, -0.012241, 0.839804, 0.542635, 0.0166561, -0.00734454, -0.0193217, 0.999786
58.0351, 191.651, -0.717595, 0.542773, -0.839784, -0.012648, 0.839851, 0.542569, 0.0164132, -0.00692119, -0.0195311, 0.999785
58.4003, 192.224, -0.721825, 0.542619, -0.839875, -0.0132593, 0.839957, 0.542421, 0.0158707, -0.00613732, -0.0197489, 0.999786
58.7974, 192.849, -0.726131, 0.542806, -0.83974, -0.0141071, 0.839839, 0.542603, 0.0158797, -0.00568026, -0.0204672, 0.999774
59.1619, 193.421, -0.725513, 0.542936, -0.839648, -0.0145349, 0.839754, 0.542724, 0.016228, -0.00573735, -0.0210165, 0.999763
59.5587, 194.045, -0.726781, 0.543022, -0.839588, -0.0147715, 0.8397, 0.542809, 0.0162227, -0.0056023, -0.0212129, 0.999759
59.9221, 194.618, -0.725154, 0.543076, -0.839553, -0.0148018, 0.839663, 0.542856, 0.0165279, -0.00584085, -0.0214044, 0.999754
60.3188, 195.241, -0.723208, 0.542806, -0.839732, -0.0145731, 0.839836, 0.542585, 0.0166151, -0.00604504, -0.0212578, 0.999756
60.6828, 195.812, -0.722826, 0.542744, -0.83975, -0.0157645, 0.839874, 0.542491, 0.0177422, -0.00634692, -0.0228697, 0.999718
61.0784, 196.433, -0.721917, 0.542908, -0.839648, -0.0155811, 0.839763, 0.542638, 0.0185056, -0.00708327, -0.0231312, 0.999707
61.4405, 197.003, -0.720903, 0.543014, -0.839585, -0.0152728, 0.839687, 0.54273, 0.0192255, -0.00785244, -0.0232641, 0.999699
61.8362, 197.625, -0.720899, 0.542956, -0.839623, -0.0152289, 0.839724, 0.542672, 0.019283, -0.00792621, -0.0232579, 0.999698
62.1987, 198.194, -0.72489, 0.542968, -0.839618, -0.0150541, 0.839719, 0.542697, 0.0187691, -0.00758908, -0.0228323, 0.999711
62.5934, 198.816, -0.723298, 0.543128, -0.839519, -0.0148152, 0.839615, 0.542861, 0.0186647, -0.00762673, -0.0225764, 0.999716
62.9556, 199.386, -0.72157, 0.543107, -0.839542, -0.0142662, 0.839627, 0.542846, 0.0185554, -0.0078337, -0.0220559, 0.999726
63.3489, 200.007, -0.724158, 0.543321, -0.839396, -0.0147247, 0.839488, 0.543049, 0.0188886, -0.00785872, -0.0226238, 0.999713
63.7112, 200.577, -0.722525, 0.543244, -0.839449, -0.0145331, 0.839537, 0.542975, 0.0188331, -0.00791828, -0.0224321, 0.999717
64.1053, 201.198, -0.726771, 0.54341, -0.83932, -0.0157411, 0.83943, 0.543112, 0.0196592, -0.00795118, -0.0238965, 0.999683
64.4674, 201.768, -0.727463, 0.543479, -0.839277, -0.0156359, 0.839379, 0.543167, 0.0202975, -0.00854232, -0.0241558, 0.999672
64.8623, 202.389, -0.725532, 0.543522, -0.839251, -0.0155298, 0.839348, 0.543202, 0.0206645, -0.00890688, -0.0242665, 0.999666
65.225, 202.958, -0.72744, 0.543452, -0.839305, -0.0150638, 0.839396, 0.543153, 0.0199878, -0.00859395, -0.0235069, 0.999687
65.6208, 203.578, -0.731163, 0.543487, -0.839289, -0.0146644, 0.839373, 0.543195, 0.0198162, -0.00866585, -0.0230787, 0.999696
65.9844, 204.147, -0.732058, 0.543465, -0.839298, -0.0149642, 0.839385, 0.54316, 0.0202292, -0.00885037, -0.0235545, 0.999683
66.3805, 204.768, -0.733676, 0.543495, -0.839281, -0.0148822, 0.839365, 0.543191, 0.0202224, -0.00888839, -0.0234823, 0.999685
66.7441, 205.337, -0.738404, 0.543475, -0.839295, -0.0148002, 0.839378, 0.543172, 0.0202138, -0.0089263, -0.0234087, 0.999686
67.1411, 205.959, -0.741025, 0.543253, -0.839446, -0.0144088, 0.839521, 0.542957, 0.0200745, -0.00902805, -0.023002, 0.999695
67.5044, 206.529, -0.742184, 0.543153, -0.83952, -0.0138483, 0.839581, 0.542859, 0.0201933, -0.00943496, -0.0225948, 0.9997
67.9005, 207.151, -0.745853, 0.543119, -0.839539, -0.0140164, 0.839601, 0.542815, 0.0205492, -0.00964352, -0.0229288, 0.999691
68.2643, 207.721, -0.749911, 0.542911, -0.839685, -0.0132772, 0.839737, 0.542632, 0.0198085, -0.00942827, -0.0219036, 0.999716
68.6596, 208.345, -0.755414, 0.542998, -0.839626, -0.0134971, 0.839683, 0.542717, 0.0197766, -0.00927981, -0.0220719, 0.999713
69.0229, 208.915, -0.760334, 0.542834, -0.839729, -0.0136406, 0.839791, 0.542555, 0.0196085, -0.00906509, -0.0220994, 0.999715
69.4191, 209.538, -0.764331, 0.542954, -0.839647, -0.0139165, 0.839717, 0.542676, 0.0194549, -0.00878313, -0.0222491, 0.999714
69.7827, 210.108, -0.768795, 0.542896, -0.839694, -0.0133708, 0.839757, 0.542639, 0.0187281, -0.00847033, -0.0213957, 0.999735
70.1795, 210.73, -0.773446, 0.54283, -0.839739, -0.0131762, 0.839801, 0.54258, 0.0184808, -0.00836989, -0.0210973, 0.999742
70.5423, 211.301, -0.77644, 0.542837, -0.839729, -0.0135315, 0.839801, 0.542592, 0.0181297, -0.00788199, -0.0212052, 0.999744
70.939, 211.924, -0.78417, 0.542767, -0.839765, -0.0141105, 0.839855, 0.542534, 0.0173402, -0.00690627, -0.0212625, 0.99975
71.3032, 212.496, -0.789088, 0.54275, -0.839768, -0.0145292, 0.839868, 0.542517, 0.0172266, -0.006584, -0.0215523, 0.999746
71.6992, 213.119, -0.78843, 0.542719, -0.839785, -0.0147458, 0.839889, 0.542481, 0.0173408, -0.00656327, -0.021796, 0.999741
72.0631, 213.691, -0.79333, 0.542734, -0.839775, -0.0147679, 0.839881, 0.542501, 0.0171088, -0.00635595, -0.0216888, 0.999745
72.4607, 214.314, -0.79343, 0.542775, -0.839749, -0.0147001, 0.839852, 0.542537, 0.017373, -0.0066136, -0.0217755, 0.999741
72.8241, 214.886, -0.792606, 0.543096, -0.839541, -0.0147495, 0.839644, 0.542855, 0.0174897, -0.00667647, -0.021883, 0.999738
73.2208, 215.509, -0.796575, 0.543461, -0.839308, -0.014596, 0.83941, 0.54323, 0.0171004, -0.00642348, -0.0215454, 0.999747
73.5848, 216.081, -0.7958, 0.543939, -0.838989, -0.0151166, 0.8391, 0.543696, 0.0174792, -0.00644598, -0.022192, 0.999733
73.9823, 216.703, -0.792981, 0.544436, -0.838653, -0.0158274, 0.838779, 0.544184, 0.0176905, -0.0062232, -0.022907, 0.999718
74.3477, 217.273, -0.794721, 0.544882, -0.838358, -0.0160925, 0.838493, 0.544634, 0.0174309, -0.0058488, -0.0229912, 0.999719
74.7453, 217.895, -0.794297, 0.545544, -0.837925, -0.0162426, 0.838063, 0.545301, 0.0172287, -0.0055793, -0.0230113, 0.99972
75.1115, 218.464, -0.795558, 0.545957, -0.837657, -0.016204, 0.837797, 0.545724, 0.0167746, -0.00520846, -0.0227338, 0.999728
75.5106, 219.085, -0.796924, 0.546049, -0.837608, -0.0156183, 0.837739, 0.545833, 0.0161325, -0.0049877, -0.0218932, 0.999748
75.8759, 219.654, -0.7944, 0.545992, -0.837652, -0.0152449, 0.837775, 0.545783, 0.0159294, -0.00502289, -0.0214691, 0.999757
76.2742, 220.275, -0.797767, 0.54599, -0.837661, -0.0147912, 0.837779, 0.545797, 0.0152467, -0.00469862, -0.0207163, 0.999774
76.6401, 220.843, -0.803414, 0.545623, -0.837901, -0.0147173, 0.838018, 0.545434, 0.0150991, -0.00462428, -0.0205718, 0.999778
77.0373, 221.463, -0.802586, 0.545301, -0.838105, -0.0150772, 0.838228, 0.545107, 0.0152186, -0.00453605, -0.0209368, 0.999771
77.4012, 222.032, -0.805313, 0.544964, -0.83833, -0.0147696, 0.83845, 0.544789, 0.0143747, -0.00400441, -0.0202172, 0.999788
77.7979, 222.652, -0.80819, 0.544446, -0.838666, -0.0147515, 0.838788, 0.54428, 0.0139327, -0.00365598, -0.019959, 0.999794
78.1613, 223.219, -0.811389, 0.543917, -0.839008, -0.0148101, 0.839132, 0.543755, 0.0137356, -0.00347126, -0.0198987, 0.999796
78.5562, 223.84, -0.811278, 0.543993, -0.838962, -0.0146509, 0.839082, 0.543828, 0.013894, -0.00368891, -0.0198516, 0.999796
78.9188, 224.407, -0.817147, 0.543818, -0.839089, -0.0138695, 0.839195, 0.543665, 0.0134021, -0.00370519, -0.0189276, 0.999814
79.3134, 225.026, -0.816508, 0.543617, -0.83922, -0.0138209, 0.839324, 0.543456, 0.0138446, -0.00410761, -0.0191264, 0.999809
79.6748, 225.594, -0.818006, 0.543398, -0.83937, -0.0133067, 0.839465, 0.543246, 0.0134773, -0.00408361, -0.0184941, 0.999821
80.0687, 226.213, -0.819942, 0.54321, -0.839491, -0.0133279, 0.839586, 0.543055, 0.0136202, -0.00419627, -0.0185886, 0.999818
80.4296, 226.78, -0.820542, 0.54298, -0.839645, -0.0129881, 0.839736, 0.542834, 0.0132448, -0.00407059, -0.0180982, 0.999828
80.8233, 227.398, -0.826515, 0.542746, -0.839797, -0.0129457, 0.839889, 0.542609, 0.012716, -0.00365439, -0.0177745, 0.999835
81.1833, 227.965, -0.83079, 0.542638, -0.839875, -0.0124383, 0.83996, 0.542512, 0.0121948, -0.0034942, -0.017065, 0.999848
81.5759, 228.583, -0.834598, 0.542338, -0.840074, -0.0120196, 0.840153, 0.54222, 0.0118604, -0.00344636, -0.0165307, 0.999857
81.9357, 229.15, -0.835522, 0.54211, -0.840227, -0.011634, 0.840301, 0.542001, 0.0113585, -0.00323808, -0.0159336, 0.999868
82.327, 229.768, -0.83432, 0.541892, -0.84037, -0.0114647, 0.840443, 0.541789, 0.0109911, -0.00302514, -0.0155914, 0.999874
82.6858, 230.334, -0.831243, 0.541423, -0.840663, -0.0121165, 0.840746, 0.541318, 0.011007, -0.00269427, -0.0161464, 0.999866
83.0776, 230.951, -0.834129, 0.541176, -0.840814, -0.0126192, 0.840906, 0.541073, 0.0108336, -0.00228112, -0.0164745, 0.999862
83.4363, 231.516, -0.835822, 0.540962, -0.840949, -0.0128567, 0.841045, 0.54086, 0.010682, -0.00202938, -0.0165916, 0.99986
83.8264, 232.133, -0.830144, 0.54066, -0.841138, -0.0131655, 0.841239, 0.540557, 0.0107129, -0.00189438, -0.0168674, 0.999856
84.1839, 232.698, -0.831453, 0.540355, -0.841331, -0.0133633, 0.841436, 0.540257, 0.0104208, -0.00154778, -0.0168753, 0.999856
84.573, 233.315, -0.827399, 0.540186, -0.841446, -0.0129425, 0.841544, 0.540085, 0.0106043, -0.00193288, -0.0166199, 0.99986
84.9289, 233.88, -0.824222, 0.540031, -0.841547, -0.0128306, 0.841642, 0.539922, 0.0110951, -0.00240953, -0.0167905, 0.999856
85.3176, 234.497, -0.821808, 0.539885, -0.84164, -0.0129184, 0.841735, 0.539772, 0.0113274, -0.00256061, -0.0169894, 0.999852
85.6736, 235.061, -0.8199, 0.539774, -0.841709, -0.0130296, 0.841807, 0.53966, 0.0113428, -0.00251578, -0.0170909, 0.999851
86.0625, 235.676, -0.815782, 0.53952, -0.841874, -0.0128604, 0.84197, 0.539415, 0.0108711, -0.00221499, -0.0166932, 0.999858
86.4185, 236.24, -0.814963, 0.539344, -0.84198, -0.0133286, 0.842084, 0.53924, 0.0107076, -0.00182824, -0.0169989, 0.999854
86.8057, 236.856, -0.807679, 0.539181, -0.842087, -0.0131814, 0.842188, 0.539081, 0.0105268, -0.00175866, -0.0167771, 0.999858
87.1607, 237.42, -0.801694, 0.538931, -0.842244, -0.0133349, 0.842347, 0.538824, 0.0109677, -0.00205226, -0.0171435, 0.999851
87.5467, 238.035, -0.798348, 0.539161, -0.842097, -0.013327, 0.8422, 0.539049, 0.0112364, -0.00227828, -0.0172822, 0.999848
87.9018, 238.598, -0.797194, 0.539172, -0.842088, -0.0134724, 0.842193, 0.539057, 0.0113485, -0.00229405, -0.0174651, 0.999845
88.2883, 239.213, -0.796416, 0.539512, -0.84187, -0.0134975, 0.841975, 0.539399, 0.0112952, -0.00222854, -0.0174584, 0.999845
88.6431, 239.775, -0.795212, 0.539684, -0.841762, -0.0133264, 0.841864, 0.539571, 0.0113046, -0.00232521, -0.0173199, 0.999847
89.0334, 240.394, -0.79408, 0.539865, -0.841652, -0.0129584, 0.841749, 0.53976, 0.0108439, -0.00213233, -0.016762, 0.999857
89.3878, 240.956, -0.79424, 0.540049, -0.841535, -0.0128803, 0.841632, 0.539954, 0.0102463, -0.00166779, -0.016374, 0.999865
89.7736, 241.569, -0.7934, 0.540493, -0.84125, -0.0128556, 0.841347, 0.540402, 0.0100235, -0.00148507, -0.0162337, 0.999867
90.1281, 242.13, -0.790418, 0.540697, -0.841121, -0.0127248, 0.841216, 0.540604, 0.0101437, -0.00165303, -0.016189, 0.999868
90.5156, 242.741, -0.790507, 0.540788, -0.841068, -0.0123965, 0.841158, 0.540704, 0.00959633, -0.00136835, -0.015617, 0.999877
90.8698, 243.301, -0.790433, 0.54093, -0.840971, -0.012733, 0.841067, 0.54085, 0.00935021, -0.000976581, -0.0157672, 0.999875
91.2562, 243.912, -0.786894, 0.540887, -0.840997, -0.0128881, 0.841095, 0.540803, 0.00960678, -0.00110938, -0.0160363, 0.999871
91.6104, 244.472, -0.782892, 0.541025, -0.84091, -0.0127598, 0.841005, 0.540938, 0.00981468, -0.001351, -0.0160411, 0.99987
91.9962, 245.083, -0.777409, 0.54146, -0.840626, -0.012997, 0.840725, 0.541359, 0.0105838, -0.00186095, -0.0166576, 0.99986
92.3509, 245.644, -0.773179, 0.541724, -0.840462, -0.0126019, 0.840554, 0.541625, 0.0105657, -0.00205453, -0.0163162, 0.999865
92.738, 246.254, -0.769142, 0.541777, -0.840419, -0.0131563, 0.84052, 0.541676, 0.010629, -0.00180631, -0.0168167, 0.999857
93.094, 246.815, -0.7686, 0.541992, -0.840273, -0.0136746, 0.840383, 0.541896, 0.0102571, -0.00120853, -0.0170512, 0.999854
93.4821, 247.427, -0.765284, 0.542069, -0.840203, -0.0148139, 0.840333, 0.541964, 0.0107586, -0.00101081, -0.0182805, 0.999832
93.8386, 247.99, -0.763064, 0.54167, -0.840435, -0.0162319, 0.840591, 0.541542, 0.0117931, -0.00112108, -0.0200323, 0.999799
94.2261, 248.605, -0.758089, 0.541262, -0.840657, -0.0181989, 0.840851, 0.541075, 0.0143719, -0.00223488, -0.0230816, 0.999731
94.582, 249.171, -0.754293, 0.54115, -0.840711, -0.0190154, 0.840919, 0.540913, 0.0163872, -0.00349117, -0.0248583, 0.999685
94.9708, 249.787, -0.749595, 0.541486, -0.840513, -0.0181606, 0.840699, 0.541244, 0.0167371, -0.00423839, -0.0243305, 0.999695
95.3301, 250.352, -0.746491, 0.541873, -0.840272, -0.0177827, 0.840452, 0.541649, 0.0160345, -0.00384134, -0.0236342, 0.999713
95.7235, 250.969, -0.74867, 0.542192, -0.840054, -0.0183419, 0.840253, 0.542023, 0.0136064, -0.00148833, -0.0227892, 0.999739
96.0858, 251.534, -0.756968, 0.542181, -0.840019, -0.0202033, 0.840259, 0.542079, 0.010714, 0.00195179, -0.0227849, 0.999738
96.4796, 252.152, -0.759901, 0.541787, -0.840234, -0.0217511, 0.840503, 0.541739, 0.0085691, 0.00458335, -0.0229245, 0.999727
96.8392, 252.723, -0.755654, 0.541494, -0.840427, -0.0216002, 0.840692, 0.541447, 0.00848779, 0.00456202, -0.0227552, 0.999731
97.232, 253.345, -0.748134, 0.541552, -0.840445, -0.0193218, 0.840663, 0.541483, 0.00906872, 0.00284066, -0.0211543, 0.999772
97.5936, 253.915, -0.739455, 0.541948, -0.840248, -0.0165997, 0.840411, 0.541866, 0.0094748, 0.00103363, -0.0190854, 0.999817
97.9885, 254.537, -0.732863, 0.542585, -0.839889, -0.0136874, 0.840001, 0.542514, 0.00880561, 2.98409e-05, -0.0162752, 0.999868
98.3536, 255.108, -0.732598, 0.542647, -0.839868, -0.0124892, 0.83996, 0.542597, 0.00740191, 0.000559994, -0.0145071, 0.999895
98.7508, 255.73, -0.732942, 0.542196, -0.840157, -0.0126613, 0.84025, 0.542165, 0.00606865, 0.00176589, -0.013929, 0.999901
99.114, 256.304, -0.727632, 0.541593, -0.840535, -0.0133029, 0.840638, 0.541565, 0.00593283, 0.00221765, -0.0143961, 0.999894
99.5098, 256.931, -0.720952, 0.541097, -0.840848, -0.0137218, 0.840957, 0.541067, 0.00615861, 0.00224596, -0.0148718, 0.999887
99.8732, 257.506, -0.716402, 0.541202, -0.84078, -0.0137573, 0.840891, 0.541163, 0.0067567, 0.00176406, -0.0152252, 0.999883
100.27, 258.133, -0.709083, 0.54147, -0.840615, -0.0133335, 0.840719, 0.541424, 0.00711409, 0.00123888, -0.0150618, 0.999886
100.636, 258.709, -0.705028, 0.541573, -0.840555, -0.0128685, 0.840653, 0.54153, 0.00693974, 0.00113543, -0.0145763, 0.999893
101.035, 259.338, -0.7025, 0.54157, -0.84056, -0.0126812, 0.840655, 0.541527, 0.00689215, 0.00107394, -0.0143931, 0.999896
101.402, 259.916, -0.701037, 0.541462, -0.840633, -0.0124317, 0.840724, 0.541426, 0.00643233, 0.0013236, -0.0139345, 0.999902
101.803, 260.546, -0.694641, 0.541401, -0.840672, -0.0124631, 0.840764, 0.541364, 0.00639691, 0.0013694, -0.0139419, 0.999902
102.169, 261.126, -0.688952, 0.541446, -0.840644, -0.0123892, 0.840735, 0.541407, 0.00659888, 0.00116028, -0.0139889, 0.999901
102.57, 261.759, -0.681392, 0.541168, -0.84083, -0.0119402, 0.840914, 0.541131, 0.0064603, 0.00102922, -0.0135368, 0.999908
102.937, 262.34, -0.677421, 0.541286, -0.840752, -0.0120957, 0.840838, 0.541242, 0.00692493, 0.000724559, -0.0139189, 0.999903
103.338, 262.974, -0.670175, 0.541384, -0.840685, -0.0122901, 0.840775, 0.54133, 0.00767733, 0.000198782, -0.0144896, 0.999895
103.706, 263.557, -0.662225, 0.541225, -0.84079, -0.0121531, 0.840878, 0.541166, 0.00797761, -0.000130656, -0.014537, 0.999894
104.108, 264.192, -0.654844, 0.541136, -0.840855, -0.0116035, 0.840935, 0.541076, 0.00805829, -0.000497504, -0.0141184, 0.9999
104.476, 264.775, -0.646887, 0.540996, -0.840958, -0.0106098, 0.841025, 0.540938, 0.00796214, -0.000956602, -0.0132306, 0.999912
104.876, 265.412, -0.6402, 0.541019, -0.840943, -0.0106417, 0.84101, 0.540961, 0.00795213, -0.000930557, -0.013252, 0.999912
105.254, 266.011, -0.63906, 0.540949, -0.84099, -0.0104659, 0.841055, 0.540902, 0.00718699, -0.000383162, -0.0126902, 0.999919
105.646, 266.632, -0.638416, 0.541143, -0.840872, -0.00996067, 0.840931, 0.541104, 0.00646125, -4.3313e-05, -0.0118727, 0.99993
106.025, 267.231, -0.637845, 0.541355, -0.840739, -0.00957476, 0.840794, 0.541326, 0.00561416, 0.000463026, -0.0110897, 0.999938
106.42, 267.854, -0.637649, 0.541312, -0.84077, -0.00934311, 0.840822, 0.541286, 0.0053056, 0.000596511, -0.0107279, 0.999942
106.79, 268.438, -0.635934, 0.541439, -0.840697, -0.00847668, 0.84074, 0.541416, 0.00501949, 0.000369542, -0.00984443, 0.999951
107.193, 269.076, -0.630424, 0.541694, -0.840531, -0.00872839, 0.840576, 0.541666, 0.00548968, 0.000113629, -0.0103106, 0.999947
107.563, 269.661, -0.625557, 0.541809, -0.840461, -0.00823997, 0.840501, 0.541784, 0.00525114, 5.0908e-05, -0.00977082, 0.999952
107.968, 270.298, -0.61854, 0.541721, -0.840522, -0.00777798, 0.840558, 0.5417, 0.00483841, 0.000146546, -0.00915892, 0.999958
108.338, 270.883, -0.615535, 0.541859, -0.840435, -0.00762868, 0.840469, 0.541842, 0.00422358, 0.000583893, -0.00870025, 0.999962
108.743, 271.521, -0.612084, 0.541789, -0.840481, -0.00748769, 0.840514, 0.541775, 0.0038742, 0.000800451, -0.00839251, 0.999964
109.114, 272.106, -0.605789, 0.541629, -0.840584, -0.00756995, 0.840618, 0.541612, 0.00435025, 0.000443219, -0.00871965, 0.999962
109.519, 272.745, -0.59893, 0.541745, -0.840512, -0.0072435, 0.840543, 0.541726, 0.00456326, 8.85199e-05, -0.00856059, 0.999963
109.89, 273.33, -0.594198, 0.541845, -0.840449, -0.00696364, 0.840478, 0.541825, 0.00464525, -0.000131017, -0.0083698, 0.999965
110.295, 273.969, -0.588823, 0.541918, -0.840406, -0.00656151, 0.840431, 0.541901, 0.00421825, 1.06548e-05, -0.00780045, 0.99997
110.669, 274.555, -0.587314, 0.541743, -0.840524, -0.00591204, 0.840544, 0.541735, 0.00288895, 0.000774532, -0.0065344, 0.999978
111.075, 275.193, -0.588287, 0.541645, -0.840582, -0.00657411, 0.840606, 0.541641, 0.00246282, 0.0014906, -0.00686021, 0.999975
111.448, 275.779, -0.584718, 0.541486, -0.840681, -0.00702594, 0.840708, 0.541483, 0.00240053, 0.00178635, -0.00720662, 0.999972
111.855, 276.418, -0.57857, 0.541476, -0.840689, -0.00670209, 0.840714, 0.541476, 0.00203463, 0.00191853, -0.00673625, 0.999975
112.227, 277.004, -0.573517, 0.541478, -0.840691, -0.00634539, 0.840713, 0.541478, 0.00195795, 0.00178986, -0.00639484, 0.999978
112.632, 277.644, -0.569676, 0.541561, -0.84064, -0.00603946, 0.84066, 0.54156, 0.00193134, 0.00164717, -0.00612307, 0.99998
113.004, 278.23, -0.563926, 0.541325, -0.84079, -0.00632718, 0.840812, 0.541323, 0.00222301, 0.00155596, -0.00652334, 0.999978
113.41, 278.869, -0.557866, 0.541203, -0.840866, -0.0065987, 0.840891, 0.541197, 0.00287026, 0.00115769, -0.00710218, 0.999974
113.782, 279.456, -0.553786, 0.541223, -0.840854, -0.00648062, 0.840879, 0.541214, 0.00317515, 0.000837564, -0.00716788, 0.999974
114.188, 280.095, -0.547517, 0.541356, -0.840766, -0.00678432, 0.840793, 0.541344, 0.00372789, 0.000538364, -0.00772232, 0.99997
114.56, 280.682, -0.542134, 0.541423, -0.840724, -0.00659085, 0.84075, 0.541409, 0.00398723, 0.000216186, -0.00770004, 0.99997
114.965, 281.322, -0.534304, 0.541428, -0.840719, -0.00683537, 0.840747, 0.541412, 0.0042313, 0.000143419, -0.00803776, 0.999968
115.337, 281.909, -0.530549, 0.541448, -0.840702, -0.00740121, 0.840734, 0.541428, 0.00466072, 8.89458e-05, -0.00874599, 0.999962
115.742, 282.549, -0.523524, 0.541498, -0.840672, -0.00709281, 0.840702, 0.541475, 0.00499159, -0.00035571, -0.00866588, 0.999962
116.113, 283.136, -0.522172, 0.541741, -0.840517, -0.00689801, 0.840545, 0.541717, 0.00512167, -0.000568081, -0.00857271, 0.999963
116.518, 283.777, -0.518113, 0.541936, -0.840397, -0.00626391, 0.840419, 0.541911, 0.00529588, -0.00105616, -0.00813434, 0.999966
116.89, 284.364, -0.513683, 0.541865, -0.840441, -0.00638638, 0.840465, 0.541837, 0.00563569, -0.00127609, -0.00842131, 0.999964
117.295, 285.005, -0.512085, 0.541852, -0.840448, -0.00660913, 0.840473, 0.541826, 0.00539014, -0.000949127, -0.00847545, 0.999964
117.668, 285.591, -0.513551, 0.541703, -0.840545, -0.00640671, 0.84057, 0.541682, 0.00482423, -0.000584587, -0.00799859, 0.999968
118.075, 286.231, -0.510465, 0.541578, -0.840625, -0.00652531, 0.84065, 0.54156, 0.00450493, -0.000253111, -0.00792528, 0.999969
118.447, 286.818, -0.513572, 0.541593, -0.840617, -0.00630514, 0.840641, 0.54158, 0.00374749, 0.000264532, -0.00732997, 0.999973
118.853, 287.458, -0.512822, 0.541401, -0.840748, -0.00527058, 0.840765, 0.541392, 0.00303332, 0.000303192, -0.00607356, 0.999982
119.225, 288.045, -0.506911, 0.541428, -0.840733, -0.00494847, 0.840747, 0.54142, 0.0028772, 0.000260243, -0.00571821, 0.999984
119.632, 288.685, -0.508016, 0.541239, -0.840853, -0.00525416, 0.840869, 0.541232, 0.00267354, 0.000595664, -0.00586508, 0.999983
120.004, 289.272, -0.50494, 0.541106, -0.840938, -0.00526654, 0.840954, 0.541099, 0.00269392, 0.000584297, -0.00588661, 0.999983
120.409, 289.913, -0.501212, 0.541009, -0.841, -0.00533722, 0.841016, 0.541004, 0.0025098, 0.00077672, -0.00584651, 0.999983
120.781, 290.5, -0.491588, 0.540974, -0.841022, -0.00528122, 0.841039, 0.540969, 0.00259422, 0.000675172, -0.00584512, 0.999983
121.188, 291.14, -0.489102, 0.540802, -0.841137, -0.00472527, 0.84115, 0.540796, 0.00252234, 0.000433773, -0.00533875, 0.999986
121.561, 291.727, -0.485479, 0.540497, -0.841332, -0.00474784, 0.841346, 0.54049, 0.00279427, 0.000215252, -0.00550487, 0.999985
121.967, 292.368, -0.482984, 0.540063, -0.841612, -0.00456993, 0.841624, 0.540056, 0.00278753, 0.000122003, -0.00535161, 0.999986
122.338, 292.957, -0.47562, 0.539873, -0.841737, -0.00390848, 0.841746, 0.539865, 0.00306687, -0.000471444, -0.00494567, 0.999988
122.741, 293.599, -0.467496, 0.539808, -0.841779, -0.0037661, 0.841787, 0.539798, 0.00340268, -0.000831375, -0.00500705, 0.999987
123.111, 294.188, -0.46677, 0.539845, -0.841757, -0.00341906, 0.841764, 0.53984, 0.00238783, -0.000164227, -0.0041671, 0.999991
123.515, 294.83, -0.461018, 0.539799, -0.841786, -0.00377519, 0.841794, 0.539794, 0.00231941, 8.53749e-05, -0.00442995, 0.99999
123.886, 295.419, -0.459729, 0.539529, -0.841959, -0.00367275, 0.841967, 0.539527, 0.0015726, 0.000657479, -0.0039408, 0.999992
124.292, 296.06, -0.462924, 0.5392, -0.84217, -0.00350506, 0.842177, 0.539201, 0.000673616, 0.00132264, -0.0033151, 0.999994
124.663, 296.648, -0.459101, 0.539154, -0.8422, -0.00353915, 0.842206, 0.539155, 0.000714042, 0.00130679, -0.00336568, 0.999993
125.068, 297.29, -0.457222, 0.538913, -0.842355, -0.00324275, 0.842361, 0.538914, 0.000533875, 0.00129785, -0.00301927, 0.999995
125.439, 297.878, -0.455137, 0.538708, -0.842489, -0.0024437, 0.842492, 0.538709, 0.000296663, 0.00106651, -0.00221861, 0.999997
125.843, 298.52, -0.454524, 0.538352, -0.842718, -0.00179992, 0.842719, 0.538353, -0.000321118, 0.00123961, -0.00134395, 0.999998
126.213, 299.109, -0.447973, 0.538371, -0.842707, -0.000834885, 0.842707, 0.538372, -0.000388975, 0.00077727, -0.000494151, 1
126.616, 299.752, -0.446516, 0.538489, -0.842633, -0.000154152, 0.842633, 0.538489, -0.000259549, 0.000301714, 9.871e-06, 1
126.988, 300.34, -0.442959, 0.538501, -0.842625, -8.68945e-05, 0.842625, 0.538501, -0.000132618, 0.00015854, -1.80463e-06, 1
127.415, 301.018, -0.443164, 0.539133, -0.84222, -0.000878312, 0.842221, 0.539133, 0.000419878, 0.000119897, -0.000966103, 1
127.763, 301.572, -0.44415, 0.539889, -0.841736, -5.50927e-05, 0.841736, 0.539889, -1.00499e-06, 3.05899e-05, -4.58309e-05, 1
128.168, 302.214, -0.437998, 0.540451, -0.841375, -4.57325e-05, 0.841375, 0.540451, 0.000316104, -0.000241246, -0.000209317, 1
128.54, 302.803, -0.430095, 0.540965, -0.841045, 0.000169941, 0.841045, 0.540965, 0.000373985, -0.00040647, -5.93849e-05, 1
128.947, 303.444, -0.429239, 0.541464, -0.840724, -0.000148542, 0.840724, 0.541464, 0.00046928, -0.000314104, -0.000378981, 1
129.32, 304.033, -0.429034, 0.541832, -0.840486, -0.000537969, 0.840487, 0.541832, -2.93066e-05, 0.000316121, -0.000436277, 1
129.727, 304.674, -0.428914, 0.541879, -0.840456, -0.000766171, 0.840455, 0.541879, -0.00135604, 0.00155486, 9.08755e-05, 0.999999
130.101, 305.262, -0.426531, 0.5419, -0.840442, -0.00098663, 0.840439, 0.541901, -0.00237145, 0.00252772, 0.000455886, 0.999997
130.508, 305.903, -0.420263, 0.541956, -0.840404, -0.00199648, 0.840401, 0.54196, -0.00248301, 0.00316874, -0.000332163, 0.999995
130.883, 306.491, -0.42559, 0.542057, -0.840339, -0.00222457, 0.840335, 0.542061, -0.0027159, 0.00348813, -0.000397216, 0.999994
131.291, 307.132, -0.421111, 0.542303, -0.840179, -0.00254928, 0.840177, 0.542308, -0.00198871, 0.00305337, -0.00106336, 0.999995
131.664, 307.72, -0.417716, 0.542438, -0.840092, -0.00252126, 0.840092, 0.542442, -0.00149924, 0.00262714, -0.00130484, 0.999996
132.073, 308.36, -0.412931, 0.542329, -0.840164, -0.00212731, 0.840163, 0.542332, -0.00122009, 0.00217878, -0.0011256, 0.999997
132.446, 308.947, -0.410386, 0.542389, -0.840124, -0.0024779, 0.840124, 0.542392, -0.00125288, 0.00239656, -0.0014022, 0.999996
132.853, 309.589, -0.411606, 0.5426, -0.839985, -0.0032482, 0.839986, 0.542606, -0.00130304, 0.00285703, -0.00202141, 0.999994
133.226, 310.176, -0.410319, 0.542732, -0.839899, -0.00339229, 0.8399, 0.542739, -0.00152008, 0.00311784, -0.00202418, 0.999993
133.634, 310.817, -0.40953, 0.543046, -0.839694, -0.00390127, 0.839696, 0.543055, -0.00153985, 0.0034116, -0.00243967, 0.999991
134.008, 311.404, -0.405619, 0.543174, -0.839609, -0.00437038, 0.839611, 0.543185, -0.00176564, 0.00385637, -0.00271037, 0.999989
134.415, 312.045, -0.405517, 0.543349, -0.839494, -0.00458089, 0.839497, 0.543361, -0.00184306, 0.00403631, -0.00284422, 0.999988
134.789, 312.632, -0.402164, 0.543467, -0.839418, -0.00448646, 0.839421, 0.543479, -0.00170236, 0.00386729, -0.00284086, 0.999988
135.196, 313.272, -0.395751, 0.543609, -0.839329, -0.00389438, 0.839331, 0.543618, -0.00179595, 0.00362445, -0.00229238, 0.999991
135.57, 313.859, -0.392143, 0.543515, -0.83939, -0.00389177, 0.839393, 0.543523, -0.00120631, 0.00312783, -0.00261108, 0.999992
135.979, 314.499, -0.381932, 0.543165, -0.839621, -0.0028413, 0.839623, 0.543169, -0.000844649, 0.00225249, -0.00192684, 0.999996
136.352, 315.087, -0.373619, 0.543078, -0.839679, -0.00210044, 0.839681, 0.54308, -0.000438673, 0.00150905, -0.00152546, 0.999998
136.76, 315.727, -0.371263, 0.542914, -0.839788, -0.000239788, 0.839788, 0.542914, -0.000190832, 0.000290443, -9.77659e-05, 1
137.135, 316.314, -0.370749, 0.542606, -0.839986, 0.00137689, 0.839987, 0.542607, 0.000298025, -0.000997445, 0.000994855, 0.999999
137.543, 316.954, -0.369994, 0.542288, -0.840186, 0.0033151, 0.84019, 0.542292, 0.000441948, -0.00216907, 0.00254565, 0.999994
137.917, 317.543, -0.366354, 0.542008, -0.840365, 0.00358632, 0.840369, 0.542014, 0.000905169, -0.00270451, 0.00252322, 0.999993
138.324, 318.183, -0.364381, 0.541543, -0.840663, 0.0040491, 0.840669, 0.541549, 0.000511148, -0.00262249, 0.00312714, 0.999992
138.697, 318.772, -0.364473, 0.541257, -0.840844, 0.00461039, 0.840854, 0.541263, -0.00016971, -0.00235273, 0.00396852, 0.999989
139.104, 319.415, -0.365671, 0.540781, -0.841145, 0.00554712, 0.841161, 0.540784, -0.00100231, -0.00215671, 0.00520805, 0.999984
139.477, 320.004, -0.361787, 0.540527, -0.841301, 0.00653889, 0.841324, 0.540528, -0.00174353, -0.00206762, 0.00644375, 0.999977
139.884, 320.647, -0.361596, 0.540343, -0.841417, 0.00689519, 0.841444, 0.540336, -0.00297659, -0.00122117, 0.0074103, 0.999972
140.258, 321.237, -0.363266, 0.540083, -0.841584, 0.00688278, 0.841612, 0.540066, -0.00427561, -0.000118872, 0.00810182, 0.999967
140.665, 321.88, -0.365001, 0.540064, -0.841597, 0.00675193, 0.841624, 0.540039, -0.00517833, 0.000711762, 0.00847921, 0.999964
141.037, 322.471, -0.363216, 0.540083, -0.841583, 0.00691287, 0.841611, 0.540055, -0.00567594, 0.00104345, 0.00888343, 0.99996
141.444, 323.116, -0.366311, 0.539591, -0.8419, 0.00673758, 0.841927, 0.539562, -0.00572522, 0.00118472, 0.00876182, 0.999961
141.816, 323.708, -0.362651, 0.539128, -0.842206, 0.00556363, 0.842223, 0.539107, -0.0048133, 0.00105439, 0.00728081, 0.999973
142.22, 324.353, -0.353583, 0.538985, -0.842304, 0.00428277, 0.842314, 0.538969, -0.00436425, 0.00136774, 0.00595971, 0.999981
142.593, 324.944, -0.350033, 0.538737, -0.842469, 0.00302764, 0.842469, 0.538717, -0.00552214, 0.00302119, 0.00552568, 0.99998
142.998, 325.589, -0.354624, 0.538654, -0.842527, 0.000656829, 0.842509, 0.538638, -0.00692171, 0.00547794, 0.0042818, 0.999976
143.371, 326.182, -0.366277, 0.53849, -0.842631, -0.00147148, 0.842604, 0.538485, -0.00719345, 0.0068538, 0.00263373, 0.999973
143.776, 326.827, -0.367539, 0.538369, -0.842704, -0.00276073, 0.842687, 0.538376, -0.00536873, 0.00601057, 0.000563932, 0.999982
144.147, 327.42, -0.35832, 0.538522, -0.842606, -0.00308963, 0.842604, 0.538529, -0.00217051, 0.00349274, -0.00143447, 0.999993
144.551, 328.066, -0.342393, 0.538876, -0.842385, -0.000583549, 0.842385, 0.538876, 0.000117181, 0.000215749, -0.000554719, 1
144.923, 328.657, -0.32623, 0.539162, -0.8422, 0.00172762, 0.842201, 0.539164, 0.000505667, -0.00135734, 0.00118236, 0.999998
145.331, 329.302, -0.313787, 0.539572, -0.841927, 0.00444447, 0.841938, 0.539573, -0.00123928, -0.00135473, 0.00441065, 0.999989
145.705, 329.892, -0.318582, 0.539936, -0.841687, 0.00574691, 0.841706, 0.539923, -0.0036406, -3.86496e-05, 0.0068029, 0.999977
146.113, 330.537, -0.316888, 0.539992, -0.841651, 0.00572499, 0.841669, 0.53997, -0.00500227, 0.00111884, 0.00751974, 0.999971
146.488, 331.129, -0.322007, 0.539869, -0.841723, 0.00660817, 0.841748, 0.539836, -0.00619688, 0.00164873, 0.00890791, 0.999959
146.902, 331.781, -0.310646, 0.539757, -0.841788, 0.0074168, 0.84182, 0.539721, -0.00632295, 0.00131958, 0.00965647, 0.999953
147.277, 332.372, -0.306876, 0.539587, -0.841886, 0.00863537, 0.841929, 0.539544, -0.00688245, 0.00113507, 0.0109841, 0.999939
147.686, 333.018, -0.297014, 0.539467, -0.841958, 0.00911649, 0.842007, 0.539426, -0.00669577, 0.000719881, 0.0112883, 0.999936
148.061, 333.61, -0.282377, 0.539111, -0.842183, 0.00932304, 0.842235, 0.53907, -0.00667405, 0.000595001, 0.0114502, 0.999934
148.469, 334.256, -0.276479, 0.538791, -0.842394, 0.0087182, 0.842437, 0.538741, -0.00759799, 0.00170366, 0.0114383, 0.999933
148.843, 334.849, -0.270862, 0.538479, -0.842597, 0.00837008, 0.842634, 0.538417, -0.00862392, 0.0027599, 0.0116967, 0.999928
149.25, 335.496, -0.263017, 0.538332, -0.842691, 0.00834578, 0.842725, 0.538259, -0.00955128, 0.00355659, 0.012175, 0.99992
149.624, 336.089, -0.254072, 0.538313, -0.84272, 0.00639822, 0.842734, 0.538253, -0.00913432, 0.00425382, 0.0103091, 0.999938
150.031, 336.736, -0.244046, 0.538074, -0.842878, 0.00573988, 0.842886, 0.538019, -0.00884227, 0.00436479, 0.00959587, 0.999944
150.404, 337.33, -0.233348, 0.537829, -0.843038, 0.00513731, 0.843043, 0.537781, -0.0084089, 0.00432628, 0.00885352, 0.999951
150.81, 337.979, -0.217122, 0.538048, -0.842898, 0.00531001, 0.842905, 0.538001, -0.00810477, 0.0039747, 0.00883658, 0.999953
151.183, 338.574, -0.207874, 0.538296, -0.842743, 0.00479246, 0.842747, 0.538255, -0.00770708, 0.00391552, 0.00818751, 0.999959
151.588, 339.222, -0.198993, 0.538529, -0.842598, 0.00397797, 0.842598, 0.538495, -0.00719086, 0.00391689, 0.00722432, 0.999966
151.96, 339.817, -0.186041, 0.538761, -0.84245, 0.00374542, 0.842449, 0.53873, -0.00700848, 0.00388653, 0.00693123, 0.999968
152.366, 340.464, -0.174116, 0.538773, -0.842443, 0.00360491, 0.842444, 0.538746, -0.00640143, 0.00345071, 0.00648585, 0.999973
152.738, 341.058, -0.170879, 0.539089, -0.842244, 0.00284705, 0.842243, 0.539069, -0.0055589, 0.00314719, 0.00539465, 0.99998
153.146, 341.705, -0.1678, 0.538964, -0.842326, 0.00194811, 0.842323, 0.538951, -0.0048602, 0.00304394, 0.00426042, 0.999986
153.519, 342.299, -0.17098, 0.538866, -0.84239, 0.00165294, 0.842385, 0.538853, -0.00500208, 0.003323, 0.00408786, 0.999986
153.927, 342.946, -0.171598, 0.538756, -0.842462, -2.6764e-05, 0.842454, 0.538751, -0.00427026, 0.00361195, 0.00227808, 0.999991
154.301, 343.539, -0.165953, 0.538413, -0.842681, -0.000472101, 0.842674, 0.538411, -0.00365318, 0.00333265, 0.00156909, 0.999993
154.708, 344.186, -0.165736, 0.538312, -0.842745, -0.000371409, 0.842739, 0.53831, -0.00350993, 0.00315791, 0.00157644, 0.999994
155.081, 344.779, -0.163597, 0.538237, -0.842793, -0.000902721, 0.842789, 0.538237, -0.00288044, 0.00291349, 0.000789555, 0.999995
155.487, 345.427, -0.158603, 0.538069, -0.8429, -0.00103659, 0.842897, 0.53807, -0.00241895, 0.00259669, 0.000427825, 0.999997
155.86, 346.022, -0.158466, 0.537962, -0.842968, -0.00128784, 0.842965, 0.537964, -0.00209368, 0.00245772, 4.07168e-05, 0.999997
156.266, 346.669, -0.152604, 0.537977, -0.842959, -0.000567371, 0.842957, 0.537977, -0.00228059, 0.00222768, 0.000748638, 0.999997
156.64, 347.262, -0.151503, 0.537954, -0.842974, -0.000441481, 0.842972, 0.537954, -0.0018993, 0.00183856, 0.000649582, 0.999998
157.047, 347.91, -0.147662, 0.537968, -0.842965, -0.000208519, 0.842964, 0.537968, -0.00166643, 0.00151692, 0.000720713, 0.999999
157.421, 348.504, -0.146754, 0.537871, -0.843027, 6.10189e-05, 0.843025, 0.53787, -0.00199211, 0.00164658, 0.00112294, 0.999998
157.828, 349.152, -0.144552, 0.537823, -0.843057, 0.00122496, 0.843056, 0.537819, -0.00264826, 0.00157383, 0.00245701, 0.999996
158.201, 349.746, -0.14107, 0.538149, -0.842848, 0.001625, 0.842848, 0.538144, -0.00285544, 0.00153222, 0.00290628, 0.999995
158.608, 350.394, -0.141683, 0.538588, -0.842568, 0.0018194, 0.842567, 0.53858, -0.0034264, 0.00190708, 0.00337839, 0.999992
158.982, 350.988, -0.140271, 0.538643, -0.842533, 0.00163396, 0.842531, 0.538634, -0.00390879, 0.00241318, 0.0034821, 0.999991
159.389, 351.636, -0.135213, 0.538473, -0.842642, 0.0013575, 0.842637, 0.538462, -0.00460067, 0.00314575, 0.00362121, 0.999988
159.763, 352.229, -0.134784, 0.538412, -0.842681, 0.00113335, 0.842673, 0.5384, -0.00523392, 0.00380033, 0.00377305, 0.999986
160.171, 352.877, -0.134176, 0.538419, -0.842677, 0.000358243, 0.842667, 0.53841, -0.00528485, 0.00426054, 0.00314734, 0.999986
160.547, 353.47, -0.126058, 0.53845, -0.842657, -0.000247549, 0.842645, 0.538444, -0.00529791, 0.00459762, 0.00264407, 0.999986
160.955, 354.118, -0.119281, 0.538745, -0.842468, -0.000803175, 0.842455, 0.538741, -0.00530627, 0.00490307, 0.00218209, 0.999986
161.33, 354.713, -0.114345, 0.538846, -0.842403, -0.00141602, 0.842388, 0.538846, -0.00526395, 0.00519738, 0.00164363, 0.999985
161.738, 355.359, -0.107218, 0.539034, -0.842282, -0.00194654, 0.842265, 0.539035, -0.00553773, 0.00571358, 0.00134552, 0.999983
162.113, 355.952, -0.103085, 0.539194, -0.842179, -0.0021356, 0.84216, 0.539197, -0.00578811, 0.00602614, 0.0013224, 0.999981
162.521, 356.6, -0.100024, 0.539647, -0.841889, -0.00212408, 0.84187, 0.53965, -0.0057809, 0.00601313, 0.00133145, 0.999981
162.896, 357.194, -0.093034, 0.540047, -0.841632, -0.00208712, 0.841615, 0.54005, -0.00544957, 0.00571368, 0.00118647, 0.999983
163.304, 357.842, -0.0818426, 0.540521, -0.841329, -0.00124045, 0.841315, 0.54052, -0.00532317, 0.00514903, 0.00183368, 0.999985
163.68, 358.435, -0.0741171, 0.541004, -0.84102, -0.000191247, 0.841009, 0.540998, -0.00497712, 0.00428932, 0.0025318, 0.999988
164.089, 359.082, -0.0684846, 0.541517, -0.84069, 0.000649391, 0.840682, 0.541508, -0.00472774, 0.00362291, 0.00310608, 0.999989
164.465, 359.675, -0.066028, 0.541715, -0.840562, 0.000689069, 0.840555, 0.541707, -0.00446465, 0.00337954, 0.00299777, 0.99999
164.875, 360.321, -0.0634905, 0.541738, -0.840547, 0.000691043, 0.840539, 0.541729, -0.00485888, 0.00370976, 0.00321309, 0.999988
165.251, 360.915, -0.0635827, 0.541756, -0.840536, 0.000539333, 0.840527, 0.541747, -0.00501799, 0.00392562, 0.00317185, 0.999987
165.662, 361.561, -0.0595828, 0.54172, -0.840558, 0.000924524, 0.84055, 0.541709, -0.00517609, 0.00384999, 0.0035811, 0.999986
166.038, 362.155, -0.0542986, 0.541704, -0.840569, 0.00112658, 0.84056, 0.541691, -0.00536938, 0.00390307, 0.00385558, 0.999985
166.449, 362.801, -0.0533339, 0.541819, -0.840495, 0.00104078, 0.840486, 0.541806, -0.00552547, 0.00408023, 0.00386856, 0.999984
166.827, 363.394, -0.0516684, 0.541789, -0.840512, 0.0017374, 0.840503, 0.541771, -0.00625367, 0.00431501, 0.00484846, 0.999979
167.238, 364.041, -0.0455676, 0.541718, -0.840558, 0.00173637, 0.840548, 0.541698, -0.00657971, 0.00459004, 0.00502385, 0.999977
167.615, 364.635, -0.0401672, 0.541732, -0.84055, 0.0013702, 0.840538, 0.541714, -0.00645773, 0.00468579, 0.00465006, 0.999978
168.026, 365.282, -0.0282507, 0.541637, -0.840611, 0.00143975, 0.8406, 0.541619, -0.00641281, 0.00461089, 0.00468367, 0.999978
168.403, 365.876, -0.0188786, 0.541664, -0.840593, 0.00156377, 0.840582, 0.541645, -0.00654413, 0.00465395, 0.0048592, 0.999977
168.814, 366.523, -0.0147551, 0.541606, -0.840631, 0.00135457, 0.840618, 0.541588, -0.00657644, 0.00479474, 0.00470052, 0.999977
169.192, 367.117, -0.00940467, 0.541381, -0.840776, 0.00185909, 0.840766, 0.54136, -0.00655754, 0.00450698, 0.00511318, 0.999977
169.602, 367.765, -0.00247054, 0.541454, -0.840727, 0.0024983, 0.840721, 0.541431, -0.00638217, 0.004013, 0.00555602, 0.999977
169.98, 368.36, 0.00590524, 0.541188, -0.840895, 0.00326214, 0.840895, 0.541163, -0.00622441, 0.00346873, 0.0061117, 0.999975
170.39, 369.008, 0.0141772, 0.540807, -0.841138, 0.00383869, 0.841141, 0.540781, -0.00618671, 0.00312799, 0.0065747, 0.999973
170.766, 369.604, 0.0222281, 0.54081, -0.841137, 0.0037456, 0.841139, 0.540784, -0.00606094, 0.00307251, 0.00642838, 0.999975
171.176, 370.253, 0.0286412, 0.540795, -0.841146, 0.00373722, 0.841148, 0.540768, -0.00636589, 0.00333368, 0.0065862, 0.999973
171.551, 370.849, 0.0341167, 0.540778, -0.841159, 0.00324244, 0.841156, 0.54075, -0.00680235, 0.00396851, 0.00640595, 0.999972
171.961, 371.498, 0.0389118, 0.540879, -0.841096, 0.00275251, 0.841088, 0.54085, -0.00727606, 0.00463117, 0.00625058, 0.99997
172.336, 372.095, 0.0478046, 0.540887, -0.841089, 0.00320948, 0.84108, 0.54085, -0.00814308, 0.00511321, 0.00710392, 0.999962
172.745, 372.745, 0.0596159, 0.540844, -0.841117, 0.00312375, 0.841106, 0.540805, -0.0083784, 0.00535788, 0.00715881, 0.99996
173.121, 373.341, 0.0631346, 0.540929, -0.841063, 0.00295269, 0.841047, 0.540887, -0.00898423, 0.00595924, 0.00734318, 0.999955
173.531, 373.99, 0.0683979, 0.540865, -0.841105, 0.00286992, 0.841085, 0.54082, -0.00945991, 0.00640466, 0.00753038, 0.999951
173.908, 374.586, 0.0757925, 0.54101, -0.841011, 0.00293103, 0.840991, 0.540964, -0.00961633, 0.00650185, 0.0076675, 0.999949
174.318, 375.235, 0.0842979, 0.541197, -0.84089, 0.00325331, 0.840874, 0.541151, -0.00929289, 0.00605377, 0.00776491, 0.999952
174.695, 375.831, 0.0897913, 0.541468, -0.840715, 0.00320075, 0.840701, 0.541424, -0.00902658, 0.00585582, 0.00757848, 0.999954
175.107, 376.479, 0.0935113, 0.54163, -0.840612, 0.00291027, 0.840596, 0.541588, -0.00900836, 0.00599637, 0.00732555, 0.999955
175.485, 377.073, 0.0978692, 0.541734, -0.840545, 0.00289783, 0.840527, 0.54169, -0.00930104, 0.00624822, 0.00747439, 0.999953
175.897, 377.722, 0.105555, 0.541441, -0.840735, 0.00241444, 0.840711, 0.541398, -0.00967662, 0.0068283, 0.00726917, 0.99995
176.274, 378.317, 0.109728, 0.541286, -0.840836, 0.0021085, 0.840805, 0.54124, -0.0102819, 0.00750416, 0.00733827, 0.999945
176.686, 378.965, 0.118905, 0.541041, -0.840994, 0.00188065, 0.840959, 0.540995, -0.0105572, 0.00786111, 0.00729342, 0.999943
177.062, 379.56, 0.127803, 0.541043, -0.840992, 0.00217582, 0.840957, 0.540991, -0.010936, 0.00802002, 0.00774663, 0.999938
177.473, 380.209, 0.134448, 0.540987, -0.841024, 0.00338908, 0.840992, 0.540919, -0.0118105, 0.00809966, 0.00923949, 0.999925
177.849, 380.805, 0.141492, 0.541058, -0.840973, 0.00451564, 0.840946, 0.540974, -0.0125493, 0.0081108, 0.0105873, 0.999911
178.258, 381.453, 0.152411, 0.541315, -0.840803, 0.00534736, 0.840782, 0.541219, -0.0129673, 0.00800885, 0.0115154, 0.999902
178.635, 382.048, 0.157844, 0.541429, -0.840728, 0.00558212, 0.840709, 0.54133, -0.0130273, 0.00793061, 0.0117463, 0.9999
179.047, 382.695, 0.168392, 0.541333, -0.840787, 0.00597708, 0.840772, 0.54123, -0.0131426, 0.00781514, 0.0121399, 0.999896
179.423, 383.289, 0.181368, 0.541462, -0.840699, 0.00660481, 0.840687, 0.541347, -0.0137444, 0.00797945, 0.0129947, 0.999884
179.835, 383.936, 0.187734, 0.541312, -0.840785, 0.00783111, 0.840779, 0.541166, -0.0151856, 0.00852989, 0.0148044, 0.999854
180.211, 384.53, 0.200614, 0.541393, -0.840728, 0.00834951, 0.840723, 0.54123, -0.0159721, 0.00890918, 0.0156668, 0.999838
180.622, 385.177, 0.212895, 0.541654, -0.840558, 0.00852304, 0.840535, 0.541456, -0.0180861, 0.0105876, 0.0169603, 0.9998
181, 385.769, 0.217909, 0.54175, -0.8405, 0.00822432, 0.840449, 0.541521, -0.0200012, 0.0123573, 0.0177477, 0.999766
181.411, 386.415, 0.227705, 0.541625, -0.84058, 0.00820935, 0.840506, 0.541365, -0.0217623, 0.0138487, 0.018687, 0.999729
181.788, 387.007, 0.230942, 0.54134, -0.840757, 0.00893949, 0.840686, 0.541055, -0.0224809, 0.0140642, 0.0196851, 0.999707
182.199, 387.652, 0.243408, 0.541056, -0.840909, 0.0113895, 0.840902, 0.540759, -0.0215387, 0.0119531, 0.0212311, 0.999703
182.575, 388.244, 0.262586, 0.540889, -0.840974, 0.0141719, 0.841053, 0.540619, -0.0189982, 0.00831542, 0.0221952, 0.999719
182.984, 388.89, 0.28337, 0.54115, -0.840767, 0.0163665, 0.840909, 0.540912, -0.0169094, 0.00536403, 0.0229132, 0.999723
183.36, 389.481, 0.29659, 0.541358, -0.840618, 0.0171088, 0.840775, 0.541106, -0.0173596, 0.0053351, 0.0237825, 0.999703
183.771, 390.125, 0.298332, 0.540963, -0.840886, 0.0164249, 0.841011, 0.540659, -0.0196964, 0.00768218, 0.0244686, 0.999671
184.148, 390.716, 0.299897, 0.540829, -0.840987, 0.0156715, 0.841079, 0.540489, -0.0213998, 0.00952666, 0.0247546, 0.999648
184.558, 391.362, 0.301968, 0.540695, -0.841068, 0.0158934, 0.841161, 0.540341, -0.021886, 0.00981973, 0.0252026, 0.999634
184.933, 391.954, 0.31552, 0.540659, -0.841059, 0.0175595, 0.841204, 0.540318, -0.0208085, 0.00801348, 0.0260214, 0.999629
185.342, 392.599, 0.336759, 0.540914, -0.840843, 0.0198675, 0.84106, 0.540595, -0.0193717, 0.00554831, 0.0271881, 0.999615
185.718, 393.191, 0.349411, 0.540928, -0.840809, 0.0208999, 0.841056, 0.540616, -0.0189455, 0.00463071, 0.0278262, 0.999602
186.128, 393.835, 0.358904, 0.540697, -0.840958, 0.0209039, 0.8412, 0.540357, -0.0199498, 0.00548134, 0.0283712, 0.999582
186.504, 394.427, 0.357092, 0.540667, -0.841022, 0.0189822, 0.841207, 0.540323, -0.0205298, 0.0070095, 0.0270678, 0.999609
186.914, 395.073, 0.365325, 0.54024, -0.841325, 0.0177064, 0.841477, 0.53991, -0.0203309, 0.00754506, 0.0258831, 0.999637
187.289, 395.665, 0.374591, 0.540054, -0.841472, 0.0163206, 0.841599, 0.539765, -0.0190949, 0.00725855, 0.0240477, 0.999684
187.698, 396.31, 0.387956, 0.54006, -0.841499, 0.0146706, 0.8416, 0.539822, -0.0173758, 0.00670218, 0.0217307, 0.999741
188.074, 396.903, 0.401268, 0.540048, -0.841534, 0.0130037, 0.841611, 0.539853, -0.0157926, 0.00626993, 0.0194729, 0.999791
188.482, 397.55, 0.409588, 0.54012, -0.841514, 0.011193, 0.841559, 0.539944, -0.0154373, 0.00694712, 0.0177575, 0.999818
188.857, 398.143, 0.415807, 0.540198, -0.841476, 0.010224, 0.841504, 0.540029, -0.0154699, 0.00749628, 0.0169603, 0.999828
189.266, 398.79, 0.424098, 0.540072, -0.841566, 0.00943073, 0.841588, 0.539922, -0.0146361, 0.00722538, 0.0158413, 0.999848
189.641, 399.383, 0.432641, 0.540161, -0.841515, 0.00887051, 0.841536, 0.540033, -0.0134694, 0.00654431, 0.0147405, 0.99987
190.05, 400.03, 0.447509, 0.540274, -0.841448, 0.00834154, 0.84147, 0.540168, -0.0120877, 0.00566531, 0.0135498, 0.999892
190.425, 400.623, 0.456941, 0.540079, -0.841569, 0.00870575, 0.841598, 0.539976, -0.0117503, 0.00518776, 0.0136728, 0.999893
190.835, 401.269, 0.462756, 0.539909, -0.841678, 0.00872236, 0.841707, 0.539805, -0.0118327, 0.00525092, 0.0137302, 0.999892
191.21, 401.861, 0.467429, 0.539689, -0.841829, 0.00768887, 0.841843, 0.539587, -0.012124, 0.00605752, 0.013016, 0.999897
191.62, 402.508, 0.470949, 0.539027, -0.842265, 0.00625472, 0.842252, 0.538921, -0.013244, 0.00778416, 0.0124069, 0.999893
191.996, 403.102, 0.472912, 0.538425, -0.842657, 0.00521715, 0.842624, 0.538317, -0.0141446, 0.0091106, 0.0120119, 0.999886
192.404, 403.75, 0.479131, 0.53788, -0.843012, 0.00400809, 0.842966, 0.537784, -0.013993, 0.0096408, 0.0109053, 0.999894
192.778, 404.346, 0.489206, 0.537656, -0.843154, 0.00422707, 0.843112, 0.53756, -0.0138228, 0.00938241, 0.0109958, 0.999896
193.185, 404.994, 0.498151, 0.537289, -0.843385, 0.00477537, 0.843351, 0.53719, -0.0136554, 0.0089515, 0.0113642, 0.999895
193.56, 405.588, 0.505183, 0.536906, -0.843625, 0.00531678, 0.843599, 0.536804, -0.0135123, 0.00854522, 0.0117401, 0.999895
193.967, 406.236, 0.514025, 0.536844, -0.843661, 0.00582148, 0.843645, 0.536743, -0.0130745, 0.00790582, 0.0119302, 0.999898
194.341, 406.832, 0.522622, 0.536678, -0.843764, 0.00619984, 0.843757, 0.536583, -0.0123535, 0.00709672, 0.011861, 0.999904
194.749, 407.481, 0.532618, 0.536448, -0.843909, 0.00640297, 0.843909, 0.536358, -0.0117516, 0.00648302, 0.0117077, 0.99991
195.123, 408.077, 0.540939, 0.53633, -0.843984, 0.00644743, 0.843984, 0.536241, -0.0116398, 0.0063664, 0.0116843, 0.999911
195.531, 408.726, 0.549176, 0.536296, -0.844004, 0.00664397, 0.844006, 0.536206, -0.0116695, 0.00628659, 0.0118659, 0.99991
195.905, 409.323, 0.557128, 0.536251, -0.844032, 0.0066601, 0.844035, 0.53616, -0.0117422, 0.00633991, 0.0119181, 0.999909
196.313, 409.973, 0.566606, 0.536189, -0.844064, 0.00750006, 0.844071, 0.536081, -0.0126874, 0.00668834, 0.0131334, 0.999891
196.687, 410.57, 0.573508, 0.536192, -0.844059, 0.00787161, 0.844069, 0.536077, -0.0130318, 0.00677984, 0.0136317, 0.999884
197.095, 411.221, 0.581644, 0.536304, -0.84398, 0.00870243, 0.844001, 0.536183, -0.0130017, 0.00630708, 0.0143177, 0.999878
197.469, 411.818, 0.591234, 0.536699, -0.843723, 0.0092925, 0.843754, 0.536577, -0.0128662, 0.0058694, 0.0147459, 0.999874
197.878, 412.47, 0.601952, 0.536908, -0.843583, 0.00988425, 0.843619, 0.536775, -0.0134132, 0.00600953, 0.0155402, 0.999861
198.254, 413.067, 0.609808, 0.537183, -0.843411, 0.00960436, 0.843439, 0.53704, -0.0141271, 0.00675706, 0.0156895, 0.999854
198.664, 413.717, 0.618758, 0.537261, -0.843362, 0.00959299, 0.843381, 0.537099, -0.0152904, 0.00774296, 0.0163055, 0.999837
199.04, 414.314, 0.627755, 0.537256, -0.843358, 0.0101748, 0.843375, 0.537066, -0.0166929, 0.00861358, 0.0175496, 0.999809
199.451, 414.966, 0.63788, 0.5373, -0.843327, 0.0104265, 0.84334, 0.53709, -0.0176571, 0.00929078, 0.0182802, 0.99979
199.829, 415.563, 0.645929, 0.53735, -0.843288, 0.0109783, 0.843304, 0.537119, -0.0185093, 0.00971202, 0.019204, 0.999768
200.24, 416.214, 0.656142, 0.537161, -0.843401, 0.0115143, 0.843421, 0.536912, -0.0191567, 0.00997458, 0.0200016, 0.99975
200.616, 416.811, 0.662512, 0.537183, -0.843371, 0.0126833, 0.843405, 0.536903, -0.0200605, 0.0101087, 0.0214733, 0.999718
201.026, 417.464, 0.671757, 0.537127, -0.843393, 0.0135565, 0.843447, 0.536839, -0.0200125, 0.0096007, 0.0221834, 0.999708
201.402, 418.062, 0.683127, 0.536982, -0.843467, 0.0146368, 0.843549, 0.536694, -0.01964, 0.00871025, 0.0228932, 0.9997
201.811, 418.715, 0.69065, 0.537271, -0.843281, 0.0147008, 0.843365, 0.536981, -0.0196739, 0.00869662, 0.0229683, 0.999698
202.187, 419.313, 0.697067, 0.537273, -0.843298, 0.0136345, 0.843358, 0.536995, -0.0195895, 0.00919813, 0.0220237, 0.999715
202.596, 419.965, 0.706266, 0.537031, -0.843467, 0.0127069, 0.8435, 0.536747, -0.0202531, 0.0102624, 0.0215947, 0.999714
202.972, 420.564, 0.712643, 0.536792, -0.843633, 0.0117162, 0.843644, 0.536516, -0.0203909, 0.0109165, 0.02083, 0.999723
203.381, 421.217, 0.721417, 0.536529, -0.843813, 0.0107885, 0.843814, 0.536281, -0.0195098, 0.010677, 0.0195711, 0.999751
203.756, 421.817, 0.732496, 0.536217, -0.844022, 0.00987925, 0.844021, 0.536003, -0.0181524, 0.0100257, 0.0180719, 0.999786
204.164, 422.47, 0.745876, 0.536011, -0.844155, 0.00971857, 0.84416, 0.535817, -0.0171357, 0.0092578, 0.017389, 0.999806
204.54, 423.07, 0.75525, 0.535961, -0.844187, 0.00973057, 0.844194, 0.535771, -0.0168781, 0.0090349, 0.0172605, 0.99981
204.948, 423.724, 0.764197, 0.535927, -0.844211, 0.00949086, 0.844209, 0.53573, -0.0174615, 0.00965669, 0.0173704, 0.999802
205.323, 424.324, 0.773567, 0.535884, -0.844235, 0.00977474, 0.844232, 0.535673, -0.0180679, 0.0100175, 0.0179345, 0.999789
205.731, 424.978, 0.781897, 0.535557, -0.844442, 0.00984206, 0.844437, 0.53534, -0.0183417, 0.0102196, 0.018134, 0.999783
206.105, 425.578, 0.790183, 0.53542, -0.844527, 0.0100027, 0.844527, 0.535205, -0.0181571, 0.0099807, 0.0181692, 0.999785
206.518, 426.24, 0.806616, 0.535575, -0.844425, 0.0103005, 0.844439, 0.535374, -0.0172391, 0.00904247, 0.0179309, 0.999798
206.894, 426.84, 0.819382, 0.535366, -0.844554, 0.0105321, 0.844576, 0.53517, -0.0168363, 0.00858274, 0.0179087, 0.999803
207.303, 427.495, 0.831038, 0.535485, -0.844473, 0.0109745, 0.844503, 0.535285, -0.0168803, 0.00838048, 0.0183071, 0.999797
207.679, 428.094, 0.840263, 0.535406, -0.844525, 0.0108254, 0.844555, 0.535213, -0.0165648, 0.00819553, 0.0180115, 0.999804
208.089, 428.749, 0.85088, 0.535317, -0.844592, 0.00999512, 0.844613, 0.535141, -0.0159174, 0.00809493, 0.0169629, 0.999823
208.465, 429.349, 0.860908, 0.53494, -0.844828, 0.0102416, 0.844851, 0.534761, -0.0160296, 0.00806546, 0.0172275, 0.999819
208.873, 430.003, 0.871752, 0.534935, -0.844842, 0.00933866, 0.844853, 0.53477, -0.0156125, 0.00819602, 0.0162415, 0.999835
209.249, 430.604, 0.884391, 0.534727, -0.84498, 0.00874185, 0.844983, 0.534568, -0.0155376, 0.00845586, 0.0156951, 0.999841
209.659, 431.258, 0.894029, 0.534678, -0.845022, 0.0075488, 0.845007, 0.534529, -0.0155723, 0.0091239, 0.014705, 0.99985
210.034, 431.859, 0.901646, 0.534687, -0.845016, 0.00764656, 0.844995, 0.534526, -0.0163066, 0.00969209, 0.0151802, 0.999838
210.443, 432.514, 0.913616, 0.534562, -0.845082, 0.00890076, 0.845074, 0.534376, -0.0171169, 0.0097088, 0.0166718, 0.999814
210.818, 433.116, 0.919752, 0.534756, -0.844956, 0.0092122, 0.844953, 0.534568, -0.0170592, 0.00948972, 0.0169064, 0.999812
211.227, 433.772, 0.930083, 0.534806, -0.844927, 0.00898759, 0.84493, 0.534638, -0.0160101, 0.00872225, 0.0161562, 0.999831
211.601, 434.374, 0.940314, 0.53491, -0.844859, 0.0092069, 0.844872, 0.534752, -0.0152127, 0.00792919, 0.0159161, 0.999842
212.01, 435.029, 0.952243, 0.535248, -0.844634, 0.0101666, 0.844663, 0.535083, -0.0151813, 0.00738263, 0.0167131, 0.999833
212.385, 435.63, 0.964059, 0.535744, -0.844313, 0.0107074, 0.84435, 0.535572, -0.015388, 0.0072577, 0.0172848, 0.999824
212.795, 436.285, 0.97045, 0.536249, -0.843991, 0.0107563, 0.844023, 0.536062, -0.0162425, 0.00794254, 0.0177886, 0.99981
213.18, 436.9, 0.972526, 0.536542, -0.843801, 0.0110183, 0.843833, 0.536342, -0.0168374, 0.00829778, 0.0183316, 0.999798
213.582, 437.541, 0.982965, 0.536785, -0.843641, 0.0114515, 0.843677, 0.536574, -0.0172547, 0.00841217, 0.0189234, 0.999786
213.959, 438.142, 0.987265, 0.537083, -0.843438, 0.0123972, 0.843488, 0.536853, -0.0177764, 0.0083378, 0.0200043, 0.999765
214.37, 438.796, 0.991262, 0.537219, -0.84335, 0.0124728, 0.843406, 0.536998, -0.0173137, 0.00790365, 0.0198208, 0.999772
214.747, 439.397, 0.995162, 0.537621, -0.843099, 0.0121389, 0.843148, 0.537403, -0.0173071, 0.00806812, 0.0195395, 0.999777
215.159, 440.052, 1.00152, 0.537775, -0.843007, 0.0117168, 0.843045, 0.537555, -0.0175885, 0.0085288, 0.0193364, 0.999777
215.537, 440.652, 1.00592, 0.537902, -0.842929, 0.0115486, 0.84296, 0.537676, -0.0179728, 0.00894038, 0.0194026, 0.999772
215.949, 441.306, 1.01029, 0.537807, -0.842989, 0.0115066, 0.843017, 0.537575, -0.0183048, 0.00924505, 0.0195447, 0.999766
216.326, 441.905, 1.0182, 0.537887, -0.842927, 0.0123051, 0.842964, 0.537633, -0.0190235, 0.00941977, 0.0206052, 0.999743
216.736, 442.558, 1.02537, 0.538096, -0.842793, 0.0123605, 0.842827, 0.537831, -0.0195178, 0.00980158, 0.0209202, 0.999733
217.113, 443.158, 1.03347, 0.538167, -0.842745, 0.0125312, 0.842775, 0.537885, -0.0202524, 0.0103272, 0.0214602, 0.999716
217.523, 443.811, 1.04323, 0.538298, -0.842658, 0.0127536, 0.842682, 0.537992, -0.0212414, 0.0110379, 0.0221814, 0.999693
217.899, 444.411, 1.04936, 0.538628, -0.842434, 0.0135713, 0.842465, 0.538288, -0.0223387, 0.0115136, 0.0234656, 0.999658
218.311, 445.062, 1.06198, 0.538748, -0.842352, 0.0139039, 0.842387, 0.538397, -0.0226418, 0.0115866, 0.0239107, 0.999647
218.688, 445.66, 1.07073, 0.538911, -0.842247, 0.0139464, 0.842284, 0.53856, -0.0226155, 0.0115369, 0.0239345, 0.999647
219.099, 446.311, 1.08175, 0.538873, -0.842277, 0.0136332, 0.842309, 0.538532, -0.0223545, 0.0114868, 0.0235296, 0.999657
219.475, 446.908, 1.08882, 0.538969, -0.842216, 0.013587, 0.842243, 0.538622, -0.0226363, 0.0117464, 0.0236438, 0.999651
219.887, 447.558, 1.09537, 0.538778, -0.842329, 0.0141174, 0.842363, 0.538411, -0.0232171, 0.0119555, 0.0244009, 0.999631
220.263, 448.155, 1.10391, 0.538838, -0.842285, 0.0144714, 0.842315, 0.538442, -0.0241798, 0.0125742, 0.0252185, 0.999603
220.672, 448.804, 1.11712, 0.538947, -0.842205, 0.0150398, 0.842234, 0.538511, -0.0254441, 0.0133301, 0.0263801, 0.999563
221.05, 449.399, 1.12392, 0.538886, -0.842233, 0.0156718, 0.84226, 0.538404, -0.0268128, 0.0141449, 0.0276488, 0.999518
221.46, 450.048, 1.13222, 0.538799, -0.842287, 0.0157561, 0.842306, 0.538295, -0.0275404, 0.0147155, 0.0281102, 0.999497
221.836, 450.643, 1.14594, 0.538655, -0.842366, 0.016418, 0.842397, 0.538129, -0.0280014, 0.0147524, 0.0289135, 0.999473
222.245, 451.292, 1.15626, 0.538628, -0.842378, 0.0167008, 0.842425, 0.538114, -0.027436, 0.0141245, 0.028847, 0.999484
222.618, 451.887, 1.17062, 0.538743, -0.842295, 0.0171951, 0.84236, 0.53823, -0.0271577, 0.0136199, 0.0291155, 0.999483
223.027, 452.535, 1.18152, 0.538802, -0.84225, 0.0175176, 0.842328, 0.538292, -0.0269243, 0.0132473, 0.0292625, 0.999484
223.401, 453.129, 1.19453, 0.538856, -0.842217, 0.0174804, 0.842293, 0.538345, -0.026971, 0.0133049, 0.0292571, 0.999483
223.809, 453.776, 1.20801, 0.538976, -0.842157, 0.0166319, 0.842205, 0.53847, -0.0272266, 0.0139733, 0.0286819, 0.999491
224.183, 454.37, 1.21176, 0.539105, -0.842078, 0.0164073, 0.842117, 0.538596, -0.0274305, 0.0142617, 0.0286048, 0.999489
224.59, 455.017, 1.22811, 0.539504, -0.84182, 0.0165606, 0.841875, 0.539015, -0.026651, 0.013509, 0.0283203, 0.999508
224.964, 455.609, 1.24279, 0.540073, -0.841434, 0.0175938, 0.841524, 0.539581, -0.0262813, 0.0126207, 0.0289994, 0.9995
225.372, 456.255, 1.25795, 0.540701, -0.841018, 0.0182063, 0.841131, 0.540214, -0.025854, 0.0119084, 0.0292932, 0.9995
225.746, 456.847, 1.26861, 0.541188, -0.840689, 0.0189121, 0.840818, 0.540683, -0.0262011, 0.0118015, 0.0300814, 0.999478
226.155, 457.491, 1.28274, 0.541334, -0.840592, 0.0190369, 0.840724, 0.540824, -0.0263013, 0.011813, 0.0302426, 0.999473
226.531, 458.082, 1.29644, 0.541281, -0.840623, 0.0191797, 0.840762, 0.540773, -0.0261464, 0.0116074, 0.0302781, 0.999474
226.942, 458.724, 1.30798, 0.540949, -0.84083, 0.0194863, 0.840973, 0.540426, -0.0265222, 0.0117698, 0.0307346, 0.999458
227.316, 459.314, 1.32233, 0.54083, -0.840908, 0.0194127, 0.841048, 0.540308, -0.0265526, 0.0118395, 0.0306875, 0.999459
227.726, 459.958, 1.33073, 0.540204, -0.841322, 0.0188971, 0.841452, 0.539703, -0.0260533, 0.0117204, 0.0299751, 0.999482
228.1, 460.549, 1.34571, 0.539831, -0.84155, 0.0193893, 0.841699, 0.539334, -0.0257255, 0.0111919, 0.0302074, 0.999481
228.507, 461.193, 1.36044, 0.539568, -0.8417, 0.0201923, 0.841879, 0.53908, -0.0251406, 0.0102755, 0.0305646, 0.99948
228.881, 461.783, 1.37555, 0.539258, -0.841872, 0.0212838, 0.842087, 0.538766, -0.0249095, 0.00950358, 0.0313555, 0.999463
229.288, 462.427, 1.39162, 0.539181, -0.841925, 0.0211183, 0.842128, 0.538666, -0.0256852, 0.0102493, 0.0316333, 0.999447
229.661, 463.016, 1.39543, 0.538806, -0.842199, 0.0197155, 0.842346, 0.538275, -0.0267107, 0.0118833, 0.0309992, 0.999449
230.069, 463.66, 1.40106, 0.538321, -0.842526, 0.0189809, 0.842638, 0.537769, -0.0276813, 0.0131149, 0.0308955, 0.999437
230.441, 464.251, 1.41236, 0.537959, -0.842764, 0.0186958, 0.842863, 0.537403, -0.0279205, 0.0134832, 0.0307781, 0.999435
230.845, 464.896, 1.42082, 0.537696, -0.842913, 0.0195211, 0.843034, 0.53712, -0.0282002, 0.0132851, 0.03162, 0.999412
231.215, 465.487, 1.43646, 0.537394, -0.843082, 0.020512, 0.843239, 0.536818, -0.0278203, 0.0124436, 0.032247, 0.999402
231.618, 466.131, 1.44351, 0.53719, -0.843231, 0.0197018, 0.843365, 0.53663, -0.027647, 0.0127402, 0.0314675, 0.999424
231.986, 466.722, 1.45165, 0.537345, -0.843135, 0.0195767, 0.843251, 0.536753, -0.0287023, 0.0136921, 0.0319311, 0.999396
232.39, 467.366, 1.4607, 0.537189, -0.84326, 0.0184554, 0.843336, 0.536601, -0.0290637, 0.0146051, 0.0311767, 0.999407
232.758, 467.956, 1.47059, 0.537309, -0.843184, 0.0184396, 0.843256, 0.536715, -0.029258, 0.0147731, 0.0312699, 0.999402
233.161, 468.599, 1.48471, 0.537083, -0.843345, 0.0176053, 0.843406, 0.53653, -0.0283229, 0.0144402, 0.0300602, 0.999444
233.531, 469.188, 1.49673, 0.536709, -0.843581, 0.0177302, 0.84365, 0.536166, -0.0279328, 0.0140572, 0.0299499, 0.999453
233.933, 469.829, 1.51415, 0.536584, -0.84364, 0.0187195, 0.843737, 0.536024, -0.0280308, 0.0136138, 0.0308352, 0.999432
234.303, 470.418, 1.53293, 0.536299, -0.843813, 0.0190538, 0.843927, 0.535749, -0.0275864, 0.0130697, 0.0308746, 0.999438
234.703, 471.059, 1.54572, 0.535853, -0.844059, 0.0206533, 0.844217, 0.535265, -0.0281014, 0.0126643, 0.0324941, 0.999392
235.071, 471.647, 1.56478, 0.535506, -0.844251, 0.0217553, 0.844449, 0.534915, -0.0277938, 0.0118277, 0.033255, 0.999377
235.472, 472.287, 1.57892, 0.535092, -0.844512, 0.0217978, 0.844716, 0.534514, -0.0273978, 0.0114866, 0.0330733, 0.999387
235.859, 472.909, 1.59033, 0.535287, -0.844399, 0.021427, 0.84459, 0.534714, -0.0273473, 0.0116347, 0.0327357, 0.999396
236.239, 473.513, 1.60689, 0.534952, -0.844605, 0.0216527, 0.844804, 0.534379, -0.027299, 0.0114861, 0.032896, 0.999393
236.604, 474.099, 1.61371, 0.534877, -0.844624, 0.0227192, 0.844854, 0.534277, -0.0277296, 0.0112827, 0.0340264, 0.999357
237.003, 474.738, 1.62805, 0.535028, -0.84453, 0.0226738, 0.844763, 0.534442, -0.0273158, 0.0109511, 0.0337687, 0.99937
237.388, 475.357, 1.63728, 0.535246, -0.844373, 0.0233677, 0.844633, 0.53466, -0.0271014, 0.0103899, 0.034243, 0.99936
237.786, 475.994, 1.65513, 0.535329, -0.844313, 0.0236454, 0.844589, 0.534766, -0.0263348, 0.00959007, 0.0340685, 0.999373
238.131, 476.544, 1.67212, 0.535296, -0.844308, 0.0245475, 0.844613, 0.534716, -0.0265811, 0.00931668, 0.0349618, 0.999345
238.529, 477.18, 1.68344, 0.535196, -0.844369, 0.0246343, 0.844669, 0.534587, -0.0274076, 0.009973, 0.0354763, 0.999321
238.894, 477.762, 1.69524, 0.535249, -0.844339, 0.024485, 0.844627, 0.534617, -0.0280941, 0.0106308, 0.035718, 0.999305
239.292, 478.396, 1.70993, 0.535042, -0.844467, 0.0246131, 0.844746, 0.534362, -0.0293582, 0.0116397, 0.0364997, 0.999266
239.656, 478.979, 1.71688, 0.535125, -0.844425, 0.0242484, 0.844681, 0.534424, -0.0300839, 0.0124446, 0.0365809, 0.999253
240.051, 479.613, 1.73113, 0.53506, -0.844481, 0.0237117, 0.84472, 0.534372, -0.0298945, 0.0125744, 0.0360251, 0.999272
240.414, 480.194, 1.74238, 0.534872, -0.84463, 0.0226298, 0.844835, 0.53421, -0.0295583, 0.0128767, 0.0349283, 0.999307
240.808, 480.827, 1.76131, 0.534845, -0.844661, 0.0221176, 0.844854, 0.534206, -0.0290803, 0.0127477, 0.0342396, 0.999332
241.169, 481.407, 1.77368, 0.534807, -0.844671, 0.0226147, 0.844879, 0.534155, -0.0292802, 0.0126525, 0.0347659, 0.999315
241.562, 482.039, 1.7866, 0.534749, -0.844711, 0.0225122, 0.844913, 0.534093, -0.0294336, 0.0128393, 0.0347605, 0.999313
241.922, 482.618, 1.80221, 0.534713, -0.844758, 0.0215866, 0.84494, 0.534098, -0.0285606, 0.0125974, 0.0335112, 0.999359
242.314, 483.248, 1.81818, 0.534406, -0.844981, 0.020428, 0.84514, 0.533844, -0.0273736, 0.0122249, 0.0318931, 0.999417
242.673, 483.826, 1.83765, 0.5348, -0.844751, 0.0196058, 0.844898, 0.534282, -0.0262785, 0.0117238, 0.0306186, 0.999462
243.064, 484.455, 1.85011, 0.535247, -0.844498, 0.0182484, 0.844616, 0.534775, -0.0253051, 0.0116113, 0.0289573, 0.999513
243.422, 485.031, 1.86528, 0.535581, -0.844296, 0.0178047, 0.844403, 0.53512, -0.0250917, 0.0116572, 0.028473, 0.999527
243.813, 485.659, 1.8763, 0.535925, -0.844085, 0.0174798, 0.844176, 0.535452, -0.0256528, 0.0122935, 0.028504, 0.999518
244.171, 486.234, 1.89154, 0.536271, -0.843836, 0.0188432, 0.843951, 0.535742, -0.0269672, 0.0126608, 0.0303644, 0.999459
244.562, 486.86, 1.90382, 0.536534, -0.843682, 0.0182478, 0.843778, 0.536011, -0.0270242, 0.0130188, 0.0298965, 0.999468
244.919, 487.433, 1.91759, 0.536956, -0.843394, 0.019113, 0.843518, 0.536426, -0.0269151, 0.0124474, 0.0305744, 0.999455
245.31, 488.058, 1.9362, 0.537474, -0.843039, 0.0201668, 0.8432, 0.536941, -0.0265993, 0.0115959, 0.0313011, 0.999443
245.669, 488.629, 1.95227, 0.538085, -0.842631, 0.0209232, 0.842813, 0.537534, -0.0269006, 0.0114203, 0.0321091, 0.999419
246.06, 489.25, 1.96313, 0.538634, -0.842281, 0.0208797, 0.842459, 0.538073, -0.0272187, 0.011691, 0.0322512, 0.999411
246.418, 489.819, 1.97469, 0.539059, -0.842022, 0.0203545, 0.842185, 0.538509, -0.0270823, 0.0118428, 0.0317412, 0.999426
246.808, 490.44, 1.98711, 0.539601, -0.841686, 0.0199125, 0.841838, 0.539064, -0.0268072, 0.0118291, 0.0312283, 0.999442
247.166, 491.007, 1.99775, 0.539895, -0.841491, 0.0201699, 0.841651, 0.539354, -0.026864, 0.0117271, 0.0314797, 0.999436
247.557, 491.625, 2.00858, 0.540169, -0.841306, 0.0205503, 0.841479, 0.539627, -0.0267442, 0.0114105, 0.031739, 0.999431
247.913, 492.189, 2.02113, 0.540335, -0.841186, 0.0210975, 0.841378, 0.539792, -0.0266004, 0.0109876, 0.0321242, 0.999423
248.301, 492.804, 2.03522, 0.540737, -0.840912, 0.021687, 0.841122, 0.540179, -0.0268602, 0.0108722, 0.0327657, 0.999404
248.656, 493.366, 2.04465, 0.540978, -0.840733, 0.0225994, 0.840964, 0.540382, -0.0277082, 0.0110829, 0.0339948, 0.999361
249.042, 493.978, 2.05335, 0.541306, -0.840511, 0.022989, 0.840743, 0.540668, -0.0288049, 0.0117814, 0.0349201, 0.999321
249.395, 494.536, 2.06522, 0.541674, -0.840298, 0.0220966, 0.840497, 0.54104, -0.0290038, 0.0124168, 0.0342827, 0.999335
249.78, 495.144, 2.07359, 0.541988, -0.840087, 0.0224137, 0.840292, 0.541334, -0.0294521, 0.0126091, 0.0347968, 0.999315
250.131, 495.698, 2.0841, 0.542275, -0.839896, 0.0226337, 0.840112, 0.541629, -0.0291517, 0.0122253, 0.0348231, 0.999319
250.513, 496.301, 2.09211, 0.54216, -0.839968, 0.0227133, 0.840189, 0.541518, -0.028999, 0.0120586, 0.0348055, 0.999321
250.863, 496.85, 2.10176, 0.541853, -0.840174, 0.0224363, 0.840387, 0.541224, -0.0287414, 0.0120047, 0.0344288, 0.999335
251.241, 497.447, 2.11297, 0.541608, -0.840325, 0.0227021, 0.840541, 0.540956, -0.0292775, 0.0123217, 0.034939, 0.999313
251.586, 497.993, 2.12234, 0.541386, -0.840461, 0.0229432, 0.840679, 0.540712, -0.0298358, 0.0126702, 0.0354406, 0.999291
251.961, 498.585, 2.13047, 0.54124, -0.840552, 0.0230354, 0.84077, 0.540556, -0.0300746, 0.0128273, 0.0356451, 0.999282
252.303, 499.125, 2.14042, 0.540922, -0.840764, 0.0228012, 0.840975, 0.540245, -0.029937, 0.0128517, 0.0353688, 0.999292
252.673, 499.712, 2.15055, 0.540937, -0.840735, 0.0235023, 0.84097, 0.540249, -0.0300033, 0.0125278, 0.0359946, 0.999273
253.012, 500.248, 2.1618, 0.540846, -0.840783, 0.0238531, 0.841038, 0.540175, -0.0294306, 0.01186, 0.0359788, 0.999282
253.379, 500.83, 2.17623, 0.540567, -0.840967, 0.0237164, 0.841227, 0.53993, -0.0285005, 0.0111627, 0.0353573, 0.999312
253.714, 501.36, 2.18673, 0.540582, -0.840946, 0.0241009, 0.841223, 0.539951, -0.0282229, 0.0107206, 0.0355311, 0.999311
254.078, 501.935, 2.20153, 0.540191, -0.841202, 0.0239316, 0.841474, 0.539565, -0.0281167, 0.0107391, 0.0353262, 0.999318
254.411, 502.46, 2.21266, 0.53991, -0.841418, 0.0226635, 0.841647, 0.539302, -0.0280137, 0.0113488, 0.0341995, 0.999351
254.772, 503.031, 2.22684, 0.539868, -0.841466, 0.0218327, 0.841668, 0.539274, -0.0278872, 0.0116923, 0.0334312, 0.999373
255.099, 503.552, 2.23756, 0.540238, -0.841255, 0.0208252, 0.841431, 0.539676, -0.0272826, 0.0117128, 0.032262, 0.999411
255.456, 504.117, 2.24849, 0.540305, -0.841223, 0.0203538, 0.841388, 0.539759, -0.0269715, 0.0117029, 0.0316983, 0.999429
255.78, 504.632, 2.26097, 0.540603, -0.841022, 0.0207395, 0.841201, 0.540056, -0.0268368, 0.0113699, 0.0319541, 0.999425
256.133, 505.19, 2.27302, 0.541136, -0.840679, 0.02076, 0.840863, 0.540603, -0.0263987, 0.0109699, 0.0317417, 0.999436
256.455, 505.699, 2.28226, 0.541953, -0.840139, 0.021283, 0.840339, 0.541407, -0.0266311, 0.0108511, 0.0323178, 0.999419
256.804, 506.251, 2.29398, 0.543941, -0.838861, 0.0209895, 0.839053, 0.543401, -0.0265754, 0.0108874, 0.0320668, 0.999426
257.124, 506.755, 2.30571, 0.546385, -0.837281, 0.0205744, 0.837464, 0.545856, -0.0263782, 0.0108553, 0.0316429, 0.99944
257.473, 507.301, 2.32192, 0.549847, -0.835016, 0.0203881, 0.835204, 0.549348, -0.0255215, 0.0101107, 0.0310611, 0.999466
257.793, 507.796, 2.33646, 0.553864, -0.832372, 0.0197674, 0.832548, 0.553385, -0.0250752, 0.00993294, 0.0303456, 0.99949
258.144, 508.331, 2.34904, 0.559171, -0.828816, 0.0198046, 0.828997, 0.558698, -0.0249148, 0.00958494, 0.0303496, 0.999493
258.467, 508.817, 2.35989, 0.565026, -0.824847, 0.0192954, 0.825023, 0.564579, -0.0242646, 0.00912085, 0.0296293, 0.999519
258.821, 509.341, 2.37136, 0.572204, -0.819893, 0.0189523, 0.820066, 0.571776, -0.0237527, 0.00863822, 0.0291335, 0.999538
259.149, 509.815, 2.37993, 0.579842, -0.814496, 0.0194482, 0.814687, 0.579407, -0.0239239, 0.0082175, 0.0297162, 0.999525
259.509, 510.325, 2.39042, 0.589402, -0.807593, 0.0199858, 0.80781, 0.588984, -0.0232592, 0.00701266, 0.0298537, 0.99953
259.843, 510.786, 2.39746, 0.598957, -0.800553, 0.0191065, 0.800758, 0.598588, -0.0218764, 0.0060763, 0.0284027, 0.999578
260.212, 511.28, 2.41001, 0.610972, -0.791429, 0.0187993, 0.791637, 0.610641, -0.0207017, 0.00490428, 0.0275304, 0.999609
260.555, 511.725, 2.41932, 0.623471, -0.78163, 0.0183798, 0.781836, 0.623168, -0.0198676, 0.0040754, 0.0267568, 0.999634
260.934, 512.202, 2.42645, 0.638261, -0.769615, 0.0177618, 0.769812, 0.637982, -0.0192045, 0.00344837, 0.0259307, 0.999658
261.288, 512.628, 2.43262, 0.652367, -0.757696, 0.0177187, 0.757898, 0.652096, -0.0190207, 0.00285762, 0.0258375, 0.999662
261.68, 513.082, 2.44305, 0.668211, -0.743752, 0.018094, 0.74397, 0.667958, -0.0184458, 0.00163309, 0.0257871, 0.999666
262.046, 513.488, 2.44981, 0.683562, -0.72966, 0.0184216, 0.729892, 0.683359, -0.0166699, -0.000425191, 0.0248407, 0.999691
262.451, 513.919, 2.45745, 0.701085, -0.712781, 0.0205709, 0.713067, 0.700943, -0.0146708, -0.00396192, 0.0249539, 0.999681
262.829, 514.303, 2.46265, 0.717586, -0.696082, 0.0232411, 0.696432, 0.717493, -0.0136435, -0.00717832, 0.0259763, 0.999637
263.25, 514.707, 2.46386, 0.735568, -0.676932, 0.0265065, 0.677377, 0.735501, -0.0140575, -0.00997958, 0.0282951, 0.99955
263.643, 515.065, 2.46468, 0.752039, -0.658435, 0.0300191, 0.658991, 0.75201, -0.014566, -0.0129839, 0.0307365, 0.999443
264.079, 515.442, 2.45981, 0.769745, -0.637521, 0.0325475, 0.638168, 0.769745, -0.0152886, -0.0153065, 0.0325391, 0.999353
264.489, 515.778, 2.46069, 0.786417, -0.616627, 0.036312, 0.617452, 0.786399, -0.0181608, -0.0173573, 0.0367029, 0.999175
264.938, 516.126, 2.45625, 0.804937, -0.592215, 0.0368406, 0.593101, 0.804868, -0.0204534, -0.017539, 0.0383139, 0.999112
265.36, 516.428, 2.447, 0.822023, -0.568281, 0.0365412, 0.569203, 0.821873, -0.0230801, -0.0169162, 0.0397718, 0.999066
265.828, 516.74, 2.44243, 0.84042, -0.540669, 0.0370332, 0.541648, 0.840235, -0.0249249, -0.0176405, 0.0410064, 0.999003
266.264, 517.01, 2.43722, 0.856862, -0.514137, 0.0380807, 0.51519, 0.856674, -0.0262317, -0.019136, 0.0420957, 0.99893
266.745, 517.289, 2.4293, 0.874237, -0.484055, 0.0374213, 0.485086, 0.874074, -0.026204, -0.0200248, 0.0410611, 0.998956
267.191, 517.531, 2.41904, 0.88972, -0.455058, 0.0363388, 0.456062, 0.889546, -0.0267584, -0.0201484, 0.0403802, 0.998981
267.683, 517.776, 2.40924, 0.905545, -0.42279, 0.0351766, 0.423768, 0.905354, -0.0274758, -0.0202308, 0.0397873, 0.999003
268.142, 517.982, 2.39854, 0.918968, -0.392918, 0.0333775, 0.393843, 0.918751, -0.0280139, -0.0196584, 0.0388893, 0.99905
268.647, 518.189, 2.38837, 0.932674, -0.359365, 0.0312446, 0.360198, 0.932483, -0.0270675, -0.0194079, 0.0364994, 0.999145
269.116, 518.362, 2.37563, 0.944236, -0.327948, 0.0294593, 0.328712, 0.944059, -0.0264744, -0.0191291, 0.0346817, 0.999215
269.631, 518.532, 2.36654, 0.955835, -0.29243, 0.0294037, 0.293217, 0.955653, -0.0273927, -0.0200893, 0.0348045, 0.999192
270.107, 518.668, 2.35425, 0.965115, -0.260202, 0.0291138, 0.261006, 0.964918, -0.0284263, -0.0206958, 0.0350335, 0.999172
270.63, 518.8, 2.34203, 0.973937, -0.224917, 0.0292957, 0.225746, 0.973755, -0.0289678, -0.0220115, 0.0348262, 0.999151
271.111, 518.904, 2.33195, 0.980777, -0.192755, 0.0303596, 0.193628, 0.980644, -0.0290597, -0.0241706, 0.0343796, 0.999117
271.638, 519.001, 2.31809, 0.987075, -0.157039, 0.0319762, 0.157965, 0.987024, -0.0288337, -0.0270333, 0.0335121, 0.999073
272.123, 519.071, 2.30358, 0.991618, -0.124873, 0.0331647, 0.125854, 0.991615, -0.0293315, -0.0292239, 0.0332595, 0.999019
272.654, 519.131, 2.28352, 0.995445, -0.0896663, 0.032383, 0.0906687, 0.995401, -0.0309359, -0.0294602, 0.0337311, 0.998997
273.142, 519.168, 2.27438, 0.997813, -0.0578836, 0.0319256, 0.0588991, 0.997756, -0.0318429, -0.0300107, 0.0336536, 0.998983
273.677, 519.19, 2.25942, 0.999222, -0.0240129, 0.03128, 0.025039, 0.999147, -0.032836, -0.0304648, 0.0335937, 0.998971
274.167, 519.194, 2.24762, 0.999516, 0.00595547, 0.0305394, -0.00496046, 0.999458, -0.032554, -0.0307167, 0.0323867, 0.999003
274.701, 519.183, 2.22913, 0.998885, 0.037704, 0.028396, -0.0367783, 0.998797, -0.0324452, -0.0295852, 0.0313647, 0.99907
275.191, 519.158, 2.21529, 0.997415, 0.0668586, 0.026333, -0.0660071, 0.997307, -0.0319771, -0.0284, 0.0301562, 0.999142
275.725, 519.114, 2.19907, 0.994749, 0.0992525, 0.0249714, -0.0984289, 0.99462, -0.0322939, -0.0280423, 0.0296664, 0.999166
276.214, 519.058, 2.18725, 0.99129, 0.129313, 0.0249482, -0.128456, 0.991154, -0.0333534, -0.0290406, 0.0298581, 0.999132
276.746, 518.979, 2.17449, 0.986529, 0.161714, 0.0246903, -0.16082, 0.986373, -0.0347202, -0.0299686, 0.0302818, 0.999092
277.234, 518.892, 2.1583, 0.981337, 0.19081, 0.0238747, -0.189841, 0.981086, -0.0378091, -0.0306375, 0.032571, 0.999
277.764, 518.778, 2.14117, 0.974974, 0.221043, 0.0237736, -0.219916, 0.974587, -0.0426295, -0.0325924, 0.0363344, 0.998808
278.248, 518.661, 2.12509, 0.968549, 0.247653, 0.0241008, -0.246316, 0.967998, -0.048035, -0.0352255, 0.0405879, 0.998555
278.774, 518.517, 2.11007, 0.961193, 0.274815, 0.0241686, -0.273297, 0.960498, -0.0524598, -0.0376306, 0.0438188, 0.998331
279.254, 518.372, 2.09684, 0.95426, 0.298099, 0.0229232, -0.296494, 0.953407, -0.0557313, -0.0384686, 0.0463855, 0.998183
279.776, 518.2, 2.07598, 0.946638, 0.321613, 0.0210326, -0.320006, 0.945668, -0.0575249, -0.0383906, 0.0477247, 0.998122
280.255, 518.031, 2.05871, 0.939526, 0.341894, 0.0199922, -0.340299, 0.93853, -0.0579413, -0.0385731, 0.047634, 0.99812
280.775, 517.836, 2.03418, 0.931512, 0.363218, 0.0189046, -0.361633, 0.930488, -0.0584247, -0.0388114, 0.0475868, 0.998113
281.25, 517.643, 2.01202, 0.924219, 0.381452, 0.0177364, -0.379861, 0.92313, -0.0594752, -0.0390599, 0.0482308, 0.998072
281.767, 517.422, 1.98573, 0.916032, 0.400743, 0.0170123, -0.399069, 0.914832, -0.061859, -0.040353, 0.0498758, 0.99794
282.238, 517.209, 1.96303, 0.908557, 0.417374, 0.0179599, -0.415531, 0.907308, -0.0642324, -0.0431041, 0.0508959, 0.997773
282.753, 516.965, 1.94098, 0.900871, 0.433692, 0.0185449, -0.431683, 0.899553, -0.0667454, -0.045629, 0.0521234, 0.997598
283.223, 516.734, 1.91552, 0.894323, 0.447075, 0.0176229, -0.445024, 0.892911, -0.0682914, -0.0462671, 0.0532319, 0.99751
283.738, 516.475, 1.88356, 0.887203, 0.461084, 0.01651, -0.459036, 0.885733, -0.069009, -0.0464424, 0.0536462, 0.997479
284.208, 516.228, 1.8585, 0.881113, 0.472617, 0.0165395, -0.470528, 0.879648, -0.0694465, -0.0473705, 0.0534079, 0.997449
284.721, 515.95, 1.82997, 0.874672, 0.484438, 0.0163646, -0.482305, 0.87319, -0.0701513, -0.0482734, 0.0534667, 0.997402
285.191, 515.689, 1.80591, 0.869394, 0.493867, 0.0157858, -0.491698, 0.867852, -0.0711705, -0.0488485, 0.0541134, 0.997339
285.703, 515.395, 1.77852, 0.864498, 0.502392, 0.0156514, -0.50017, 0.862921, -0.072091, -0.0497239, 0.0544942, 0.997275
286.175, 515.12, 1.75065, 0.860675, 0.508907, 0.0158885, -0.506631, 0.859095, -0.0726727, -0.0506334, 0.054498, 0.997229
286.688, 514.817, 1.72242, 0.857155, 0.514815, 0.0158405, -0.512501, 0.855555, -0.0732697, -0.0512727, 0.0546852, 0.997186
287.161, 514.534, 1.69406, 0.854727, 0.518847, 0.0154484, -0.516505, 0.853075, -0.074063, -0.0516061, 0.0553245, 0.997134
287.679, 514.221, 1.66213, 0.852671, 0.522203, 0.0159763, -0.51976, 0.850986, -0.0753087, -0.052922, 0.0559098, 0.997032
288.156, 513.93, 1.63198, 0.851476, 0.524144, 0.0161815, -0.521611, 0.849729, -0.0766934, -0.0539483, 0.0568622, 0.996923
288.678, 513.609, 1.59839, 0.85081, 0.52522, 0.0163172, -0.522619, 0.849012, -0.0777686, -0.0546991, 0.0576387, 0.996838
289.16, 513.315, 1.56936, 0.850423, 0.525829, 0.0168679, -0.523161, 0.848622, -0.078381, -0.0555295, 0.0578324, 0.996781
289.69, 512.991, 1.54132, 0.850216, 0.526152, 0.0172263, -0.523433, 0.848405, -0.0789112, -0.0561342, 0.0580748, 0.996733
290.178, 512.693, 1.51463, 0.850044, 0.526436, 0.0170418, -0.52373, 0.848227, -0.0788593, -0.0559696, 0.0581086, 0.99674
290.716, 512.366, 1.48653, 0.849666, 0.527039, 0.0172516, -0.524359, 0.847904, -0.0781399, -0.0558104, 0.0573468, 0.996793
291.211, 512.063, 1.45931, 0.849184, 0.527791, 0.0179862, -0.525116, 0.847513, -0.0772966, -0.05604, 0.0561942, 0.996846
291.754, 511.731, 1.42969, 0.848579, 0.528718, 0.0192657, -0.525997, 0.847011, -0.076811, -0.0569297, 0.0550465, 0.99686
292.255, 511.424, 1.40168, 0.848154, 0.529356, 0.0204404, -0.52658, 0.846665, -0.0766245, -0.0578678, 0.0542259, 0.99685
292.802, 511.086, 1.37045, 0.847797, 0.529865, 0.0219606, -0.52702, 0.846411, -0.076411, -0.0590752, 0.0532073, 0.996835
293.307, 510.775, 1.34055, 0.847404, 0.530471, 0.0225241, -0.527582, 0.846042, -0.0766194, -0.0597007, 0.0530442, 0.996806
293.86, 510.434, 1.30363, 0.847104, 0.530942, 0.0227106, -0.528015, 0.84573, -0.077079, -0.0601315, 0.0533024, 0.996766
294.368, 510.121, 1.26607, 0.846853, 0.53134, 0.0227621, -0.52839, 0.845466, -0.0774047, -0.0603728, 0.0535231, 0.99674
294.925, 509.776, 1.22814, 0.846626, 0.531734, 0.0219735, -0.528798, 0.845169, -0.0778581, -0.0599711, 0.0542972, 0.996722
295.453, 509.447, 1.19121, 0.846627, 0.531774, 0.0209733, -0.528906, 0.845123, -0.0776256, -0.0590043, 0.054627, 0.996762
296.014, 509.099, 1.15405, 0.846502, 0.531989, 0.0205317, -0.529177, 0.845003, -0.0770804, -0.0583552, 0.0543838, 0.996813
296.513, 508.788, 1.12267, 0.846456, 0.532088, 0.0198674, -0.529303, 0.84491, -0.0772328, -0.0578809, 0.0548583, 0.996815
297.078, 508.437, 1.08792, 0.846259, 0.532432, 0.0190399, -0.529666, 0.844641, -0.0776877, -0.0574453, 0.0556591, 0.996796
297.597, 508.114, 1.05673, 0.84629, 0.532399, 0.018554, -0.529633, 0.844617, -0.0781705, -0.057289, 0.0563281, 0.996767
298.166, 507.761, 1.02312, 0.846203, 0.532533, 0.0186639, -0.529711, 0.844488, -0.0790274, -0.0578462, 0.0569867, 0.996698
298.69, 507.435, 0.992087, 0.84606, 0.532728, 0.0195759, -0.529845, 0.844391, -0.0791717, -0.0587067, 0.0566118, 0.996669
299.264, 507.078, 0.955345, 0.845777, 0.533153, 0.0202196, -0.530203, 0.844119, -0.0796711, -0.0595446, 0.0566636, 0.996616
299.793, 506.749, 0.922276, 0.845323, 0.533847, 0.0208844, -0.5308, 0.843653, -0.0806299, -0.0606632, 0.0570729, 0.996525
300.371, 506.387, 0.886019, 0.844978, 0.534373, 0.0213828, -0.531261, 0.843308, -0.0811969, -0.0614217, 0.0572498, 0.996469
300.905, 506.053, 0.848615, 0.844722, 0.534783, 0.0212729, -0.531676, 0.843046, -0.0812063, -0.0613618, 0.0572865, 0.99647
301.49, 505.687, 0.804182, 0.844427, 0.535269, 0.020717, -0.532211, 0.842735, -0.0809236, -0.0607749, 0.0573083, 0.996505
302.032, 505.348, 0.767489, 0.844221, 0.535604, 0.0204724, -0.53257, 0.842525, -0.0807469, -0.0604968, 0.0572652, 0.996524
302.627, 504.977, 0.726339, 0.843839, 0.536212, 0.0203123, -0.533171, 0.842121, -0.0809971, -0.060537, 0.0575186, 0.996507
303.175, 504.632, 0.686308, 0.843649, 0.536516, 0.0201983, -0.533425, 0.841872, -0.0819079, -0.0609493, 0.0583271, 0.996435
303.776, 504.255, 0.64589, 0.843181, 0.537262, 0.0198946, -0.534081, 0.841286, -0.0836324, -0.0616696, 0.0598919, 0.996298
304.33, 503.906, 0.604517, 0.842828, 0.537824, 0.0196641, -0.534606, 0.840873, -0.0844358, -0.0619466, 0.0606523, 0.996235
304.938, 503.522, 0.558968, 0.842552, 0.53826, 0.0195487, -0.535022, 0.840565, -0.0848659, -0.0621119, 0.061045, 0.996201
305.5, 503.167, 0.517103, 0.842537, 0.538291, 0.0193193, -0.535109, 0.840577, -0.0841929, -0.0615597, 0.0605977, 0.996262
306.117, 502.778, 0.470823, 0.842278, 0.538729, 0.0184201, -0.535612, 0.840276, -0.0840017, -0.0607321, 0.0608868, 0.996295
306.687, 502.418, 0.435142, 0.842081, 0.539031, 0.0185825, -0.535896, 0.840083, -0.0841147, -0.0609513, 0.0608731, 0.996283
307.312, 502.023, 0.39462, 0.841934, 0.539257, 0.0187021, -0.536089, 0.839919, -0.0845222, -0.0612874, 0.0611361, 0.996246
307.888, 501.659, 0.355149, 0.841532, 0.539885, 0.0186697, -0.536714, 0.839514, -0.0845855, -0.0613399, 0.061161, 0.996241
308.519, 501.26, 0.310193, 0.841195, 0.540411, 0.0186346, -0.537257, 0.839192, -0.0843275, -0.0612096, 0.0609243, 0.996264
309.101, 500.89, 0.26879, 0.840911, 0.540864, 0.0183068, -0.537727, 0.838889, -0.0843449, -0.0609765, 0.0610825, 0.996268
309.739, 500.485, 0.22483, 0.840603, 0.541347, 0.0181684, -0.538224, 0.838582, -0.084232, -0.0608344, 0.061027, 0.996281
310.326, 500.111, 0.182038, 0.840316, 0.5418, 0.0179327, -0.538686, 0.838277, -0.0843131, -0.0607134, 0.0611896, 0.996278
310.969, 499.701, 0.14135, 0.840033, 0.542233, 0.0181333, -0.539086, 0.837988, -0.0846308, -0.0610851, 0.0613173, 0.996247
311.563, 499.323, 0.102655, 0.839739, 0.542694, 0.0179498, -0.539524, 0.837651, -0.0851814, -0.061263, 0.0618458, 0.996204
312.211, 498.91, 0.0571215, 0.839357, 0.543279, 0.0181138, -0.540086, 0.83727, -0.0853594, -0.0615401, 0.061864, 0.996186
312.807, 498.529, 0.0145984, 0.83915, 0.54359, 0.0183674, -0.540392, 0.837092, -0.0851661, -0.0616706, 0.0615415, 0.996197
313.458, 498.112, -0.027794, 0.838699, 0.544251, 0.0193472, -0.540956, 0.836669, -0.0857401, -0.0628513, 0.0614442, 0.99613
314.056, 497.728, -0.0678234, 0.838343, 0.544767, 0.0202564, -0.541336, 0.836297, -0.0869627, -0.0643148, 0.061939, 0.996006
314.709, 497.308, -0.114058, 0.837921, 0.545396, 0.0207708, -0.541848, 0.835831, -0.0882443, -0.065489, 0.0626871, 0.995882
315.309, 496.921, -0.158156, 0.837742, 0.545657, 0.0211675, -0.542017, 0.835616, -0.0892391, -0.0663818, 0.0632861, 0.995785
315.966, 496.499, -0.20797, 0.837467, 0.546047, 0.0219339, -0.542306, 0.835345, -0.0900111, -0.0674727, 0.0634865, 0.995699
316.568, 496.11, -0.256062, 0.837312, 0.546256, 0.022653, -0.542468, 0.835239, -0.0900172, -0.0680931, 0.0630839, 0.995683
317.227, 495.685, -0.307148, 0.837104, 0.546554, 0.0231364, -0.542692, 0.835026, -0.090647, -0.068863, 0.0633251, 0.995614
317.831, 495.294, -0.355503, 0.837156, 0.546454, 0.0236286, -0.542566, 0.835116, -0.0905755, -0.0692279, 0.0630057, 0.995609
318.49, 494.869, -0.409842, 0.836954, 0.54677, 0.0234686, -0.542905, 0.834916, -0.0903875, -0.0690155, 0.0629089, 0.99563
319.095, 494.478, -0.457703, 0.836907, 0.546832, 0.0236732, -0.543054, 0.834975, -0.0889326, -0.0683978, 0.0615725, 0.995756
319.755, 494.053, -0.510884, 0.836863, 0.546909, 0.0234684, -0.543291, 0.835049, -0.0867683, -0.0670517, 0.059863, 0.995952
320.361, 493.663, -0.556918, 0.836907, 0.546859, 0.0230739, -0.543352, 0.835145, -0.0854497, -0.0659989, 0.0589762, 0.996075
321.022, 493.237, -0.603619, 0.836938, 0.546846, 0.0222498, -0.543429, 0.83516, -0.0848132, -0.0649619, 0.0588922, 0.996148
321.628, 492.848, -0.645369, 0.837013, 0.546773, 0.0211732, -0.543411, 0.835157, -0.0849494, -0.0641309, 0.059598, 0.99616
322.288, 492.423, -0.693112, 0.837106, 0.546654, 0.0205661, -0.54332, 0.835203, -0.0850814, -0.0636869, 0.0600482, 0.996162
322.893, 492.032, -0.736132, 0.837205, 0.546475, 0.0212742, -0.543123, 0.835369, -0.0847148, -0.0640663, 0.0593691, 0.996178
323.552, 491.608, -0.78209, 0.837293, 0.54633, 0.0215318, -0.542954, 0.835463, -0.08486, -0.0643506, 0.0593619, 0.99616
324.155, 491.218, -0.825319, 0.83779, 0.545586, 0.0210735, -0.5422, 0.835891, -0.0854676, -0.0642451, 0.0601778, 0.996118
324.813, 490.794, -0.87225, 0.838354, 0.544726, 0.020875, -0.541357, 0.836443, -0.0854157, -0.0639889, 0.0603078, 0.996127
325.416, 490.406, -0.914481, 0.838902, 0.54389, 0.0206695, -0.540573, 0.83701, -0.0848201, -0.0634334, 0.0599824, 0.996182
326.115, 489.959, -0.966102, 0.839422, 0.543106, 0.0201861, -0.539841, 0.837516, -0.0844968, -0.0627969, 0.0600311, 0.996219
326.592, 489.653, -1.00003, 0.839935, 0.542295, 0.02062, -0.539041, 0.838087, -0.0839312, -0.0627968, 0.0593818, 0.996258
327.25, 489.234, -1.04362, 0.84057, 0.54129, 0.0211595, -0.538004, 0.83875, -0.0839609, -0.0631947, 0.0591911, 0.996244
327.853, 488.851, -1.08408, 0.841048, 0.540537, 0.0213935, -0.537205, 0.839209, -0.0844911, -0.0636242, 0.0595684, 0.996195
328.509, 488.437, -1.1319, 0.841218, 0.5403, 0.0206959, -0.536947, 0.839272, -0.0854992, -0.0635647, 0.0608109, 0.996123
329.111, 488.057, -1.17359, 0.841492, 0.539884, 0.0204216, -0.536517, 0.839496, -0.0860038, -0.063576, 0.0614149, 0.996085
329.766, 487.644, -1.21715, 0.841744, 0.539502, 0.0200946, -0.53615, 0.839721, -0.0860938, -0.0633217, 0.0616952, 0.996084
330.366, 487.265, -1.26084, 0.841863, 0.53934, 0.0194368, -0.536029, 0.839797, -0.086104, -0.0627624, 0.0620691, 0.996097
331.019, 486.853, -1.30561, 0.841728, 0.539555, 0.0193686, -0.536267, 0.839678, -0.0857817, -0.0625473, 0.0618181, 0.996126
331.616, 486.475, -1.34838, 0.841655, 0.539679, 0.0190443, -0.536432, 0.839607, -0.0854466, -0.0621034, 0.0617006, 0.996161
332.267, 486.064, -1.39169, 0.841547, 0.539853, 0.0189129, -0.536603, 0.83948, -0.0856202, -0.0620993, 0.0619047, 0.996148
332.863, 485.688, -1.42975, 0.841444, 0.539991, 0.0195535, -0.536712, 0.839428, -0.0854415, -0.0625514, 0.0613995, 0.996151
333.51, 485.278, -1.47395, 0.841579, 0.539774, 0.0197317, -0.536486, 0.839575, -0.0854194, -0.0626734, 0.0613014, 0.99615
334.103, 484.903, -1.5167, 0.841571, 0.539806, 0.0191999, -0.536518, 0.839502, -0.0859313, -0.0625046, 0.0620162, 0.996116
334.747, 484.495, -1.56089, 0.84142, 0.540042, 0.0191459, -0.5367, 0.839292, -0.0868387, -0.0629655, 0.0627922, 0.996038
335.336, 484.122, -1.60304, 0.841422, 0.540033, 0.0193316, -0.53664, 0.839265, -0.087471, -0.0634616, 0.0632259, 0.995979
335.976, 483.717, -1.64637, 0.84152, 0.53986, 0.0199045, -0.536411, 0.839381, -0.0877669, -0.0640893, 0.0631806, 0.995942
336.562, 483.347, -1.68659, 0.841593, 0.539732, 0.0202558, -0.53627, 0.839483, -0.0876511, -0.0643125, 0.062904, 0.995945
337.199, 482.945, -1.73027, 0.841574, 0.539769, 0.0200712, -0.536355, 0.83949, -0.087061, -0.0638424, 0.062503, 0.996001
337.78, 482.577, -1.77304, 0.841757, 0.539511, 0.0193157, -0.536197, 0.839674, -0.0862505, -0.062752, 0.0622449, 0.996086
338.412, 482.177, -1.82081, 0.841804, 0.53945, 0.0189559, -0.536212, 0.839752, -0.0854083, -0.0619917, 0.0617327, 0.996166
338.99, 481.812, -1.85848, 0.841846, 0.539361, 0.0196288, -0.536131, 0.839884, -0.0846124, -0.0621226, 0.060707, 0.996221
339.618, 481.415, -1.90012, 0.842178, 0.538808, 0.0205191, -0.53556, 0.840303, -0.0840637, -0.0625364, 0.0598074, 0.996249
340.192, 481.053, -1.93424, 0.842336, 0.53853, 0.0213686, -0.535242, 0.840523, -0.0838896, -0.0631378, 0.0592258, 0.996246
340.828, 480.652, -1.9752, 0.842341, 0.538523, 0.0213447, -0.535234, 0.840524, -0.0839277, -0.0631377, 0.0592713, 0.996243
341.396, 480.294, -2.01438, 0.842259, 0.538675, 0.0207078, -0.535414, 0.840394, -0.0840784, -0.0626936, 0.0597286, 0.996244
341.999, 479.915, -2.05747, 0.842033, 0.539052, 0.020071, -0.535826, 0.840126, -0.0841377, -0.0622168, 0.0600922, 0.996252
342.561, 479.559, -2.09555, 0.842017, 0.539076, 0.0201071, -0.535871, 0.840134, -0.0837651, -0.0620484, 0.0597568, 0.996283
343.171, 479.175, -2.13485, 0.841931, 0.539208, 0.0201785, -0.536014, 0.840069, -0.0835071, -0.061979, 0.0594912, 0.996303
343.726, 478.824, -2.16966, 0.841903, 0.539239, 0.0204951, -0.536035, 0.840069, -0.0833661, -0.0621716, 0.0592001, 0.996308
344.328, 478.444, -2.20849, 0.841657, 0.5396, 0.0210984, -0.536336, 0.839839, -0.0837478, -0.0629096, 0.0591711, 0.996264
344.877, 478.096, -2.24443, 0.841504, 0.539836, 0.0211882, -0.536474, 0.839606, -0.0851888, -0.0637778, 0.0603198, 0.99614
345.47, 477.719, -2.28143, 0.841381, 0.540023, 0.0212959, -0.536617, 0.839457, -0.0857572, -0.0641878, 0.0607267, 0.996088
346.018, 477.373, -2.31817, 0.841077, 0.540495, 0.0213266, -0.537065, 0.839137, -0.0860785, -0.0644209, 0.0609449, 0.99606
346.603, 477.002, -2.35858, 0.840816, 0.540913, 0.0210302, -0.537451, 0.838811, -0.0868525, -0.06462, 0.0617242, 0.995999
347.136, 476.664, -2.39391, 0.840625, 0.541192, 0.0214724, -0.537709, 0.838656, -0.0867501, -0.0649565, 0.0613784, 0.995999
347.711, 476.299, -2.43275, 0.840332, 0.541684, 0.0205212, -0.538236, 0.838283, -0.0870826, -0.0643738, 0.062133, 0.99599
348.233, 475.966, -2.4653, 0.840187, 0.541926, 0.0200478, -0.538492, 0.838095, -0.0873121, -0.0641186, 0.0625629, 0.995979
348.796, 475.607, -2.50376, 0.839943, 0.542354, 0.0186437, -0.538956, 0.837711, -0.0881345, -0.0634181, 0.0639798, 0.995934
349.306, 475.281, -2.53821, 0.839818, 0.54258, 0.0176758, -0.539223, 0.837505, -0.0884504, -0.0627949, 0.064751, 0.995924
349.855, 474.929, -2.5774, 0.839752, 0.542705, 0.0169673, -0.539326, 0.837322, -0.0895493, -0.062806, 0.0660483, 0.995838
350.353, 474.61, -2.6118, 0.83958, 0.542949, 0.0176862, -0.53948, 0.837154, -0.090191, -0.0637752, 0.0661811, 0.995767
350.889, 474.268, -2.65168, 0.839484, 0.543067, 0.0185736, -0.539534, 0.83711, -0.0902775, -0.0645749, 0.0657653, 0.995743
351.374, 473.959, -2.68661, 0.839394, 0.543196, 0.0188631, -0.539671, 0.837068, -0.0898477, -0.0645946, 0.0652378, 0.995777
351.896, 473.626, -2.72636, 0.839217, 0.543441, 0.0196861, -0.539906, 0.836989, -0.0891675, -0.0649343, 0.0642022, 0.995822
352.369, 473.325, -2.76438, 0.839099, 0.543615, 0.01989, -0.540092, 0.836909, -0.0887886, -0.0649129, 0.06376, 0.995852
352.877, 473.002, -2.802, 0.838812, 0.544069, 0.0195912, -0.540579, 0.836619, -0.0885599, -0.064573, 0.0636945, 0.995878
353.336, 472.709, -2.83917, 0.838665, 0.544315, 0.0190329, -0.540854, 0.836433, -0.0886374, -0.0641664, 0.0640431, 0.995882
353.829, 472.395, -2.87465, 0.838404, 0.544689, 0.0198064, -0.541236, 0.83628, -0.0877507, -0.0643605, 0.0628506, 0.995946
354.276, 472.11, -2.90407, 0.838281, 0.544862, 0.0202676, -0.541393, 0.8362, -0.0875403, -0.0646452, 0.0624106, 0.995955
354.755, 471.805, -2.93662, 0.838037, 0.545235, 0.0202989, -0.541741, 0.835938, -0.0878896, -0.0648892, 0.062658, 0.995923
355.189, 471.529, -2.96927, 0.837823, 0.545557, 0.0205169, -0.542056, 0.835747, -0.0877676, -0.0650292, 0.0624124, 0.99593
355.654, 471.231, -3.00012, 0.837555, 0.545932, 0.0214431, -0.542415, 0.835581, -0.0871284, -0.0654837, 0.0613438, 0.995966
356.075, 470.963, -3.02469, 0.837269, 0.546347, 0.0220373, -0.542827, 0.835368, -0.0866048, -0.0657255, 0.0605491, 0.995999
356.526, 470.674, -3.05486, 0.837041, 0.54669, 0.0222049, -0.54321, 0.835199, -0.085816, -0.0654602, 0.0597696, 0.996064
356.932, 470.411, -3.07846, 0.836908, 0.546898, 0.0220866, -0.543425, 0.835059, -0.0858306, -0.0653842, 0.0598299, 0.996065
357.369, 470.13, -3.10646, 0.836542, 0.547474, 0.0216825, -0.543974, 0.834622, -0.0865918, -0.0655035, 0.0606429, 0.996008
357.762, 469.875, -3.12742, 0.836476, 0.547579, 0.0215808, -0.544046, 0.834514, -0.0871816, -0.0657483, 0.0611843, 0.995959
358.184, 469.602, -3.15344, 0.83631, 0.547842, 0.0213401, -0.544302, 0.834315, -0.0874845, -0.065732, 0.0615487, 0.995937
358.565, 469.356, -3.1778, 0.836213, 0.548003, 0.0209915, -0.544509, 0.834219, -0.0871178, -0.0652523, 0.061419, 0.995977
358.973, 469.092, -3.20103, 0.835812, 0.548609, 0.0211047, -0.545149, 0.833868, -0.0864678, -0.0650356, 0.0607656, 0.996031
359.342, 468.854, -3.22505, 0.835078, 0.549733, 0.0209411, -0.546332, 0.833175, -0.0856787, -0.064548, 0.0601076, 0.996103
359.736, 468.597, -3.25331, 0.83376, 0.551717, 0.0212701, -0.548347, 0.831938, -0.0848212, -0.0644927, 0.0590571, 0.996169
360.093, 468.364, -3.27555, 0.831709, 0.554794, 0.0215517, -0.551379, 0.829897, -0.0851627, -0.0651334, 0.0589475, 0.996134
360.475, 468.111, -3.29836, 0.828556, 0.559486, 0.0216872, -0.556022, 0.826745, -0.0856234, -0.0658349, 0.0588852, 0.996092
360.818, 467.879, -3.32333, 0.824952, 0.564796, 0.0214595, -0.561315, 0.823132, -0.0859066, -0.0661837, 0.0588233, 0.996072
361.186, 467.628, -3.35005, 0.819887, 0.572097, 0.0221327, -0.568619, 0.818193, -0.085052, -0.0667668, 0.057148, 0.996131
361.515, 467.396, -3.37675, 0.814314, 0.579985, 0.0225883, -0.576484, 0.8127, -0.0847681, -0.0675217, 0.0560061, 0.996145
361.867, 467.144, -3.40314, 0.806746, 0.590454, 0.0229124, -0.58691, 0.805196, -0.0848276, -0.0685358, 0.0549868, 0.996132
362.182, 466.911, -3.42729, 0.7988, 0.601162, 0.0228874, -0.597632, 0.797321, -0.0843555, -0.0689599, 0.0537049, 0.996173
362.517, 466.656, -3.45957, 0.78892, 0.614098, 0.0221257, -0.610654, 0.787499, -0.0833469, -0.0686071, 0.0522429, 0.996275
362.817, 466.42, -3.48766, 0.77858, 0.627161, 0.0219653, -0.6238, 0.777277, -0.081937, -0.0684609, 0.0500925, 0.996395
363.134, 466.161, -3.5148, 0.765523, 0.643014, 0.0225267, -0.63971, 0.764404, -0.0803565, -0.0688899, 0.0471042, 0.996512
363.417, 465.919, -3.53784, 0.751985, 0.658806, 0.0222136, -0.655506, 0.750922, -0.0801822, -0.0695051, 0.0457346, 0.996533
363.714, 465.651, -3.56681, 0.735647, 0.677037, 0.0211009, -0.673722, 0.734561, -0.0807316, -0.0701582, 0.0451738, 0.996512
363.976, 465.4, -3.59187, 0.719609, 0.694079, 0.0204404, -0.690761, 0.71855, -0.0808368, -0.0707945, 0.0440515, 0.996518
364.252, 465.124, -3.61992, 0.700871, 0.713014, 0.019767, -0.709741, 0.699878, -0.0802444, -0.0710499, 0.0422115, 0.996579
364.496, 464.866, -3.64559, 0.682561, 0.730581, 0.0190021, -0.727416, 0.681654, -0.0788292, -0.070544, 0.0399834, 0.996707
364.751, 464.581, -3.67332, 0.66076, 0.750325, 0.0201984, -0.747292, 0.660135, -0.0760024, -0.0703602, 0.0351253, 0.996903
364.975, 464.315, -3.69841, 0.639136, 0.768759, 0.0226702, -0.765791, 0.638844, -0.0737763, -0.0711989, 0.0297924, 0.997017
365.209, 464.022, -3.72475, 0.613753, 0.78905, 0.0266179, -0.78605, 0.613872, -0.0727091, -0.0737111, 0.0237024, 0.996998
365.413, 463.75, -3.74505, 0.588872, 0.807676, 0.0298162, -0.804597, 0.589321, -0.0729718, -0.0765089, 0.0189811, 0.996888
365.624, 463.447, -3.76711, 0.560182, 0.82775, 0.0320217, -0.824602, 0.5609, -0.0736399, -0.0789165, 0.0148466, 0.996771
365.805, 463.164, -3.78718, 0.532863, 0.845614, 0.0315178, -0.842411, 0.53363, -0.0747184, -0.0800018, 0.0132638, 0.996706
365.988, 462.85, -3.81417, 0.502315, 0.864184, 0.0294255, -0.860963, 0.503017, -0.0756088, -0.0801414, 0.0126452, 0.996703
366.15, 462.539, -3.8394, 0.472522, 0.880877, 0.0278966, -0.877692, 0.47321, -0.075686, -0.0798711, 0.0112787, 0.996741
366.3, 462.234, -3.86621, 0.440659, 0.89727, 0.0269312, -0.894171, 0.44139, -0.0750554, -0.0792322, 0.00899281, 0.996816
366.435, 461.936, -3.88936, 0.408268, 0.912453, 0.0273274, -0.909441, 0.409145, -0.0742853, -0.0789627, 0.00547567, 0.996863
366.569, 461.605, -3.91825, 0.373001, 0.927405, 0.028111, -0.924448, 0.374055, -0.0740113, -0.0791535, 0.00161917, 0.996861
366.68, 461.298, -3.94178, 0.341033, 0.939592, 0.029377, -0.936648, 0.34229, -0.0743477, -0.0799119, -0.0021609, 0.9968
366.793, 460.961, -3.96553, 0.305429, 0.951708, 0.0310691, -0.948795, 0.306933, -0.0747019, -0.0806305, -0.00666215, 0.996722
366.885, 460.648, -3.98821, 0.271951, 0.961819, 0.0307711, -0.958918, 0.273536, -0.0752009, -0.0807467, -0.00905601, 0.996694
366.971, 460.302, -4.01322, 0.235082, 0.971572, 0.0280111, -0.968655, 0.236561, -0.0758021, -0.0802735, -0.00931343, 0.996729
367.035, 459.981, -4.03378, 0.201882, 0.979101, 0.0245797, -0.976172, 0.20319, -0.0761778, -0.0795801, -0.00861513, 0.996791
367.092, 459.626, -4.05702, 0.166462, 0.985863, 0.0190717, -0.982932, 0.167441, -0.0762074, -0.0783235, -0.00606052, 0.99691
367.134, 459.296, -4.08084, 0.135164, 0.990712, 0.0148722, -0.98784, 0.135906, -0.0755106, -0.0768304, -0.00448508, 0.997034
367.169, 458.934, -4.1107, 0.102643, 0.994642, 0.0123202, -0.991882, 0.103277, -0.0741908, -0.0750657, -0.00460499, 0.997168
367.195, 458.596, -4.13724, 0.0741995, 0.997168, 0.0122514, -0.994495, 0.0749009, -0.073271, -0.0739812, -0.00674729, 0.997237
367.215, 458.225, -4.16814, 0.0451755, 0.998873, 0.0145753, -0.996271, 0.0461219, -0.0729233, -0.0735133, -0.0112266, 0.997231
367.227, 457.88, -4.19377, 0.0199262, 0.999638, 0.0180613, -0.997042, 0.0212092, -0.0738705, -0.0742268, -0.0165359, 0.997104
367.231, 457.5, -4.2142, -0.00542111, 0.999753, 0.0215415, -0.99707, -0.00376036, -0.0764011, -0.0763012, -0.0218926, 0.996844
367.226, 457.148, -4.23703, -0.0265963, 0.999343, 0.0246049, -0.99667, -0.0246112, -0.0777372, -0.0770806, -0.0265905, 0.99667
367.212, 456.761, -4.26219, -0.0469827, 0.998563, 0.0257831, -0.995936, -0.0448423, -0.0781112, -0.0768428, -0.0293482, 0.996611
367.191, 456.402, -4.28323, -0.0633005, 0.997697, 0.0243546, -0.995089, -0.0612367, -0.0777641, -0.0760937, -0.0291575, 0.996674
367.16, 456.008, -4.31172, -0.0782076, 0.996706, 0.0214527, -0.994092, -0.0763419, -0.0771526, -0.0752608, -0.0273599, 0.996788
367.127, 455.644, -4.3372, -0.0893496, 0.995843, 0.0177087, -0.99317, -0.0877421, -0.076911, -0.0750374, -0.0244597, 0.996881
367.087, 455.243, -4.3678, -0.099332, 0.994963, 0.0135006, -0.992224, -0.0980176, -0.0767132, -0.0750034, -0.0210157, 0.996962
367.049, 454.872, -4.39629, -0.106855, 0.9942, 0.0121439, -0.99146, -0.105626, -0.0764845, -0.0747582, -0.020213, 0.996997
367.005, 454.464, -4.42829, -0.112776, 0.993532, 0.0132667, -0.990862, -0.111458, -0.0759558, -0.0739859, -0.0217115, 0.997023
366.963, 454.088, -4.45693, -0.116182, 0.993115, 0.0149802, -0.990528, -0.114742, -0.075429, -0.0731908, -0.0236019, 0.997039
366.916, 453.673, -4.48366, -0.118099, 0.992862, 0.0166567, -0.990308, -0.116527, -0.075573, -0.0730926, -0.0254204, 0.997001
366.873, 453.289, -4.50824, -0.118068, 0.992868, 0.0164949, -0.990284, -0.116499, -0.0759251, -0.073462, -0.025299, 0.996977
366.825, 452.868, -4.53785, -0.116054, 0.993124, 0.015341, -0.990485, -0.114568, -0.0762463, -0.0739645, -0.0240438, 0.996971
366.783, 452.478, -4.56626, -0.112528, 0.993554, 0.013716, -0.990891, -0.111177, -0.0759895, -0.0739748, -0.022142, 0.997014
366.738, 452.051, -4.59942, -0.107021, 0.994183, 0.0120781, -0.991513, -0.105816, -0.0755344, -0.073817, -0.0200594, 0.99707
366.699, 451.655, -4.62982, -0.100488, 0.994865, 0.0121113, -0.992212, -0.0993043, -0.0751922, -0.0736034, -0.0195728, 0.997096
366.662, 451.22, -4.66026, -0.0919644, 0.995682, 0.0126762, -0.993009, -0.0907568, -0.0754692, -0.0739929, -0.0195281, 0.997068
366.63, 450.818, -4.68695, -0.0824301, 0.996504, 0.0136087, -0.993795, -0.0811676, -0.0760428, -0.0746724, -0.0197925, 0.997012
366.599, 450.377, -4.72039, -0.0700892, 0.997432, 0.0147394, -0.994728, -0.0687752, -0.0760643, -0.0748552, -0.019993, 0.996994
366.577, 449.97, -4.75405, -0.0575053, 0.998241, 0.0143928, -0.995561, -0.056263, -0.0754525, -0.07451, -0.0186678, 0.997046
366.557, 449.523, -4.78985, -0.041732, 0.999049, 0.0126444, -0.996389, -0.0406776, -0.074532, -0.0739468, -0.0157091, 0.997138
366.546, 449.109, -4.82053, -0.0254718, 0.999624, 0.0101335, -0.996923, -0.0246486, -0.0744096, -0.0741319, -0.0119977, 0.997176
366.541, 448.656, -4.85177, -0.0062318, 0.999956, 0.00702801, -0.997125, -0.00568311, -0.0755587, -0.0755154, -0.00747867, 0.997117
366.545, 448.238, -4.87978, 0.0124368, 0.999911, 0.00479248, -0.996926, 0.0127702, -0.0773051, -0.0773594, -0.00381632, 0.996996
366.558, 447.779, -4.91623, 0.0341764, 0.999407, 0.00420996, -0.996334, 0.0344013, -0.078332, -0.0784304, -0.00151742, 0.996918
366.581, 447.357, -4.9511, 0.0551478, 0.998463, 0.00558369, -0.995387, 0.0554159, -0.078323, -0.078512, -0.00123859, 0.996912
366.616, 446.895, -4.98532, 0.0793915, 0.996814, 0.00766019, -0.993804, 0.0797467, -0.0774267, -0.0777909, -0.00146571, 0.996969
366.661, 446.471, -5.01583, 0.10206, 0.994741, 0.00856416, -0.991773, 0.102416, -0.0767879, -0.0772612, -0.000656741, 0.997011
366.72, 446.007, -5.05131, 0.12804, 0.991732, 0.00861599, -0.988785, 0.128323, -0.0763994, -0.0768733, 0.00126277, 0.99704
366.785, 445.58, -5.0835, 0.153033, 0.9882, 0.00646859, -0.985185, 0.153073, -0.0773317, -0.0774094, 0.00546158, 0.996984
366.869, 445.116, -5.11763, 0.180727, 0.983527, 0.00360773, -0.98042, 0.180446, -0.078843, -0.0781952, 0.010712, 0.996881
366.957, 444.69, -5.15039, 0.206401, 0.978467, 0.00111612, -0.975264, 0.205817, -0.0806183, -0.0791121, 0.0155512, 0.996744
367.066, 444.227, -5.18797, 0.234973, 0.972002, 0.000508361, -0.96875, 0.23423, -0.0816031, -0.0794374, 0.0186821, 0.996665
367.179, 443.804, -5.22551, 0.26154, 0.96519, 0.00241875, -0.961976, 0.260872, -0.0809213, -0.0787354, 0.0188374, 0.996718
367.316, 443.344, -5.26239, 0.290571, 0.956842, 0.00463389, -0.953657, 0.289992, -0.0802647, -0.0781444, 0.0189034, 0.996763
367.455, 442.925, -5.29695, 0.317356, 0.94829, 0.00554922, -0.945127, 0.316765, -0.0799643, -0.0775872, 0.0201324, 0.996782
367.62, 442.471, -5.3381, 0.346864, 0.937895, 0.00613086, -0.934788, 0.346234, -0.0793279, -0.076524, 0.021785, 0.99683
367.785, 442.057, -5.37465, 0.373624, 0.927566, 0.00520928, -0.92443, 0.372812, -0.0802549, -0.0763837, 0.0251695, 0.996761
367.979, 441.609, -5.41391, 0.402616, 0.915357, 0.00472484, -0.912176, 0.401636, -0.081384, -0.0763931, 0.0284566, 0.996672
368.17, 441.203, -5.45092, 0.428982, 0.903296, 0.00556153, -0.900115, 0.427973, -0.0814353, -0.0759404, 0.0299283, 0.996663
368.393, 440.766, -5.48845, 0.457316, 0.889279, 0.00665561, -0.886032, 0.456262, -0.0822913, -0.0762167, 0.0317361, 0.996586
368.61, 440.37, -5.52099, 0.482957, 0.875608, 0.00800116, -0.872286, 0.481884, -0.0831, -0.0766186, 0.0331544, 0.996509
368.861, 439.945, -5.56102, 0.510382, 0.859875, 0.0112187, -0.856512, 0.509465, -0.0826589, -0.0767918, 0.0325787, 0.996515
369.104, 439.563, -5.59693, 0.535134, 0.844648, 0.014195, -0.841221, 0.53435, -0.0825678, -0.0773258, 0.0322437, 0.996484
369.38, 439.153, -5.63478, 0.561415, 0.827373, 0.0163512, -0.82387, 0.560677, -0.0829371, -0.0777877, 0.0330909, 0.996421
369.645, 438.784, -5.6693, 0.584808, 0.811, 0.0166505, -0.807448, 0.583966, -0.0837366, -0.0776338, 0.0355254, 0.996349
369.943, 438.39, -5.7073, 0.60936, 0.79273, 0.0160856, -0.789206, 0.608356, -0.0840039, -0.0763782, 0.0384938, 0.996336
370.229, 438.039, -5.74146, 0.630782, 0.775788, 0.0163698, -0.772329, 0.629729, -0.0833671, -0.0749837, 0.0399436, 0.996384
370.549, 437.666, -5.77688, 0.652506, 0.757582, 0.0174792, -0.754147, 0.651459, -0.0828537, -0.0741555, 0.0408807, 0.996408
370.853, 437.333, -5.80675, 0.670539, 0.74158, 0.0208761, -0.738149, 0.669724, -0.0812702, -0.0742496, 0.0390852, 0.996473
371.191, 436.979, -5.83937, 0.688505, 0.724831, 0.0240841, -0.721424, 0.687911, -0.0795374, -0.0742189, 0.037387, 0.996541
371.509, 436.664, -5.87005, 0.7029, 0.710804, 0.0262486, -0.707484, 0.702476, -0.0774255, -0.0734734, 0.0358519, 0.996653
371.862, 436.329, -5.9065, 0.716928, 0.696592, 0.0278041, -0.693383, 0.716629, -0.0752508, -0.0723444, 0.0346706, 0.996777
372.188, 436.03, -5.93501, 0.728151, 0.684776, 0.0296469, -0.68163, 0.72799, -0.0735603, -0.0719549, 0.0333547, 0.99685
372.547, 435.711, -5.96588, 0.738916, 0.673063, 0.0314408, -0.66992, 0.738863, -0.0727273, -0.0721806, 0.0326766, 0.996856
372.875, 435.424, -5.99478, 0.747908, 0.663022, 0.0321737, -0.659843, 0.747859, -0.0728917, -0.0723902, 0.0332867, 0.996821
373.235, 435.118, -6.02442, 0.756686, 0.653018, 0.0315317, -0.649788, 0.756513, -0.0739181, -0.0721239, 0.0354439, 0.996766
373.565, 434.843, -6.05211, 0.764241, 0.644167, 0.0313742, -0.640958, 0.764025, -0.0737474, -0.0714763, 0.0362513, 0.996783
373.925, 434.551, -6.0839, 0.771946, 0.634902, 0.0316163, -0.631702, 0.771717, -0.073521, -0.0710775, 0.0367821, 0.996792
374.255, 434.289, -6.11053, 0.778432, 0.626896, 0.0323124, -0.623704, 0.778236, -0.0730878, -0.0709651, 0.0367405, 0.996802
374.614, 434.01, -6.13602, 0.785288, 0.618255, 0.0329342, -0.615076, 0.785118, -0.0726077, -0.0707473, 0.036761, 0.996817
374.941, 433.76, -6.16386, 0.791262, 0.610589, 0.0329469, -0.607495, 0.791106, -0.0714254, -0.0696761, 0.0365011, 0.996902
375.297, 433.494, -6.19503, 0.797335, 0.602595, 0.033713, -0.599614, 0.797273, -0.0694197, -0.0687105, 0.035136, 0.997018
375.622, 433.255, -6.21957, 0.802566, 0.595586, 0.0341421, -0.5926, 0.802513, -0.0692713, -0.0686565, 0.0353621, 0.997013
375.974, 433.002, -6.24835, 0.807739, 0.588555, 0.0340737, -0.585522, 0.807629, -0.0700009, -0.0687182, 0.0365916, 0.996965
376.293, 432.774, -6.27327, 0.812589, 0.581854, 0.0338329, -0.578773, 0.812405, -0.0708511, -0.068711, 0.0379913, 0.996913
376.639, 432.532, -6.30078, 0.817578, 0.574852, 0.0333334, -0.571727, 0.817297, -0.0717843, -0.0685086, 0.0396317, 0.996863
376.955, 432.316, -6.32624, 0.821914, 0.568664, 0.0328389, -0.565554, 0.821571, -0.0719039, -0.0678687, 0.0405267, 0.996871
377.296, 432.087, -6.35505, 0.82641, 0.562133, 0.0324583, -0.559064, 0.82603, -0.0715715, -0.0670442, 0.0410011, 0.996907
377.607, 431.882, -6.37809, 0.830032, 0.556723, 0.0332678, -0.553708, 0.829738, -0.0703031, -0.0667429, 0.0399332, 0.996971
377.941, 431.664, -6.39895, 0.833672, 0.551148, 0.0350305, -0.548158, 0.83353, -0.0689212, -0.0671847, 0.0382555, 0.997007
378.244, 431.468, -6.41854, 0.836531, 0.546744, 0.035881, -0.543744, 0.836443, -0.0685935, -0.0675155, 0.0378705, 0.996999
378.571, 431.26, -6.44066, 0.83907, 0.542834, 0.0359671, -0.539831, 0.838974, -0.0685952, -0.0674112, 0.03814, 0.996996
378.867, 431.073, -6.46449, 0.841034, 0.539863, 0.034789, -0.536849, 0.840814, -0.06946, -0.0667499, 0.0397418, 0.996978
379.184, 430.873, -6.48939, 0.842695, 0.537342, 0.0336017, -0.534344, 0.842367, -0.0699524, -0.0658934, 0.0409937, 0.996984
379.471, 430.693, -6.51001, 0.843894, 0.535433, 0.0339754, -0.532474, 0.843618, -0.0691388, -0.0656815, 0.0402548, 0.997028
379.779, 430.502, -6.53379, 0.844617, 0.534251, 0.0346215, -0.531327, 0.844416, -0.0682185, -0.0656807, 0.0392231, 0.99707
380.057, 430.33, -6.55069, 0.844872, 0.533762, 0.0359069, -0.530866, 0.844799, -0.0670585, -0.0661274, 0.0375942, 0.997103
380.354, 430.146, -6.57144, 0.844758, 0.533868, 0.0370014, -0.531008, 0.844801, -0.0658944, -0.0664377, 0.0360168, 0.99714
380.622, 429.98, -6.58968, 0.844296, 0.534593, 0.0370712, -0.531733, 0.844347, -0.0658654, -0.0665121, 0.0358979, 0.99714
380.909, 429.802, -6.60793, 0.843654, 0.535623, 0.0368195, -0.532767, 0.843689, -0.0659322, -0.0663791, 0.0360078, 0.997145
381.165, 429.64, -6.62806, 0.843343, 0.536148, 0.0363013, -0.533272, 0.843324, -0.0665249, -0.066281, 0.0367448, 0.997124
381.441, 429.467, -6.64737, 0.842887, 0.536868, 0.0362516, -0.534005, 0.842872, -0.0663706, -0.0661878, 0.0365844, 0.997136
381.688, 429.311, -6.66335, 0.842629, 0.537254, 0.036522, -0.534361, 0.842623, -0.066663, -0.0665893, 0.0366563, 0.997107
381.953, 429.143, -6.67957, 0.84233, 0.537697, 0.0369007, -0.534765, 0.842337, -0.0670391, -0.0671296, 0.0367358, 0.997068
382.191, 428.993, -6.69425, 0.841973, 0.538237, 0.0371759, -0.5353, 0.842003, -0.066965, -0.0673453, 0.0364825, 0.997063
382.447, 428.83, -6.71493, 0.841705, 0.538612, 0.0378037, -0.5357, 0.841805, -0.0662656, -0.0675148, 0.0355247, 0.997086
382.676, 428.685, -6.73062, 0.841374, 0.539091, 0.0383639, -0.536157, 0.841512, -0.0662912, -0.0680206, 0.0352066, 0.997063
382.919, 428.53, -6.75011, 0.840897, 0.539835, 0.0383423, -0.536896, 0.841033, -0.0663724, -0.0680774, 0.0352265, 0.997058
383.138, 428.392, -6.76649, 0.840484, 0.54049, 0.0381833, -0.537508, 0.840586, -0.0670804, -0.0683526, 0.0358561, 0.997017
383.371, 428.244, -6.77905, 0.840126, 0.54103, 0.0383997, -0.537994, 0.840221, -0.0677584, -0.0689236, 0.0362669, 0.996963
383.579, 428.113, -6.79319, 0.839713, 0.541674, 0.0383478, -0.538642, 0.839807, -0.0677372, -0.0688963, 0.0362241, 0.996966
383.801, 427.972, -6.81029, 0.839379, 0.542176, 0.038582, -0.539163, 0.839506, -0.067326, -0.0688924, 0.03571, 0.996985
384, 427.847, -6.82689, 0.838927, 0.542814, 0.0394303, -0.539803, 0.839132, -0.0668626, -0.0693811, 0.0348082, 0.996983
384.211, 427.713, -6.83739, 0.83852, 0.543397, 0.0400457, -0.540366, 0.83877, -0.0668534, -0.0699171, 0.0344186, 0.996959
384.4, 427.592, -6.85197, 0.838284, 0.543737, 0.0403799, -0.540717, 0.838569, -0.0665427, -0.0700431, 0.0339476, 0.996966
384.601, 427.464, -6.86946, 0.838018, 0.544171, 0.0400489, -0.541155, 0.838278, -0.0666342, -0.0698325, 0.034168, 0.996973
384.78, 427.348, -6.88236, 0.837862, 0.544399, 0.0402228, -0.54138, 0.838136, -0.066604, -0.0699713, 0.0340292, 0.996968
384.971, 427.225, -6.89554, 0.837463, 0.544984, 0.0406086, -0.54197, 0.837775, -0.0663345, -0.0701721, 0.0335439, 0.996971
385.141, 427.115, -6.90737, 0.837271, 0.545233, 0.0412256, -0.542227, 0.837641, -0.0659427, -0.0704863, 0.0328582, 0.996971
385.323, 427, -6.91974, 0.836827, 0.545898, 0.0414291, -0.542879, 0.837211, -0.0660412, -0.0707367, 0.0327741, 0.996956
385.482, 426.897, -6.9307, 0.836565, 0.546297, 0.0414428, -0.543244, 0.836936, -0.0665138, -0.0710213, 0.0331296, 0.996924
385.647, 426.791, -6.94435, 0.836272, 0.54675, 0.041393, -0.543686, 0.836634, -0.0666976, -0.0710977, 0.0332726, 0.996914
385.79, 426.699, -6.95521, 0.836015, 0.547129, 0.0415731, -0.544087, 0.836405, -0.0663072, -0.0710505, 0.0328144, 0.996933
385.937, 426.603, -6.96498, 0.835732, 0.547575, 0.0413892, -0.544536, 0.836109, -0.0663468, -0.0709358, 0.0329102, 0.996938
386.066, 426.522, -6.97644, 0.83541, 0.548081, 0.0411995, -0.545061, 0.835781, -0.0661663, -0.0706983, 0.0328197, 0.996958
386.198, 426.438, -6.98969, 0.83518, 0.548443, 0.0410475, -0.545416, 0.835535, -0.0663551, -0.0706886, 0.0330305, 0.996951
386.313, 426.364, -6.9984, 0.834937, 0.548812, 0.0410474, -0.545775, 0.835289, -0.0664897, -0.0707769, 0.0331121, 0.996942
386.431, 426.288, -7.00613, 0.834606, 0.549286, 0.0414457, -0.5463, 0.835017, -0.0655871, -0.070634, 0.0320976, 0.996986
386.535, 426.221, -7.01169, 0.834341, 0.549682, 0.0415334, -0.546731, 0.834777, -0.065057, -0.0704318, 0.0315722, 0.997017
386.64, 426.153, -7.02083, 0.834162, 0.550009, 0.0407932, -0.547049, 0.834532, -0.0655224, -0.0700812, 0.0323403, 0.997017
386.732, 426.092, -7.0274, 0.834041, 0.55016, 0.0412206, -0.547237, 0.834465, -0.0648051, -0.0700503, 0.0314927, 0.997046
386.827, 426.029, -7.03574, 0.83403, 0.550197, 0.040955, -0.54731, 0.834448, -0.064412, -0.0696141, 0.0313065, 0.997083
386.908, 425.974, -7.03966, 0.834074, 0.550117, 0.0411231, -0.547238, 0.834509, -0.0642258, -0.0696493, 0.031065, 0.997088
386.992, 425.918, -7.04642, 0.833927, 0.550366, 0.0407869, -0.547467, 0.834325, -0.0646638, -0.0696183, 0.0315954, 0.997073
387.064, 425.871, -7.05042, 0.833825, 0.550514, 0.0408641, -0.547611, 0.834229, -0.0646834, -0.0696992, 0.031557, 0.997069
387.138, 425.823, -7.05627, 0.833791, 0.550583, 0.0406243, -0.547693, 0.834181, -0.0646103, -0.0694614, 0.0316218, 0.997083
387.2, 425.781, -7.06407, 0.833833, 0.550528, 0.0405214, -0.547665, 0.834226, -0.0642617, -0.0691819, 0.0313913, 0.99711
387.262, 425.741, -7.07252, 0.833657, 0.550822, 0.0401359, -0.547966, 0.834022, -0.0643429, -0.0689157, 0.0316468, 0.99712
387.316, 425.708, -7.0728, 0.833343, 0.551309, 0.0399593, -0.548441, 0.83369, -0.0646083, -0.0689329, 0.0319256, 0.99711
387.368, 425.675, -7.07615, 0.833148, 0.551611, 0.0398844, -0.548754, 0.833494, -0.0644694, -0.0688054, 0.0318258, 0.997122
387.412, 425.648, -7.07499, 0.833003, 0.551802, 0.0402503, -0.548959, 0.833387, -0.064107, -0.0689185, 0.0313056, 0.997131
387.452, 425.622, -7.07803, 0.83292, 0.55195, 0.0399567, -0.549114, 0.833283, -0.0641378, -0.0686961, 0.0314808, 0.997141
387.484, 425.601, -7.07938, 0.832914, 0.551961, 0.0399208, -0.54915, 0.833286, -0.0637911, -0.0684757, 0.03121, 0.997164
387.514, 425.582, -7.07912, 0.832876, 0.551979, 0.0404609, -0.549184, 0.833299, -0.0633241, -0.0686696, 0.0305206, 0.997172
387.536, 425.566, -7.07958, 0.832937, 0.551903, 0.0402452, -0.549085, 0.833332, -0.0637451, -0.0687187, 0.0309976, 0.997154
387.555, 425.555, -7.08103, 0.832777, 0.552153, 0.0401273, -0.549336, 0.833164, -0.0637793, -0.0686485, 0.0310706, 0.997157
387.567, 425.545, -7.08399, 0.832846, 0.552055, 0.0400453, -0.549256, 0.833234, -0.0635553, -0.0684531, 0.0309366, 0.997175
387.576, 425.54, -7.08583, 0.832887, 0.551981, 0.0401888, -0.5492, 0.833295, -0.063238, -0.0683953, 0.0305985, 0.997189
387.578, 425.538, -7.08764, 0.83291, 0.551997, 0.0394973, -0.5492, 0.833253, -0.0637873, -0.0681216, 0.0314372, 0.997182
387.577, 425.539, -7.08824, 0.832883, 0.552028, 0.0396247, -0.549244, 0.833244, -0.0635286, -0.0680866, 0.0311483, 0.997193
387.575, 425.541, -7.08551, 0.832906, 0.552009, 0.0394112, -0.549249, 0.83326, -0.0632715, -0.0677662, 0.0310526, 0.997218
387.573, 425.541, -7.08825, 0.832999, 0.551932, 0.0385106, -0.549219, 0.8333, -0.0630107, -0.0668685, 0.0313371, 0.99727
387.574, 425.541, -7.09124, 0.833032, 0.551918, 0.0380105, -0.549204, 0.833291, -0.063246, -0.0665805, 0.0318104, 0.997274
387.573, 425.542, -7.09065, 0.832984, 0.551959, 0.0384457, -0.549228, 0.833272, -0.0632926, -0.0669706, 0.0316063, 0.997254
387.573, 425.542, -7.09124, 0.833007, 0.551918, 0.0385516, -0.549199, 0.833309, -0.0630681, -0.0669338, 0.0313637, 0.997264
387.573, 425.542, -7.09055, 0.833003, 0.551929, 0.0384748, -0.549218, 0.833302, -0.0629873, -0.0668257, 0.0313376, 0.997272
387.573, 425.542, -7.08978, 0.833017, 0.551901, 0.0385735, -0.549187, 0.833323, -0.0629772, -0.0669014, 0.031277, 0.997269
387.572, 425.541, -7.089, 0.833042, 0.551858, 0.038637, -0.549137, 0.833349, -0.0630686, -0.067003, 0.0313218, 0.997261
387.572, 425.541, -7.08875, 0.833057, 0.551834, 0.0386838, -0.549113, 0.833368, -0.0630242, -0.0670167, 0.0312609, 0.997262
387.571, 425.542, -7.08962, 0.833043, 0.551853, 0.038699, -0.549145, 0.833362, -0.0628234, -0.0669195, 0.0310832, 0.997274
387.571, 425.542, -7.09036, 0.832989, 0.551953, 0.0384245, -0.549237, 0.833282, -0.0630845, -0.0668381, 0.0314445, 0.997268
387.571, 425.542, -7.0904, 0.833023, 0.551883, 0.0387041, -0.549176, 0.833342, -0.0628223, -0.0669243, 0.0310771, 0.997274
387.571, 425.542, -7.0904, 0.832995, 0.551925, 0.0387159, -0.549219, 0.833315, -0.062801, -0.066924, 0.0310494, 0.997275
387.571, 425.543, -7.09011, 0.832976, 0.551946, 0.0388215, -0.549243, 0.833307, -0.0627051, -0.0669601, 0.0309094, 0.997277
387.571, 425.543, -7.08925, 0.832966, 0.551965, 0.0387624, -0.549256, 0.833289, -0.0628229, -0.0669763, 0.0310389, 0.997272
387.571, 425.543, -7.09017, 0.833002, 0.551922, 0.0385838, -0.549211, 0.83331, -0.0629334, -0.0668866, 0.031233, 0.997272
387.57, 425.543, -7.08951, 0.833061, 0.551825, 0.0387202, -0.54912, 0.833383, -0.062776, -0.0669101, 0.0310342, 0.997276
387.57, 425.543, -7.09019, 0.833044, 0.551846, 0.0387737, -0.549148, 0.833373, -0.0626573, -0.0668902, 0.0309038, 0.997282
387.57, 425.544, -7.09095, 0.83301, 0.551906, 0.0386496, -0.549204, 0.833328, -0.0627625, -0.0668468, 0.0310553, 0.99728
387.57, 425.544, -7.09004, 0.832994, 0.551926, 0.0387189, -0.549216, 0.833314, -0.0628484, -0.0669526, 0.0310873, 0.997272
387.569, 425.544, -7.08946, 0.833022, 0.551884, 0.0387122, -0.549174, 0.833341, -0.0628512, -0.066947, 0.0310967, 0.997272
387.569, 425.544, -7.0891, 0.833031, 0.551866, 0.0387806, -0.549159, 0.833357, -0.0627758, -0.0669619, 0.0309974, 0.997274
387.569, 425.543, -7.0915, 0.833073, 0.551811, 0.0386649, -0.549116, 0.833394, -0.0626499, -0.066794, 0.0309604, 0.997286
387.569, 425.544, -7.09138, 0.83301, 0.551917, 0.0384822, -0.549218, 0.833315, -0.0628079, -0.0667326, 0.0311845, 0.997283
387.569, 425.544, -7.0921, 0.832975, 0.551978, 0.0383787, -0.549289, 0.833277, -0.0627018, -0.0665901, 0.031148, 0.997294
387.571, 425.542, -7.09455, 0.833057, 0.551892, 0.0378342, -0.549212, 0.833319, -0.0628163, -0.0661958, 0.0315505, 0.997308
387.576, 425.538, -7.09515, 0.833052, 0.551902, 0.0377985, -0.549231, 0.833315, -0.062696, -0.0661001, 0.0314689, 0.997317
387.585, 425.532, -7.09442, 0.832979, 0.551971, 0.0384034, -0.549311, 0.833296, -0.0622463, -0.0663596, 0.0307544, 0.997322
387.596, 425.525, -7.09638, 0.832966, 0.552007, 0.0381611, -0.549353, 0.833266, -0.0622787, -0.0661767, 0.0309121, 0.997329
387.611, 425.514, -7.0973, 0.832998, 0.551958, 0.0381558, -0.549329, 0.83331, -0.0619012, -0.0659624, 0.0306035, 0.997353
387.629, 425.504, -7.0984, 0.832888, 0.55213, 0.0380769, -0.549514, 0.8332, -0.0617437, -0.0658162, 0.0305018, 0.997365
387.651, 425.488, -7.09898, 0.83296, 0.552051, 0.0376543, -0.549414, 0.833228, -0.0622553, -0.0657427, 0.0311684, 0.99735
387.674, 425.472, -7.09676, 0.832906, 0.552129, 0.037685, -0.549462, 0.833162, -0.0627123, -0.066023, 0.031527, 0.99732
387.704, 425.451, -7.09828, 0.832937, 0.552061, 0.0380085, -0.549387, 0.833216, -0.0626483, -0.066255, 0.0313007, 0.997312
387.736, 425.431, -7.09954, 0.832805, 0.552269, 0.0378622, -0.549609, 0.83308, -0.0625132, -0.0660664, 0.0312519, 0.997326
387.773, 425.406, -7.10444, 0.832748, 0.552357, 0.0378461, -0.549711, 0.833028, -0.0623057, -0.0659418, 0.0310806, 0.997339
387.811, 425.382, -7.10961, 0.832569, 0.552639, 0.0376645, -0.550018, 0.832847, -0.0620063, -0.0656359, 0.0309084, 0.997365
387.857, 425.352, -7.11656, 0.832503, 0.552755, 0.0374265, -0.550154, 0.832771, -0.0618234, -0.0653409, 0.0308778, 0.997385
387.903, 425.324, -7.12358, 0.83231, 0.55306, 0.0372202, -0.550473, 0.832569, -0.0617128, -0.0651193, 0.0308755, 0.9974
387.959, 425.288, -7.12931, 0.832308, 0.553096, 0.0367087, -0.550537, 0.83254, -0.061524, -0.0645902, 0.0309974, 0.99743
388.014, 425.251, -7.13328, 0.832329, 0.553082, 0.0364548, -0.550535, 0.832547, -0.061455, -0.06434, 0.0310811, 0.997444
388.08, 425.207, -7.1365, 0.832265, 0.553188, 0.0363131, -0.550649, 0.832476, -0.0613988, -0.0641948, 0.0311042, 0.997453
388.144, 425.163, -7.14392, 0.832301, 0.55316, 0.0359001, -0.550636, 0.832486, -0.0613721, -0.063835, 0.0313122, 0.997469
388.221, 425.11, -7.15219, 0.832553, 0.552827, 0.0351864, -0.550318, 0.832688, -0.0614878, -0.0632914, 0.0318282, 0.997487
388.297, 425.058, -7.16009, 0.832631, 0.552712, 0.0351561, -0.550227, 0.832775, -0.0611261, -0.0630623, 0.0315516, 0.997511
388.39, 424.998, -7.16404, 0.832527, 0.552856, 0.0353281, -0.550385, 0.832693, -0.0608202, -0.0630423, 0.0311904, 0.997523
388.481, 424.937, -7.16999, 0.832481, 0.552904, 0.0356646, -0.550447, 0.83268, -0.0604373, -0.0631133, 0.0306815, 0.997535
388.589, 424.866, -7.17638, 0.832432, 0.553, 0.0353146, -0.550551, 0.832608, -0.0604778, -0.0628475, 0.0309011, 0.997545
388.695, 424.795, -7.18698, 0.832542, 0.552846, 0.0351593, -0.550416, 0.832714, -0.0602433, -0.0625829, 0.0308028, 0.997564
388.819, 424.714, -7.20153, 0.832472, 0.552953, 0.0351167, -0.550555, 0.832657, -0.0597535, -0.0622811, 0.0304094, 0.997595
388.94, 424.634, -7.21211, 0.832456, 0.552995, 0.0348308, -0.55059, 0.832616, -0.060007, -0.0621842, 0.0307757, 0.99759
389.081, 424.541, -7.22131, 0.832392, 0.553083, 0.0349614, -0.550662, 0.832554, -0.0602036, -0.0624049, 0.0308611, 0.997574
389.218, 424.451, -7.23063, 0.832437, 0.553029, 0.0347484, -0.550621, 0.832589, -0.060097, -0.0621666, 0.0308938, 0.997588
389.376, 424.347, -7.24245, 0.832548, 0.552871, 0.0346047, -0.550487, 0.832701, -0.0597773, -0.0618645, 0.030718, 0.997612
389.528, 424.247, -7.25573, 0.832494, 0.552994, 0.033919, -0.550634, 0.832605, -0.0597582, -0.0612871, 0.0310714, 0.997636
389.702, 424.133, -7.27391, 0.832422, 0.553147, 0.0332012, -0.550812, 0.832491, -0.0597033, -0.0606644, 0.0314107, 0.997664
389.868, 424.023, -7.28498, 0.832492, 0.553024, 0.0334925, -0.550691, 0.832584, -0.0595268, -0.0608051, 0.0311116, 0.997665
390.056, 423.899, -7.29777, 0.832473, 0.553049, 0.0335483, -0.550704, 0.832563, -0.0597019, -0.0609492, 0.031225, 0.997652
390.236, 423.782, -7.31122, 0.83239, 0.553184, 0.0333755, -0.550833, 0.832464, -0.0598861, -0.060912, 0.0314643, 0.997647
390.439, 423.65, -7.32225, 0.832196, 0.553432, 0.0341019, -0.551046, 0.83231, -0.0600656, -0.0616256, 0.0311946, 0.997612
390.63, 423.525, -7.33377, 0.832057, 0.553621, 0.0344139, -0.551195, 0.832175, -0.0605697, -0.0621711, 0.0314287, 0.997571
390.844, 423.384, -7.35138, 0.832177, 0.553457, 0.0341695, -0.551024, 0.832272, -0.0607939, -0.0620851, 0.0317631, 0.997565
391.046, 423.252, -7.37064, 0.832225, 0.553369, 0.034411, -0.550945, 0.832343, -0.0605361, -0.0621406, 0.0314211, 0.997573
391.272, 423.103, -7.38673, 0.832065, 0.55359, 0.0347173, -0.551106, 0.832178, -0.0613288, -0.062842, 0.0318966, 0.997514
391.484, 422.964, -7.39833, 0.831783, 0.554026, 0.0345331, -0.551499, 0.83186, -0.0621048, -0.0631344, 0.0326127, 0.997472
391.72, 422.809, -7.41752, 0.831712, 0.554196, 0.0335064, -0.551654, 0.831699, -0.0628758, -0.0627128, 0.0338106, 0.997459
391.941, 422.661, -7.43224, 0.831894, 0.553937, 0.0332597, -0.55139, 0.831858, -0.0631008, -0.0626212, 0.0341541, 0.997453
392.188, 422.498, -7.44924, 0.831948, 0.553839, 0.0335468, -0.551313, 0.831945, -0.0626239, -0.0625926, 0.033605, 0.997473
392.418, 422.345, -7.46564, 0.832071, 0.553647, 0.0336667, -0.551144, 0.83209, -0.0621876, -0.0624437, 0.0331893, 0.997496
392.675, 422.176, -7.48608, 0.832191, 0.553422, 0.0343752, -0.550933, 0.832274, -0.0615821, -0.0626905, 0.0323096, 0.99751
392.915, 422.018, -7.50405, 0.83214, 0.553491, 0.0345088, -0.550969, 0.832217, -0.0620333, -0.0630536, 0.0326071, 0.997477
393.182, 421.844, -7.52147, 0.831789, 0.55402, 0.0344866, -0.551492, 0.831861, -0.0621579, -0.0631248, 0.0326831, 0.99747
393.43, 421.681, -7.54072, 0.831707, 0.55419, 0.0337121, -0.551675, 0.831726, -0.0623385, -0.0625866, 0.0332493, 0.997486
393.705, 421.499, -7.56624, 0.831858, 0.553984, 0.0333783, -0.551503, 0.831866, -0.0619927, -0.0621093, 0.0331609, 0.997518
393.962, 421.329, -7.58656, 0.831909, 0.553891, 0.0336493, -0.551456, 0.831964, -0.0610977, -0.0618365, 0.0322717, 0.997564
394.246, 421.142, -7.61036, 0.831931, 0.553865, 0.0335162, -0.551456, 0.831989, -0.0607463, -0.0615304, 0.032054, 0.99759
394.51, 420.966, -7.63045, 0.831953, 0.553847, 0.0332882, -0.551411, 0.831978, -0.0613004, -0.0616461, 0.0326436, 0.997564
394.804, 420.773, -7.6491, 0.831764, 0.55415, 0.0329598, -0.551623, 0.831715, -0.0629489, -0.0622962, 0.0341773, 0.997472
395.076, 420.594, -7.66539, 0.831606, 0.554344, 0.0336865, -0.551734, 0.831572, -0.0638583, -0.0634122, 0.0345189, 0.99739
395.376, 420.395, -7.68598, 0.831573, 0.554395, 0.0336611, -0.551745, 0.831515, -0.0645076, -0.0637524, 0.0350704, 0.997349
395.654, 420.212, -7.70446, 0.831532, 0.554421, 0.0342462, -0.551797, 0.831536, -0.0637865, -0.0638416, 0.0341436, 0.997376
395.96, 420.011, -7.72411, 0.831431, 0.554524, 0.0350224, -0.551887, 0.831493, -0.0635647, -0.064369, 0.0335212, 0.997363
396.244, 419.825, -7.74136, 0.831331, 0.554634, 0.0356328, -0.551962, 0.831425, -0.0638011, -0.0650123, 0.0333719, 0.997326
396.554, 419.621, -7.75954, 0.831249, 0.554789, 0.0351455, -0.552048, 0.831266, -0.0651107, -0.0653379, 0.0347212, 0.997259
396.841, 419.433, -7.77864, 0.831178, 0.554983, 0.0337292, -0.552186, 0.831045, -0.0667418, -0.0650711, 0.0368495, 0.9972
397.154, 419.225, -7.80385, 0.831247, 0.554898, 0.0334064, -0.552098, 0.831085, -0.0669793, -0.0649303, 0.0372328, 0.997195
397.444, 419.035, -7.82535, 0.831193, 0.554939, 0.0340655, -0.552153, 0.831096, -0.0663847, -0.0651511, 0.0363692, 0.997212
397.761, 418.825, -7.84879, 0.831342, 0.554685, 0.034562, -0.551915, 0.831295, -0.0658674, -0.0652669, 0.0356831, 0.99723
398.054, 418.631, -7.86853, 0.831488, 0.554451, 0.0348138, -0.551743, 0.831495, -0.0647758, -0.0648625, 0.034652, 0.997292
398.376, 418.42, -7.8938, 0.83158, 0.554349, 0.0342351, -0.551703, 0.831571, -0.0641364, -0.0640229, 0.0344469, 0.997354
398.672, 418.225, -7.91874, 0.831756, 0.554114, 0.0337562, -0.551528, 0.83174, -0.0634499, -0.0632349, 0.0341574, 0.997414
398.996, 418.011, -7.95091, 0.83184, 0.554059, 0.0325816, -0.551509, 0.831747, -0.0635181, -0.0622924, 0.0348678, 0.997449
399.294, 417.814, -7.97916, 0.83198, 0.553884, 0.0319493, -0.551328, 0.831831, -0.0639856, -0.062017, 0.0356202, 0.997439
399.621, 417.598, -8.00866, 0.832081, 0.553745, 0.0317368, -0.551174, 0.831905, -0.0643565, -0.0620391, 0.0360573, 0.997422
399.924, 417.4, -8.03164, 0.832047, 0.553785, 0.0319296, -0.551148, 0.83185, -0.0652855, -0.0627148, 0.0367227, 0.997356
400.257, 417.182, -8.05681, 0.832031, 0.553765, 0.0326914, -0.551103, 0.831883, -0.0652455, -0.0633261, 0.03627, 0.997334
400.563, 416.982, -8.07977, 0.832136, 0.553593, 0.0329298, -0.550911, 0.831996, -0.0654187, -0.0636128, 0.0362958, 0.997314
400.899, 416.762, -8.10662, 0.8324, 0.553194, 0.0329714, -0.550463, 0.832234, -0.0661602, -0.0640393, 0.0369222, 0.997264
401.209, 416.559, -8.12489, 0.832853, 0.552479, 0.0334929, -0.549651, 0.832673, -0.0673749, -0.0651119, 0.037704, 0.997165
401.549, 416.337, -8.14772, 0.833654, 0.551235, 0.0340581, -0.548331, 0.833476, -0.0681982, -0.0659799, 0.0381786, 0.99709
401.863, 416.134, -8.17064, 0.834508, 0.54993, 0.0342552, -0.547013, 0.834335, -0.0682772, -0.066128, 0.0382398, 0.997078
402.206, 415.912, -8.19792, 0.835587, 0.548312, 0.0338865, -0.545403, 0.83538, -0.068377, -0.0658001, 0.0386531, 0.997084
402.523, 415.709, -8.22259, 0.836993, 0.546192, 0.033435, -0.543275, 0.836733, -0.068772, -0.0655388, 0.0393972, 0.997072
402.871, 415.486, -8.24716, 0.839124, 0.542959, 0.0326592, -0.540096, 0.838817, -0.0684303, -0.0645499, 0.0397824, 0.997121
403.193, 415.284, -8.27156, 0.841366, 0.539533, 0.0317477, -0.536741, 0.841009, -0.0679224, -0.0633464, 0.0401073, 0.997185
403.547, 415.063, -8.30135, 0.844575, 0.534587, 0.030158, -0.531846, 0.844091, -0.0681843, -0.0619065, 0.0415473, 0.997217
403.876, 414.859, -8.32363, 0.847889, 0.529319, 0.0301034, -0.526556, 0.847366, -0.0686348, -0.0618383, 0.0423436, 0.997188
404.235, 414.641, -8.34752, 0.852143, 0.52243, 0.0303242, -0.519549, 0.851533, -0.0704347, -0.0626192, 0.0442655, 0.997055
404.565, 414.443, -8.37064, 0.8568, 0.514716, 0.0310184, -0.511752, 0.856166, -0.0713401, -0.0632768, 0.0452504, 0.99697
404.927, 414.231, -8.39795, 0.862424, 0.505185, 0.0318328, -0.502153, 0.861781, -0.0719506, -0.0637813, 0.046067, 0.9969
405.261, 414.039, -8.4208, 0.868062, 0.49545, 0.0315896, -0.492358, 0.867311, -0.0731839, -0.0636569, 0.0479748, 0.996818
405.628, 413.837, -8.4455, 0.874506, 0.483977, 0.0317118, -0.480845, 0.873687, -0.0738828, -0.0634638, 0.0493625, 0.996763
405.967, 413.656, -8.46257, 0.880781, 0.472481, 0.0314176, -0.469348, 0.879882, -0.0742979, -0.0627481, 0.0506944, 0.996741
406.339, 413.466, -8.48531, 0.888, 0.458813, 0.0307737, -0.455711, 0.886998, -0.0745759, -0.0615127, 0.0521994, 0.99674
406.684, 413.297, -8.50773, 0.89511, 0.444745, 0.0313054, -0.441635, 0.894095, -0.0745138, -0.0611296, 0.0528725, 0.996728
407.062, 413.121, -8.52894, 0.903198, 0.427973, 0.0327328, -0.424736, 0.902152, -0.0756407, -0.0619022, 0.0544157, 0.996598
407.41, 412.965, -8.54549, 0.91102, 0.41099, 0.033625, -0.407592, 0.909849, -0.077745, -0.0625461, 0.057122, 0.996406
407.79, 412.803, -8.56499, 0.919792, 0.390915, 0.0341883, -0.387392, 0.918468, -0.0796445, -0.062535, 0.0600121, 0.996237
408.141, 412.662, -8.58723, 0.928228, 0.37047, 0.0338262, -0.366925, 0.926729, -0.080862, -0.0613047, 0.0626467, 0.996151
408.526, 412.518, -8.60739, 0.937284, 0.346887, 0.0341661, -0.343333, 0.935688, -0.0813026, -0.0601717, 0.0644733, 0.996104
408.881, 412.397, -8.6276, 0.945362, 0.324099, 0.0353595, -0.320513, 0.943758, -0.0811905, -0.0596846, 0.0654213, 0.996071
409.27, 412.275, -8.64207, 0.953775, 0.298087, 0.0381824, -0.294406, 0.952294, -0.0803861, -0.0603229, 0.065429, 0.996032
409.626, 412.173, -8.65814, 0.960987, 0.273759, 0.0394943, -0.270065, 0.959529, -0.0798022, -0.0597425, 0.0660228, 0.996028
410.015, 412.072, -8.68148, 0.96854, 0.245815, 0.0387975, -0.242284, 0.967022, -0.0785286, -0.0568215, 0.0666581, 0.996157
410.376, 411.994, -8.70342, 0.974947, 0.219213, 0.0377449, -0.215885, 0.973386, -0.0768928, -0.0535963, 0.0668178, 0.996325
410.772, 411.921, -8.72145, 0.981147, 0.189574, 0.0375889, -0.18629, 0.979457, -0.0771945, -0.0514509, 0.0687367, 0.996307
411.132, 411.866, -8.73577, 0.985915, 0.162703, 0.0387335, -0.15931, 0.984089, -0.0786742, -0.0509177, 0.0713954, 0.996148
411.545, 411.814, -8.75099, 0.990437, 0.131944, 0.0403095, -0.128424, 0.98848, -0.0800918, -0.0504128, 0.0741492, 0.995972
411.883, 411.777, -8.76628, 0.993553, 0.105664, 0.0410754, -0.102038, 0.991384, -0.0821344, -0.0494002, 0.0774137, 0.995774
412.273, 411.747, -8.78715, 0.996333, 0.0747655, 0.0416038, -0.0710994, 0.993965, -0.0835398, -0.0475986, 0.0802754, 0.995636
412.628, 411.729, -8.80511, 0.998059, 0.0456574, 0.0423434, -0.0420835, 0.995763, -0.0817615, -0.045897, 0.0798209, 0.995752
413.013, 411.723, -8.82264, 0.999008, 0.0135559, 0.0424235, -0.0102107, 0.996893, -0.0780987, -0.0433504, 0.077588, 0.996043
413.365, 411.73, -8.83397, 0.998991, -0.0159512, 0.0419917, 0.0190674, 0.99701, -0.0748882, -0.0406716, 0.0756133, 0.996307
413.746, 411.749, -8.84594, 0.998041, -0.0476212, 0.040569, 0.0504689, 0.996103, -0.0723307, -0.0369665, 0.0742365, 0.996555
414.091, 411.779, -8.8593, 0.996358, -0.0755315, 0.0395688, 0.0782156, 0.994379, -0.0713671, -0.0339559, 0.0742021, 0.996665
414.465, 411.819, -8.87393, 0.993583, -0.105943, 0.0396168, 0.10862, 0.991401, -0.0729775, -0.0315447, 0.0768124, 0.996546
414.805, 411.864, -8.88328, 0.990206, -0.133565, 0.0406397, 0.136327, 0.987807, -0.0751854, -0.0301021, 0.0799894, 0.996341
415.171, 411.926, -8.89545, 0.985794, -0.162889, 0.0409522, 0.165683, 0.983088, -0.0780159, -0.0275517, 0.0836927, 0.996111
415.503, 411.991, -8.90619, 0.981052, -0.189458, 0.0405237, 0.192145, 0.978248, -0.0781688, -0.0248325, 0.0844741, 0.996116
415.861, 412.075, -8.91512, 0.975242, -0.217484, 0.0400524, 0.220004, 0.972526, -0.0760986, -0.0224018, 0.0830262, 0.996296
416.184, 412.159, -8.92184, 0.969453, -0.242041, 0.039709, 0.244422, 0.966832, -0.0741161, -0.0204528, 0.0815578, 0.996459
416.532, 412.26, -8.9309, 0.96296, -0.266759, 0.0393456, 0.269012, 0.96041, -0.072419, -0.0184695, 0.0803211, 0.996598
416.846, 412.359, -8.93861, 0.956828, -0.287998, 0.0392119, 0.290156, 0.954357, -0.0708043, -0.0170307, 0.0791251, 0.996719
417.186, 412.472, -8.94353, 0.949888, -0.31012, 0.0392275, 0.312182, 0.947561, -0.0683385, -0.0159774, 0.0771601, 0.996891
417.493, 412.582, -8.94626, 0.943638, -0.328532, 0.0401836, 0.33063, 0.941252, -0.0687664, -0.0152309, 0.0781765, 0.996823
417.823, 412.709, -8.95007, 0.937202, -0.346449, 0.0403222, 0.348497, 0.934858, -0.0677474, -0.0142245, 0.0775452, 0.996887
418.122, 412.829, -8.95137, 0.93152, -0.361382, 0.0409004, 0.363438, 0.929152, -0.067749, -0.0135195, 0.0779743, 0.996864
418.444, 412.963, -8.9538, 0.92586, -0.375629, 0.0410741, 0.377657, 0.923491, -0.0673818, -0.012621, 0.077898, 0.996881
418.736, 413.089, -8.95466, 0.921396, -0.38646, 0.0409606, 0.388439, 0.91908, -0.0663805, -0.0119927, 0.0770734, 0.996953
419.05, 413.229, -8.9578, 0.917341, -0.396003, 0.0408208, 0.397944, 0.915028, -0.0660609, -0.0111918, 0.0768448, 0.99698
419.336, 413.358, -8.95971, 0.914117, -0.403422, 0.040498, 0.405322, 0.911763, -0.0663462, -0.0101591, 0.077063, 0.996974
419.645, 413.501, -8.96625, 0.911276, -0.409827, 0.0402296, 0.411707, 0.908755, -0.0682743, -0.00857821, 0.0787795, 0.996855
419.925, 413.632, -8.97187, 0.909194, -0.414415, 0.0403342, 0.416303, 0.906547, -0.069741, -0.00766312, 0.0801993, 0.996749
420.228, 413.774, -8.97439, 0.907314, -0.41847, 0.0407841, 0.420389, 0.90459, -0.0706391, -0.00733259, 0.0812371, 0.996668
420.504, 413.903, -8.97872, 0.905809, -0.421716, 0.0408018, 0.423623, 0.903116, -0.0701748, -0.00725493, 0.0808496, 0.9967
420.803, 414.045, -8.98385, 0.904897, -0.423689, 0.0406208, 0.425573, 0.902223, -0.0698605, -0.00704996, 0.0805036, 0.996729
421.076, 414.174, -8.98837, 0.904305, -0.424979, 0.04031, 0.426835, 0.901627, -0.069862, -0.00665468, 0.0803823, 0.996742
421.371, 414.314, -8.99267, 0.90422, -0.425157, 0.040331, 0.427013, 0.901557, -0.0696715, -0.0067394, 0.0802202, 0.996754
421.64, 414.442, -8.99813, 0.904668, -0.424215, 0.0402245, 0.426063, 0.902023, -0.069466, -0.00681494, 0.0799818, 0.996773
421.934, 414.58, -8.99822, 0.905651, -0.422052, 0.0408448, 0.423963, 0.902939, -0.0704059, -0.00716543, 0.0810799, 0.996682
422.204, 414.705, -8.99953, 0.90685, -0.419456, 0.0409926, 0.421398, 0.904024, -0.0718632, -0.00691479, 0.0824433, 0.996572
422.496, 414.842, -9.00184, 0.90865, -0.4155, 0.0414109, 0.417495, 0.905757, -0.0728192, -0.0072518, 0.0834561, 0.996485
422.764, 414.967, -9.00171, 0.910804, -0.410679, 0.0421889, 0.412762, 0.907852, -0.0737093, -0.00803043, 0.0845487, 0.996387
423.059, 415.1, -9.00103, 0.913126, -0.40537, 0.0433136, 0.407571, 0.910153, -0.0742096, -0.00933961, 0.085416, 0.996302
423.33, 415.219, -9.00139, 0.915432, -0.400081, 0.043806, 0.40234, 0.912485, -0.0741205, -0.0103181, 0.0854772, 0.996287
423.628, 415.35, -9.00369, 0.918485, -0.393101, 0.0431056, 0.395306, 0.915672, -0.0726422, -0.0109149, 0.0837606, 0.996426
423.902, 415.468, -9.00812, 0.921852, -0.385277, 0.0418426, 0.387391, 0.919129, -0.0716298, -0.0108614, 0.0822415, 0.996553
424.205, 415.593, -9.0095, 0.925995, -0.375287, 0.0411367, 0.377376, 0.923257, -0.0720024, -0.0109582, 0.0821979, 0.996556
424.486, 415.706, -9.01181, 0.930422, -0.364285, 0.0401377, 0.366326, 0.927684, -0.0721677, -0.0109454, 0.0818499, 0.996585
424.794, 415.826, -9.01445, 0.935769, -0.350393, 0.039516, 0.352442, 0.932922, -0.0737646, -0.0110188, 0.0829537, 0.996492
425.081, 415.93, -9.0171, 0.940797, -0.336767, 0.0385918, 0.338777, 0.937997, -0.0734263, -0.0114714, 0.0821533, 0.996554
425.397, 416.042, -9.01674, 0.946368, -0.320874, 0.0377888, 0.322842, 0.943743, -0.0715756, -0.0126962, 0.0799366, 0.996719
425.689, 416.14, -9.0176, 0.951528, -0.305286, 0.0373551, 0.307264, 0.948921, -0.0716802, -0.0135641, 0.0796836, 0.996728
426.012, 416.24, -9.0261, 0.957156, -0.28731, 0.0361338, 0.28924, 0.95457, -0.0716751, -0.0138992, 0.0790556, 0.996773
426.312, 416.328, -9.03199, 0.962609, -0.268547, 0.035585, 0.270486, 0.960038, -0.0718565, -0.0148661, 0.0787949, 0.99678
426.646, 416.415, -9.03911, 0.968367, -0.246947, 0.0358171, 0.248968, 0.965812, -0.0722577, -0.0167488, 0.0788892, 0.996743
426.955, 416.49, -9.04617, 0.973647, -0.225218, 0.0358956, 0.227308, 0.971114, -0.0725866, -0.0185109, 0.0788331, 0.996716
427.295, 416.563, -9.05603, 0.979147, -0.200056, 0.0353452, 0.202167, 0.976659, -0.0725678, -0.0200026, 0.0782002, 0.996737
427.613, 416.624, -9.06611, 0.983888, -0.175444, 0.0343965, 0.177533, 0.981473, -0.0720562, -0.0211174, 0.0770017, 0.996807
427.965, 416.679, -9.076, 0.988504, -0.147206, 0.0344957, 0.149382, 0.986113, -0.0725714, -0.0233337, 0.0768901, 0.996766
428.291, 416.721, -9.08573, 0.992171, -0.11991, 0.0349097, 0.122184, 0.989846, -0.072629, -0.0258464, 0.0763258, 0.996748
428.652, 416.757, -9.09568, 0.995341, -0.0894053, 0.036103, 0.0918113, 0.993196, -0.0716445, -0.0294519, 0.0746253, 0.996777
428.986, 416.781, -9.10183, 0.997395, -0.0612233, 0.0381337, 0.0638056, 0.995458, -0.0706519, -0.033635, 0.072901, 0.996772
429.355, 416.797, -9.11404, 0.998742, -0.030515, 0.0397971, 0.0333066, 0.996886, -0.0714806, -0.0374919, 0.0727161, 0.996648
429.697, 416.801, -9.12467, 0.999183, -0.0020979, 0.0403568, 0.00500331, 0.99739, -0.0720274, -0.0401003, 0.0721705, 0.996586
430.073, 416.794, -9.13782, 0.998755, 0.0296006, 0.0401478, -0.0266241, 0.996995, -0.0727488, -0.0421805, 0.0715894, 0.996542
430.423, 416.777, -9.1535, 0.997462, 0.0590692, 0.0397495, -0.0560215, 0.995695, -0.0738503, -0.0439406, 0.071436, 0.996477
430.806, 416.744, -9.1679, 0.995045, 0.0909745, 0.0401073, -0.08783, 0.993367, -0.0742096, -0.0465925, 0.0703193, 0.996436
431.16, 416.704, -9.17992, 0.991971, 0.119781, 0.0405673, -0.116585, 0.990446, -0.0736556, -0.0490023, 0.0683347, 0.996458
431.548, 416.649, -9.1984, 0.987765, 0.150558, 0.0406481, -0.147323, 0.98636, -0.0734135, -0.0511467, 0.0665269, 0.996473
431.907, 416.587, -9.21614, 0.983163, 0.178289, 0.0400363, -0.175046, 0.981806, -0.0735988, -0.0524297, 0.0653514, 0.996484
432.298, 416.507, -9.2381, 0.97735, 0.208103, 0.0384818, -0.204876, 0.975954, -0.0744312, -0.0530458, 0.0648613, 0.996483
432.659, 416.422, -9.25714, 0.971222, 0.235313, 0.0368224, -0.232106, 0.969771, -0.0753084, -0.0534303, 0.0645945, 0.99648
433.054, 416.316, -9.27804, 0.96378, 0.26439, 0.0350088, -0.26127, 0.962344, -0.0750419, -0.0535309, 0.0631771, 0.996566
433.417, 416.209, -9.29545, 0.956355, 0.290159, 0.034538, -0.287053, 0.955002, -0.0746394, -0.0546412, 0.0614675, 0.996612
433.814, 416.082, -9.31587, 0.947656, 0.317469, 0.0340738, -0.314315, 0.946327, -0.0753097, -0.0561535, 0.0606578, 0.996578
434.176, 415.955, -9.33965, 0.939498, 0.34093, 0.0333242, -0.337864, 0.938282, -0.073992, -0.0564936, 0.0582563, 0.996702
434.572, 415.807, -9.36804, 0.93037, 0.365186, 0.0324169, -0.36228, 0.929318, -0.0715622, -0.0562592, 0.0548354, 0.996909
434.935, 415.659, -9.39301, 0.922001, 0.385825, 0.0324639, -0.383003, 0.921117, -0.069657, -0.0567784, 0.05179, 0.997043
435.33, 415.49, -9.41936, 0.91298, 0.406676, 0.0328981, -0.403838, 0.912207, -0.0692316, -0.0581647, 0.0499216, 0.997058
435.692, 415.326, -9.44422, 0.905215, 0.423659, 0.0331605, -0.420706, 0.904439, -0.0706892, -0.0599398, 0.050038, 0.996947
436.085, 415.136, -9.47212, 0.897617, 0.439536, 0.0330568, -0.436423, 0.896762, -0.0731575, -0.0617995, 0.0512406, 0.996772
436.445, 414.956, -9.49828, 0.891488, 0.451892, 0.0322832, -0.448718, 0.890556, -0.0745835, -0.0624536, 0.0520043, 0.996692
436.837, 414.753, -9.52502, 0.885715, 0.463161, 0.0314624, -0.459971, 0.884732, -0.0753331, -0.0627271, 0.0522519, 0.996662
437.252, 414.53, -9.55323, 0.880661, 0.472668, 0.0319429, -0.469525, 0.879809, -0.0740386, -0.0630993, 0.050205, 0.996744
437.578, 414.356, -9.57113, 0.876605, 0.48003, 0.0336788, -0.476888, 0.875961, -0.0725934, -0.0643484, 0.0475748, 0.996793
437.94, 414.16, -9.5897, 0.872419, 0.487491, 0.0351915, -0.484387, 0.871979, -0.0708668, -0.0652332, 0.0447793, 0.996865
438.334, 413.943, -9.6128, 0.868119, 0.495063, 0.035816, -0.492064, 0.867837, -0.0687873, -0.0651364, 0.0420918, 0.996988
438.695, 413.741, -9.63765, 0.864211, 0.501858, 0.0357471, -0.498986, 0.864027, -0.0668661, -0.0644437, 0.0399491, 0.997121
439.088, 413.514, -9.66586, 0.860316, 0.508522, 0.0355332, -0.505702, 0.860168, -0.0661622, -0.0642094, 0.0389512, 0.997176
439.448, 413.303, -9.69001, 0.856986, 0.514138, 0.0351795, -0.511276, 0.8568, -0.0670143, -0.0645964, 0.0394439, 0.997132
439.839, 413.069, -9.71887, 0.854108, 0.518975, 0.0341267, -0.516019, 0.853787, -0.0690861, -0.0649908, 0.041397, 0.997027
440.198, 412.849, -9.74764, 0.852549, 0.521544, 0.0339516, -0.518539, 0.852189, -0.0699307, -0.0654051, 0.0420141, 0.996974
440.591, 412.607, -9.77851, 0.851779, 0.522797, 0.0339925, -0.519725, 0.851386, -0.0709122, -0.0660134, 0.0427348, 0.996903
440.954, 412.385, -9.8079, 0.851435, 0.523365, 0.0338903, -0.520212, 0.850981, -0.0721844, -0.0666187, 0.0438301, 0.996815
441.352, 412.142, -9.84105, 0.851415, 0.523365, 0.0343697, -0.520185, 0.850989, -0.0722878, -0.0670812, 0.0436683, 0.996791
441.719, 411.919, -9.8695, 0.851922, 0.522528, 0.0345341, -0.51929, 0.851471, -0.0730468, -0.0675738, 0.044297, 0.99673
442.121, 411.676, -9.90197, 0.852954, 0.520745, 0.0359798, -0.517507, 0.852634, -0.0721276, -0.0682377, 0.0429017, 0.996746
442.494, 411.455, -9.93087, 0.853727, 0.519386, 0.0372622, -0.516124, 0.853509, -0.071683, -0.0690347, 0.0419658, 0.996731
442.901, 411.213, -9.95884, 0.854975, 0.51735, 0.0369626, -0.514016, 0.854676, -0.0729115, -0.0693118, 0.0433382, 0.996653
443.275, 410.989, -9.9885, 0.856644, 0.514714, 0.0350804, -0.511372, 0.856144, -0.0742734, -0.0682635, 0.0456867, 0.996621
443.686, 410.747, -10.0201, 0.858783, 0.511253, 0.033336, -0.507961, 0.858129, -0.0747695, -0.0668328, 0.0472774, 0.996643
444.066, 410.525, -10.0494, 0.861219, 0.507232, 0.0318924, -0.504024, 0.860463, -0.0745933, -0.0652784, 0.0481667, 0.996704
444.482, 410.284, -10.0822, 0.86423, 0.502192, 0.0301644, -0.499077, 0.863346, -0.074539, -0.0634752, 0.0493644, 0.996762
444.866, 410.064, -10.1115, 0.867313, 0.496979, 0.0279159, -0.493929, 0.866226, -0.0754146, -0.061661, 0.0516196, 0.996761
445.289, 409.826, -10.1392, 0.870773, 0.491019, 0.0256001, -0.488087, 0.869514, -0.0756038, -0.0593826, 0.0533387, 0.996809
445.68, 409.61, -10.1688, 0.87393, 0.485432, 0.0245409, -0.482661, 0.872679, -0.0739545, -0.0573162, 0.0527861, 0.99696
446.109, 409.377, -10.1948, 0.877382, 0.479168, 0.0244665, -0.476457, 0.876152, -0.073122, -0.056474, 0.0524987, 0.997023
446.505, 409.166, -10.2205, 0.88066, 0.473116, 0.0244711, -0.470429, 0.879426, -0.0728478, -0.055986, 0.0526422, 0.997043
446.939, 408.938, -10.2499, 0.88447, 0.466004, 0.0235229, -0.463314, 0.883099, -0.0739971, -0.055256, 0.0545497, 0.996981
447.339, 408.73, -10.276, 0.888196, 0.458929, 0.0221679, -0.456192, 0.886592, -0.0764387, -0.0547338, 0.0577798, 0.996828
447.778, 408.507, -10.2993, 0.892352, 0.450824, 0.0215804, -0.448022, 0.890565, -0.0785451, -0.0546288, 0.0604214, 0.996677
448.184, 408.307, -10.3246, 0.896452, 0.442683, 0.020153, -0.439893, 0.894456, -0.0802695, -0.0535599, 0.0630926, 0.996569
448.631, 408.093, -10.3469, 0.900857, 0.433659, 0.0199373, -0.430881, 0.898796, -0.0806677, -0.0529018, 0.0640794, 0.996542
449.043, 407.902, -10.3715, 0.904942, 0.425101, 0.0192152, -0.422393, 0.902821, -0.0806166, -0.0516181, 0.064837, 0.99656
449.496, 407.697, -10.391, 0.909105, 0.416119, 0.0192918, -0.413468, 0.907014, -0.0798153, -0.0507106, 0.0645839, 0.996623
449.913, 407.513, -10.4151, 0.912864, 0.407816, 0.019133, -0.405241, 0.910801, -0.0788689, -0.0495904, 0.064243, 0.996701
450.371, 407.316, -10.4396, 0.917006, 0.398373, 0.019959, -0.395838, 0.91505, -0.0774325, -0.0491105, 0.0631056, 0.996798
450.793, 407.139, -10.4609, 0.920569, 0.390046, 0.0204366, -0.387511, 0.918629, -0.0771731, -0.0488747, 0.0631238, 0.996808
451.254, 406.949, -10.4831, 0.924344, 0.381008, 0.0205284, -0.378493, 0.922394, -0.0770269, -0.0482831, 0.0634295, 0.996818
451.679, 406.777, -10.5042, 0.927831, 0.372487, 0.0195576, -0.370021, 0.925768, -0.0777091, -0.0470514, 0.0648642, 0.996784
452.146, 406.595, -10.5261, 0.931418, 0.363481, 0.0185117, -0.361095, 0.929271, -0.07788, -0.0455103, 0.0658543, 0.996791
452.577, 406.432, -10.5411, 0.934287, 0.356043, 0.0184544, -0.35374, 0.93221, -0.076501, -0.044441, 0.0649458, 0.996899
453.049, 406.259, -10.5583, 0.937018, 0.348789, 0.0185245, -0.346575, 0.935041, -0.07472, -0.0433827, 0.0635939, 0.997032
453.484, 406.104, -10.5767, 0.939357, 0.342455, 0.0182528, -0.340346, 0.937463, -0.0729844, -0.0421052, 0.0623461, 0.997166
453.959, 405.94, -10.5997, 0.941747, 0.335903, 0.0167862, -0.333928, 0.939822, -0.0723001, -0.0400619, 0.062483, 0.997242
454.396, 405.789, -10.6105, 0.943953, 0.32966, 0.0166532, -0.327707, 0.94201, -0.0722862, -0.0395174, 0.0627774, 0.997245
454.873, 405.627, -10.6256, 0.94634, 0.322779, 0.0159353, -0.320861, 0.944317, -0.0728964, -0.0385774, 0.0638718, 0.997212
455.311, 405.482, -10.6423, 0.948527, 0.316322, 0.0153797, -0.314455, 0.946472, -0.0728598, -0.0376036, 0.0642733, 0.997224
455.79, 405.326, -10.6605, 0.950897, 0.309159, 0.0147061, -0.307354, 0.948808, -0.072777, -0.0364529, 0.0646834, 0.99724
456.231, 405.184, -10.6758, 0.953099, 0.302311, 0.0144694, -0.300532, 0.950981, -0.0729115, -0.0358021, 0.0651434, 0.997233
456.714, 405.034, -10.6923, 0.955423, 0.294878, 0.0146419, -0.293148, 0.953376, -0.0716766, -0.0350951, 0.0641892, 0.99732
457.16, 404.901, -10.7083, 0.957464, 0.288213, 0.0140286, -0.286565, 0.955439, -0.0708358, -0.0338193, 0.0638026, 0.997389
457.647, 404.759, -10.7249, 0.959715, 0.280644, 0.0136329, -0.279082, 0.957751, -0.0694713, -0.0325536, 0.062868, 0.997491
458.096, 404.632, -10.7377, 0.961635, 0.273978, 0.0139062, -0.272418, 0.959679, -0.0693229, -0.0323384, 0.0628751, 0.997497
458.588, 404.496, -10.754, 0.963628, 0.266885, 0.0138695, -0.265321, 0.961618, -0.0699704, -0.0320112, 0.0637456, 0.997453
459.041, 404.375, -10.7716, 0.965346, 0.260643, 0.0131514, -0.25912, 0.963264, -0.0705712, -0.0310622, 0.0647178, 0.99742
459.544, 404.244, -10.7853, 0.967228, 0.253607, 0.0124144, -0.252105, 0.965023, -0.0719224, -0.0302202, 0.0664356, 0.997333
460.003, 404.128, -10.8014, 0.969064, 0.246542, 0.011494, -0.24508, 0.966731, -0.0732558, -0.0291723, 0.0681726, 0.997247
460.505, 404.006, -10.8157, 0.970842, 0.239455, 0.0112613, -0.238023, 0.968488, -0.0733242, -0.0284642, 0.0685058, 0.997245
460.968, 403.895, -10.8274, 0.972481, 0.23276, 0.0101251, -0.23141, 0.97005, -0.0738403, -0.027009, 0.0694653, 0.997219
461.477, 403.778, -10.8419, 0.97425, 0.225281, 0.00926475, -0.22406, 0.971922, -0.0718625, -0.0251939, 0.0679361, 0.997372
461.945, 403.672, -10.8583, 0.975968, 0.217781, 0.0076186, -0.216699, 0.973619, -0.0714725, -0.022983, 0.0681039, 0.997413
462.458, 403.561, -10.8699, 0.977737, 0.209741, 0.00620955, -0.208752, 0.975276, -0.072527, -0.0212679, 0.0696161, 0.997347
462.932, 403.462, -10.8758, 0.979376, 0.201979, 0.00512785, -0.201056, 0.976778, -0.0740383, -0.019963, 0.0714804, 0.997242
463.451, 403.358, -10.884, 0.981238, 0.192759, 0.00401885, -0.191906, 0.978477, -0.0758662, -0.0185563, 0.0736716, 0.99711
463.93, 403.268, -10.8892, 0.982866, 0.184294, 0.00322724, -0.18349, 0.979942, -0.0777456, -0.0174906, 0.0758213, 0.996968
464.453, 403.175, -10.8955, 0.984631, 0.174623, 0.00279396, -0.173856, 0.981573, -0.0792949, -0.0165892, 0.0775905, 0.996847
464.935, 403.093, -10.9032, 0.98624, 0.165305, 0.00235449, -0.164583, 0.98308, -0.0804149, -0.0156076, 0.0789209, 0.996759
465.464, 403.009, -10.9093, 0.987931, 0.154876, 0.0021958, -0.154184, 0.984675, -0.081505, -0.0147853, 0.0801828, 0.996671
465.95, 402.937, -10.9144, 0.989407, 0.145152, 0.00217591, -0.144477, 0.986046, -0.0827063, -0.0141506, 0.0815158, 0.996572
466.483, 402.867, -10.9193, 0.990829, 0.135108, 0.00209288, -0.134465, 0.987406, -0.0833587, -0.0133289, 0.0823128, 0.996517
466.972, 402.804, -10.9219, 0.992125, 0.125239, 0.00151949, -0.124673, 0.988657, -0.0837438, -0.0119903, 0.0828949, 0.996486
467.509, 402.742, -10.9234, 0.993406, 0.11465, 0.000754926, -0.114173, 0.989836, -0.0847852, -0.0104678, 0.0841399, 0.996399
468.003, 402.689, -10.924, 0.994495, 0.104785, 0.000613151, -0.104342, 0.990802, -0.0861602, -0.00963577, 0.0856218, 0.996281
468.544, 402.638, -10.9249, 0.995566, 0.0940642, 0.000301614, -0.0936752, 0.99173, -0.0877259, -0.00855099, 0.0873087, 0.996145
469.043, 402.595, -10.9233, 0.996495, 0.0836472, 0.000101336, -0.083311, 0.992597, -0.0883741, -0.00749283, 0.0880559, 0.996087
469.589, 402.553, -10.9268, 0.997418, 0.0718087, -0.000200772, -0.071538, 0.993407, -0.0895786, -0.00623308, 0.0893617, 0.99598
470.094, 402.52, -10.9283, 0.998133, 0.0610849, -4.91028e-05, -0.0608368, 0.994005, -0.0908496, -0.00550074, 0.090683, 0.995865
470.645, 402.49, -10.9286, 0.998779, 0.0494057, 0.000147262, -0.0491838, 0.994567, -0.091751, -0.00467949, 0.0916317, 0.995782
471.153, 402.467, -10.9281, 0.999259, 0.0385017, 0.000188047, -0.0383185, 0.994959, -0.0926752, -0.00375525, 0.0925993, 0.995696
471.71, 402.449, -10.927, 0.999658, 0.0261415, 0.000294141, -0.0259993, 0.995273, -0.0935737, -0.00273891, 0.093534, 0.995612
472.225, 402.439, -10.923, 0.999894, 0.0145357, 0.000313622, -0.01444, 0.995362, -0.095106, -0.0016946, 0.0950914, 0.995467
472.788, 402.435, -10.9199, 0.999999, 0.00129475, 0.000316191, -0.00125782, 0.995249, -0.0973517, -0.000440735, 0.0973512, 0.99525
473.308, 402.437, -10.9164, 0.99994, -0.0109114, 2.45557e-05, 0.0108602, 0.995023, -0.0990549, 0.0010564, 0.0990493, 0.995082
473.878, 402.447, -10.9153, 0.999705, -0.0242845, -0.000440554, 0.0241176, 0.994656, -0.100389, 0.0028761, 0.100349, 0.994948
474.404, 402.463, -10.9114, 0.999332, -0.0365481, 2.3555e-05, 0.0363587, 0.994087, -0.102317, 0.00371606, 0.102249, 0.994752
474.98, 402.488, -10.9073, 0.998755, -0.0498809, 0.000540633, 0.0496641, 0.993281, -0.104524, 0.00467677, 0.104421, 0.994522
475.512, 402.521, -10.9024, 0.998107, -0.0615052, 0.000621289, 0.061229, 0.992562, -0.105225, 0.00585522, 0.105064, 0.994448
476.095, 402.562, -10.894, 0.997236, -0.0742908, 0.00105976, 0.0739903, 0.991702, -0.10513, 0.00675919, 0.104917, 0.994458
476.632, 402.606, -10.8868, 0.996337, -0.0854754, 0.00236151, 0.085247, 0.990761, -0.105478, 0.00667609, 0.105293, 0.994419
477.22, 402.661, -10.8798, 0.99526, -0.0971856, 0.00367124, 0.0970193, 0.989516, -0.106984, 0.00676457, 0.106833, 0.994254
477.764, 402.717, -10.875, 0.994109, -0.108306, 0.00407161, 0.108115, 0.988314, -0.107454, 0.00761397, 0.107262, 0.994202
478.358, 402.786, -10.8694, 0.992645, -0.120968, 0.00474422, 0.120772, 0.986812, -0.107778, 0.00835594, 0.107558, 0.994164
478.907, 402.856, -10.8594, 0.991188, -0.132325, 0.00597073, 0.132193, 0.985331, -0.107922, 0.00839767, 0.107761, 0.994141
479.506, 402.941, -10.8547, 0.98951, -0.144312, 0.00667038, 0.14419, 0.983704, -0.107403, 0.00893784, 0.107238, 0.994193
480.057, 403.025, -10.8491, 0.987917, -0.154831, 0.00690486, 0.154677, 0.982174, -0.106818, 0.009757, 0.106596, 0.994255
480.658, 403.123, -10.8418, 0.986058, -0.166242, 0.00735467, 0.166065, 0.980266, -0.107245, 0.010619, 0.106971, 0.994205
481.21, 403.218, -10.8346, 0.984242, -0.176626, 0.00844782, 0.176487, 0.978258, -0.108924, 0.0109747, 0.108698, 0.994014
481.812, 403.33, -10.8213, 0.982129, -0.187961, 0.00966574, 0.187866, 0.975944, -0.110632, 0.0113614, 0.110471, 0.993814
482.364, 403.439, -10.8131, 0.980039, -0.198545, 0.0101415, 0.198426, 0.97376, -0.111437, 0.01225, 0.111225, 0.99372
482.965, 403.565, -10.8019, 0.977702, -0.209714, 0.0109277, 0.2096, 0.971324, -0.112241, 0.0129241, 0.112028, 0.993621
483.514, 403.686, -10.7898, 0.975456, -0.21987, 0.0119533, 0.219798, 0.969007, -0.112756, 0.013209, 0.112616, 0.993551
484.112, 403.824, -10.7753, 0.972845, -0.23108, 0.0132263, 0.231056, 0.966199, -0.114338, 0.0136421, 0.114289, 0.993354
484.66, 403.958, -10.7644, 0.970408, -0.24109, 0.0135827, 0.241032, 0.963709, -0.114753, 0.0145759, 0.114631, 0.993301
485.254, 404.109, -10.7512, 0.967646, -0.251912, 0.0141936, 0.251857, 0.960998, -0.114244, 0.0151395, 0.114123, 0.993351
485.798, 404.254, -10.7376, 0.965011, -0.261769, 0.0151656, 0.261754, 0.958325, -0.114449, 0.0154257, 0.114414, 0.993313
486.389, 404.418, -10.7248, 0.962181, -0.271951, 0.0158499, 0.271947, 0.955513, -0.114188, 0.0159086, 0.114179, 0.993333
486.929, 404.575, -10.7166, 0.959582, -0.280986, 0.0157704, 0.28092, 0.952979, -0.113642, 0.0169029, 0.113479, 0.993397
487.516, 404.752, -10.7014, 0.956627, -0.290848, 0.0165147, 0.29079, 0.949958, -0.114106, 0.0174992, 0.113959, 0.993331
488.053, 404.918, -10.6853, 0.953752, -0.30008, 0.0176042, 0.300073, 0.947007, -0.114604, 0.017719, 0.114586, 0.993255
488.636, 405.106, -10.6704, 0.950571, -0.309973, 0.0181899, 0.309948, 0.943718, -0.115447, 0.0186193, 0.115378, 0.993147
489.17, 405.283, -10.6587, 0.947584, -0.31897, 0.0184997, 0.318914, 0.940719, -0.115503, 0.019439, 0.115349, 0.993135
489.749, 405.483, -10.6437, 0.944238, -0.328715, 0.0189941, 0.328641, 0.937338, -0.115728, 0.0202378, 0.115517, 0.993099
490.279, 405.67, -10.6299, 0.94099, -0.337878, 0.0193802, 0.337787, 0.934119, -0.115422, 0.0208951, 0.115157, 0.993127
490.854, 405.881, -10.6135, 0.93745, -0.347562, 0.0197017, 0.347447, 0.930619, -0.11502, 0.0216418, 0.114671, 0.993168
491.38, 406.079, -10.5968, 0.933969, -0.356769, 0.0204332, 0.356669, 0.927119, -0.115058, 0.0221052, 0.114749, 0.993149
491.952, 406.303, -10.5788, 0.930126, -0.36662, 0.0213305, 0.366557, 0.923286, -0.114801, 0.0223943, 0.114599, 0.993159
492.473, 406.512, -10.5582, 0.926519, -0.375577, 0.0224605, 0.375564, 0.919587, -0.115374, 0.0226774, 0.115331, 0.993068
493.039, 406.747, -10.5383, 0.922621, -0.384979, 0.0237118, 0.385025, 0.915584, -0.116026, 0.0229575, 0.116178, 0.992963
493.556, 406.966, -10.5198, 0.918856, -0.393796, 0.0250806, 0.393901, 0.911623, -0.117414, 0.0233731, 0.117766, 0.992766
494.117, 407.211, -10.4984, 0.914697, -0.403272, 0.0264945, 0.403438, 0.907273, -0.11872, 0.0238387, 0.119282, 0.992574
494.63, 407.44, -10.4798, 0.910731, -0.412058, 0.0278772, 0.412293, 0.903153, -0.119705, 0.0241482, 0.120513, 0.992418
495.187, 407.697, -10.4613, 0.906337, -0.421539, 0.0293005, 0.421856, 0.898667, -0.120147, 0.0243153, 0.121254, 0.992324
495.695, 407.937, -10.4432, 0.902072, -0.43051, 0.0304492, 0.430897, 0.89441, -0.119829, 0.0243535, 0.121215, 0.992327
496.247, 408.203, -10.4227, 0.897282, -0.440361, 0.0311163, 0.440785, 0.889791, -0.118238, 0.0243805, 0.119809, 0.992498
496.75, 408.455, -10.4043, 0.893033, -0.448852, 0.0320072, 0.449331, 0.885608, -0.117478, 0.0243843, 0.119293, 0.99256
497.295, 408.735, -10.3841, 0.888043, -0.458546, 0.0334037, 0.459115, 0.880603, -0.11727, 0.024358, 0.119476, 0.992538
497.794, 408.996, -10.3636, 0.883241, -0.467616, 0.0349406, 0.468279, 0.875689, -0.117824, 0.0244991, 0.120429, 0.99242
498.333, 409.287, -10.344, 0.878189, -0.476981, 0.0356837, 0.477642, 0.870554, -0.118294, 0.0253593, 0.120928, 0.992337
498.826, 409.559, -10.3276, 0.87324, -0.485968, 0.035875, 0.486579, 0.865624, -0.118048, 0.0263133, 0.12054, 0.99236
499.359, 409.862, -10.3071, 0.867735, -0.495664, 0.0367972, 0.496301, 0.860085, -0.118062, 0.0268703, 0.120709, 0.992324
499.846, 410.146, -10.2888, 0.862832, -0.504103, 0.0374333, 0.504728, 0.855099, -0.118557, 0.0277556, 0.121188, 0.992241
500.373, 410.46, -10.2699, 0.857438, -0.513249, 0.0370903, 0.513757, 0.849735, -0.118337, 0.0292192, 0.120522, 0.992281
500.854, 410.753, -10.2544, 0.852088, -0.522068, 0.0372961, 0.522505, 0.844309, -0.118869, 0.0305684, 0.120774, 0.992209
501.376, 411.078, -10.2323, 0.846148, -0.531582, 0.0381199, 0.532028, 0.838325, -0.118987, 0.0312947, 0.120962, 0.992164
501.851, 411.38, -10.2125, 0.840598, -0.540269, 0.0387947, 0.54068, 0.832617, -0.120057, 0.0325617, 0.121895, 0.992009
502.365, 411.716, -10.1913, 0.834665, -0.549381, 0.0389211, 0.549681, 0.82653, -0.121241, 0.0344381, 0.12259, 0.99186
502.834, 412.03, -10.1676, 0.82902, -0.557823, 0.0394887, 0.558076, 0.82075, -0.122148, 0.0357267, 0.123301, 0.991726
503.341, 412.377, -10.1438, 0.822871, -0.566883, 0.0390679, 0.567004, 0.814645, -0.121902, 0.037278, 0.122462, 0.991773
503.802, 412.701, -10.1229, 0.817447, -0.574744, 0.038072, 0.574687, 0.809327, -0.121346, 0.0389302, 0.121073, 0.99188
504.301, 413.059, -10.0976, 0.811504, -0.583176, 0.0369864, 0.582938, 0.803529, -0.120519, 0.0405642, 0.119362, 0.992022
504.756, 413.39, -10.0696, 0.806146, -0.590589, 0.036515, 0.590253, 0.798281, -0.119786, 0.0415952, 0.118118, 0.992128
505.249, 413.755, -10.0402, 0.800384, -0.598389, 0.0362654, 0.59796, 0.792568, -0.1195, 0.042765, 0.117331, 0.992172
505.696, 414.097, -10.0176, 0.795441, -0.605, 0.0353427, 0.604399, 0.787671, -0.119479, 0.0444464, 0.1164, 0.992207
506.181, 414.471, -9.98547, 0.789982, -0.612149, 0.0346664, 0.611449, 0.782372, -0.118419, 0.045368, 0.114745, 0.992358
506.624, 414.819, -9.95904, 0.785236, -0.618273, 0.0338245, 0.617505, 0.777885, -0.116539, 0.0457416, 0.112398, 0.99261
507.102, 415.202, -9.92793, 0.780739, -0.623989, 0.0329212, 0.623138, 0.773603, -0.115053, 0.0463241, 0.110341, 0.992814
507.538, 415.556, -9.89976, 0.776977, -0.628755, 0.0312066, 0.627743, 0.770089, -0.113581, 0.0473829, 0.10784, 0.993038
508.011, 415.945, -9.86878, 0.773569, -0.633022, 0.0295634, 0.631905, 0.767003, -0.111367, 0.0478224, 0.104831, 0.99334
508.442, 416.305, -9.83942, 0.771287, -0.635872, 0.0279849, 0.634676, 0.765031, -0.10915, 0.0479961, 0.101947, 0.993631
508.911, 416.697, -9.80773, 0.769773, -0.637761, 0.0266545, 0.636468, 0.763697, -0.108054, 0.048557, 0.100142, 0.993788
509.34, 417.058, -9.78059, 0.769359, -0.638301, 0.0256776, 0.636942, 0.763403, -0.107334, 0.0489089, 0.0989334, 0.993891
509.809, 417.45, -9.75072, 0.769258, -0.638469, 0.0244761, 0.637086, 0.76355, -0.105419, 0.048618, 0.0966877, 0.994127
510.239, 417.809, -9.72422, 0.769403, -0.638324, 0.0236959, 0.636938, 0.763875, -0.103948, 0.0482518, 0.0950707, 0.9943
510.707, 418.201, -9.69852, 0.769731, -0.637962, 0.0227919, 0.63654, 0.764336, -0.102997, 0.0482874, 0.0937878, 0.994421
511.139, 418.557, -9.67008, 0.769836, -0.637834, 0.022835, 0.636434, 0.764471, -0.102648, 0.0480156, 0.093555, 0.994456
511.609, 418.946, -9.63693, 0.769876, -0.637752, 0.0237427, 0.636423, 0.764439, -0.102951, 0.0475072, 0.0943697, 0.994403
512.04, 419.303, -9.61018, 0.770095, -0.637507, 0.0232059, 0.636114, 0.764655, -0.103251, 0.0480786, 0.0942747, 0.994385
512.509, 419.691, -9.5825, 0.770664, -0.636869, 0.0217888, 0.635316, 0.765229, -0.103913, 0.0495058, 0.093925, 0.994348
512.94, 420.049, -9.55501, 0.771532, -0.635838, 0.0211685, 0.634232, 0.766123, -0.103948, 0.0498764, 0.0936249, 0.994357
513.41, 420.438, -9.52165, 0.772593, -0.634541, 0.0214066, 0.633012, 0.767256, -0.103027, 0.0489503, 0.0931483, 0.994448
513.841, 420.794, -9.49184, 0.773874, -0.632973, 0.0215383, 0.631499, 0.768587, -0.102385, 0.0482532, 0.0928349, 0.994512
514.312, 421.18, -9.45772, 0.775829, -0.630559, 0.0220116, 0.629148, 0.770521, -0.102323, 0.0475605, 0.0932341, 0.994508
514.746, 421.532, -9.42578, 0.777921, -0.627959, 0.0224936, 0.626619, 0.772603, -0.102143, 0.0467628, 0.0935538, 0.994515
515.219, 421.914, -9.39456, 0.780549, -0.624633, 0.0240232, 0.623443, 0.775118, -0.102526, 0.0454203, 0.0950036, 0.99444
515.655, 422.262, -9.36917, 0.782881, -0.621681, 0.0246826, 0.620576, 0.777421, -0.102477, 0.0445194, 0.095545, 0.994429
516.132, 422.638, -9.34129, 0.785121, -0.618835, 0.0250599, 0.617754, 0.779571, -0.103191, 0.0443222, 0.0964983, 0.994346
516.572, 422.984, -9.31791, 0.787051, -0.616368, 0.02532, 0.615294, 0.781408, -0.103998, 0.0443158, 0.097431, 0.994255
517.051, 423.359, -9.29104, 0.789196, -0.613603, 0.0257098, 0.612572, 0.783499, -0.104334, 0.0438759, 0.098089, 0.99421
517.492, 423.701, -9.26452, 0.791117, -0.611094, 0.0264333, 0.610135, 0.785345, -0.104729, 0.0432402, 0.098981, 0.994149
517.974, 424.073, -9.23623, 0.793426, -0.608105, 0.0261381, 0.607154, 0.787698, -0.104383, 0.0428871, 0.0986903, 0.994194
518.417, 424.411, -9.2081, 0.795775, -0.605043, 0.0257827, 0.604099, 0.790107, -0.103902, 0.0424942, 0.0982581, 0.994253
518.901, 424.778, -9.18474, 0.798216, -0.60188, 0.024322, 0.600812, 0.792599, -0.103978, 0.0433049, 0.0976102, 0.994282
519.345, 425.113, -9.16321, 0.800816, -0.598495, 0.0222976, 0.597222, 0.795213, -0.1047, 0.0449311, 0.0971622, 0.994254
519.833, 425.475, -9.13628, 0.80328, -0.595284, 0.0194554, 0.593716, 0.797712, -0.10563, 0.0473598, 0.0964011, 0.994215
520.28, 425.807, -9.11028, 0.80591, -0.591773, 0.0177058, 0.589991, 0.800279, -0.107072, 0.0491926, 0.0967365, 0.994094
520.769, 426.168, -9.08114, 0.808823, -0.587826, 0.0163333, 0.585927, 0.803229, -0.107297, 0.0499524, 0.0963542, 0.994093
521.218, 426.495, -9.0526, 0.811472, -0.584195, 0.0151208, 0.582284, 0.806081, -0.105733, 0.04958, 0.0946038, 0.99428
521.708, 426.849, -9.02402, 0.814974, -0.579282, 0.0157738, 0.577449, 0.809506, -0.106081, 0.048682, 0.0955621, 0.994232
522.159, 427.17, -8.99251, 0.818415, -0.574389, 0.0165512, 0.572714, 0.813002, -0.105002, 0.046856, 0.0954145, 0.994334
522.651, 427.515, -8.96145, 0.822207, -0.568918, 0.0175595, 0.56739, 0.816768, -0.104686, 0.0452155, 0.0960363, 0.99435
523.103, 427.829, -8.93453, 0.8258, -0.563672, 0.0181212, 0.562132, 0.820105, -0.10694, 0.0454177, 0.0984975, 0.9941
523.597, 428.168, -8.91036, 0.829637, -0.558017, 0.0178642, 0.556373, 0.823688, -0.109484, 0.0463793, 0.100771, 0.993828
524.057, 428.477, -8.88987, 0.832947, -0.553075, 0.0175251, 0.551383, 0.826896, -0.110542, 0.0466466, 0.101739, 0.993717
524.546, 428.801, -8.86185, 0.836515, -0.547642, 0.0181853, 0.546059, 0.830429, -0.110488, 0.0454064, 0.102355, 0.993711
525.002, 429.097, -8.83613, 0.839562, -0.542893, 0.0200767, 0.541476, 0.833229, -0.111955, 0.0440514, 0.104864, 0.99351
525.499, 429.416, -8.80602, 0.842907, -0.537651, 0.0209407, 0.536313, 0.836403, -0.11313, 0.0433095, 0.106589, 0.99336
525.956, 429.705, -8.78394, 0.845811, -0.533129, 0.0194047, 0.531671, 0.839389, -0.112927, 0.0439168, 0.105832, 0.993414
526.451, 430.018, -8.75886, 0.848933, -0.528203, 0.0177519, 0.526592, 0.842535, -0.113294, 0.0448856, 0.105527, 0.993403
526.906, 430.301, -8.73286, 0.85189, -0.523439, 0.0171678, 0.521756, 0.845402, -0.114308, 0.0453197, 0.106335, 0.993297
527.401, 430.606, -8.70793, 0.855199, -0.518073, 0.0153464, 0.516246, 0.848803, -0.114117, 0.0460947, 0.105515, 0.993349
527.855, 430.881, -8.68158, 0.85827, -0.512966, 0.0154625, 0.511158, 0.851784, -0.114809, 0.0457226, 0.106441, 0.993267
528.349, 431.178, -8.65891, 0.861636, -0.507319, 0.0145241, 0.505518, 0.855333, -0.113389, 0.0451014, 0.105042, 0.993445
528.802, 431.447, -8.63447, 0.86498, -0.501641, 0.0128477, 0.499824, 0.859009, -0.110817, 0.044554, 0.102276, 0.993758
529.296, 431.733, -8.60237, 0.868583, -0.495449, 0.00964447, 0.493454, 0.862973, -0.108541, 0.0454534, 0.0990357, 0.994045
529.75, 431.991, -8.57206, 0.872213, -0.489098, 0.00528483, 0.486802, 0.866966, -0.106737, 0.0476229, 0.0956699, 0.994273
530.243, 432.269, -8.55003, 0.876764, -0.480919, 0.00101137, 0.47831, 0.871784, -0.105889, 0.0500425, 0.0933237, 0.994377
530.697, 432.52, -8.53223, 0.881246, -0.472658, -0.000206874, 0.47, 0.876335, -0.105535, 0.0500633, 0.092905, 0.994416
531.193, 432.786, -8.5144, 0.886016, -0.463654, 0.000600409, 0.461184, 0.881161, -0.104229, 0.0477973, 0.0926258, 0.994553
531.649, 433.025, -8.49399, 0.890728, -0.454528, 0.002784, 0.452438, 0.886011, -0.101414, 0.0436289, 0.0915919, 0.99484
532.145, 433.278, -8.47124, 0.896159, -0.4437, 0.00537903, 0.442109, 0.891777, -0.0962961, 0.0379297, 0.0886747, 0.995338
532.602, 433.502, -8.44287, 0.901446, -0.432818, 0.00797069, 0.431654, 0.897325, -0.0921, 0.0327102, 0.0864638, 0.995718
533.101, 433.739, -8.40867, 0.907589, -0.419775, 0.00840332, 0.418852, 0.903847, -0.0873156, 0.0290576, 0.0827664, 0.996145
533.561, 433.949, -8.38398, 0.913065, -0.407735, 0.00800545, 0.406862, 0.909419, -0.0861431, 0.0278432, 0.0819114, 0.996251
534.067, 434.171, -8.36599, 0.918699, -0.394888, 0.00737461, 0.394018, 0.915069, -0.0860147, 0.0272179, 0.0819274, 0.996267
534.532, 434.368, -8.35452, 0.923508, -0.383517, 0.00683971, 0.382616, 0.919783, -0.0872055, 0.0271537, 0.083152, 0.996167
535.041, 434.574, -8.344, 0.928344, -0.37166, 0.00681858, 0.370763, 0.924474, -0.0887862, 0.0266947, 0.0849522, 0.996027
535.514, 434.762, -8.33558, 0.93269, -0.360601, 0.0074914, 0.3598, 0.928767, -0.0890825, 0.0251655, 0.0857818, 0.995996
536.025, 434.958, -8.31802, 0.937341, -0.3483, 0.0088782, 0.347656, 0.93332, -0.0897192, 0.022963, 0.0871841, 0.995928
536.496, 435.131, -8.29682, 0.941563, -0.336683, 0.01015, 0.336165, 0.937357, -0.0914117, 0.0212627, 0.0894819, 0.995761
537.012, 435.314, -8.28642, 0.9462, -0.32341, 0.0105437, 0.322942, 0.94178, -0.0935903, 0.0203382, 0.0919602, 0.995555
537.487, 435.474, -8.28057, 0.950303, -0.31115, 0.0105186, 0.310726, 0.945824, -0.0941609, 0.0193494, 0.0927498, 0.995501
538.008, 435.641, -8.27379, 0.954723, -0.297291, 0.0110136, 0.296983, 0.950252, -0.0939296, 0.0174587, 0.0929476, 0.995518
538.487, 435.787, -8.26431, 0.95879, -0.283862, 0.0120088, 0.28372, 0.954366, -0.0932091, 0.0149978, 0.0927751, 0.995574
539.012, 435.939, -8.25297, 0.963286, -0.268167, 0.0128979, 0.268204, 0.959023, -0.091333, 0.0121232, 0.0914391, 0.995737
539.496, 436.073, -8.24699, 0.967444, -0.25276, 0.0128478, 0.252871, 0.963279, -0.0902762, 0.0104422, 0.090586, 0.995834
540.026, 436.209, -8.23815, 0.971982, -0.234708, 0.0127546, 0.234898, 0.967929, -0.0890848, 0.00856335, 0.0895849, 0.995942
540.516, 436.326, -8.23159, 0.976019, -0.217316, 0.012688, 0.217578, 0.972042, -0.0882808, 0.00685154, 0.0889243, 0.996015
541.052, 436.443, -8.23152, 0.980125, -0.197976, 0.0126626, 0.198318, 0.976204, -0.0877231, 0.00500584, 0.0884908, 0.996064
541.546, 436.543, -8.22567, 0.983694, -0.17935, 0.0133736, 0.179829, 0.979803, -0.087452, 0.00258098, 0.0884311, 0.996079
542.088, 436.641, -8.22478, 0.987145, -0.159246, 0.0135975, 0.159824, 0.983214, -0.088016, 0.000646909, 0.0890578, 0.996026
542.586, 436.719, -8.22625, 0.989948, -0.140787, 0.01349, 0.14143, 0.985976, -0.0885981, -0.000827297, 0.0896154, 0.995976
543.128, 436.794, -8.2323, 0.992585, -0.120767, 0.0138162, 0.121525, 0.988425, -0.0908194, -0.00268828, 0.091825, 0.995772
543.625, 436.851, -8.23605, 0.994603, -0.102832, 0.0138041, 0.10367, 0.990311, -0.0923933, -0.00416936, 0.0933258, 0.995627
544.166, 436.904, -8.24212, 0.996471, -0.0827536, 0.0140215, 0.0837006, 0.992173, -0.0926649, -0.00624343, 0.0935116, 0.995599
544.658, 436.941, -8.24534, 0.997818, -0.0642464, 0.0152283, 0.0653817, 0.993589, -0.0922313, -0.00920515, 0.0930257, 0.995621
545.193, 436.971, -8.24756, 0.998911, -0.0433904, 0.0171633, 0.0447993, 0.994688, -0.0926784, -0.0130507, 0.0933463, 0.995548
545.68, 436.99, -8.2485, 0.999556, -0.0229979, 0.0189337, 0.0246605, 0.995374, -0.0928543, -0.0167106, 0.09328, 0.9955
546.206, 436.999, -8.25382, 0.999781, -0.000351724, 0.0209299, 0.00227474, 0.995763, -0.0919265, -0.0208089, 0.091954, 0.995546
546.684, 436.997, -8.2611, 0.999549, 0.0201786, 0.0222568, -0.0180738, 0.995685, -0.0910212, -0.0239974, 0.0905778, 0.9956
547.2, 436.983, -8.27138, 0.998798, 0.0431829, 0.0231846, -0.0409236, 0.995066, -0.0903771, -0.0269729, 0.0893197, 0.995638
547.67, 436.961, -8.28314, 0.997634, 0.0647234, 0.023185, -0.0624032, 0.99401, -0.0897198, -0.0288531, 0.0880607, 0.995697
548.177, 436.924, -8.29702, 0.995874, 0.0878159, 0.0228816, -0.0854686, 0.99238, -0.088753, -0.0305012, 0.0864312, 0.995791
548.638, 436.879, -8.3075, 0.993854, 0.108337, 0.0227648, -0.105977, 0.990535, -0.0872342, -0.032, 0.0842855, 0.995928
549.135, 436.822, -8.32232, 0.991197, 0.130452, 0.0225942, -0.12806, 0.987993, -0.0864271, -0.0335975, 0.0827728, 0.996002
549.585, 436.759, -8.33014, 0.988429, 0.14989, 0.023241, -0.147379, 0.985287, -0.0865401, -0.0358705, 0.0821136, 0.995977
550.071, 436.684, -8.34177, 0.984807, 0.17204, 0.0235964, -0.169432, 0.98174, -0.0864796, -0.0380435, 0.0811678, 0.995974
550.512, 436.605, -8.3566, 0.981142, 0.191847, 0.0235597, -0.189173, 0.978111, -0.0866806, -0.0396734, 0.0805891, 0.995958
550.985, 436.508, -8.3716, 0.976796, 0.212851, 0.0237631, -0.210067, 0.973775, -0.0873738, -0.0417375, 0.0803545, 0.995892
551.414, 436.412, -8.38613, 0.97232, 0.232403, 0.0241326, -0.229534, 0.96938, -0.0872726, -0.0436761, 0.0793176, 0.995892
551.876, 436.297, -8.40249, 0.967096, 0.253172, 0.0250716, -0.25021, 0.964334, -0.0863436, -0.0460372, 0.0772294, 0.99595
552.293, 436.183, -8.42207, 0.962156, 0.271267, 0.0258979, -0.268269, 0.959611, -0.0847266, -0.0478354, 0.0745726, 0.996068
552.743, 436.053, -8.44066, 0.956291, 0.291182, 0.0268327, -0.288083, 0.953885, -0.0843353, -0.0501522, 0.072919, 0.996076
553.148, 435.926, -8.45948, 0.95071, 0.308869, 0.0273794, -0.305625, 0.948305, -0.0855076, -0.0523747, 0.0729251, 0.995961
553.585, 435.782, -8.48129, 0.944166, 0.328287, 0.027892, -0.32496, 0.941859, -0.0854548, -0.0543241, 0.0716197, 0.995952
553.979, 435.642, -8.50207, 0.937958, 0.34563, 0.0278327, -0.34223, 0.935663, -0.0861055, -0.0558027, 0.0712382, 0.995897
554.404, 435.482, -8.52219, 0.930882, 0.364259, 0.0278167, -0.360792, 0.928627, -0.0864977, -0.0573389, 0.0704832, 0.995864
554.787, 435.329, -8.54522, 0.924114, 0.381129, 0.0274637, -0.377686, 0.921949, -0.0858051, -0.058023, 0.068921, 0.995933
555.199, 435.155, -8.57288, 0.916562, 0.398995, 0.0267808, -0.395599, 0.914473, -0.0850961, -0.0584432, 0.0674014, 0.996013
555.571, 434.989, -8.59507, 0.909883, 0.41401, 0.0266057, -0.41059, 0.907838, -0.0851181, -0.0593934, 0.0665235, 0.996016
555.97, 434.802, -8.62083, 0.902872, 0.429082, 0.026668, -0.425664, 0.90093, -0.084472, -0.0602714, 0.0649157, 0.996069
556.332, 434.629, -8.64416, 0.896343, 0.442541, 0.0269514, -0.439127, 0.894523, -0.0836455, -0.0611252, 0.0631399, 0.996131
556.721, 434.434, -8.67037, 0.888987, 0.457132, 0.0270797, -0.453715, 0.887264, -0.0830985, -0.0620138, 0.061587, 0.996173
557.074, 434.252, -8.69343, 0.881794, 0.470826, 0.0276181, -0.467409, 0.880214, -0.0821701, -0.0629976, 0.0595481, 0.996236
557.455, 434.047, -8.72037, 0.873561, 0.485932, 0.0275969, -0.482471, 0.872023, -0.0824453, -0.0641279, 0.0587063, 0.996213
557.799, 433.853, -8.74646, 0.866109, 0.499126, 0.0269848, -0.495624, 0.864535, -0.0832799, -0.0648965, 0.0587551, 0.996161
558.17, 433.636, -8.77164, 0.857628, 0.513576, 0.026714, -0.510048, 0.856081, -0.0835206, -0.0657636, 0.0580042, 0.996148
558.507, 433.432, -8.79447, 0.849459, 0.527008, 0.0261048, -0.523395, 0.847844, -0.0849609, -0.0669079, 0.0585077, 0.996042
558.87, 433.204, -8.82332, 0.840567, 0.541076, 0.0261762, -0.537454, 0.839035, -0.0846326, -0.0677554, 0.0570708, 0.996068
559.199, 432.988, -8.84915, 0.832289, 0.553674, 0.0271893, -0.550052, 0.830945, -0.0834995, -0.0688244, 0.0545402, 0.996137
559.556, 432.749, -8.87392, 0.82291, 0.567485, 0.02793, -0.563759, 0.821646, -0.0841085, -0.0706789, 0.0534679, 0.996065
559.88, 432.524, -8.89755, 0.814027, 0.58013, 0.0284395, -0.576346, 0.812849, -0.0842771, -0.0720086, 0.0522129, 0.996036
560.229, 432.274, -8.92752, 0.804152, 0.593726, 0.0287869, -0.589906, 0.803064, -0.0842489, -0.0731385, 0.0507673, 0.996029
560.548, 432.04, -8.95168, 0.794821, 0.60612, 0.029614, -0.602251, 0.793859, -0.0841568, -0.0745186, 0.0490546, 0.996012
560.889, 431.776, -8.98149, 0.784664, 0.619149, 0.0309328, -0.61524, 0.783889, -0.0836511, -0.0760404, 0.0466069, 0.996015
561.2, 431.529, -9.00652, 0.774851, 0.631354, 0.0315821, -0.627352, 0.774157, -0.0843238, -0.0776877, 0.0455253, 0.995938
561.536, 431.255, -9.03944, 0.763902, 0.644522, 0.0323373, -0.640522, 0.763362, -0.0837314, -0.0786518, 0.0432498, 0.995964
561.839, 430.997, -9.06955, 0.753849, 0.656249, 0.0323777, -0.652186, 0.753346, -0.0844002, -0.0797792, 0.0425087, 0.995906
562.167, 430.709, -9.10191, 0.742667, 0.668861, 0.0327213, -0.664701, 0.742222, -0.085318, -0.0813524, 0.041613, 0.995816
562.463, 430.44, -9.13247, 0.73212, 0.680346, 0.0336135, -0.676109, 0.731797, -0.0857335, -0.0829266, 0.0400408, 0.995751
562.783, 430.141, -9.1656, 0.720118, 0.693009, 0.0341794, -0.688698, 0.719894, -0.0863022, -0.0844138, 0.0386085, 0.995683
563.072, 429.861, -9.19783, 0.709016, 0.704348, 0.0344927, -0.700026, 0.708889, -0.0862608, -0.0852091, 0.0370145, 0.995675
563.384, 429.55, -9.23407, 0.69669, 0.716551, 0.0343078, -0.712199, 0.696608, -0.0866602, -0.0859956, 0.0359413, 0.995647
563.664, 429.258, -9.26747, 0.68531, 0.727445, 0.0342704, -0.723059, 0.685279, -0.0870528, -0.0868109, 0.0348787, 0.995614
563.965, 428.933, -9.30777, 0.673068, 0.738772, 0.0345734, -0.734341, 0.673124, -0.0874455, -0.0878744, 0.0334681, 0.995569
564.238, 428.63, -9.34129, 0.661492, 0.749148, 0.0347336, -0.744666, 0.661613, -0.0879821, -0.0888918, 0.0323346, 0.995516
564.531, 428.294, -9.37879, 0.649174, 0.759863, 0.034386, -0.755354, 0.649323, -0.0884249, -0.0895184, 0.0314295, 0.995489
564.796, 427.98, -9.41559, 0.637741, 0.769504, 0.0339127, -0.765033, 0.637923, -0.0882008, -0.0895045, 0.0303049, 0.995525
565.081, 427.632, -9.45341, 0.625087, 0.779828, 0.0336838, -0.775295, 0.625297, -0.0889963, -0.0904643, 0.0295155, 0.995462
565.338, 427.308, -9.48826, 0.613385, 0.789065, 0.0336941, -0.784419, 0.613627, -0.0902687, -0.0919035, 0.0289391, 0.995347
565.616, 426.949, -9.53057, 0.600226, 0.799124, 0.0335989, -0.794425, 0.600519, -0.0909227, -0.0928353, 0.0278824, 0.995291
565.865, 426.616, -9.57031, 0.58778, 0.808339, 0.0332094, -0.803616, 0.588098, -0.0913332, -0.0933585, 0.0269962, 0.995266
566.132, 426.245, -9.61524, 0.574202, 0.818017, 0.0337779, -0.81337, 0.574674, -0.0904331, -0.0933871, 0.0244529, 0.99533
566.37, 425.9, -9.6522, 0.561979, 0.826452, 0.0340102, -0.821839, 0.56255, -0.0901014, -0.0935969, 0.0226842, 0.995352
566.625, 425.519, -9.69361, 0.548396, 0.835501, 0.0346341, -0.830906, 0.549105, -0.089882, -0.0941143, 0.0205132, 0.99535
566.856, 425.165, -9.73288, 0.535874, 0.843599, 0.0343323, -0.838985, 0.536617, -0.0902644, -0.0945703, 0.0195661, 0.995326
567.101, 424.774, -9.77554, 0.522997, 0.851696, 0.0330005, -0.847122, 0.523684, -0.0902248, -0.0941259, 0.0192318, 0.995375
567.32, 424.413, -9.81755, 0.511658, 0.858616, 0.0313679, -0.854096, 0.512255, -0.0900777, -0.0934105, 0.0192978, 0.995441
567.556, 424.013, -9.86074, 0.499155, 0.866025, 0.0290615, -0.861447, 0.499579, -0.0912689, -0.0935597, 0.0205223, 0.995402
567.766, 423.644, -9.90011, 0.487575, 0.872639, 0.0277951, -0.868055, 0.487933, -0.0916596, -0.0935479, 0.0205633, 0.995402
567.99, 423.237, -9.94699, 0.47474, 0.87967, 0.0283419, -0.875182, 0.475237, -0.0905937, -0.0931616, 0.0182041, 0.995485
568.192, 422.861, -9.98952, 0.462747, 0.886041, 0.0282246, -0.88159, 0.463299, -0.090293, -0.0930797, 0.0169003, 0.995515
568.405, 422.446, -10.033, 0.44987, 0.892663, 0.0277555, -0.888195, 0.450437, -0.090649, -0.0934211, 0.016128, 0.995496
568.597, 422.063, -10.0744, 0.4375, 0.898823, 0.026668, -0.894328, 0.438018, -0.0911993, -0.0936531, 0.0160497, 0.995476
568.8, 421.641, -10.1194, 0.423336, 0.905582, 0.0266073, -0.901104, 0.42392, -0.0911206, -0.0937965, 0.0145987, 0.995484
568.981, 421.25, -10.158, 0.410045, 0.911683, 0.0264174, -0.907163, 0.410669, -0.0916849, -0.0944364, 0.01363, 0.995438
569.172, 420.821, -10.1993, 0.394837, 0.9184, 0.0254041, -0.913778, 0.395423, -0.0930129, -0.0954684, 0.0135113, 0.995341
569.34, 420.424, -10.2392, 0.381065, 0.924227, 0.0243712, -0.919555, 0.381611, -0.0937593, -0.0959552, 0.0133177, 0.995297
569.517, 419.987, -10.2834, 0.365889, 0.930359, 0.0235975, -0.925725, 0.366439, -0.093569, -0.0956999, 0.0123911, 0.995333
569.673, 419.583, -10.3261, 0.352163, 0.935651, 0.023217, -0.93111, 0.352755, -0.092723, -0.0949462, 0.011036, 0.995421
569.837, 419.139, -10.367, 0.336758, 0.94131, 0.0230177, -0.936791, 0.337406, -0.0926224, -0.0949527, 0.00962849, 0.995435
569.981, 418.729, -10.4063, 0.322249, 0.946378, 0.0228855, -0.941877, 0.322954, -0.092561, -0.0949887, 0.00827231, 0.995444
570.131, 418.278, -10.4489, 0.306069, 0.951761, 0.0217278, -0.947262, 0.30674, -0.0927654, -0.0949553, 0.00781073, 0.995451
570.262, 417.863, -10.4929, 0.29013, 0.956779, 0.0199915, -0.952343, 0.290714, -0.0923445, -0.094165, 0.00775309, 0.995526
570.397, 417.407, -10.5384, 0.272384, 0.96202, 0.0180287, -0.957665, 0.27287, -0.0917547, -0.0931893, 0.00772707, 0.995618
570.513, 416.985, -10.5808, 0.25622, 0.966473, 0.0167779, -0.962181, 0.256667, -0.0912685, -0.0925149, 0.00724149, 0.995685
570.631, 416.522, -10.6236, 0.238862, 0.970923, 0.0159377, -0.966666, 0.239309, -0.0910411, -0.0922079, 0.00633986, 0.99572
570.732, 416.096, -10.6639, 0.223006, 0.974684, 0.0161234, -0.970458, 0.223541, -0.0907764, -0.0920825, 0.0045966, 0.995741
570.834, 415.629, -10.7065, 0.205567, 0.978508, 0.016236, -0.974387, 0.20619, -0.0897547, -0.0911735, 0.00263041, 0.995832
570.92, 415.199, -10.7467, 0.189561, 0.981746, 0.0155482, -0.977724, 0.190191, -0.0887837, -0.0901201, 0.00162807, 0.99593
571.006, 414.728, -10.795, 0.171984, 0.985, 0.0140207, -0.981115, 0.17255, -0.0874113, -0.0885194, 0.00127743, 0.996074
571.077, 414.294, -10.8349, 0.155779, 0.987709, 0.0128008, -0.983903, 0.156302, -0.0866251, -0.0875612, 0.000899633, 0.996159
571.147, 413.819, -10.8811, 0.137994, 0.990366, 0.0115322, -0.986668, 0.138474, -0.0855088, -0.0862819, 0.000421258, 0.996271
571.203, 413.383, -10.9216, 0.121688, 0.992506, 0.0111587, -0.988907, 0.122197, -0.0844438, -0.0851745, -0.000759061, 0.996366
571.256, 412.905, -10.9627, 0.104633, 0.994456, 0.0104074, -0.990934, 0.105137, -0.0836471, -0.0842776, -0.00156083, 0.996441
571.298, 412.466, -11.0005, 0.0893219, 0.995952, 0.0100332, -0.992458, 0.0898486, -0.0833938, -0.0839577, -0.0025086, 0.996466
571.336, 411.987, -11.0399, 0.0727293, 0.997313, 0.00883157, -0.993852, 0.0732124, -0.08306, -0.0834834, -0.00273637, 0.996505
571.365, 411.547, -11.0774, 0.0575906, 0.998301, 0.00882592, -0.994881, 0.0581241, -0.0826631, -0.0830356, -0.00402013, 0.996538
571.389, 411.067, -11.1183, 0.0415963, 0.999089, 0.00953217, -0.995731, 0.0422395, -0.0820745, -0.0824023, -0.00607748, 0.996581
571.403, 410.625, -11.154, 0.0275083, 0.999578, 0.00928232, -0.99625, 0.0281764, -0.0818049, -0.082032, -0.0069972, 0.996605
571.412, 410.145, -11.1951, 0.0126845, 0.999873, 0.00959895, -0.996572, 0.0134263, -0.0816273, -0.0817459, -0.00853065, 0.996617
571.414, 409.703, -11.2287, -0.000718855, 0.999948, 0.0101751, -0.996683, 0.000111621, -0.0813832, -0.0813801, -0.0101999, 0.996631
571.41, 409.223, -11.2723, -0.0154899, 0.999837, 0.00931328, -0.996634, -0.014689, -0.0806512, -0.0805012, -0.0105312, 0.996699
571.399, 408.782, -11.3065, -0.0282539, 0.99956, 0.00905745, -0.996377, -0.0274344, -0.0805015, -0.0802176, -0.0112991, 0.996713
571.383, 408.301, -11.3448, -0.0418378, 0.999086, 0.00877316, -0.995927, -0.0410005, -0.0802956, -0.0798625, -0.0120968, 0.996732
571.361, 407.862, -11.3805, -0.0535378, 0.998529, 0.00857329, -0.995426, -0.0526872, -0.0796928, -0.0791238, -0.0128007, 0.996783
571.334, 407.383, -11.4202, -0.0660923, 0.99778, 0.0082344, -0.994722, -0.0652361, -0.0792034, -0.0784904, -0.0134257, 0.996824
571.301, 406.943, -11.453, -0.0765782, 0.997026, 0.00861526, -0.994012, -0.0756655, -0.0788306, -0.0779443, -0.0146004, 0.996851
571.262, 406.466, -11.4884, -0.0878472, 0.996092, 0.00915968, -0.993089, -0.0868567, -0.0789279, -0.0778239, -0.01603, 0.996838
571.221, 406.029, -11.5187, -0.0980931, 0.995132, 0.00946452, -0.992136, -0.0970461, -0.0790409, -0.0777377, -0.0171435, 0.996826
571.172, 405.554, -11.5561, -0.109551, 0.993943, 0.00868693, -0.991002, -0.108542, -0.0783185, -0.0769012, -0.0171886, 0.996891
571.123, 405.119, -11.5867, -0.119642, 0.992784, 0.0081387, -0.989941, -0.118668, -0.0770397, -0.0755179, -0.017274, 0.996995
571.064, 404.647, -11.6205, -0.129219, 0.991592, 0.00694442, -0.988889, -0.128341, -0.0750121, -0.0734901, -0.0165602, 0.997158
571.005, 404.214, -11.6504, -0.137653, 0.990461, 0.00625866, -0.987886, -0.136833, -0.0731962, -0.0716416, -0.0162585, 0.997298
570.938, 403.744, -11.6878, -0.146732, 0.989158, 0.00596863, -0.986639, -0.145921, -0.0724634, -0.0708068, -0.0165216, 0.997353
570.871, 403.313, -11.7176, -0.154405, 0.987998, 0.00445557, -0.985419, -0.153672, -0.0730399, -0.0714786, -0.0156683, 0.997319
570.796, 402.845, -11.7499, -0.161907, 0.986803, 0.00246291, -0.984144, -0.161287, -0.0738025, -0.0724313, -0.014373, 0.99727
570.724, 402.416, -11.7814, -0.168443, 0.985709, 0.00208384, -0.983017, -0.167826, -0.0742384, -0.0728278, -0.0145534, 0.997238
570.643, 401.95, -11.8157, -0.175784, 0.984428, 0.00139035, -0.981685, -0.175189, -0.0748555, -0.0734463, -0.0145233, 0.997193
570.566, 401.522, -11.8406, -0.182506, 0.983204, 0.00107339, -0.980374, -0.181898, -0.0760242, -0.074552, -0.0149272, 0.997105
570.48, 401.056, -11.8718, -0.190011, 0.981782, -0.00021627, -0.97885, -0.189461, -0.0771862, -0.075821, -0.0144545, 0.997017
570.396, 400.63, -11.8989, -0.196733, 0.980455, -0.00222067, -0.977473, -0.19631, -0.077514, -0.0764349, -0.0130789, 0.996989
570.299, 400.166, -11.9361, -0.203502, 0.979063, -0.00479239, -0.976165, -0.203272, -0.0760369, -0.0754191, -0.0107955, 0.997093
570.209, 399.74, -11.9694, -0.209253, 0.977843, -0.00595909, -0.975044, -0.209108, -0.0745789, -0.0741726, -0.00979546, 0.997197
570.108, 399.275, -12.0023, -0.214607, 0.976686, -0.00526479, -0.973932, -0.214401, -0.0740789, -0.0734806, -0.0107703, 0.997238
570.014, 398.849, -12.0333, -0.219021, 0.97571, -0.00439928, -0.97301, -0.218746, -0.073492, -0.0726692, -0.0118157, 0.997286
569.91, 398.384, -12.0649, -0.224113, 0.97456, -0.00268309, -0.971901, -0.223703, -0.0732519, -0.0719886, -0.013809, 0.99731
569.813, 397.958, -12.0963, -0.228982, 0.973429, -0.00172312, -0.97085, -0.228504, -0.0723562, -0.0708273, -0.0148954, 0.997377
569.705, 397.493, -12.1303, -0.234565, 0.972098, -0.00201172, -0.969612, -0.234112, -0.0710233, -0.0695126, -0.014709, 0.997473
569.602, 397.067, -12.1624, -0.239614, 0.970865, -0.00235791, -0.968424, -0.239183, -0.0703256, -0.0688406, -0.0145676, 0.997521
569.485, 396.602, -12.1954, -0.245023, 0.969514, -0.00269045, -0.96707, -0.2446, -0.0703306, -0.0688445, -0.0146307, 0.99752
569.377, 396.177, -12.2247, -0.250311, 0.968158, -0.00378148, -0.965728, -0.249956, -0.0699415, -0.0686597, -0.0138553, 0.997544
569.255, 395.713, -12.2549, -0.256319, 0.966585, -0.00387863, -0.964174, -0.255959, -0.0696627, -0.0683277, -0.0141162, 0.997563
569.143, 395.289, -12.2918, -0.261804, 0.965114, -0.00366167, -0.96275, -0.261425, -0.0690558, -0.067604, -0.0145538, 0.997606
569.016, 394.826, -12.3239, -0.267184, 0.963641, -0.00302829, -0.961281, -0.266747, -0.0691785, -0.067471, -0.0155724, 0.9976
568.899, 394.403, -12.3524, -0.272245, 0.962224, -0.00267782, -0.959868, -0.271771, -0.0692436, -0.0673556, -0.0162809, 0.997596
568.769, 393.943, -12.381, -0.278, 0.960578, -0.00245684, -0.958237, -0.277499, -0.0691124, -0.0670696, -0.016859, 0.997606
568.647, 393.522, -12.4109, -0.283237, 0.95905, -0.0010388, -0.956727, -0.282626, -0.0692491, -0.0667069, -0.01862, 0.997599
568.51, 393.06, -12.4431, -0.288906, 0.957355, -0.00204498, -0.955043, -0.288356, -0.0688777, -0.0665301, -0.0179462, 0.997623
568.383, 392.642, -12.4707, -0.293949, 0.955818, -0.00256215, -0.953518, -0.293425, -0.0685971, -0.0663181, -0.017721, 0.997641
568.242, 392.188, -12.499, -0.299874, 0.953976, -0.00213013, -0.951686, -0.299308, -0.0686217, -0.066101, -0.0185507, 0.99764
568.112, 391.773, -12.5246, -0.306021, 0.952023, -0.00197608, -0.949731, -0.305427, -0.0687428, -0.0660483, -0.01916, 0.997632
567.967, 391.322, -12.5513, -0.312775, 0.949825, -0.00198355, -0.947511, -0.312158, -0.0691389, -0.066289, -0.0197455, 0.997605
567.831, 390.91, -12.5752, -0.318948, 0.947771, -0.00152822, -0.945438, -0.318275, -0.0696264, -0.0664762, -0.0207624, 0.997572
567.68, 390.464, -12.6023, -0.325812, 0.945433, -0.00189175, -0.943143, -0.325161, -0.0689364, -0.0657898, -0.0206761, 0.997619
567.539, 390.057, -12.6277, -0.33231, 0.943169, -0.001377, -0.940918, -0.331617, -0.0685827, -0.0651418, -0.0214951, 0.997644
567.383, 389.616, -12.6581, -0.339578, 0.940577, -0.00151036, -0.938337, -0.338879, -0.0684375, -0.0648826, -0.0218226, 0.997654
567.237, 389.213, -12.6836, -0.346091, 0.938198, -0.00248028, -0.935953, -0.345444, -0.0682629, -0.0649009, -0.0213038, 0.997664
567.073, 388.776, -12.7119, -0.352858, 0.935674, -0.00226268, -0.933428, -0.352176, -0.0684448, -0.0648389, -0.0220392, 0.997652
566.921, 388.378, -12.7397, -0.35918, 0.933264, -0.00261638, -0.931054, -0.35852, -0.0678446, -0.064255, -0.0219325, 0.997692
566.754, 387.946, -12.7713, -0.366336, 0.93048, -0.00219732, -0.928299, -0.365637, -0.0676104, -0.0637135, -0.0227284, 0.997709
566.599, 387.552, -12.7993, -0.372746, 0.92793, -0.0027071, -0.925742, -0.372064, -0.0676043, -0.0637392, -0.0226931, 0.997709
566.426, 387.124, -12.8252, -0.379386, 0.925231, -0.00382739, -0.923006, -0.378754, -0.0678608, -0.0642365, -0.0222127, 0.997687
566.264, 386.734, -12.8508, -0.385276, 0.922795, -0.00340664, -0.920573, -0.3846, -0.068029, -0.064087, -0.0230739, 0.997678
566.086, 386.312, -12.8798, -0.391768, 0.920059, -0.00291075, -0.917881, -0.391055, -0.0676007, -0.0633349, -0.0238121, 0.997708
565.922, 385.926, -12.9093, -0.397411, 0.917637, -0.00254478, -0.915509, -0.396675, -0.0670292, -0.0625179, -0.0243084, 0.997748
565.74, 385.506, -12.9386, -0.403556, 0.914951, -0.00258046, -0.912807, -0.4028, -0.0673508, -0.0626621, -0.0248244, 0.997726
565.571, 385.123, -12.9617, -0.40915, 0.912461, -0.0033154, -0.910264, -0.408412, -0.0679648, -0.0633693, -0.0247899, 0.997682
565.384, 384.706, -12.9862, -0.415483, 0.909596, -0.00312583, -0.907399, -0.414714, -0.0681143, -0.0632527, -0.0254639, 0.997673
565.209, 384.326, -13.0133, -0.421105, 0.907009, -0.00225196, -0.904865, -0.420277, -0.0677297, -0.0623779, -0.0264835, 0.997701
565.017, 383.912, -13.0416, -0.427273, 0.904121, -0.00177639, -0.902037, -0.42642, -0.067051, -0.0613797, -0.0270467, 0.997748
564.837, 383.533, -13.067, -0.432911, 0.901434, -0.0019783, -0.899385, -0.432073, -0.066486, -0.0607875, -0.0270033, 0.997785
564.637, 383.12, -13.0919, -0.438747, 0.898609, -0.00184525, -0.896581, -0.437893, -0.0662709, -0.0603596, -0.0274217, 0.9978
564.452, 382.743, -13.1148, -0.444249, 0.895903, -0.00109008, -0.893902, -0.443338, -0.0662676, -0.0598526, -0.0284649, 0.997801
564.246, 382.331, -13.1423, -0.450361, 0.892847, 0.00017619, -0.89089, -0.44936, -0.0662624, -0.059083, -0.029999, 0.997802
564.054, 381.954, -13.1658, -0.45582, 0.890071, -0.0012005, -0.888143, -0.454921, -0.0651777, -0.0585589, -0.0286431, 0.997873
563.842, 381.541, -13.1914, -0.461831, 0.886964, -0.00272731, -0.885055, -0.461034, -0.0642338, -0.0582305, -0.0272513, 0.997931
563.642, 381.164, -13.2086, -0.467118, 0.884183, -0.00464337, -0.882258, -0.466436, -0.0636987, -0.0584871, -0.0256582, 0.997958
563.42, 380.752, -13.2268, -0.472681, 0.881217, -0.00538944, -0.879287, -0.472034, -0.0635446, -0.0585406, -0.0252975, 0.997964
563.215, 380.373, -13.2436, -0.478101, 0.878285, -0.0058931, -0.876368, -0.477482, -0.0631741, -0.0582987, -0.0250391, 0.997985
562.989, 379.958, -13.266, -0.483806, 0.87515, -0.00670992, -0.873249, -0.483235, -0.062617, -0.0580417, -0.024435, 0.998015
562.779, 379.575, -13.2919, -0.488994, 0.872262, -0.00663646, -0.870354, -0.488403, -0.0628175, -0.0580346, -0.0249414, 0.998003
562.543, 379.155, -13.3133, -0.494181, 0.869327, -0.00746183, -0.867416, -0.493632, -0.0625859, -0.058091, -0.0244562, 0.998012
562.322, 378.768, -13.336, -0.498935, 0.866596, -0.00867608, -0.864721, -0.498471, -0.0615105, -0.0576295, -0.0231873, 0.998069
562.076, 378.343, -13.3632, -0.503865, 0.863737, -0.00886519, -0.861889, -0.503413, -0.0610138, -0.0571627, -0.0231019, 0.998098
561.846, 377.95, -13.3895, -0.507725, 0.861477, -0.00849184, -0.859646, -0.507246, -0.0609147, -0.0567841, -0.023628, 0.998107
561.59, 377.517, -13.4174, -0.511428, 0.859284, -0.00846521, -0.857452, -0.510938, -0.0609742, -0.0567194, -0.0239254, 0.998103
561.35, 377.115, -13.4403, -0.514036, 0.857712, -0.00988011, -0.855886, -0.513637, -0.0603109, -0.0568041, -0.0225457, 0.998131
561.083, 376.672, -13.463, -0.515861, 0.856606, -0.0106505, -0.854797, -0.515514, -0.0597259, -0.0566521, -0.0217062, 0.998158
560.836, 376.259, -13.4871, -0.516926, 0.855952, -0.0115707, -0.854165, -0.516644, -0.0589978, -0.0564772, -0.0206142, 0.998191
560.56, 375.805, -13.5151, -0.517467, 0.855607, -0.0128389, -0.853863, -0.51728, -0.0577964, -0.0560923, -0.018945, 0.998246
560.305, 375.382, -13.5421, -0.517815, 0.85538, -0.0139208, -0.853668, -0.517704, -0.0568612, -0.0558448, -0.0175598, 0.998285
560.023, 374.914, -13.5698, -0.517783, 0.855389, -0.0145309, -0.853687, -0.517713, -0.0564917, -0.0558451, -0.0168456, 0.998297
559.76, 374.479, -13.595, -0.517707, 0.855432, -0.0147004, -0.853721, -0.517645, -0.0565995, -0.0560266, -0.016752, 0.998289
559.47, 373.999, -13.6222, -0.517669, 0.855455, -0.0146724, -0.85372, -0.517598, -0.0570458, -0.0563945, -0.0170047, 0.998264
559.202, 373.552, -13.6468, -0.517608, 0.855491, -0.0146968, -0.853755, -0.517538, -0.0570626, -0.0564228, -0.0169886, 0.998262
558.906, 373.059, -13.6791, -0.517529, 0.855538, -0.0148064, -0.85383, -0.517474, -0.0565274, -0.0560232, -0.0166124, 0.998291
558.631, 372.601, -13.7075, -0.517648, 0.855449, -0.0157499, -0.853752, -0.517653, -0.0560588, -0.0561084, -0.0155722, 0.998303
558.328, 372.098, -13.7415, -0.517975, 0.855244, -0.0161139, -0.853558, -0.518004, -0.0557791, -0.0560518, -0.015138, 0.998313
558.045, 371.629, -13.7714, -0.518511, 0.85491, -0.0165755, -0.853228, -0.518568, -0.0555702, -0.056103, -0.014671, 0.998317
557.732, 371.114, -13.8056, -0.518677, 0.854795, -0.017295, -0.853112, -0.518777, -0.055419, -0.0563442, -0.01399, 0.998313
557.441, 370.635, -13.8385, -0.518646, 0.854805, -0.0177099, -0.853114, -0.518769, -0.0554479, -0.0565845, -0.0136492, 0.998305
557.122, 370.107, -13.8759, -0.51894, 0.854637, -0.0172157, -0.85295, -0.519033, -0.0555063, -0.0563732, -0.0141203, 0.99831
556.827, 369.617, -13.911, -0.51967, 0.854195, -0.0171624, -0.852545, -0.519768, -0.0548541, -0.0557765, -0.0138743, 0.998347
556.5, 369.076, -13.9459, -0.520567, 0.853638, -0.0176598, -0.852016, -0.520699, -0.0542295, -0.0554878, -0.0131837, 0.998372
556.195, 368.575, -13.9797, -0.52097, 0.853388, -0.0178901, -0.851767, -0.521115, -0.0541466, -0.0555308, -0.0129705, 0.998373
555.859, 368.024, -14.0168, -0.521552, 0.853061, -0.0164732, -0.851386, -0.521599, -0.0554682, -0.0559102, -0.0149045, 0.998325
555.549, 367.512, -14.0527, -0.52283, 0.852301, -0.0152301, -0.850594, -0.522791, -0.0563899, -0.0560233, -0.0165277, 0.998293
555.206, 366.948, -14.0934, -0.524388, 0.851357, -0.0144669, -0.849629, -0.524292, -0.0569958, -0.0561086, -0.0175964, 0.99827
554.888, 366.426, -14.1292, -0.526099, 0.850312, -0.0137406, -0.848586, -0.525955, -0.0572126, -0.0558755, -0.0184394, 0.998267
554.536, 365.853, -14.167, -0.528381, 0.848897, -0.0136737, -0.847212, -0.528242, -0.056499, -0.0551849, -0.0182684, 0.998309
554.209, 365.323, -14.2009, -0.531004, 0.847273, -0.0128137, -0.845615, -0.530816, -0.05629, -0.0544947, -0.0190547, 0.998332
553.848, 364.742, -14.2401, -0.533662, 0.845628, -0.0108724, -0.844021, -0.533369, -0.0560878, -0.0532284, -0.0207554, 0.998367
553.514, 364.206, -14.2729, -0.536234, 0.84402, -0.00919212, -0.842443, -0.535844, -0.0562172, -0.0523739, -0.0224017, 0.998376
553.145, 363.619, -14.3117, -0.539121, 0.842191, -0.00794278, -0.840624, -0.538652, -0.0566147, -0.0519588, -0.0238453, 0.998365
552.803, 363.08, -14.3474, -0.541921, 0.840395, -0.00762297, -0.838833, -0.541428, -0.0567097, -0.0517858, -0.0243377, 0.998362
552.426, 362.49, -14.3855, -0.54552, 0.838071, -0.00678411, -0.836511, -0.544967, -0.0570952, -0.0515469, -0.0254716, 0.998346
552.075, 361.949, -14.4195, -0.548518, 0.836106, -0.00739064, -0.834555, -0.548001, -0.0566828, -0.0514429, -0.0249236, 0.998365
551.69, 361.359, -14.454, -0.551642, 0.834038, -0.0084689, -0.832469, -0.551178, -0.0565516, -0.0518341, -0.0241461, 0.998364
551.333, 360.817, -14.4874, -0.554419, 0.832193, -0.00864134, -0.830603, -0.553951, -0.0568927, -0.0521326, -0.0243649, 0.998343
550.942, 360.226, -14.5263, -0.557574, 0.830087, -0.00817597, -0.828505, -0.557073, -0.0569909, -0.051862, -0.0250028, 0.998341
550.58, 359.684, -14.5635, -0.560458, 0.828149, -0.00749664, -0.826623, -0.559935, -0.0562816, -0.0508071, -0.0253466, 0.998387
550.182, 359.092, -14.5994, -0.563682, 0.825962, -0.0070281, -0.824489, -0.563149, -0.0555123, -0.0498089, -0.0254967, 0.998433
549.814, 358.55, -14.6324, -0.566609, 0.823952, -0.00750204, -0.822482, -0.566101, -0.0552533, -0.049773, -0.0251367, 0.998444
549.41, 357.959, -14.6656, -0.56961, 0.821875, -0.0081141, -0.820359, -0.569111, -0.0558892, -0.0505518, -0.0251786, 0.998404
549.035, 357.417, -14.7014, -0.572457, 0.819891, -0.00842686, -0.818387, -0.571978, -0.0555272, -0.0503462, -0.0248905, 0.998422
548.625, 356.826, -14.7364, -0.575707, 0.817615, -0.00823811, -0.816096, -0.575201, -0.0559495, -0.0504837, -0.0254874, 0.9984
548.245, 356.286, -14.7704, -0.578402, 0.815711, -0.00817872, -0.814193, -0.577888, -0.055998, -0.0504045, -0.0257303, 0.998397
547.828, 355.696, -14.8066, -0.58133, 0.813633, -0.00759466, -0.81216, -0.580795, -0.0554277, -0.0495087, -0.0260537, 0.998434
547.443, 355.154, -14.8385, -0.584014, 0.811715, -0.00674557, -0.810296, -0.583449, -0.0548403, -0.0484504, -0.0265616, 0.998472
547.02, 354.563, -14.8719, -0.586926, 0.809619, -0.00591915, -0.808238, -0.586323, -0.0545652, -0.0476475, -0.0272416, 0.998493
546.63, 354.021, -14.901, -0.589494, 0.807758, -0.00477212, -0.8064, -0.588827, -0.0547939, -0.0470702, -0.0284525, 0.998486
546.201, 353.431, -14.9346, -0.592292, 0.805715, -0.00365563, -0.804358, -0.591546, -0.0555112, -0.0468887, -0.0299384, 0.998451
545.806, 352.889, -14.9641, -0.59524, 0.803543, -0.00271932, -0.802133, -0.594389, -0.0573087, -0.0476663, -0.0319312, 0.998353
545.372, 352.299, -14.9933, -0.598098, 0.801422, -0.00120717, -0.799956, -0.597094, -0.0595671, -0.0484592, -0.0346613, 0.998224
544.972, 351.757, -15.0233, -0.600673, 0.799494, 0.000585122, -0.798049, -0.599543, -0.0605556, -0.048063, -0.0368411, 0.998165
544.531, 351.166, -15.057, -0.603112, 0.797654, 0.00226546, -0.796277, -0.601899, -0.0605071, -0.0469001, -0.0382965, 0.998165
544.125, 350.622, -15.0827, -0.605115, 0.796131, 0.00337605, -0.794794, -0.603842, -0.060645, -0.0462427, -0.0393805, 0.998154
543.679, 350.03, -15.1116, -0.606644, 0.794962, 0.00432416, -0.793635, -0.605298, -0.0613001, -0.0461138, -0.0406191, 0.99811
543.268, 349.486, -15.1398, -0.607925, 0.793976, 0.00536189, -0.792681, -0.606518, -0.0615941, -0.0456521, -0.0416949, 0.998087
542.817, 348.891, -15.1713, -0.608612, 0.793442, 0.00641698, -0.792191, -0.607155, -0.0616142, -0.0449912, -0.0425826, 0.998079
542.403, 348.344, -15.1951, -0.60909, 0.793073, 0.00671115, -0.791823, -0.607606, -0.061899, -0.0450127, -0.0430161, 0.99806
541.949, 347.747, -15.2261, -0.609324, 0.792891, 0.00694232, -0.79164, -0.607818, -0.062158, -0.0450649, -0.0433702, 0.998042
541.531, 347.195, -15.2526, -0.609588, 0.79269, 0.00664215, -0.791401, -0.608071, -0.0627237, -0.0456816, -0.0434922, 0.998009
541.074, 346.594, -15.2821, -0.609759, 0.792567, 0.00565854, -0.791206, -0.60826, -0.0633409, -0.04676, -0.0430998, 0.997976
540.653, 346.04, -15.3082, -0.610128, 0.792287, 0.00495766, -0.790869, -0.608636, -0.0639485, -0.0476481, -0.0429376, 0.997941
540.192, 345.435, -15.3438, -0.610535, 0.791975, 0.00478562, -0.790537, -0.609039, -0.0642031, -0.0479326, -0.0429815, 0.997925
539.768, 344.88, -15.3745, -0.610661, 0.791874, 0.00526557, -0.790413, -0.609101, -0.0651434, -0.0483781, -0.0439425, 0.997862
539.304, 344.273, -15.4082, -0.610764, 0.791793, 0.00567992, -0.79034, -0.609174, -0.0653497, -0.0482834, -0.0444023, 0.997846
538.878, 343.713, -15.4388, -0.61091, 0.791677, 0.00603625, -0.790249, -0.609311, -0.0651664, -0.0479128, -0.0445809, 0.997856
538.412, 343.102, -15.4743, -0.610871, 0.791708, 0.00588115, -0.790292, -0.609297, -0.0647792, -0.0477028, -0.0442196, 0.997882
537.984, 342.541, -15.5063, -0.610636, 0.791887, 0.00623741, -0.790495, -0.609054, -0.0645783, -0.0473398, -0.0443645, 0.997893
537.517, 341.927, -15.5396, -0.610228, 0.792189, 0.00761, -0.790841, -0.608566, -0.0649455, -0.0468179, -0.0456498, 0.99786
537.088, 341.362, -15.5676, -0.609729, 0.79256, 0.00887789, -0.791245, -0.607984, -0.0654743, -0.0464947, -0.0469461, 0.997815
536.62, 340.746, -15.599, -0.609123, 0.793011, 0.0101289, -0.79172, -0.607285, -0.0662201, -0.0463621, -0.0483554, 0.997754
536.189, 340.178, -15.629, -0.60851, 0.793468, 0.011142, -0.792171, -0.606569, -0.0673658, -0.0466943, -0.0498191, 0.997666
535.721, 339.558, -15.6621, -0.608103, 0.793758, 0.0126426, -0.792457, -0.606006, -0.0690527, -0.0471497, -0.0520099, 0.997533
535.291, 338.987, -15.6911, -0.607693, 0.794045, 0.0141724, -0.792744, -0.605434, -0.0707581, -0.0476047, -0.0542343, 0.997393
534.822, 338.364, -15.7213, -0.607168, 0.794426, 0.015305, -0.793107, -0.604766, -0.0723903, -0.0482528, -0.0560916, 0.997259
534.393, 337.79, -15.7491, -0.606888, 0.794621, 0.0162628, -0.793299, -0.604372, -0.0735571, -0.0486212, -0.0575421, 0.997158
533.923, 337.163, -15.7821, -0.606772, 0.79468, 0.0176299, -0.793358, -0.604095, -0.0751775, -0.049092, -0.0596024, 0.997014
533.49, 336.587, -15.8151, -0.606745, 0.794682, 0.01846, -0.793347, -0.603949, -0.0764613, -0.0496135, -0.0610377, 0.996902
533.018, 335.957, -15.8501, -0.60704, 0.794442, 0.0191124, -0.79308, -0.604127, -0.0778148, -0.050273, -0.0623943, 0.996785
532.56, 335.347, -15.8838, -0.607431, 0.794145, 0.0189894, -0.792751, -0.604492, -0.0783271, -0.0507242, -0.0626322, 0.996747
532.11, 334.75, -15.9182, -0.607515, 0.794073, 0.0193054, -0.792695, -0.604555, -0.0784069, -0.0505897, -0.0629367, 0.996734
531.673, 334.172, -15.9539, -0.607604, 0.793962, 0.021029, -0.792694, -0.604556, -0.0784111, -0.0495422, -0.0643124, 0.996699
531.196, 333.538, -15.9896, -0.607472, 0.794028, 0.0222953, -0.792883, -0.604418, -0.0775639, -0.0481123, -0.0647955, 0.996738
530.757, 332.957, -16.0205, -0.6072, 0.794222, 0.0228143, -0.793151, -0.604179, -0.076673, -0.0471114, -0.064651, 0.996795
530.279, 332.322, -16.0568, -0.607162, 0.794225, 0.023695, -0.793217, -0.604108, -0.0765494, -0.0464831, -0.0652731, 0.996784
529.838, 331.739, -16.0907, -0.606812, 0.794481, 0.0240561, -0.793496, -0.60374, -0.0765668, -0.0463072, -0.0655501, 0.996774
529.358, 331.102, -16.128, -0.606741, 0.794537, 0.0239985, -0.793547, -0.603672, -0.0765747, -0.0463543, -0.065505, 0.996775
528.917, 330.516, -16.1617, -0.606665, 0.794575, 0.0246728, -0.793598, -0.603521, -0.0772348, -0.0464783, -0.0664359, 0.996708
528.436, 329.876, -16.1987, -0.606522, 0.794662, 0.0253698, -0.793709, -0.603313, -0.0777157, -0.0464518, -0.0672725, 0.996653
527.995, 329.287, -16.23, -0.606336, 0.794788, 0.0258549, -0.793838, -0.603062, -0.0783477, -0.0466777, -0.0680296, 0.996591
527.513, 328.643, -16.2663, -0.606152, 0.794955, 0.0250514, -0.793942, -0.602906, -0.0784897, -0.0472922, -0.067466, 0.9966
527.07, 328.053, -16.297, -0.606088, 0.795013, 0.0247314, -0.7939, -0.602749, -0.0801008, -0.0487744, -0.0681824, 0.99648
526.586, 327.409, -16.3321, -0.605796, 0.795244, 0.0244675, -0.79402, -0.602343, -0.081945, -0.0504284, -0.0690696, 0.996336
526.141, 326.817, -16.3673, -0.605659, 0.795352, 0.0243529, -0.794048, -0.602115, -0.0833374, -0.0516194, -0.0698114, 0.996224
525.656, 326.171, -16.4046, -0.605238, 0.79566, 0.0247503, -0.794331, -0.601605, -0.0843206, -0.0522006, -0.0706939, 0.996131
525.211, 325.576, -16.4424, -0.604825, 0.79596, 0.0252005, -0.794666, -0.601174, -0.084235, -0.0518978, -0.0709734, 0.996127
524.724, 324.926, -16.4818, -0.604167, 0.796474, 0.0247371, -0.795171, -0.600579, -0.0837116, -0.0518175, -0.0702461, 0.996183
524.278, 324.329, -16.5169, -0.60366, 0.796879, 0.024051, -0.795562, -0.600157, -0.0830218, -0.0517239, -0.069251, 0.996257
523.79, 323.677, -16.5576, -0.603436, 0.797053, 0.0239136, -0.795746, -0.599968, -0.0826191, -0.0515043, -0.0688845, 0.996294
523.343, 323.079, -16.5945, -0.603062, 0.797337, 0.0238781, -0.79604, -0.599613, -0.0823689, -0.0513582, -0.0686815, 0.996316
522.855, 322.423, -16.6353, -0.602456, 0.797786, 0.0241846, -0.796485, -0.598965, -0.0827793, -0.0515544, -0.0691336, 0.996274
522.408, 321.821, -16.6713, -0.601881, 0.798228, 0.0239013, -0.79687, -0.598357, -0.0834723, -0.0523285, -0.0692866, 0.996223
521.919, 321.163, -16.7115, -0.601451, 0.798567, 0.0233932, -0.797153, -0.59793, -0.0838261, -0.0529532, -0.0690652, 0.996206
521.471, 320.561, -16.7505, -0.600973, 0.798922, 0.0235807, -0.797508, -0.597429, -0.0840232, -0.0530402, -0.0693014, 0.996185
520.982, 319.902, -16.7922, -0.600556, 0.799204, 0.0246057, -0.797843, -0.596936, -0.0843458, -0.0527215, -0.0702858, 0.996133
520.534, 319.295, -16.8309, -0.600068, 0.799497, 0.0268971, -0.798277, -0.596303, -0.0847071, -0.0516842, -0.0723014, 0.996043
520.044, 318.633, -16.8759, -0.59939, 0.799922, 0.0292717, -0.798882, -0.595518, -0.0845283, -0.0501842, -0.0740501, 0.995991
519.596, 318.024, -16.9174, -0.598588, 0.800451, 0.0311568, -0.799549, -0.594624, -0.0845153, -0.0491238, -0.0755012, 0.995935
519.106, 317.358, -16.962, -0.597581, 0.80113, 0.0329705, -0.800333, -0.593484, -0.0851092, -0.0486161, -0.077247, 0.995826
518.659, 316.745, -16.999, -0.59688, 0.801601, 0.0341966, -0.800836, -0.592626, -0.0863541, -0.0489558, -0.0789289, 0.995677
518.17, 316.075, -17.0389, -0.596258, 0.802061, 0.0342614, -0.801253, -0.591931, -0.0872408, -0.0496921, -0.0794702, 0.995598
517.721, 315.462, -17.0778, -0.595722, 0.802462, 0.0341908, -0.801603, -0.591331, -0.0880916, -0.0504721, -0.0798856, 0.995525
517.231, 314.791, -17.12, -0.594949, 0.803046, 0.0339485, -0.802119, -0.590503, -0.0889418, -0.0513776, -0.0801466, 0.995458
516.78, 314.176, -17.1595, -0.594104, 0.803674, 0.0338908, -0.802718, -0.58963, -0.0893307, -0.0518097, -0.0802765, 0.995425
516.289, 313.503, -17.2048, -0.593549, 0.804082, 0.0339356, -0.803129, -0.589076, -0.089297, -0.0518116, -0.0802567, 0.995427
515.833, 312.877, -17.2447, -0.592991, 0.804501, 0.0337728, -0.80355, -0.588556, -0.0889342, -0.0516704, -0.0798752, 0.995465
515.341, 312.201, -17.2875, -0.59263, 0.804772, 0.0336352, -0.803816, -0.588215, -0.0887905, -0.0516714, -0.0796564, 0.995482
514.891, 311.578, -17.3269, -0.592417, 0.804941, 0.0333405, -0.80395, -0.588002, -0.0889807, -0.05202, -0.0795178, 0.995475
514.398, 310.898, -17.368, -0.592023, 0.805298, 0.0316944, -0.804172, -0.587691, -0.0890379, -0.0530755, -0.0782002, 0.995524
513.945, 310.274, -17.4058, -0.591835, 0.805523, 0.029381, -0.804198, -0.587601, -0.0893872, -0.0547392, -0.0765307, 0.995563
513.45, 309.593, -17.4503, -0.591481, 0.805902, 0.0259319, -0.804309, -0.587432, -0.0895077, -0.0569012, -0.0737994, 0.995648
512.994, 308.968, -17.4912, -0.590981, 0.806363, 0.0228052, -0.804543, -0.587117, -0.0894693, -0.0587554, -0.0712224, 0.995728
512.497, 308.285, -17.5386, -0.5905, 0.806778, 0.020472, -0.804824, -0.586813, -0.0889332, -0.0597361, -0.0689914, 0.995827
512.04, 307.657, -17.583, -0.58995, 0.807197, 0.019809, -0.805244, -0.586361, -0.0881082, -0.0595055, -0.0679305, 0.995914
511.542, 306.968, -17.6308, -0.589347, 0.807616, 0.0206584, -0.805749, -0.585744, -0.087597, -0.0586442, -0.0682705, 0.995942
511.086, 306.335, -17.6744, -0.588762, 0.807995, 0.0224307, -0.806249, -0.585058, -0.0875752, -0.0576371, -0.0696457, 0.995905
510.589, 305.641, -17.72, -0.588398, 0.808201, 0.0244809, -0.806591, -0.58457, -0.087693, -0.0565627, -0.0713445, 0.995847
510.134, 305.002, -17.7612, -0.588019, 0.808423, 0.0261831, -0.806927, -0.584087, -0.0878078, -0.0556927, -0.0727605, 0.995793
509.636, 304.306, -17.8062, -0.58809, 0.80834, 0.0271388, -0.806938, -0.584135, -0.0873919, -0.0547897, -0.0732936, 0.995804
509.179, 303.667, -17.8487, -0.58814, 0.808276, 0.0279481, -0.806952, -0.584167, -0.0870486, -0.054033, -0.0737496, 0.995812
508.679, 302.971, -17.8935, -0.588261, 0.808159, 0.0287719, -0.806882, -0.584221, -0.0873349, -0.0537714, -0.0745912, 0.995763
508.218, 302.331, -17.9359, -0.588315, 0.808098, 0.0293777, -0.806825, -0.584185, -0.0881009, -0.0540322, -0.0755337, 0.995678
507.717, 301.634, -17.9845, -0.588652, 0.807845, 0.0295833, -0.806494, -0.584378, -0.0898389, -0.0552881, -0.0767426, 0.995517
507.256, 300.993, -18.0273, -0.589031, 0.80757, 0.0295635, -0.806067, -0.584548, -0.0925169, -0.0574326, -0.0783254, 0.995272
506.753, 300.296, -18.0775, -0.58946, 0.80729, 0.0286336, -0.805595, -0.584867, -0.0945923, -0.0596165, -0.0788254, 0.995104
506.291, 299.656, -18.1268, -0.590104, 0.806863, 0.0273745, -0.805013, -0.585508, -0.0955721, -0.0610856, -0.0784343, 0.995046
505.785, 298.959, -18.1804, -0.590457, 0.806647, 0.0261047, -0.804739, -0.585987, -0.0949459, -0.0612908, -0.0770689, 0.99514
505.321, 298.319, -18.2299, -0.590765, 0.806439, 0.0255446, -0.80461, -0.58648, -0.0929719, -0.0599948, -0.0754779, 0.995341
504.814, 297.62, -18.2812, -0.590916, 0.806354, 0.0247147, -0.804592, -0.586842, -0.0908206, -0.05873, -0.0735527, 0.995561
504.349, 296.979, -18.324, -0.591158, 0.806221, 0.0232617, -0.804391, -0.587213, -0.0902033, -0.0590642, -0.0720359, 0.995652
503.84, 296.282, -18.3732, -0.591238, 0.806219, 0.0211717, -0.804249, -0.587428, -0.0900633, -0.0601739, -0.0702762, 0.995711
503.374, 295.642, -18.4187, -0.591421, 0.806129, 0.0194279, -0.803999, -0.587672, -0.0907111, -0.0617076, -0.0692684, 0.995688
502.865, 294.946, -18.4688, -0.591314, 0.806247, 0.0176985, -0.804039, -0.587717, -0.0900583, -0.0622075, -0.067483, 0.995779
502.399, 294.307, -18.5164, -0.591269, 0.806286, 0.0174475, -0.804206, -0.587846, -0.0876931, -0.0604492, -0.0658816, 0.995995
501.891, 293.609, -18.5703, -0.591178, 0.80632, 0.0188744, -0.804512, -0.587869, -0.0846791, -0.0571829, -0.0652451, 0.996229
501.427, 292.966, -18.616, -0.591293, 0.806201, 0.0203063, -0.804546, -0.587972, -0.0836278, -0.0554814, -0.0657859, 0.99629
500.922, 292.267, -18.6643, -0.591546, 0.805994, 0.0211444, -0.804367, -0.588145, -0.084136, -0.0553771, -0.0667782, 0.99623
500.459, 291.625, -18.7031, -0.592221, 0.8055, 0.0210805, -0.803763, -0.588691, -0.0860748, -0.0569234, -0.067919, 0.996066
499.953, 290.93, -18.7436, -0.592622, 0.805221, 0.0204479, -0.803366, -0.589038, -0.0873985, -0.0583305, -0.0682214, 0.995964
499.487, 290.293, -18.7883, -0.59289, 0.805026, 0.0203902, -0.803231, -0.589382, -0.0863023, -0.057458, -0.0675458, 0.99606
498.979, 289.6, -18.841, -0.592909, 0.805008, 0.0205355, -0.803411, -0.589617, -0.082963, -0.0546778, -0.065688, 0.996341
498.514, 288.962, -18.885, -0.592632, 0.805179, 0.0217513, -0.80374, -0.589371, -0.0815068, -0.0528079, -0.065786, 0.996435
498.009, 288.268, -18.9333, -0.592624, 0.80513, 0.0237224, -0.803808, -0.589241, -0.081776, -0.0518621, -0.0675307, 0.996368
497.547, 287.631, -18.9737, -0.593077, 0.804743, 0.0254646, -0.803453, -0.589484, -0.0834993, -0.0521846, -0.0699811, 0.996182
497.044, 286.938, -19.0177, -0.593589, 0.804319, 0.0269015, -0.80305, -0.589808, -0.0850696, -0.0525564, -0.0720997, 0.996012
496.581, 286.303, -19.0544, -0.593783, 0.804141, 0.0279058, -0.802853, -0.589817, -0.0868466, -0.0533776, -0.0739722, 0.995831
496.078, 285.613, -19.0993, -0.594213, 0.803812, 0.0282197, -0.802496, -0.590157, -0.0878377, -0.053951, -0.0748405, 0.995735
495.615, 284.98, -19.1401, -0.594649, 0.803456, 0.0291758, -0.802175, -0.590486, -0.0885466, -0.0539153, -0.0760583, 0.995645
495.112, 284.291, -19.1866, -0.59498, 0.803154, 0.0307184, -0.802011, -0.590758, -0.088224, -0.0527102, -0.0771279, 0.995627
494.652, 283.659, -19.2243, -0.595213, 0.802904, 0.032647, -0.801936, -0.590926, -0.0877814, -0.0511881, -0.0784295, 0.995605
494.15, 282.971, -19.2664, -0.595518, 0.802604, 0.0344267, -0.801823, -0.591213, -0.0868691, -0.049368, -0.0793363, 0.995625
493.691, 282.341, -19.3057, -0.596046, 0.802156, 0.0357077, -0.801526, -0.591752, -0.08594, -0.0478071, -0.0798449, 0.99566
493.19, 281.655, -19.3455, -0.596721, 0.801592, 0.037072, -0.801096, -0.592397, -0.0855037, -0.0465778, -0.08072, 0.995648
492.731, 281.028, -19.3798, -0.597285, 0.801145, 0.0376308, -0.800699, -0.592938, -0.0854661, -0.046158, -0.0811787, 0.99563
492.229, 280.347, -19.4169, -0.597551, 0.800935, 0.0379027, -0.800525, -0.593214, -0.0851838, -0.0457422, -0.0812437, 0.995644
491.77, 279.722, -19.4519, -0.59763, 0.800893, 0.0375421, -0.800467, -0.593333, -0.0849002, -0.045721, -0.0807901, 0.995682
491.269, 279.043, -19.4919, -0.597825, 0.800755, 0.0373757, -0.800342, -0.59358, -0.0843585, -0.0453651, -0.080345, 0.995734
490.811, 278.421, -19.5255, -0.597984, 0.800597, 0.0381999, -0.800261, -0.593718, -0.0841508, -0.044691, -0.0808907, 0.995721
490.312, 277.744, -19.5618, -0.598097, 0.800522, 0.03802, -0.800225, -0.593935, -0.0829509, -0.0438226, -0.0800372, 0.995828
489.855, 277.124, -19.5907, -0.598077, 0.800545, 0.0378333, -0.800274, -0.593997, -0.0820292, -0.0431952, -0.0793368, 0.995912
489.359, 276.449, -19.6247, -0.597849, 0.800699, 0.0381788, -0.800528, -0.593893, -0.0802855, -0.0416104, -0.0785619, 0.99604
488.904, 275.831, -19.6594, -0.597566, 0.800883, 0.0387486, -0.800832, -0.593734, -0.0784109, -0.0397916, -0.0778868, 0.996168
488.41, 275.159, -19.6939, -0.596918, 0.801355, 0.0389626, -0.801351, -0.593144, -0.0775604, -0.039043, -0.07752, 0.996226
487.959, 274.542, -19.7189, -0.59666, 0.801588, 0.0381255, -0.801484, -0.592851, -0.078432, -0.0402674, -0.0773541, 0.99619
487.467, 273.871, -19.7453, -0.596054, 0.802094, 0.0369473, -0.801844, -0.592199, -0.0796711, -0.0420236, -0.0771142, 0.996136
487.017, 273.257, -19.7682, -0.595911, 0.802263, 0.035562, -0.801899, -0.592102, -0.0798334, -0.0429911, -0.0760907, 0.996174
486.528, 272.589, -19.7971, -0.595575, 0.8025, 0.0358383, -0.802173, -0.591785, -0.0794268, -0.0425315, -0.0760531, 0.996196
486.08, 271.976, -19.8248, -0.595169, 0.802809, 0.03565, -0.802527, -0.591496, -0.0779923, -0.0415261, -0.0750286, 0.996316
485.593, 271.309, -19.8508, -0.594607, 0.803232, 0.0355149, -0.802952, -0.590967, -0.0776323, -0.0413686, -0.0746775, 0.996349
485.149, 270.698, -19.8755, -0.594205, 0.803534, 0.0354176, -0.80323, -0.590543, -0.0779759, -0.0417406, -0.0747822, 0.996326
484.667, 270.034, -19.905, -0.593948, 0.803722, 0.0354497, -0.803387, -0.590227, -0.0787423, -0.0423635, -0.0752486, 0.996265
484.223, 269.426, -19.9283, -0.59354, 0.804029, 0.0353124, -0.803691, -0.589842, -0.0785359, -0.0423164, -0.0749945, 0.996286
483.743, 268.765, -19.9646, -0.593192, 0.80424, 0.0363334, -0.804022, -0.589531, -0.0774779, -0.0408912, -0.0751722, 0.996332
483.302, 268.159, -19.9928, -0.592478, 0.804758, 0.0365309, -0.804591, -0.588884, -0.0764728, -0.0400296, -0.0747009, 0.996402
482.824, 267.499, -20.0188, -0.591749, 0.805285, 0.0367401, -0.805115, -0.588117, -0.0768623, -0.0402885, -0.0750631, 0.996365
482.388, 266.894, -20.0417, -0.591155, 0.805743, 0.0362479, -0.805499, -0.587479, -0.077717, -0.0413251, -0.0751404, 0.996316
481.913, 266.237, -20.0734, -0.590731, 0.80605, 0.0363427, -0.805765, -0.586969, -0.0788059, -0.0421894, -0.0758367, 0.996227
481.479, 265.635, -20.1013, -0.5904, 0.806299, 0.036177, -0.805988, -0.586624, -0.0790912, -0.0425489, -0.0758537, 0.996211
481.006, 264.979, -20.1288, -0.590046, 0.806565, 0.0360468, -0.806244, -0.586279, -0.0790422, -0.0426192, -0.075701, 0.996219
480.575, 264.378, -20.1569, -0.590193, 0.806434, 0.0365484, -0.806141, -0.586384, -0.0793194, -0.0425345, -0.0762769, 0.996179
480.105, 263.726, -20.1883, -0.590226, 0.806422, 0.0362818, -0.806132, -0.58647, -0.0787624, -0.0422376, -0.0757355, 0.996233
479.674, 263.128, -20.2134, -0.590405, 0.806303, 0.036011, -0.805985, -0.586646, -0.0789567, -0.0425373, -0.0756408, 0.996227
479.206, 262.478, -20.2392, -0.590626, 0.806115, 0.0366027, -0.805842, -0.586841, -0.078969, -0.0421781, -0.0761371, 0.996205
478.778, 261.883, -20.2649, -0.59074, 0.806052, 0.0361508, -0.805797, -0.587068, -0.0777282, -0.04143, -0.0750473, 0.996319
478.312, 261.235, -20.2928, -0.590957, 0.805947, 0.0349176, -0.805653, -0.587427, -0.0765008, -0.0411441, -0.0733402, 0.996458
477.884, 260.643, -20.3162, -0.591038, 0.805961, 0.0331718, -0.805569, -0.58763, -0.0758219, -0.0416168, -0.0715358, 0.996569
477.418, 260.001, -20.3413, -0.590906, 0.806157, 0.0306598, -0.8056, -0.587625, -0.0755289, -0.0428717, -0.0693301, 0.996672
476.991, 259.412, -20.363, -0.590671, 0.80638, 0.0292946, -0.805704, -0.587412, -0.0760876, -0.0441476, -0.0685456, 0.996671
476.527, 258.773, -20.3893, -0.590444, 0.806545, 0.0293365, -0.805861, -0.587168, -0.0763056, -0.0443185, -0.0686953, 0.996653
476.103, 258.185, -20.416, -0.590228, 0.806642, 0.0309732, -0.806093, -0.586915, -0.0757984, -0.0429636, -0.0697056, 0.996642
475.644, 257.545, -20.4448, -0.590334, 0.806509, 0.032394, -0.806095, -0.587022, -0.0749364, -0.0414209, -0.0703502, 0.996662
475.223, 256.958, -20.4666, -0.590586, 0.806256, 0.0340641, -0.80594, -0.587165, -0.075489, -0.0408621, -0.0720364, 0.996565
474.767, 256.32, -20.4899, -0.591231, 0.805731, 0.0352664, -0.80542, -0.587609, -0.0775479, -0.04176, -0.074253, 0.996365
474.348, 255.738, -20.5078, -0.591736, 0.805336, 0.0358145, -0.804974, -0.587922, -0.079773, -0.0431879, -0.0760343, 0.996169
473.893, 255.105, -20.5282, -0.592298, 0.8049, 0.036308, -0.804489, -0.588304, -0.0818233, -0.0444995, -0.0776732, 0.995985
473.474, 254.527, -20.5524, -0.592595, 0.804698, 0.0359512, -0.804215, -0.588539, -0.0828332, -0.045497, -0.077999, 0.995915
473.019, 253.899, -20.5792, -0.593312, 0.804232, 0.0345138, -0.803615, -0.589277, -0.0834028, -0.046737, -0.0772197, 0.995918
472.602, 253.324, -20.6046, -0.594127, 0.803685, 0.0332238, -0.80299, -0.590182, -0.0830199, -0.0471137, -0.0760028, 0.995994
472.147, 252.701, -20.6372, -0.594459, 0.803529, 0.0309785, -0.802741, -0.590734, -0.0814914, -0.0471807, -0.073311, 0.996192
471.728, 252.132, -20.6653, -0.594148, 0.803806, 0.0297313, -0.802998, -0.590593, -0.0799625, -0.0467152, -0.0713838, 0.996354
471.274, 251.511, -20.6983, -0.593747, 0.804089, 0.0300999, -0.803374, -0.590282, -0.0784681, -0.0453279, -0.0707717, 0.996462
470.859, 250.943, -20.7251, -0.593022, 0.804609, 0.0304817, -0.803981, -0.58964, -0.0770692, -0.0440373, -0.0702104, 0.99656
470.408, 250.323, -20.753, -0.592575, 0.804951, 0.0301495, -0.804324, -0.589249, -0.0764703, -0.0437893, -0.0695643, 0.996616
469.996, 249.756, -20.7778, -0.592528, 0.804996, 0.0298863, -0.804308, -0.589147, -0.0774247, -0.0447191, -0.0699141, 0.99655
469.549, 249.139, -20.8086, -0.593043, 0.804655, 0.0288316, -0.80383, -0.589609, -0.07886, -0.0464557, -0.069943, 0.996469
469.138, 248.576, -20.8376, -0.59315, 0.804603, 0.0280522, -0.803656, -0.589652, -0.0802906, -0.048061, -0.0701687, 0.996377
468.691, 247.964, -20.8656, -0.593079, 0.804635, 0.0286388, -0.8036, -0.589365, -0.0829234, -0.0498443, -0.0721942, 0.996144
468.283, 247.403, -20.8994, -0.592901, 0.804707, 0.0302422, -0.803724, -0.589011, -0.0842193, -0.0499589, -0.0742401, 0.995988
467.841, 246.793, -20.9389, -0.593143, 0.80452, 0.0304702, -0.803612, -0.589327, -0.0830744, -0.0488782, -0.0737612, 0.996077
467.434, 246.233, -20.9684, -0.593104, 0.804535, 0.0308496, -0.803696, -0.589332, -0.0822239, -0.0479713, -0.073561, 0.996136
466.993, 245.625, -21.0027, -0.593114, 0.804516, 0.0311585, -0.803752, -0.58941, -0.0811101, -0.0468892, -0.0731512, 0.996218
466.589, 245.068, -21.0325, -0.593091, 0.804452, 0.0331541, -0.803816, -0.589261, -0.0815607, -0.0460753, -0.0750227, 0.996117
466.151, 244.462, -21.0657, -0.592889, 0.804553, 0.0343099, -0.803967, -0.588945, -0.0823462, -0.0460452, -0.0764062, 0.996013
465.75, 243.906, -21.099, -0.592752, 0.804609, 0.0353503, -0.804051, -0.588676, -0.083441, -0.0463275, -0.0778833, 0.995886
465.313, 243.302, -21.132, -0.592556, 0.804748, 0.0354566, -0.804149, -0.588392, -0.0844907, -0.0471313, -0.0785779, 0.995793
464.913, 242.749, -21.1596, -0.592765, 0.804651, 0.0341389, -0.803938, -0.588644, -0.0847495, -0.0480982, -0.0776821, 0.995817
464.478, 242.15, -21.194, -0.59286, 0.804552, 0.0348254, -0.80388, -0.588686, -0.0850034, -0.0478884, -0.0783906, 0.995772
464.078, 241.601, -21.229, -0.592704, 0.804585, 0.0366677, -0.804118, -0.588545, -0.0837166, -0.0457766, -0.0791044, 0.995815
463.643, 241.003, -21.263, -0.592408, 0.804685, 0.0391677, -0.804492, -0.588273, -0.0820188, -0.042958, -0.0800987, 0.995861
463.245, 240.455, -21.2907, -0.591925, 0.804954, 0.0409129, -0.804951, -0.587818, -0.0807661, -0.0409637, -0.0807404, 0.995893
462.812, 239.858, -21.3271, -0.591139, 0.805519, 0.0411624, -0.805555, -0.587066, -0.0802213, -0.0404548, -0.0805805, 0.995927
462.416, 239.312, -21.3524, -0.590408, 0.806207, 0.0380699, -0.805969, -0.58642, -0.0807782, -0.042799, -0.0783753, 0.996005
461.985, 238.717, -21.3782, -0.589735, 0.806868, 0.0342984, -0.806256, -0.585778, -0.0825522, -0.0465175, -0.0763372, 0.995996
461.592, 238.173, -21.4037, -0.589297, 0.807343, 0.0304462, -0.806408, -0.585476, -0.0832076, -0.0493515, -0.073586, 0.996067
461.163, 237.58, -21.4365, -0.588621, 0.807933, 0.0277388, -0.806848, -0.585006, -0.0822513, -0.0502262, -0.0707957, 0.996226
460.771, 237.036, -21.4718, -0.58781, 0.80856, 0.0266578, -0.807496, -0.584392, -0.0802228, -0.0492863, -0.0686819, 0.99642
460.345, 236.442, -21.5025, -0.587189, 0.809011, 0.0266605, -0.80799, -0.583834, -0.0793137, -0.0486003, -0.0681135, 0.996493
459.956, 235.896, -21.5258, -0.586787, 0.809313, 0.0263293, -0.80827, -0.583452, -0.0792648, -0.0487882, -0.0677927, 0.996506
459.533, 235.302, -21.5514, -0.586509, 0.80956, 0.0248978, -0.808411, -0.583233, -0.0794457, -0.0497948, -0.0667232, 0.996528
459.145, 234.757, -21.5771, -0.58627, 0.809783, 0.0232184, -0.808544, -0.583107, -0.079013, -0.0504446, -0.065096, 0.996603
458.722, 234.165, -21.6086, -0.58586, 0.810099, 0.0225149, -0.808875, -0.582812, -0.0777968, -0.0499012, -0.0637898, 0.996715
458.332, 233.622, -21.6359, -0.585307, 0.810492, 0.0227576, -0.809327, -0.582308, -0.0768601, -0.0490426, -0.0634051, 0.996782
457.909, 233.031, -21.667, -0.584733, 0.810935, 0.0217319, -0.809804, -0.581913, -0.0747921, -0.0480054, -0.0613319, 0.996962
457.522, 232.488, -21.6946, -0.58428, 0.811295, 0.0204346, -0.81013, -0.581581, -0.0738442, -0.048025, -0.0597004, 0.99706
457.1, 231.896, -21.7297, -0.583714, 0.811742, 0.0188016, -0.810494, -0.581114, -0.0735199, -0.0487533, -0.0581532, 0.997117
456.715, 231.355, -21.7607, -0.58294, 0.81234, 0.0168495, -0.810993, -0.580454, -0.0732392, -0.0497147, -0.0563589, 0.997172
456.294, 230.765, -21.7967, -0.581886, 0.81311, 0.0161489, -0.811739, -0.579458, -0.072854, -0.0498807, -0.0555014, 0.997212
455.908, 230.224, -21.8321, -0.580407, 0.814122, 0.0182545, -0.812874, -0.577888, -0.0726705, -0.0486136, -0.0570171, 0.997189
455.49, 229.631, -21.8689, -0.578944, 0.815128, 0.0197347, -0.814044, -0.576457, -0.0709226, -0.0464348, -0.0571252, 0.997287
455.109, 229.086, -21.8982, -0.577642, 0.816034, 0.020425, -0.815043, -0.575197, -0.0696753, -0.0451091, -0.0568946, 0.997361
454.694, 228.49, -21.925, -0.576399, 0.816925, 0.0199624, -0.815897, -0.573967, -0.0698165, -0.0455771, -0.0565294, 0.99736
454.316, 227.943, -21.9477, -0.575277, 0.817732, 0.0192724, -0.816626, -0.572836, -0.0705825, -0.0466777, -0.0563429, 0.99732
453.902, 227.348, -21.981, -0.574108, 0.81855, 0.0193792, -0.81743, -0.571642, -0.0709517, -0.0469996, -0.056575, 0.997291
453.524, 226.802, -22.0136, -0.573091, 0.819244, 0.0201377, -0.818171, -0.570601, -0.070785, -0.0464997, -0.0570423, 0.997288
453.112, 226.207, -22.0473, -0.571836, 0.820124, 0.0200127, -0.819084, -0.569407, -0.0698277, -0.045872, -0.0563221, 0.997358
452.734, 225.661, -22.0761, -0.570442, 0.821074, 0.0208157, -0.820072, -0.567973, -0.069912, -0.0455802, -0.0569511, 0.997336
452.325, 225.065, -22.1061, -0.568945, 0.822051, 0.0230824, -0.821128, -0.566313, -0.0709796, -0.045277, -0.0593371, 0.997211
451.952, 224.516, -22.1322, -0.567636, 0.8229, 0.0249992, -0.822053, -0.564873, -0.0717431, -0.044916, -0.0612747, 0.99711
451.546, 223.918, -22.1639, -0.565992, 0.824019, 0.0253968, -0.8232, -0.563224, -0.0715669, -0.0446684, -0.0614129, 0.997112
451.174, 223.369, -22.192, -0.564187, 0.825298, 0.0240011, -0.824412, -0.561517, -0.0710134, -0.0451302, -0.0598516, 0.997187
450.769, 222.77, -22.2211, -0.562649, 0.826381, 0.0228059, -0.825391, -0.559997, -0.0716404, -0.0464311, -0.0591322, 0.99717
450.398, 222.22, -22.2491, -0.56118, 0.827396, 0.0221784, -0.826325, -0.558511, -0.0724719, -0.0475761, -0.0589963, 0.997124
449.997, 221.621, -22.2809, -0.559182, 0.828726, 0.0229966, -0.827639, -0.556405, -0.0736685, -0.0482556, -0.060227, 0.997018
449.63, 221.07, -22.3109, -0.556996, 0.830184, 0.0234526, -0.829114, -0.554196, -0.0737349, -0.0482162, -0.0605149, 0.997002
449.232, 220.467, -22.3426, -0.55506, 0.831465, 0.0239817, -0.830437, -0.552256, -0.0733985, -0.0477842, -0.0606559, 0.997014
448.869, 219.913, -22.3685, -0.553114, 0.83274, 0.0246767, -0.831738, -0.550266, -0.0736156, -0.0477239, -0.0612423, 0.996981
448.471, 219.302, -22.4003, -0.550797, 0.83429, 0.0241226, -0.833261, -0.547998, -0.073315, -0.0479469, -0.0604822, 0.997017
448.111, 218.747, -22.4255, -0.548731, 0.835658, 0.0238741, -0.834564, -0.545894, -0.0741756, -0.0489527, -0.060627, 0.996959
447.719, 218.142, -22.4568, -0.546345, 0.837221, 0.023848, -0.836106, -0.543497, -0.0744141, -0.0493397, -0.0605952, 0.996942
447.361, 217.586, -22.4906, -0.544333, 0.838524, 0.0240705, -0.837445, -0.541514, -0.0738114, -0.0488581, -0.0603357, 0.996982
446.973, 216.978, -22.5237, -0.541998, 0.840029, 0.0242926, -0.838982, -0.539203, -0.0732746, -0.0484541, -0.0600957, 0.997016
446.618, 216.42, -22.5541, -0.539394, 0.841688, 0.0248133, -0.840663, -0.536577, -0.0732844, -0.0483683, -0.0603888, 0.997002
446.235, 215.81, -22.587, -0.536433, 0.843575, 0.0249356, -0.842574, -0.533646, -0.0727353, -0.0480509, -0.0600277, 0.99704
445.884, 215.25, -22.6148, -0.533518, 0.845422, 0.0248904, -0.844415, -0.530744, -0.0726206, -0.0481847, -0.0597623, 0.997049
445.503, 214.638, -22.6467, -0.530155, 0.847527, 0.0251849, -0.846519, -0.527362, -0.0727575, -0.0483823, -0.0598922, 0.997032
445.157, 214.076, -22.6731, -0.527019, 0.849455, 0.0260178, -0.848455, -0.524151, -0.0734166, -0.0487269, -0.0607669, 0.996962
444.782, 213.461, -22.7029, -0.523484, 0.85161, 0.026926, -0.850626, -0.52054, -0.0739784, -0.0489847, -0.0616305, 0.996896
444.441, 212.895, -22.7315, -0.520344, 0.853491, 0.0282138, -0.852559, -0.517319, -0.0743218, -0.0488374, -0.0627269, 0.996835
444.072, 212.277, -22.7654, -0.517015, 0.855483, 0.0290716, -0.854583, -0.513938, -0.0745284, -0.0488167, -0.0633764, 0.996795
443.735, 211.708, -22.7917, -0.513966, 0.857311, 0.0292661, -0.856393, -0.510858, -0.0749381, -0.0492945, -0.063579, 0.996759
443.37, 211.086, -22.8239, -0.511344, 0.858873, 0.0293953, -0.857919, -0.508188, -0.0756282, -0.0500167, -0.0638909, 0.996703
443.038, 210.514, -22.8519, -0.509602, 0.8599, 0.0296181, -0.858914, -0.506385, -0.0764288, -0.050723, -0.0643876, 0.996635
442.675, 209.89, -22.8845, -0.508003, 0.860819, 0.0303757, -0.859844, -0.504708, -0.0770575, -0.0510017, -0.0652638, 0.996564
442.344, 209.318, -22.9171, -0.506924, 0.861415, 0.0314908, -0.860489, -0.503549, -0.0774404, -0.0508512, -0.0663539, 0.9965
441.983, 208.691, -22.9487, -0.506339, 0.86176, 0.0314754, -0.860813, -0.502943, -0.0777757, -0.0511937, -0.0664754, 0.996474
441.652, 208.116, -22.9781, -0.505895, 0.862027, 0.031299, -0.861039, -0.502471, -0.0783276, -0.0517937, -0.0665752, 0.996436
441.291, 207.489, -23.0116, -0.505924, 0.861994, 0.0317417, -0.861024, -0.502463, -0.0785448, -0.0517561, -0.0670681, 0.996405
440.96, 206.913, -23.0431, -0.506409, 0.861708, 0.0317578, -0.860753, -0.502961, -0.0783204, -0.0515164, -0.0669978, 0.996422
440.598, 206.285, -23.0757, -0.507079, 0.861291, 0.0323888, -0.860347, -0.503552, -0.0789862, -0.0517207, -0.0679178, 0.996349
440.265, 205.709, -23.1081, -0.507739, 0.860868, 0.0332671, -0.859966, -0.504138, -0.0793947, -0.0515772, -0.0689204, 0.996288
439.902, 205.08, -23.1431, -0.508926, 0.860102, 0.0349233, -0.859289, -0.505198, -0.0799818, -0.0511493, -0.070714, 0.996184
439.567, 204.504, -23.1735, -0.510175, 0.859311, 0.0361385, -0.858578, -0.506366, -0.080235, -0.0506475, -0.0719617, 0.996121
439.201, 203.875, -23.2079, -0.511886, 0.858246, 0.0372315, -0.857616, -0.508042, -0.0799242, -0.0496794, -0.0728424, 0.996105
438.864, 203.299, -23.2398, -0.514208, 0.856816, 0.0381731, -0.856261, -0.510311, -0.0799989, -0.0490641, -0.0738222, 0.996064
438.493, 202.671, -23.2725, -0.516977, 0.855134, 0.0384755, -0.85461, -0.513057, -0.0800882, -0.0487461, -0.0742853, 0.996045
438.151, 202.097, -23.3039, -0.519939, 0.853315, 0.0389428, -0.852806, -0.515944, -0.0807691, -0.0488292, -0.0752057, 0.995972
437.775, 201.472, -23.3377, -0.523422, 0.851134, 0.0400047, -0.850657, -0.519269, -0.0821119, -0.049115, -0.0770095, 0.99582
437.427, 200.9, -23.3733, -0.526667, 0.849148, 0.039617, -0.848652, -0.522525, -0.0822011, -0.0491, -0.0769137, 0.995828
437.045, 200.277, -23.4086, -0.530326, 0.846847, 0.0400558, -0.846361, -0.526093, -0.083064, -0.0492694, -0.0779527, 0.995739
436.692, 199.706, -23.4389, -0.533692, 0.844702, 0.0406301, -0.844256, -0.529393, -0.0835221, -0.049042, -0.0788773, 0.995677
436.302, 199.086, -23.4789, -0.537417, 0.84234, 0.0405848, -0.841928, -0.53315, -0.0831174, -0.0483753, -0.0788382, 0.995713
435.943, 198.518, -23.5108, -0.540912, 0.840067, 0.0412403, -0.8397, -0.53657, -0.0836452, -0.0481394, -0.0798742, 0.995642
435.548, 197.9, -23.5468, -0.545121, 0.837365, 0.0407807, -0.836976, -0.540788, -0.0837793, -0.0481001, -0.0798023, 0.99565
435.182, 197.334, -23.5781, -0.548765, 0.835039, 0.0395875, -0.834576, -0.54449, -0.0837547, -0.0483835, -0.0790003, 0.9957
434.779, 196.719, -23.6109, -0.552873, 0.832365, 0.0387235, -0.831855, -0.548639, -0.0837415, -0.0484582, -0.0785108, 0.995735
434.407, 196.156, -23.6438, -0.556282, 0.830106, 0.0383894, -0.829608, -0.552096, -0.0833121, -0.0479633, -0.0781932, 0.995784
433.998, 195.543, -23.6779, -0.55975, 0.827737, 0.0391346, -0.827311, -0.555518, -0.0834036, -0.0472963, -0.0790616, 0.995747
433.622, 194.981, -23.7094, -0.562825, 0.825628, 0.0395853, -0.825278, -0.558612, -0.082878, -0.0463135, -0.0793147, 0.995773
433.208, 194.369, -23.7407, -0.566147, 0.823393, 0.0387496, -0.823022, -0.562021, -0.0822613, -0.0459553, -0.0784638, 0.995857
432.826, 193.809, -23.7695, -0.569248, 0.821326, 0.0371497, -0.820866, -0.565227, -0.0818414, -0.0462205, -0.077083, 0.995953
432.406, 193.2, -23.8037, -0.572554, 0.81906, 0.0363696, -0.81857, -0.568592, -0.0815187, -0.0460892, -0.0764449, 0.996008
432.019, 192.642, -23.8338, -0.575437, 0.81703, 0.0365309, -0.816565, -0.571464, -0.0815524, -0.0457547, -0.0767581, 0.995999
431.595, 192.035, -23.8665, -0.578403, 0.814901, 0.0372206, -0.814496, -0.574383, -0.0817311, -0.0452239, -0.0775896, 0.995959
431.205, 191.478, -23.8953, -0.581341, 0.812793, 0.0375519, -0.812412, -0.577276, -0.0820924, -0.0450463, -0.0782313, 0.995917
430.777, 190.871, -23.927, -0.58412, 0.810848, 0.0364492, -0.810393, -0.5801, -0.0821441, -0.0454623, -0.0775202, 0.995954
430.381, 190.317, -23.9574, -0.586203, 0.809394, 0.0353201, -0.808871, -0.58225, -0.0819285, -0.0457473, -0.0765962, 0.996012
429.947, 189.712, -23.9897, -0.588155, 0.808006, 0.0346365, -0.807439, -0.584228, -0.0819738, -0.0459997, -0.0761802, 0.996032
429.548, 189.159, -24.0193, -0.589544, 0.806998, 0.0345262, -0.806419, -0.585604, -0.0822038, -0.0461196, -0.0763053, 0.996017
429.111, 188.554, -24.0516, -0.590638, 0.806204, 0.0343897, -0.805636, -0.586731, -0.0818355, -0.0457986, -0.0760408, 0.996052
428.709, 188, -24.0817, -0.591605, 0.80549, 0.0344832, -0.804953, -0.587724, -0.0814301, -0.0453245, -0.0759318, 0.996082
428.27, 187.395, -24.1125, -0.59275, 0.804651, 0.0344128, -0.804119, -0.588881, -0.0813083, -0.0451598, -0.0758674, 0.996095
427.868, 186.841, -24.1378, -0.593779, 0.803919, 0.0337633, -0.803349, -0.589947, -0.0811964, -0.0453568, -0.0753365, 0.996126
427.427, 186.237, -24.1693, -0.59483, 0.803147, 0.0336448, -0.80256, -0.590982, -0.0814736, -0.0455518, -0.0754649, 0.996107
427.022, 185.684, -24.1987, -0.595817, 0.802392, 0.0341802, -0.801826, -0.591904, -0.0820005, -0.0455652, -0.076264, 0.996046
426.579, 185.079, -24.2298, -0.597049, 0.801456, 0.0346437, -0.800924, -0.593102, -0.0821608, -0.045301, -0.076801, 0.996017
426.173, 184.525, -24.2588, -0.597859, 0.800832, 0.0351095, -0.800363, -0.593928, -0.0816601, -0.0445435, -0.0769216, 0.996042
425.727, 183.921, -24.2916, -0.598314, 0.800484, 0.0352902, -0.800069, -0.594442, -0.0808012, -0.0437021, -0.0765791, 0.996105
425.319, 183.368, -24.321, -0.598647, 0.800226, 0.0355099, -0.799857, -0.594814, -0.0801539, -0.0430194, -0.0763867, 0.99615
424.872, 182.763, -24.3517, -0.598576, 0.800296, 0.0351064, -0.799925, -0.594811, -0.0795028, -0.0427442, -0.075671, 0.996216
424.463, 182.208, -24.3779, -0.598386, 0.800438, 0.0351253, -0.800061, -0.59461, -0.0796309, -0.0428537, -0.0757524, 0.996205
424.016, 181.603, -24.4058, -0.597996, 0.800722, 0.0352922, -0.80035, -0.594202, -0.0797681, -0.0429014, -0.0759471, 0.996188
423.608, 181.047, -24.4355, -0.597789, 0.800866, 0.0355179, -0.800521, -0.594004, -0.0795296, -0.0425948, -0.0759747, 0.9962
423.16, 180.441, -24.4656, -0.596921, 0.801504, 0.0357419, -0.801173, -0.59313, -0.0794851, -0.0425081, -0.0760817, 0.996195
422.75, 179.886, -24.4938, -0.595747, 0.802344, 0.036461, -0.802054, -0.591909, -0.0797077, -0.0423714, -0.0767293, 0.996151
422.305, 179.278, -24.5235, -0.594674, 0.803151, 0.0362098, -0.802838, -0.590851, -0.0796658, -0.0425891, -0.0764458, 0.996164
421.897, 178.72, -24.5533, -0.593492, 0.804034, 0.0360213, -0.803712, -0.589698, -0.0793891, -0.0425898, -0.0760676, 0.996193
421.453, 178.11, -24.585, -0.592179, 0.804983, 0.0364161, -0.804696, -0.588386, -0.0791599, -0.0422957, -0.0761807, 0.996197
421.048, 177.549, -24.6124, -0.590907, 0.805894, 0.0369253, -0.805642, -0.587098, -0.0791039, -0.0420706, -0.0764916, 0.996182
420.606, 176.936, -24.6386, -0.589427, 0.806941, 0.0377161, -0.806718, -0.58554, -0.0796864, -0.0422179, -0.0773955, 0.996106
420.203, 176.374, -24.668, -0.588385, 0.807659, 0.0386028, -0.807484, -0.58443, -0.0800691, -0.0421079, -0.0782826, 0.996042
419.763, 175.761, -24.6984, -0.587087, 0.808565, 0.0393892, -0.808405, -0.583024, -0.0810151, -0.0425411, -0.0794054, 0.995934
419.362, 175.198, -24.7259, -0.585906, 0.809388, 0.0400703, -0.809238, -0.581742, -0.0819105, -0.0429868, -0.0804182, 0.995834
418.924, 174.583, -24.7581, -0.584094, 0.810684, 0.0403217, -0.810533, -0.579896, -0.0822065, -0.0432611, -0.0806984, 0.995799
418.524, 174.019, -24.7852, -0.582365, 0.81193, 0.0402673, -0.811756, -0.578152, -0.0824223, -0.0436405, -0.080687, 0.995784
418.09, 173.402, -24.8182, -0.580364, 0.813359, 0.0402949, -0.813201, -0.576195, -0.0818713, -0.0433731, -0.080283, 0.995828
417.693, 172.836, -24.8489, -0.578459, 0.814655, 0.0415126, -0.814572, -0.574213, -0.0821653, -0.0430993, -0.0813443, 0.995754
417.262, 172.218, -24.88, -0.576391, 0.816087, 0.042141, -0.816052, -0.572131, -0.0820112, -0.0428181, -0.0816597, 0.99574
416.869, 171.65, -24.9095, -0.574407, 0.817394, 0.0438555, -0.817475, -0.570046, -0.0823505, -0.0423132, -0.0831535, 0.995638
416.442, 171.03, -24.9401, -0.571867, 0.819111, 0.0450079, -0.819262, -0.567432, -0.0826409, -0.0421531, -0.0841329, 0.995563
416.052, 170.46, -24.9692, -0.569532, 0.820707, 0.0455366, -0.820884, -0.56506, -0.0828079, -0.0422301, -0.084542, 0.995525
415.629, 169.837, -24.9978, -0.566752, 0.822593, 0.0461899, -0.822769, -0.56217, -0.0837622, -0.0429355, -0.085476, 0.995415
415.244, 169.265, -25.0239, -0.56419, 0.824328, 0.0466178, -0.824464, -0.559466, -0.0851867, -0.0441407, -0.0864961, 0.995274
414.825, 168.641, -25.0555, -0.561348, 0.826244, 0.0470059, -0.826358, -0.556527, -0.0860845, -0.0449668, -0.087167, 0.995178
414.444, 168.068, -25.0847, -0.558517, 0.828121, 0.0476892, -0.828258, -0.553627, -0.0865273, -0.0452531, -0.0878259, 0.995107
414.031, 167.442, -25.1161, -0.55531, 0.830181, 0.0492862, -0.830405, -0.550276, -0.0873163, -0.0453673, -0.0894151, 0.994961
413.656, 166.867, -25.1452, -0.552334, 0.832083, 0.0506377, -0.83239, -0.547197, -0.0877596, -0.0453145, -0.0906229, 0.994854
413.249, 166.238, -25.1776, -0.548983, 0.834231, 0.0517356, -0.834622, -0.543805, -0.0876508, -0.0449869, -0.0912985, 0.994807
412.879, 165.66, -25.205, -0.545964, 0.836154, 0.0526242, -0.836579, -0.540684, -0.0883011, -0.0453803, -0.0922334, 0.994703
412.477, 165.029, -25.2353, -0.542667, 0.838234, 0.0536262, -0.838688, -0.537252, -0.0892411, -0.0459942, -0.0934039, 0.994565
412.111, 164.45, -25.2683, -0.539699, 0.840075, 0.0547614, -0.840603, -0.534202, -0.0895296, -0.0459579, -0.0943516, 0.994478
411.714, 163.816, -25.3024, -0.5365, 0.842033, 0.0561117, -0.842654, -0.530908, -0.0898391, -0.0458573, -0.0954814, 0.994374
411.352, 163.235, -25.332, -0.533031, 0.844149, 0.0573607, -0.844843, -0.527329, -0.0903558, -0.0460258, -0.0966232, 0.994256
410.961, 162.599, -25.3633, -0.529641, 0.846151, 0.0592388, -0.846939, -0.52371, -0.0917666, -0.0466243, -0.0987751, 0.994017
410.605, 162.016, -25.394, -0.526295, 0.848148, 0.060494, -0.848991, -0.520202, -0.0927599, -0.047205, -0.100178, 0.993849
410.219, 161.38, -25.4278, -0.522358, 0.850554, 0.0608329, -0.851389, -0.516216, -0.0930502, -0.0477413, -0.100398, 0.993801
409.868, 160.795, -25.4632, -0.518632, 0.852784, 0.0614838, -0.853665, -0.51247, -0.092899, -0.0477142, -0.100667, 0.993775
409.487, 160.156, -25.4984, -0.514364, 0.855332, 0.0619407, -0.856234, -0.508187, -0.0927807, -0.0478809, -0.100759, 0.993758
409.142, 159.568, -25.5297, -0.510451, 0.857625, 0.0626062, -0.858563, -0.504231, -0.0928467, -0.0480597, -0.101145, 0.99371
408.77, 158.926, -25.5651, -0.506041, 0.860187, 0.0632532, -0.861171, -0.499813, -0.0925798, -0.0480212, -0.101321, 0.993694
408.432, 158.335, -25.5964, -0.502133, 0.862425, 0.0639112, -0.863439, -0.495849, -0.0927716, -0.0483183, -0.101767, 0.993634
408.067, 157.689, -25.6308, -0.497863, 0.864804, 0.0651571, -0.865877, -0.491433, -0.0935381, -0.0488718, -0.102987, 0.993481
407.736, 157.096, -25.6616, -0.494199, 0.866846, 0.0659156, -0.867939, -0.487662, -0.0941673, -0.049484, -0.103748, 0.993372
407.376, 156.448, -25.697, -0.489812, 0.869299, 0.0663517, -0.870387, -0.483211, -0.0945174, -0.0501021, -0.104047, 0.99331
407.05, 155.854, -25.7319, -0.485832, 0.871504, 0.0666934, -0.87261, -0.479234, -0.0942689, -0.050194, -0.103996, 0.99331
406.698, 155.203, -25.7702, -0.481618, 0.873807, 0.0671278, -0.874951, -0.475045, -0.0937721, -0.05005, -0.103896, 0.993328
406.378, 154.605, -25.7999, -0.47744, 0.876113, 0.0669087, -0.877206, -0.470878, -0.0937186, -0.0506023, -0.103438, 0.993348
406.033, 153.952, -25.8366, -0.472361, 0.878881, 0.066667, -0.879944, -0.465874, -0.0930572, -0.0507278, -0.10262, 0.993426
405.719, 153.352, -25.8711, -0.467125, 0.881629, 0.0672658, -0.882737, -0.460643, -0.0926484, -0.0506961, -0.102656, 0.993424
405.382, 152.695, -25.9055, -0.460848, 0.884903, 0.0675779, -0.886007, -0.454363, -0.0924484, -0.051103, -0.102479, 0.993422
405.076, 152.091, -25.9376, -0.454659, 0.888016, 0.0686521, -0.889172, -0.448084, -0.0927025, -0.0515594, -0.103192, 0.993324
404.748, 151.432, -25.9752, -0.447651, 0.891455, 0.0701202, -0.892687, -0.440942, -0.0931617, -0.0521304, -0.104299, 0.993179
404.452, 150.824, -26.0079, -0.441149, 0.894606, 0.0711904, -0.895864, -0.4343, -0.0938681, -0.0530569, -0.105187, 0.993036
404.136, 150.16, -26.0443, -0.433856, 0.898156, 0.0713155, -0.899368, -0.426983, -0.0939265, -0.0539101, -0.104889, 0.993022
403.851, 149.548, -26.0775, -0.426938, 0.901482, 0.0710859, -0.902644, -0.42012, -0.0934486, -0.0543777, -0.104062, 0.993083
403.545, 148.881, -26.1165, -0.419064, 0.905193, 0.07079, -0.906313, -0.412342, -0.0925829, -0.0546156, -0.102956, 0.993185
403.27, 148.265, -26.1503, -0.411752, 0.90857, 0.0704333, -0.909634, -0.405107, -0.0919487, -0.0550088, -0.101929, 0.99327
402.977, 147.593, -26.1892, -0.4039, 0.912001, 0.0715484, -0.91313, -0.397197, -0.0918118, -0.0553137, -0.102416, 0.993203
402.713, 146.973, -26.2276, -0.396719, 0.915027, 0.0730691, -0.916281, -0.389963, -0.0914218, -0.0551592, -0.103221, 0.993128
402.431, 146.297, -26.2669, -0.388771, 0.918356, 0.0740238, -0.919676, -0.381997, -0.0909637, -0.0552602, -0.103442, 0.993099
402.177, 145.673, -26.3008, -0.381587, 0.921335, 0.074381, -0.92263, -0.374766, -0.0911292, -0.0560851, -0.1034, 0.993057
401.907, 144.993, -26.3363, -0.373895, 0.924521, 0.0739181, -0.925676, -0.367029, -0.0917234, -0.05767, -0.102719, 0.993037
401.663, 144.367, -26.3744, -0.366886, 0.927377, 0.0732587, -0.928417, -0.360057, -0.0916573, -0.0586235, -0.101642, 0.993092
401.403, 143.684, -26.4151, -0.359032, 0.930505, 0.0725005, -0.931427, -0.352268, -0.0913802, -0.0594902, -0.100337, 0.993173
401.168, 143.055, -26.4555, -0.351659, 0.933243, 0.0734445, -0.934218, -0.34485, -0.0911835, -0.059769, -0.100679, 0.993122
400.92, 142.367, -26.4941, -0.343682, 0.93617, 0.0739471, -0.937165, -0.33688, -0.0907348, -0.0600319, -0.100485, 0.993126
400.697, 141.735, -26.5318, -0.336183, 0.938788, 0.0752241, -0.93989, -0.32935, -0.0901947, -0.0598986, -0.101024, 0.993079
400.462, 141.044, -26.5742, -0.328367, 0.941395, 0.0771412, -0.942651, -0.321436, -0.0899313, -0.0598649, -0.102248, 0.992956
400.249, 140.409, -26.6134, -0.321187, 0.943748, 0.078609, -0.945082, -0.314124, -0.0902526, -0.0604827, -0.10328, 0.992812
400.024, 139.715, -26.6548, -0.313448, 0.946323, 0.0788883, -0.947612, -0.306329, -0.0905244, -0.0614995, -0.10313, 0.992765
399.821, 139.078, -26.6961, -0.306298, 0.948677, 0.0786997, -0.949911, -0.299211, -0.0902329, -0.0620541, -0.102396, 0.992806
399.607, 138.381, -26.7396, -0.298581, 0.951085, 0.0792888, -0.952337, -0.291472, -0.0899876, -0.0624754, -0.102378, 0.992782
399.415, 137.741, -26.7768, -0.291386, 0.953329, 0.0791023, -0.954544, -0.284336, -0.089441, -0.0627751, -0.101568, 0.992846
399.212, 137.042, -26.8219, -0.283809, 0.955623, 0.0789725, -0.956817, -0.276835, -0.0886817, -0.062884, -0.100731, 0.992924
399.029, 136.399, -26.8617, -0.276683, 0.957704, 0.0790485, -0.958886, -0.269746, -0.0881752, -0.0631227, -0.100195, 0.992963
398.835, 135.698, -26.9056, -0.269, 0.95987, 0.0793037, -0.961068, -0.262112, -0.0874375, -0.0631422, -0.099737, 0.993008
398.662, 135.053, -26.9451, -0.26182, 0.961915, 0.0785425, -0.963009, -0.255006, -0.0870959, -0.06375, -0.0984406, 0.993099
398.481, 134.35, -26.9915, -0.254399, 0.963999, 0.0773703, -0.964951, -0.24769, -0.086716, -0.0644303, -0.096719, 0.993224
398.319, 133.704, -27.0334, -0.24751, 0.965886, 0.0761834, -0.966714, -0.240929, -0.0861228, -0.0648299, -0.0949638, 0.993367
398.148, 132.997, -27.0798, -0.2405, 0.967668, 0.0760098, -0.96847, -0.233979, -0.0855542, -0.0650034, -0.094189, 0.99343
397.996, 132.348, -27.1215, -0.234451, 0.969174, 0.0757292, -0.969954, -0.228009, -0.0848648, -0.0649818, -0.0933505, 0.99351
397.835, 131.64, -27.1675, -0.228367, 0.970567, 0.0764764, -0.971387, -0.221885, -0.0847053, -0.0652432, -0.093632, 0.993467
397.69, 130.99, -27.2064, -0.222524, 0.971877, 0.0770556, -0.972683, -0.215958, -0.0851425, -0.0661073, -0.0938969, 0.993385
397.536, 130.281, -27.2499, -0.216139, 0.97333, 0.0768935, -0.974053, -0.209545, -0.0855032, -0.0671102, -0.0933789, 0.993366
397.398, 129.631, -27.2937, -0.210241, 0.974583, 0.0773763, -0.975319, -0.20362, -0.0853897, -0.0674639, -0.093419, 0.993339
397.251, 128.922, -27.3407, -0.203433, 0.975974, 0.0780391, -0.976765, -0.196816, -0.0848137, -0.0674166, -0.0934798, 0.993336
397.122, 128.271, -27.3855, -0.197075, 0.977226, 0.0786809, -0.978088, -0.190485, -0.0840177, -0.0671168, -0.0935147, 0.993353
396.988, 127.559, -27.4316, -0.190272, 0.978537, 0.0791285, -0.979448, -0.183717, -0.0832478, -0.0669238, -0.093342, 0.993382
396.869, 126.897, -27.4736, -0.183778, 0.979755, 0.0794139, -0.980699, -0.177268, -0.082501, -0.0667531, -0.093043, 0.993422
396.746, 126.183, -27.5195, -0.176996, 0.981058, 0.0787282, -0.981937, -0.170587, -0.0818475, -0.0668671, -0.0917929, 0.993531
396.639, 125.527, -27.5589, -0.171358, 0.982093, 0.078297, -0.982905, -0.164985, -0.0817128, -0.0673317, -0.0909607, 0.993576
396.525, 124.813, -27.6033, -0.165094, 0.983174, 0.0781828, -0.983922, -0.158705, -0.0819201, -0.0681337, -0.0904502, 0.993568
396.423, 124.158, -27.6475, -0.159396, 0.98414, 0.0778591, -0.984815, -0.153018, -0.0820065, -0.068792, -0.0897483, 0.993586
396.317, 123.445, -27.697, -0.153263, 0.985066, 0.0784609, -0.985768, -0.146856, -0.0818169, -0.0690726, -0.0898838, 0.993554
396.222, 122.789, -27.7403, -0.147061, 0.985971, 0.078959, -0.986685, -0.140624, -0.0817166, -0.0694667, -0.089925, 0.993523
396.124, 122.074, -27.7884, -0.140151, 0.986942, 0.0793899, -0.987649, -0.133677, -0.0817357, -0.0700558, -0.0898647, 0.993487
396.039, 121.417, -27.8318, -0.133949, 0.987749, 0.0800616, -0.988508, -0.127465, -0.0812689, -0.0700682, -0.0900274, 0.993471
395.951, 120.701, -27.882, -0.127395, 0.988568, 0.0806481, -0.989387, -0.120928, -0.0805601, -0.0698865, -0.0900551, 0.993482
395.874, 120.044, -27.9236, -0.121455, 0.989237, 0.0816059, -0.99008, -0.114887, -0.0808809, -0.0706349, -0.0906198, 0.993377
395.794, 119.328, -27.9709, -0.114811, 0.989979, 0.0822131, -0.990813, -0.108167, -0.0811711, -0.0714649, -0.0907772, 0.993304
395.726, 118.67, -28.0172, -0.108969, 0.990566, 0.0830931, -0.991432, -0.102245, -0.0812949, -0.0720321, -0.0912398, 0.99322
395.656, 117.954, -28.0675, -0.102614, 0.991209, 0.0835205, -0.992064, -0.0958457, -0.0813739, -0.0726534, -0.0912078, 0.993178
395.596, 117.297, -28.1152, -0.0971776, 0.991773, 0.0833218, -0.992598, -0.0904501, -0.0810399, -0.0728367, -0.0905804, 0.993222
395.535, 116.58, -28.1656, -0.0915774, 0.992308, 0.0832975, -0.993112, -0.0848701, -0.0807859, -0.0730951, -0.0901219, 0.993245
395.483, 115.921, -28.2091, -0.086398, 0.992821, 0.0827149, -0.993541, -0.0797334, -0.0807455, -0.0735707, -0.0891568, 0.993297
395.429, 115.204, -28.2573, -0.0806321, 0.99335, 0.0821878, -0.994011, -0.0740354, -0.0803788, -0.0737595, -0.0881767, 0.99337
395.383, 114.546, -28.3025, -0.0753389, 0.993768, 0.0821486, -0.994436, -0.0687954, -0.0797713, -0.0736228, -0.0877015, 0.993422
395.336, 113.829, -28.3565, -0.0694898, 0.994212, 0.0819388, -0.994859, -0.063, -0.0792933, -0.0736722, -0.0870276, 0.993478
395.297, 113.172, -28.4053, -0.0643889, 0.994671, 0.080526, -0.995137, -0.0579722, -0.0796335, -0.0745408, -0.0852619, 0.993566
395.258, 112.454, -28.4533, -0.0584778, 0.99512, 0.0794813, -0.995401, -0.0520722, -0.0804059, -0.0758748, -0.0838178, 0.993588
395.226, 111.797, -28.5022, -0.0532203, 0.99547, 0.07878, -0.995632, -0.0468369, -0.0807704, -0.0767148, -0.0827345, 0.993615
395.195, 111.079, -28.5558, -0.0475788, 0.995827, 0.0778761, -0.995846, -0.0412313, -0.0811796, -0.0776299, -0.081415, 0.993652
395.17, 110.421, -28.604, -0.0423767, 0.996096, 0.0774394, -0.996024, -0.0360405, -0.0814635, -0.0783545, -0.0805837, 0.993663
395.145, 109.704, -28.6577, -0.0368005, 0.996419, 0.0761216, -0.996201, -0.0305626, -0.0815478, -0.0789293, -0.0788334, 0.993758
395.126, 109.045, -28.7081, -0.0314812, 0.996683, 0.0750521, -0.996384, -0.0253653, -0.0810931, -0.0789203, -0.0773336, 0.993877
395.11, 108.328, -28.7673, -0.0260009, 0.996961, 0.0734291, -0.996557, -0.0200649, -0.0804508, -0.078733, -0.075268, 0.99405
395.097, 107.669, -28.8144, -0.0209665, 0.997222, 0.0714718, -0.996631, -0.0151778, -0.0805947, -0.0792861, -0.0729208, 0.994181
395.088, 106.952, -28.8704, -0.0159829, 0.997426, 0.0699032, -0.996695, -0.0103245, -0.0805703, -0.0796412, -0.0709599, 0.994295
395.083, 106.293, -28.9203, -0.0117333, 0.997561, 0.0688047, -0.996733, -0.00616951, -0.0805257, -0.0799048, -0.0695248, 0.994375
395.08, 105.576, -28.975, -0.00754082, 0.997689, 0.0675335, -0.996741, -0.00207486, -0.0806441, -0.0803175, -0.0679215, 0.994452
395.08, 104.918, -29.0237, -0.00412916, 0.997783, 0.0664201, -0.99677, 0.00122072, -0.0803046, -0.0802077, -0.0665371, 0.994555
395.082, 104.2, -29.0813, -0.00071984, 0.997894, 0.0648655, -0.996812, 0.00445876, -0.0796558, -0.0797773, -0.0647161, 0.99471
395.087, 103.542, -29.1324, 0.00160853, 0.998055, 0.0623192, -0.996816, 0.00656827, -0.0794633, -0.0797181, -0.061993, 0.994888
395.094, 102.825, -29.1871, 0.00338197, 0.998173, 0.0603291, -0.996791, 0.00818962, -0.0796222, -0.0799708, -0.0598663, 0.994998
395.101, 102.168, -29.2376, 0.00483781, 0.998296, 0.0581609, -0.996747, 0.0094927, -0.0800271, -0.0804428, -0.0575845, 0.995094
395.108, 101.451, -29.2913, 0.00664474, 0.998361, 0.0568487, -0.996687, 0.0112208, -0.0805597, -0.0810655, -0.056125, 0.995127
395.116, 100.794, -29.3437, 0.00790691, 0.998433, 0.0554061, -0.996696, 0.012348, -0.0802768, -0.0808351, -0.0545883, 0.995232
395.125, 100.077, -29.4003, 0.00899638, 0.998487, 0.0542382, -0.996701, 0.0133294, -0.0800641, -0.080666, -0.053339, 0.995313
395.134, 99.4195, -29.451, 0.00996322, 0.998533, 0.0532143, -0.996664, 0.0142271, -0.0803597, -0.080999, -0.0522361, 0.995344
395.144, 98.7034, -29.5078, 0.0107652, 0.998607, 0.0516627, -0.996629, 0.0149177, -0.080677, -0.0813353, -0.0506201, 0.995401
395.153, 98.047, -29.5615, 0.011689, 0.998669, 0.0502257, -0.996634, 0.0157118, -0.0804634, -0.0811455, -0.0491161, 0.995491
395.165, 97.3307, -29.6189, 0.0124215, 0.998707, 0.0492854, -0.996614, 0.0163716, -0.0805711, -0.0812738, -0.0481177, 0.99553
395.175, 96.6735, -29.6715, 0.0133877, 0.998751, 0.0481397, -0.996601, 0.0172417, -0.0805573, -0.0812867, -0.0468976, 0.995587
395.188, 95.9577, -29.7293, 0.0140011, 0.998832, 0.0462441, -0.996612, 0.017689, -0.0803268, -0.081051, -0.0449628, 0.995695
395.2, 95.3003, -29.779, 0.014507, 0.998865, 0.0453657, -0.996592, 0.0181287, -0.0804693, -0.0812004, -0.0440437, 0.995724
395.214, 94.5846, -29.839, 0.0150739, 0.998913, 0.0441159, -0.996589, 0.01859, -0.0804085, -0.0811412, -0.0427534, 0.995785
395.228, 93.9282, -29.8955, 0.0155176, 0.998953, 0.0430389, -0.996537, 0.018968, -0.0809559, -0.0816874, -0.0416336, 0.995788
395.242, 93.2121, -29.953, 0.0158355, 0.998986, 0.042151, -0.996465, 0.0192457, -0.0817698, -0.0824981, -0.0407072, 0.99576
395.254, 92.5556, -30.0058, 0.0163419, 0.999068, 0.0399436, -0.996475, 0.0195612, -0.0815812, -0.0822865, -0.0384696, 0.995866
395.268, 91.8402, -30.067, 0.0167985, 0.999128, 0.0382344, -0.996534, 0.0198462, -0.0807806, -0.0814689, -0.0367449, 0.995998
395.281, 91.1826, -30.12, 0.0171716, 0.999186, 0.0365015, -0.996559, 0.0200642, -0.0804175, -0.0810844, -0.034995, 0.996093
395.296, 90.4667, -30.1775, 0.01771, 0.999207, 0.0356669, -0.996591, 0.0205162, -0.0799122, -0.0805805, -0.0341301, 0.996164
395.31, 89.8097, -30.2306, 0.0182652, 0.999225, 0.0348813, -0.996634, 0.0209845, -0.0792546, -0.0799251, -0.0333163, 0.996244
395.326, 89.0935, -30.2905, 0.0188924, 0.999228, 0.0344565, -0.9966, 0.0215848, -0.07952, -0.0802023, -0.032837, 0.996238
395.341, 88.4361, -30.3453, 0.019337, 0.999244, 0.033733, -0.996547, 0.0219879, -0.0800707, -0.0807518, -0.0320682, 0.996218
395.356, 87.7193, -30.3982, 0.0199354, 0.999277, 0.0323838, -0.99648, 0.0224968, -0.0807608, -0.081431, -0.0306597, 0.996207
395.371, 87.0613, -30.4474, 0.0203682, 0.999334, 0.0302733, -0.996434, 0.0227704, -0.0812486, -0.0818839, -0.0285105, 0.996234
395.388, 86.3444, -30.5022, 0.0207274, 0.999401, 0.0277244, -0.996407, 0.0229272, -0.0815348, -0.0821215, -0.0259348, 0.996285
395.406, 85.6866, -30.5502, 0.0209251, 0.999439, 0.02615, -0.996403, 0.0229955, -0.0815617, -0.0821173, -0.0243493, 0.996325
395.424, 84.9684, -30.6029, 0.020842, 0.999483, 0.0244622, -0.996414, 0.0227724, -0.0814871, -0.0820021, -0.0226762, 0.996374
395.441, 84.3107, -30.6546, 0.0203079, 0.999526, 0.0231343, -0.996406, 0.0221368, -0.0817593, -0.0822326, -0.0213908, 0.996384
395.458, 83.5932, -30.7101, 0.0197577, 0.999571, 0.0216235, -0.996378, 0.0214746, -0.0822812, -0.0827102, -0.0199195, 0.996375
395.472, 82.9349, -30.7602, 0.0191625, 0.999614, 0.0200966, -0.996364, 0.0207615, -0.0826358, -0.0830212, -0.01844, 0.996377
395.487, 82.2177, -30.8194, 0.017728, 0.999665, 0.0188527, -0.996383, 0.0192308, -0.0827767, -0.0831115, -0.017317, 0.99639
395.5, 81.5597, -30.8746, 0.0163536, 0.999728, 0.0166544, -0.996437, 0.0176737, -0.0824736, -0.0827455, -0.0152463, 0.996454
395.512, 80.8417, -30.9341, 0.0147637, 0.999781, 0.0148382, -0.996482, 0.0159362, -0.082281, -0.0824995, -0.0135712, 0.996499
395.522, 80.1827, -30.9867, 0.0132393, 0.999833, 0.012563, -0.996506, 0.0142293, -0.0822988, -0.0824638, -0.0114296, 0.996529
395.533, 79.4647, -31.0444, 0.0112822, 0.999887, 0.00989777, -0.996526, 0.01206, -0.0824027, -0.0825127, -0.0089337, 0.99655
395.541, 78.8051, -31.0943, 0.00896019, 0.999929, 0.00788785, -0.996539, 0.00958118, -0.082572, -0.0826417, -0.00712069, 0.996554
395.548, 78.0867, -31.1502, 0.00594889, 0.999965, 0.00579998, -0.996582, 0.00640645, -0.0823566, -0.0823909, -0.00529023, 0.996586
395.553, 77.4277, -31.2065, 0.00280726, 0.999988, 0.0039799, -0.996676, 0.00312196, -0.0814077, -0.0814192, -0.00373814, 0.996673
395.556, 76.708, -31.2653, -0.000660648, 0.999997, 0.00238588, -0.996728, -0.00046563, -0.0808328, -0.0808314, -0.00243147, 0.996725
395.556, 76.0264, -31.3182, -0.00432894, 0.99999, 0.000648021, -0.996724, -0.00426246, -0.0807616, -0.080758, -0.00099551, 0.996733
395.554, 75.3278, -31.3728, -0.00838378, 0.999965, -0.000265471, -0.996695, -0.00837782, -0.0807968, -0.0807962, -0.000412789, 0.996731
395.549, 74.6674, -31.4229, -0.0126731, 0.999918, -0.00200046, -0.996634, -0.0127934, -0.0809748, -0.0809937, 0.000967527, 0.996714
395.539, 73.9472, -31.482, -0.0174215, 0.999842, -0.00358672, -0.996545, -0.0176552, -0.0811584, -0.0812088, 0.00216043, 0.996695
395.527, 73.2864, -31.5329, -0.0218355, 0.99975, -0.00470968, -0.996442, -0.0221464, -0.0813227, -0.0814067, 0.0029172, 0.996677
395.511, 72.5662, -31.591, -0.0265688, 0.999627, -0.00639557, -0.99632, -0.0270013, -0.0813503, -0.0814926, 0.00421066, 0.996665
395.493, 71.9047, -31.6441, -0.0308413, 0.999495, -0.0077064, -0.996236, -0.0313637, -0.0808039, -0.0810048, 0.0051853, 0.9967
395.47, 71.1839, -31.7001, -0.0354781, 0.999322, -0.00984891, -0.99615, -0.0361526, -0.079869, -0.0801709, 0.00697738, 0.996757
395.446, 70.5223, -31.7507, -0.0397997, 0.999127, -0.0126765, -0.996016, -0.0406825, -0.0793501, -0.0797966, 0.00946786, 0.996766
395.417, 69.8008, -31.8068, -0.0446254, 0.998903, -0.0141809, -0.995845, -0.0456078, -0.0788247, -0.079385, 0.0106044, 0.996788
395.386, 69.1393, -31.8575, -0.0490428, 0.998665, -0.016237, -0.99571, -0.0501618, -0.0777475, -0.0784581, 0.0123544, 0.996841
395.35, 68.4177, -31.9125, -0.0541904, 0.998374, -0.0176727, -0.995517, -0.0553925, -0.0766704, -0.0775246, 0.0134386, 0.9969
395.313, 67.7563, -31.9615, -0.0589397, 0.998068, -0.0196557, -0.995302, -0.0602687, -0.0757787, -0.0768169, 0.015097, 0.996931
395.269, 67.0348, -32.0134, -0.0638781, 0.997749, -0.0203952, -0.995028, -0.0652422, -0.0752566, -0.0764179, 0.0154865, 0.996956
395.225, 66.3728, -32.0643, -0.0683167, 0.997461, -0.0201297, -0.994772, -0.06964, -0.0746963, -0.0759084, 0.0149215, 0.997003
395.176, 65.6517, -32.1193, -0.0734507, 0.997089, -0.0204345, -0.994445, -0.074774, -0.0740754, -0.0753878, 0.0148801, 0.997043
395.126, 64.9903, -32.165, -0.0779515, 0.996729, -0.021333, -0.994112, -0.0793267, -0.0738128, -0.0752636, 0.0154536, 0.997044
395.068, 64.2702, -32.2153, -0.083078, 0.996287, -0.022596, -0.993723, -0.0845263, -0.0732809, -0.0749188, 0.0163661, 0.997055
395.01, 63.6099, -32.2625, -0.0875934, 0.995858, -0.0243571, -0.993378, -0.0891478, -0.0724699, -0.0743412, 0.017848, 0.997073
394.944, 62.8907, -32.3175, -0.092347, 0.995405, -0.0253238, -0.993019, -0.0939404, -0.0713322, -0.0733834, 0.0185597, 0.997131
394.881, 62.2307, -32.3661, -0.0967667, 0.994965, -0.0260777, -0.992643, -0.0983902, -0.070558, -0.0727686, 0.0190582, 0.997167
394.809, 61.5116, -32.4169, -0.101581, 0.994494, -0.0257574, -0.992193, -0.103161, -0.0700723, -0.0723437, 0.0184383, 0.997209
394.74, 60.8521, -32.462, -0.105824, 0.994035, -0.02637, -0.991769, -0.10743, -0.0696602, -0.0720777, 0.0187813, 0.997222
394.662, 60.1344, -32.5103, -0.110903, 0.993457, -0.0272778, -0.991246, -0.112551, -0.0690179, -0.0716365, 0.0193848, 0.997242
394.587, 59.4763, -32.554, -0.115591, 0.992895, -0.0282712, -0.990754, -0.117283, -0.0681969, -0.071028, 0.0201269, 0.997271
394.501, 58.7592, -32.6022, -0.120849, 0.992277, -0.0279591, -0.990164, -0.122496, -0.067602, -0.0705048, 0.0195145, 0.997321
394.42, 58.1015, -32.6431, -0.125918, 0.991646, -0.0279894, -0.989561, -0.127547, -0.0670844, -0.0700939, 0.0192501, 0.997355
394.329, 57.3866, -32.6911, -0.13178, 0.99089, -0.0277616, -0.988872, -0.133359, -0.0659384, -0.06904, 0.0187633, 0.997437
394.24, 56.7289, -32.7338, -0.137047, 0.990168, -0.0280155, -0.988205, -0.138617, -0.0650844, -0.0683279, 0.0187655, 0.997486
394.142, 56.0172, -32.7811, -0.142949, 0.989325, -0.0283197, -0.987391, -0.144519, -0.0646068, -0.0680098, 0.0187271, 0.997509
394.047, 55.3631, -32.826, -0.148395, 0.988524, -0.0282578, -0.986611, -0.149941, -0.0641524, -0.0676532, 0.0183596, 0.99754
393.94, 54.6511, -32.8738, -0.154408, 0.987597, -0.0284816, -0.985708, -0.15595, -0.0637132, -0.0673647, 0.0182367, 0.997562
393.837, 53.9996, -32.9166, -0.159928, 0.98672, -0.0283978, -0.984811, -0.161457, -0.0638694, -0.0676062, 0.017752, 0.997554
393.72, 53.2907, -32.9638, -0.165951, 0.985736, -0.027997, -0.983811, -0.167441, -0.0638724, -0.0676492, 0.016944, 0.997565
393.609, 52.6405, -33.0095, -0.171629, 0.984773, -0.027671, -0.982865, -0.173078, -0.0634037, -0.0672275, 0.0163149, 0.997604
393.484, 51.9337, -33.0614, -0.177444, 0.983733, -0.0279982, -0.9819, -0.178885, -0.0622326, -0.0662286, 0.0164486, 0.997669
393.366, 51.2856, -33.1031, -0.182899, 0.982744, -0.0276188, -0.980929, -0.184297, -0.0617506, -0.0657751, 0.0157979, 0.997709
393.232, 50.5812, -33.1501, -0.188912, 0.981601, -0.0277712, -0.979821, -0.190299, -0.0611318, -0.0652918, 0.0156622, 0.997743
393.106, 49.9359, -33.1937, -0.194382, 0.980541, -0.0274688, -0.978793, -0.195729, -0.0604539, -0.064654, 0.0151352, 0.997793
392.965, 49.2329, -33.238, -0.200536, 0.979302, -0.0274439, -0.977606, -0.201856, -0.0595019, -0.0638101, 0.014897, 0.997851
392.831, 48.5892, -33.2808, -0.206, 0.978178, -0.0270493, -0.9765, -0.207279, -0.0590272, -0.0633458, 0.014254, 0.99789
392.682, 47.8883, -33.3282, -0.211878, 0.976919, -0.027133, -0.975252, -0.213148, -0.0587416, -0.0631691, 0.0140155, 0.997904
392.542, 47.246, -33.3676, -0.217741, 0.975631, -0.0270809, -0.973966, -0.218996, -0.0585739, -0.0630771, 0.013622, 0.997916
392.385, 46.5472, -33.4096, -0.224303, 0.97414, -0.02721, -0.972504, -0.225546, -0.0580005, -0.0626377, 0.0134522, 0.997946
392.237, 45.9067, -33.448, -0.230718, 0.972629, -0.0275926, -0.971042, -0.231963, -0.0571918, -0.0620269, 0.0135984, 0.997982
392.07, 45.2104, -33.4894, -0.237786, 0.970932, -0.0273544, -0.969395, -0.238992, -0.0561837, -0.0610881, 0.0131575, 0.998046
391.912, 44.5737, -33.5299, -0.244497, 0.969286, -0.0265656, -0.967788, -0.245633, -0.0552427, -0.0600714, 0.0122032, 0.998119
391.735, 43.881, -33.5716, -0.251934, 0.967398, -0.0258839, -0.965895, -0.253015, -0.0550545, -0.0598086, 0.0111311, 0.998148
391.567, 43.2475, -33.6102, -0.258445, 0.965681, -0.0258321, -0.964166, -0.259513, -0.0551134, -0.0599257, 0.0106627, 0.998146
391.381, 42.558, -33.6538, -0.265873, 0.963639, -0.0266619, -0.962163, -0.266973, -0.0544758, -0.0596131, 0.0111695, 0.998159
391.205, 41.9268, -33.6945, -0.272394, 0.961804, -0.0271056, -0.960368, -0.273502, -0.0537489, -0.0591093, 0.0113905, 0.998187
391.008, 41.24, -33.7386, -0.279616, 0.959718, -0.0274933, -0.958301, -0.280732, -0.0533706, -0.058939, 0.0114236, 0.998196
390.823, 40.6118, -33.7795, -0.286492, 0.957695, -0.0272438, -0.956308, -0.287576, -0.052674, -0.0582803, 0.0109628, 0.99824
390.618, 39.9285, -33.8245, -0.294297, 0.955353, -0.0262525, -0.95401, -0.295301, -0.0516061, -0.0570544, 0.00985758, 0.998322
390.424, 39.3035, -33.8615, -0.301726, 0.953043, -0.0258994, -0.95174, -0.302691, -0.0506791, -0.0561389, 0.00935834, 0.998379
390.207, 38.6248, -33.9002, -0.309719, 0.950481, -0.0256832, -0.949206, -0.310655, -0.050011, -0.0555131, 0.00888929, 0.998418
390.003, 38.003, -33.9344, -0.316907, 0.94812, -0.0252883, -0.946863, -0.317807, -0.0494989, -0.0549676, 0.00825803, 0.998454
389.775, 37.3275, -33.9755, -0.324851, 0.945427, -0.0252827, -0.944206, -0.325734, -0.0487125, -0.0542896, 0.00804778, 0.998493
389.561, 36.709, -34.0098, -0.332086, 0.942916, -0.025064, -0.94168, -0.332949, -0.0488327, -0.0543901, 0.00738559, 0.998492
389.322, 36.0381, -34.0457, -0.339999, 0.940087, -0.0252355, -0.938862, -0.340859, -0.0485224, -0.054217, 0.00719505, 0.998503
389.098, 35.4246, -34.0818, -0.347186, 0.937467, -0.0248601, -0.936244, -0.348014, -0.0483109, -0.0539415, 0.00650223, 0.998523
388.849, 34.7578, -34.1196, -0.354884, 0.934587, -0.0245829, -0.933374, -0.355685, -0.0479635, -0.0535698, 0.00592355, 0.998547
388.616, 34.1477, -34.1561, -0.362078, 0.931831, -0.0243006, -0.930628, -0.362853, -0.0476379, -0.0532081, 0.00536619, 0.998569
388.356, 33.4857, -34.1945, -0.369727, 0.928817, -0.0245045, -0.927637, -0.3705, -0.0471149, -0.05284, 0.00531163, 0.998589
388.113, 32.8805, -34.2309, -0.376678, 0.926036, -0.0238872, -0.924862, -0.377409, -0.0468342, -0.0523854, 0.00445094, 0.998617
387.842, 32.2237, -34.2698, -0.38372, 0.923158, -0.0232021, -0.921999, -0.384404, -0.0463764, -0.0517318, 0.00359673, 0.998655
387.591, 31.6225, -34.3037, -0.390039, 0.920511, -0.0230095, -0.919375, -0.390704, -0.0458372, -0.0511836, 0.00327604, 0.998684
387.311, 30.9692, -34.3392, -0.39629, 0.917847, -0.022616, -0.916745, -0.396924, -0.0450586, -0.0503337, 0.00287689, 0.998728
387.051, 30.3717, -34.3738, -0.401761, 0.915462, -0.0227521, -0.914408, -0.402393, -0.044022, -0.0494558, 0.00311834, 0.998771
386.764, 29.7207, -34.4069, -0.407894, 0.912754, -0.0224045, -0.911713, -0.408501, -0.043655, -0.0489985, 0.00261989, 0.998795
386.497, 29.1262, -34.4369, -0.413373, 0.910298, -0.0219151, -0.90928, -0.413948, -0.0430972, -0.048303, 0.00211178, 0.99883
386.202, 28.4796, -34.4699, -0.419244, 0.907633, -0.0208955, -0.90664, -0.419762, -0.0424697, -0.0473181, 0.00113953, 0.998879
385.928, 27.8872, -34.4983, -0.424711, 0.905101, -0.0203176, -0.904131, -0.425196, -0.0418943, -0.0465575, 0.000576804, 0.998915
385.626, 27.2439, -34.5297, -0.430623, 0.902344, -0.0184392, -0.901365, -0.431015, -0.0420498, -0.0458909, -0.00148718, 0.998945
385.344, 26.6552, -34.5578, -0.43565, 0.899958, -0.0168415, -0.898976, -0.435964, -0.0421581, -0.0452828, -0.00322609, 0.998969
385.033, 26.0144, -34.591, -0.441331, 0.897204, -0.0158827, -0.896223, -0.441595, -0.0421672, -0.0448463, -0.00437528, 0.998984
384.744, 25.4286, -34.6208, -0.446603, 0.894592, -0.0158308, -0.893617, -0.44686, -0.0420218, -0.0446665, -0.00462034, 0.998991
384.421, 24.7847, -34.653, -0.452412, 0.891662, -0.0161893, -0.890706, -0.45268, -0.0415199, -0.0443503, -0.00436416, 0.999007
384.124, 24.2013, -34.6818, -0.457662, 0.888976, -0.0163518, -0.88804, -0.457934, -0.0409992, -0.0439354, -0.00424272, 0.999025
383.795, 23.5669, -34.714, -0.462766, 0.886333, -0.0161723, -0.885426, -0.463028, -0.0403148, -0.0432206, -0.00433697, 0.999056
383.49, 22.9854, -34.743, -0.467228, 0.884, -0.0155568, -0.88311, -0.467461, -0.0399645, -0.0426008, -0.00493416, 0.99908
383.154, 22.3524, -34.7754, -0.471936, 0.881506, -0.014959, -0.880629, -0.47214, -0.0396984, -0.0420571, -0.00556175, 0.9991
382.843, 21.7723, -34.8014, -0.475957, 0.879336, -0.0152788, -0.87847, -0.476173, -0.039376, -0.0419001, -0.00531934, 0.999108
382.5, 21.1404, -34.8324, -0.480339, 0.876956, -0.0149271, -0.876107, -0.480538, -0.0389894, -0.041365, -0.00565035, 0.999128
382.182, 20.5614, -34.8583, -0.484064, 0.874921, -0.0139679, -0.874081, -0.484221, -0.0388828, -0.0407829, -0.00661266, 0.999146
381.833, 19.931, -34.8874, -0.487939, 0.87279, -0.0123971, -0.871958, -0.488027, -0.0389695, -0.0400623, -0.00820495, 0.999163
381.509, 19.3533, -34.912, -0.49119, 0.870977, -0.0114366, -0.870161, -0.491239, -0.0387905, -0.0394038, -0.0091018, 0.999182
381.155, 18.723, -34.9388, -0.494769, 0.868959, -0.0106817, -0.868154, -0.494785, -0.038686, -0.0389017, -0.00986725, 0.999194
380.827, 18.1452, -34.9635, -0.497975, 0.867128, -0.0104733, -0.866328, -0.497982, -0.0385878, -0.0386761, -0.0101424, 0.9992
380.466, 17.5164, -34.9903, -0.501119, 0.865319, -0.0101388, -0.864522, -0.50111, -0.0385958, -0.0384783, -0.0105759, 0.999203
380.133, 16.9385, -35.0161, -0.504188, 0.863547, -0.0090557, -0.862751, -0.504131, -0.0388891, -0.0381478, -0.0117946, 0.999203
379.766, 16.3087, -35.0435, -0.507289, 0.861745, -0.00730784, -0.860943, -0.507153, -0.039666, -0.0378882, -0.0138305, 0.999186
379.426, 15.7307, -35.0686, -0.510025, 0.860138, -0.00611127, -0.859326, -0.50983, -0.0403996, -0.037865, -0.0153532, 0.999165
379.052, 15.099, -35.0935, -0.512962, 0.858394, -0.00550273, -0.857563, -0.51273, -0.0411575, -0.0381508, -0.0163933, 0.999138
378.705, 14.5191, -35.1186, -0.515396, 0.85694, -0.00459356, -0.856104, -0.515117, -0.0417212, -0.0381188, -0.0175703, 0.999119
378.325, 13.8855, -35.1477, -0.518049, 0.855343, -0.00377828, -0.854534, -0.517742, -0.0414172, -0.0373821, -0.0182275, 0.999135
377.973, 13.3027, -35.1734, -0.520373, 0.853932, -0.00358684, -0.853153, -0.520069, -0.0407308, -0.0366468, -0.0181351, 0.999164
377.585, 12.6654, -35.1979, -0.5227, 0.852512, -0.0028339, -0.851761, -0.522374, -0.0403702, -0.0358964, -0.0186877, 0.999181
377.227, 12.0786, -35.2207, -0.524751, 0.851253, -0.00227092, -0.850521, -0.524407, -0.0401381, -0.0353586, -0.0191311, 0.999192
376.833, 11.4377, -35.2471, -0.526636, 0.85009, -0.00130994, -0.849354, -0.526243, -0.0408254, -0.0353946, -0.0203875, 0.999165
376.469, 10.8479, -35.2686, -0.527973, 0.84926, -0.00126881, -0.848496, -0.52756, -0.0416444, -0.0360363, -0.0209105, 0.999132
376.07, 10.2034, -35.2946, -0.529471, 0.848328, -0.000391455, -0.847539, -0.528999, -0.042872, -0.0365766, -0.0223677, 0.99908
375.701, 9.61076, -35.3225, -0.530973, 0.847389, 0.000193337, -0.846602, -0.53047, -0.0431977, -0.0365027, -0.0231005, 0.999067
375.297, 8.96452, -35.3522, -0.532554, 0.846395, 0.00108409, -0.845632, -0.532019, -0.0431468, -0.0359425, -0.0238948, 0.999068
374.925, 8.37032, -35.3786, -0.533909, 0.845539, 0.00207235, -0.844808, -0.533342, -0.0429702, -0.0352277, -0.0246929, 0.999074
374.517, 7.72021, -35.4044, -0.535283, 0.84467, 0.00209871, -0.843943, -0.534715, -0.0428934, -0.0351086, -0.0247313, 0.999077
374.142, 7.12287, -35.429, -0.536413, 0.84395, 0.00317689, -0.843222, -0.535786, -0.0436934, -0.0351729, -0.0261166, 0.99904
373.733, 6.47114, -35.4552, -0.537901, 0.843, 0.0036365, -0.842269, -0.537244, -0.0441811, -0.035291, -0.026828, 0.999017
373.355, 5.87336, -35.4782, -0.539485, 0.84199, 0.00316046, -0.841245, -0.538841, -0.0442364, -0.0355436, -0.0265236, 0.999016
372.94, 5.22273, -35.5065, -0.541244, 0.840861, 0.00279782, -0.840111, -0.540614, -0.0441571, -0.0356174, -0.0262502, 0.999021
372.557, 4.62687, -35.5313, -0.542599, 0.839987, 0.0028064, -0.839236, -0.541967, -0.0442098, -0.0356147, -0.0263434, 0.999018
372.139, 3.97726, -35.5615, -0.543873, 0.839161, 0.00333944, -0.8384, -0.543201, -0.0449285, -0.0358882, -0.0272352, 0.998985
371.754, 3.38124, -35.5901, -0.544904, 0.838492, 0.00343869, -0.837726, -0.544221, -0.0451547, -0.0359905, -0.0274857, 0.998974
371.333, 2.73048, -35.6198, -0.54575, 0.837939, 0.00378928, -0.837172, -0.545045, -0.045478, -0.0360425, -0.0279919, 0.998958
370.946, 2.13372, -35.6429, -0.546305, 0.837578, 0.00375015, -0.836807, -0.545598, -0.0455685, -0.0361211, -0.0280325, 0.998954
370.524, 1.48218, -35.6719, -0.547215, 0.836982, 0.00397717, -0.836231, -0.546509, -0.0452182, -0.0356733, -0.0280699, 0.998969
370.136, 0.885941, -35.6988, -0.547827, 0.836581, 0.00422219, -0.835843, -0.547116, -0.0450662, -0.0353914, -0.0282176, 0.998975
369.713, 0.235306, -35.7268, -0.548509, 0.836136, 0.00390991, -0.835398, -0.547815, -0.044808, -0.0353236, -0.0278439, 0.998988
369.325, -0.361395, -35.7531, -0.549041, 0.835789, 0.00343173, -0.83505, -0.548372, -0.0444917, -0.0353038, -0.0272934, 0.999004
368.901, -1.01152, -35.7818, -0.549746, 0.835323, 0.0037879, -0.834574, -0.549049, -0.0450707, -0.0355688, -0.0279387, 0.998977
368.512, -1.60708, -35.8061, -0.550354, 0.834924, 0.0034549, -0.834155, -0.549659, -0.0453967, -0.0360038, -0.0278662, 0.998963
368.087, -2.25472, -35.8368, -0.550968, 0.834518, 0.00383593, -0.833764, -0.550262, -0.0452609, -0.0356602, -0.0281356, 0.998968
367.696, -2.84962, -35.8616, -0.551707, 0.834025, 0.00461031, -0.83328, -0.550962, -0.0456587, -0.0355404, -0.0290319, 0.998946
367.271, -3.49755, -35.8903, -0.552419, 0.833551, 0.00517439, -0.832812, -0.551644, -0.0459594, -0.035455, -0.0296981, 0.99893
366.879, -4.09151, -35.915, -0.552735, 0.833339, 0.00545668, -0.832598, -0.551941, -0.0462772, -0.0355529, -0.0301223, 0.998914
366.453, -4.73935, -35.9432, -0.553308, 0.832959, 0.00553805, -0.832225, -0.552513, -0.0461643, -0.0353931, -0.030152, 0.998919
366.062, -5.33344, -35.9656, -0.553938, 0.832537, 0.00594948, -0.831812, -0.553124, -0.0462921, -0.0352491, -0.0305918, 0.99891
365.635, -5.97939, -35.9933, -0.554572, 0.832117, 0.0055781, -0.831412, -0.553798, -0.0454031, -0.0346915, -0.029817, 0.998953
365.242, -6.57048, -36.0217, -0.555165, 0.831717, 0.00618678, -0.831051, -0.554386, -0.0448287, -0.0338549, -0.0300288, 0.998976
364.815, -7.21537, -36.0504, -0.555965, 0.83118, 0.00653755, -0.830523, -0.555173, -0.0448743, -0.0336692, -0.0303782, 0.998971
364.422, -7.8063, -36.0767, -0.556487, 0.830835, 0.00593507, -0.830176, -0.555728, -0.044423, -0.0336099, -0.0296479, 0.998995
363.993, -8.44901, -36.1046, -0.556787, 0.830632, 0.00629082, -0.829984, -0.556016, -0.0444274, -0.033405, -0.0299579, 0.998993
363.601, -9.0385, -36.1297, -0.557309, 0.830281, 0.00633086, -0.82964, -0.556541, -0.0442627, -0.0332271, -0.0299203, 0.999
363.173, -9.67995, -36.157, -0.558001, 0.829814, 0.00657501, -0.829172, -0.557216, -0.0445438, -0.0332994, -0.0303073, 0.998986
362.781, -10.2676, -36.1788, -0.558738, 0.829311, 0.00739484, -0.828677, -0.557909, -0.0450861, -0.0332648, -0.0313193, 0.998956
362.352, -10.9071, -36.2014, -0.55921, 0.828984, 0.0083039, -0.828372, -0.558344, -0.0452885, -0.032907, -0.0322045, 0.998939
361.959, -11.4934, -36.2224, -0.559588, 0.828726, 0.00865913, -0.82812, -0.558704, -0.0454598, -0.0328358, -0.0326095, 0.998929
361.53, -12.1321, -36.2472, -0.559948, 0.82848, 0.00892495, -0.827871, -0.559043, -0.0458408, -0.0329888, -0.0330572, 0.998909
361.137, -12.7164, -36.2686, -0.560255, 0.828267, 0.00938694, -0.827669, -0.559329, -0.0459879, -0.0328399, -0.0335342, 0.998898
360.708, -13.3529, -36.2939, -0.560601, 0.828039, 0.00883485, -0.827446, -0.559717, -0.0452763, -0.0325455, -0.0326923, 0.998935
360.315, -13.9364, -36.3177, -0.560838, 0.827877, 0.00890935, -0.827319, -0.559983, -0.0442954, -0.0316821, -0.0322134, 0.998979
359.888, -14.5714, -36.3436, -0.561077, 0.827717, 0.00881703, -0.827189, -0.560259, -0.0432327, -0.0308446, -0.0315502, 0.999026
359.496, -15.1541, -36.3664, -0.561281, 0.827579, 0.00873863, -0.827069, -0.560485, -0.0425942, -0.0303522, -0.0311348, 0.999054
359.069, -15.7883, -36.3868, -0.561528, 0.827423, 0.00755308, -0.826894, -0.560785, -0.0420155, -0.030529, -0.0298385, 0.999088
358.678, -16.3695, -36.4077, -0.562051, 0.827069, 0.00744089, -0.826527, -0.561302, -0.0423359, -0.0308381, -0.0299451, 0.999076
358.252, -17.0011, -36.4305, -0.562526, 0.826741, 0.0080122, -0.826191, -0.561734, -0.0431675, -0.0311876, -0.0309025, 0.999036
357.837, -17.6139, -36.4555, -0.563105, 0.826336, 0.00909063, -0.825811, -0.562269, -0.0434635, -0.030804, -0.0319816, 0.999014
357.433, -18.2086, -36.4795, -0.563539, 0.826038, 0.00919619, -0.825511, -0.562692, -0.0437019, -0.0309248, -0.0322192, 0.999002
357.04, -18.7859, -36.5002, -0.563779, 0.825869, 0.00968751, -0.82534, -0.562897, -0.0442847, -0.0311203, -0.0329623, 0.998972
356.613, -19.4141, -36.5236, -0.563656, 0.825949, 0.0100008, -0.825444, -0.562781, -0.0438208, -0.0305655, -0.032955, 0.998989
356.221, -19.9909, -36.5462, -0.563519, 0.826033, 0.0107685, -0.825552, -0.562619, -0.0438604, -0.0301716, -0.0336061, 0.99898
355.795, -20.6181, -36.5715, -0.563141, 0.8263, 0.0100324, -0.825831, -0.562304, -0.0426304, -0.0295843, -0.032292, 0.999041
355.405, -21.194, -36.5913, -0.562931, 0.826444, 0.00991777, -0.826001, -0.562129, -0.041641, -0.0288389, -0.0316331, 0.999083
354.981, -21.8212, -36.6154, -0.562626, 0.826664, 0.00886376, -0.826233, -0.561903, -0.0400577, -0.0281337, -0.029861, 0.999158
354.592, -22.3966, -36.6325, -0.562147, 0.827005, 0.00724178, -0.826566, -0.56151, -0.0386661, -0.0279108, -0.0277219, 0.999226
354.17, -23.0236, -36.6511, -0.561667, 0.827337, 0.00660169, -0.826907, -0.561075, -0.037676, -0.0274667, -0.0266203, 0.999268
353.783, -23.5975, -36.6692, -0.561217, 0.827645, 0.0062613, -0.827223, -0.56065, -0.0370716, -0.0271717, -0.0259847, 0.999293
353.361, -24.2231, -36.6894, -0.560736, 0.827971, 0.00616321, -0.827562, -0.560187, -0.0365012, -0.0267694, -0.025568, 0.999315
352.976, -24.7967, -36.705, -0.560307, 0.828264, 0.00598415, -0.827861, -0.559774, -0.0360611, -0.0265183, -0.0251593, 0.999332
352.556, -25.4214, -36.7214, -0.55971, 0.828669, 0.00570022, -0.828256, -0.559183, -0.0361403, -0.0267609, -0.0249493, 0.99933
352.172, -25.9946, -36.7375, -0.559448, 0.82885, 0.00503046, -0.828432, -0.55895, -0.035713, -0.026789, -0.024147, 0.999349
351.754, -26.6183, -36.7578, -0.559179, 0.829029, 0.00544625, -0.828614, -0.558662, -0.0359846, -0.0267896, -0.0246346, 0.999338
351.369, -27.1893, -36.7724, -0.558965, 0.829172, 0.00563679, -0.82874, -0.558424, -0.0367878, -0.0273557, -0.0252346, 0.999307
350.951, -27.8107, -36.7892, -0.558814, 0.829273, 0.00580341, -0.828839, -0.558263, -0.0369906, -0.0274354, -0.0254809, 0.999299
350.569, -28.3811, -36.8067, -0.558783, 0.829288, 0.00646409, -0.82886, -0.558203, -0.0374256, -0.0274283, -0.0262706, 0.999279
350.151, -29.0017, -36.8301, -0.558642, 0.82938, 0.00699285, -0.828968, -0.55805, -0.0373079, -0.0270401, -0.0266386, 0.999279
349.77, -29.5717, -36.8463, -0.558597, 0.82941, 0.0070111, -0.829011, -0.558016, -0.0368684, -0.0266667, -0.0264068, 0.999296
349.355, -30.1936, -36.8635, -0.558806, 0.829267, 0.00721784, -0.82888, -0.558226, -0.0366223, -0.0263405, -0.0264474, 0.999303
348.975, -30.7638, -36.8752, -0.55896, 0.829168, 0.00671339, -0.828777, -0.558403, -0.0362634, -0.0263197, -0.0258337, 0.99932
348.562, -31.3837, -36.8899, -0.559084, 0.829087, 0.00627497, -0.828709, -0.558561, -0.0353709, -0.0258206, -0.0249754, 0.999355
348.181, -31.9518, -36.9053, -0.55932, 0.828929, 0.0061422, -0.828553, -0.558805, -0.0351682, -0.0257196, -0.0247594, 0.999363
347.768, -32.5694, -36.9206, -0.559745, 0.828641, 0.00624773, -0.828262, -0.559222, -0.0353955, -0.0258363, -0.0249872, 0.999354
347.388, -33.1355, -36.9307, -0.560051, 0.828437, 0.00589582, -0.82805, -0.559537, -0.0353737, -0.026006, -0.0246931, 0.999357
346.973, -33.7513, -36.9489, -0.560186, 0.828346, 0.0058382, -0.82796, -0.559677, -0.0352727, -0.0259505, -0.0245931, 0.999361
346.593, -34.3152, -36.9655, -0.560397, 0.828201, 0.00617671, -0.827812, -0.559867, -0.0357427, -0.026144, -0.0251432, 0.999342
346.179, -34.9292, -36.9823, -0.560879, 0.827876, 0.0060374, -0.827472, -0.560343, -0.0361293, -0.0265275, -0.0252599, 0.999329
345.798, -35.491, -36.995, -0.561309, 0.827586, 0.00577932, -0.827173, -0.560776, -0.0362583, -0.026766, -0.0251326, 0.999326
345.384, -36.1035, -37.0115, -0.561922, 0.827166, 0.00635111, -0.826771, -0.561376, -0.0361508, -0.0263374, -0.0255648, 0.999326
345.004, -36.6651, -37.0249, -0.562272, 0.826924, 0.00686184, -0.826546, -0.561716, -0.036006, -0.0259198, -0.0259168, 0.999328
344.59, -37.2767, -37.043, -0.562524, 0.826742, 0.00802574, -0.82639, -0.561934, -0.0361931, -0.0254124, -0.0269919, 0.999313
344.21, -37.8368, -37.0571, -0.563054, 0.826371, 0.00894681, -0.826049, -0.562444, -0.0360663, -0.0247721, -0.0276978, 0.999309
343.797, -38.447, -37.0687, -0.563865, 0.825816, 0.00923935, -0.825493, -0.563237, -0.0363982, -0.0248543, -0.0281507, 0.999295
343.418, -39.0061, -37.0814, -0.564659, 0.825278, 0.00871439, -0.824935, -0.564037, -0.0366612, -0.0253404, -0.0278899, 0.99929
343.005, -39.6143, -37.0949, -0.565463, 0.824732, 0.00824575, -0.824368, -0.564843, -0.037008, -0.0258641, -0.0277242, 0.999281
342.624, -40.1706, -37.1052, -0.5659, 0.824435, 0.00799458, -0.824062, -0.565284, -0.0370962, -0.0260642, -0.0275807, 0.99928
342.21, -40.7757, -37.1233, -0.566522, 0.824009, 0.00791778, -0.823632, -0.565906, -0.0371451, -0.0261272, -0.0275649, 0.999279
341.829, -41.3308, -37.1394, -0.566755, 0.823846, 0.0081957, -0.823481, -0.566136, -0.0369975, -0.0258404, -0.0277175, 0.999282
341.414, -41.9367, -37.1591, -0.566675, 0.823898, 0.00851962, -0.823566, -0.566074, -0.036043, -0.024873, -0.0274411, 0.999314
341.033, -42.4941, -37.1729, -0.566554, 0.823988, 0.00772358, -0.823664, -0.566004, -0.034893, -0.0243799, -0.0261304, 0.999361
340.617, -43.1025, -37.1903, -0.566272, 0.824184, 0.00755452, -0.823879, -0.565753, -0.033858, -0.0236312, -0.0253968, 0.999398
340.235, -43.6617, -37.2069, -0.565821, 0.824488, 0.00813152, -0.824195, -0.565285, -0.0339959, -0.0234326, -0.0259376, 0.999389
339.818, -44.2724, -37.2224, -0.565252, 0.824884, 0.00751097, -0.824575, -0.564731, -0.0339822, -0.0237897, -0.0254018, 0.999394
339.436, -44.8343, -37.2382, -0.564979, 0.825072, 0.00736715, -0.824758, -0.56446, -0.0340513, -0.0239363, -0.0253144, 0.999393
339.018, -45.4476, -37.2557, -0.564371, 0.825489, 0.0073584, -0.825173, -0.563851, -0.0340865, -0.023989, -0.0253094, 0.999392
338.635, -46.0128, -37.2702, -0.564012, 0.82573, 0.00775439, -0.825414, -0.563472, -0.0344951, -0.0241143, -0.0258562, 0.999375
338.217, -46.6295, -37.2883, -0.56367, 0.825953, 0.00878582, -0.825656, -0.563096, -0.0348426, -0.0238311, -0.0268938, 0.999354
337.832, -47.1961, -37.304, -0.563196, 0.826266, 0.0096843, -0.825989, -0.562597, -0.0350111, -0.0234801, -0.0277172, 0.99934
337.413, -47.816, -37.3224, -0.56273, 0.826584, 0.00967795, -0.826306, -0.56213, -0.035051, -0.0235323, -0.0277212, 0.999339
337.027, -48.385, -37.337, -0.562128, 0.826995, 0.00954672, -0.826713, -0.561532, -0.0350346, -0.0236126, -0.0275863, 0.999341
336.607, -49.0062, -37.3555, -0.561601, 0.827356, 0.00930014, -0.82707, -0.561015, -0.0348966, -0.0236544, -0.0272899, 0.999348
336.221, -49.5768, -37.3709, -0.561169, 0.827652, 0.00904281, -0.827354, -0.560584, -0.0350906, -0.0239735, -0.0271734, 0.999343
335.801, -50.2001, -37.3869, -0.560744, 0.827952, 0.00784116, -0.827637, -0.560204, -0.0344786, -0.024154, -0.0258233, 0.999375
335.415, -50.7734, -37.3986, -0.560714, 0.827981, 0.00684687, -0.827661, -0.560218, -0.0336674, -0.0240403, -0.0245447, 0.99941
334.995, -51.3989, -37.4138, -0.561154, 0.827678, 0.00736498, -0.827374, -0.560649, -0.0335386, -0.02363, -0.0249139, 0.99941
334.608, -51.9726, -37.4293, -0.561512, 0.827422, 0.00875974, -0.82714, -0.560959, -0.0341378, -0.0233325, -0.0264143, 0.999379
334.185, -52.5981, -37.4449, -0.561996, 0.827085, 0.00948046, -0.826801, -0.561402, -0.0350316, -0.0236518, -0.0275261, 0.999341
333.796, -53.1713, -37.4617, -0.5624, 0.826809, 0.00962777, -0.826523, -0.561795, -0.0353102, -0.0237859, -0.027816, 0.99933
333.372, -53.7965, -37.4762, -0.562828, 0.826524, 0.00912827, -0.826214, -0.562222, -0.0357306, -0.0244, -0.0276521, 0.99932
332.983, -54.3705, -37.4904, -0.563475, 0.826088, 0.00862722, -0.825746, -0.562861, -0.0364717, -0.0252729, -0.0276748, 0.999297
332.559, -54.9954, -37.5078, -0.564058, 0.825683, 0.00925923, -0.825337, -0.563403, -0.0373553, -0.0256269, -0.0287125, 0.999259
332.17, -55.5697, -37.529, -0.564466, 0.825388, 0.0106501, -0.825086, -0.56378, -0.0372146, -0.0247121, -0.0297937, 0.999251
331.745, -56.1964, -37.5493, -0.564954, 0.825047, 0.0111292, -0.824769, -0.564266, -0.036874, -0.024143, -0.0300112, 0.999258
331.354, -56.771, -37.5658, -0.565544, 0.824631, 0.012007, -0.824377, -0.564832, -0.0369823, -0.0237148, -0.0308134, 0.999244
330.926, -57.3962, -37.5851, -0.566154, 0.824209, 0.012206, -0.823972, -0.56545, -0.036552, -0.0232246, -0.0307515, 0.999257
330.533, -57.9691, -37.6034, -0.56655, 0.823936, 0.0122421, -0.823704, -0.565848, -0.0364413, -0.0230982, -0.0307297, 0.999261
330.105, -58.5941, -37.6224, -0.567106, 0.823545, 0.0128143, -0.823309, -0.566363, -0.0373572, -0.0235078, -0.0317356, 0.99922
329.711, -59.167, -37.6409, -0.567354, 0.823373, 0.0129266, -0.823123, -0.566584, -0.0380811, -0.024031, -0.0322456, 0.999191
329.283, -59.7918, -37.6597, -0.567893, 0.823002, 0.0128662, -0.822741, -0.567112, -0.0384788, -0.0243715, -0.0324374, 0.999177
328.89, -60.365, -37.6764, -0.568272, 0.822746, 0.0124404, -0.822479, -0.56751, -0.0382229, -0.0243877, -0.0319529, 0.999192
328.46, -60.9901, -37.6945, -0.568423, 0.822648, 0.012092, -0.822388, -0.567693, -0.0374378, -0.0239335, -0.0312248, 0.999226
328.067, -61.564, -37.7078, -0.568976, 0.822272, 0.0116317, -0.822015, -0.568277, -0.0367775, -0.0236311, -0.030487, 0.999256
327.639, -62.189, -37.7245, -0.569492, 0.821919, 0.0112972, -0.821661, -0.568814, -0.0363859, -0.0234802, -0.030004, 0.999274
327.244, -62.7623, -37.7368, -0.569863, 0.821661, 0.0113968, -0.821394, -0.569165, -0.0369163, -0.0238461, -0.0303985, 0.999253
326.815, -63.3859, -37.7512, -0.570398, 0.821294, 0.0110679, -0.82101, -0.569699, -0.0372147, -0.0242589, -0.030314, 0.999246
326.42, -63.9579, -37.7661, -0.571062, 0.820835, 0.0108742, -0.820553, -0.570376, -0.0369356, -0.0241156, -0.0300154, 0.999258
325.989, -64.5804, -37.7834, -0.571725, 0.820367, 0.0113616, -0.820104, -0.571032, -0.0367595, -0.0236684, -0.030334, 0.99926
325.591, -65.1512, -37.7979, -0.571914, 0.820235, 0.0113249, -0.819981, -0.571235, -0.0363674, -0.0233606, -0.0300852, 0.999274
325.159, -65.7745, -37.8124, -0.572238, 0.820027, 0.0099585, -0.819766, -0.57163, -0.0349709, -0.0229845, -0.0281753, 0.999339
324.757, -66.3525, -37.8252, -0.572441, 0.819895, 0.00915441, -0.819635, -0.57188, -0.0339413, -0.0225931, -0.0269327, 0.999382
324.325, -66.9748, -37.8391, -0.572893, 0.819582, 0.00884739, -0.819321, -0.572348, -0.0336277, -0.0224969, -0.0265139, 0.999395
323.928, -67.5458, -37.8525, -0.573206, 0.819366, 0.00858459, -0.8191, -0.572669, -0.0335454, -0.0225698, -0.0262601, 0.9994
323.495, -68.1674, -37.8686, -0.573409, 0.819225, 0.00847953, -0.81895, -0.572867, -0.0338254, -0.022853, -0.0263401, 0.999392
323.097, -68.7377, -37.8836, -0.57395, 0.81885, 0.00809633, -0.818568, -0.573419, -0.0337369, -0.0229829, -0.0259907, 0.999398
322.664, -69.3595, -37.8977, -0.574852, 0.818214, 0.00846543, -0.817936, -0.574305, -0.0339732, -0.0229356, -0.0264538, 0.999387
322.267, -69.9299, -37.9121, -0.575817, 0.817531, 0.00879864, -0.817263, -0.575263, -0.0339608, -0.0227025, -0.026746, 0.999384
321.832, -70.5506, -37.9288, -0.576573, 0.816992, 0.00941756, -0.816729, -0.57599, -0.0344715, -0.0227385, -0.0275669, 0.999361
321.432, -71.1198, -37.9405, -0.577369, 0.816431, 0.00926923, -0.816164, -0.576788, -0.0345426, -0.0228553, -0.027509, 0.99936
320.997, -71.7406, -37.9554, -0.578346, 0.815732, 0.00984763, -0.815471, -0.577739, -0.035, -0.0228613, -0.0282726, 0.999339
320.597, -72.3084, -37.968, -0.579297, 0.815059, 0.00971686, -0.814788, -0.578684, -0.0353021, -0.0231503, -0.0283676, 0.999329
320.16, -72.9274, -37.9837, -0.580442, 0.814245, 0.00955375, -0.813974, -0.579836, -0.0351664, -0.0230944, -0.0281886, 0.999336
319.758, -73.4928, -37.9988, -0.581547, 0.813446, 0.0104551, -0.8132, -0.580919, -0.0351959, -0.0225564, -0.0289701, 0.999326
319.318, -74.1098, -38.0153, -0.582799, 0.812541, 0.0110893, -0.812321, -0.582164, -0.0349254, -0.0219225, -0.0293625, 0.999328
318.914, -74.6747, -38.031, -0.583802, 0.811816, 0.0114001, -0.811605, -0.583158, -0.0349905, -0.0217578, -0.0296799, 0.999323
318.472, -75.2904, -38.0455, -0.584763, 0.811127, 0.0111821, -0.810922, -0.58414, -0.0344413, -0.0214044, -0.0292078, 0.999344
318.066, -75.8554, -38.0592, -0.585926, 0.810285, 0.0113109, -0.810096, -0.585316, -0.0338912, -0.0208411, -0.0290206, 0.999362
317.623, -76.4707, -38.0765, -0.586936, 0.809554, 0.0113647, -0.809372, -0.586331, -0.0336571, -0.0205838, -0.0289529, 0.999369
317.215, -77.0348, -38.0887, -0.587731, 0.808983, 0.0109283, -0.80879, -0.587137, -0.0336185, -0.0207804, -0.0285973, 0.999375
316.77, -77.6497, -38.1022, -0.58886, 0.80816, 0.0110152, -0.807974, -0.58827, -0.0334008, -0.0205133, -0.0285684, 0.999381
316.363, -78.2142, -38.1107, -0.59037, 0.807065, 0.0104539, -0.806871, -0.5898, -0.033097, -0.0205457, -0.0279744, 0.999397
315.916, -78.8278, -38.121, -0.591934, 0.805915, 0.0107037, -0.805726, -0.591354, -0.0332537, -0.02047, -0.0283082, 0.99939
315.505, -79.3903, -38.1308, -0.593541, 0.804727, 0.0111345, -0.80455, -0.592949, -0.0333422, -0.0202292, -0.0287482, 0.999382
315.056, -80.0021, -38.1407, -0.595452, 0.803304, 0.0117716, -0.803136, -0.59483, -0.0339133, -0.0202406, -0.029648, 0.999355
314.643, -80.5617, -38.1495, -0.597123, 0.802055, 0.0123587, -0.801886, -0.59646, -0.0348616, -0.0205895, -0.0307269, 0.999316
314.19, -81.1706, -38.1578, -0.598824, 0.800769, 0.0133822, -0.800616, -0.598113, -0.035711, -0.0205922, -0.0320986, 0.999273
313.774, -81.7289, -38.1681, -0.60058, 0.799448, 0.013675, -0.7993, -0.599853, -0.0360069, -0.0205826, -0.0325554, 0.999258
313.32, -82.3363, -38.1807, -0.602729, 0.797822, 0.0140889, -0.79768, -0.601978, -0.0364604, -0.0206077, -0.0332141, 0.999236
312.902, -82.8926, -38.1925, -0.60447, 0.796502, 0.0141289, -0.79636, -0.603712, -0.0366423, -0.0206559, -0.0334009, 0.999229
312.444, -83.4985, -38.2046, -0.606362, 0.795069, 0.0137818, -0.794911, -0.605602, -0.0369114, -0.0210008, -0.0333369, 0.999224
312.024, -84.0532, -38.218, -0.608274, 0.793619, 0.013079, -0.793439, -0.607528, -0.0369399, -0.0213703, -0.032847, 0.999232
311.563, -84.6563, -38.2325, -0.610263, 0.792099, 0.012622, -0.7919, -0.609517, -0.037182, -0.0217585, -0.0326861, 0.999229
311.14, -85.2084, -38.248, -0.61197, 0.79078, 0.0126375, -0.790573, -0.611209, -0.0376467, -0.0220461, -0.0330296, 0.999211
310.676, -85.8091, -38.2635, -0.613421, 0.789657, 0.0125248, -0.789434, -0.612641, -0.0382606, -0.0225395, -0.0333574, 0.999189
310.25, -86.3599, -38.2773, -0.614543, 0.788793, 0.0119413, -0.788545, -0.613767, -0.0385575, -0.0230847, -0.0331115, 0.999185
309.784, -86.9601, -38.2956, -0.615579, 0.787978, 0.0123668, -0.787727, -0.614765, -0.0393652, -0.0234162, -0.033974, 0.999148
309.356, -87.5107, -38.3137, -0.616231, 0.787461, 0.0128068, -0.787223, -0.615401, -0.0395212, -0.0232401, -0.034436, 0.999137
308.888, -88.11, -38.3295, -0.616984, 0.786883, 0.0120533, -0.786629, -0.616186, -0.0391024, -0.023342, -0.0336071, 0.999163
308.459, -88.6598, -38.3432, -0.617543, 0.786452, 0.0115962, -0.786191, -0.616766, -0.0387688, -0.0233377, -0.0330582, 0.999181
307.991, -89.2601, -38.358, -0.618113, 0.786013, 0.0109553, -0.78575, -0.617378, -0.0379582, -0.0230721, -0.0320705, 0.999219
307.561, -89.8107, -38.3705, -0.61861, 0.785631, 0.0102876, -0.785377, -0.617929, -0.0367003, -0.0224759, -0.0307828, 0.999273
307.092, -90.4113, -38.3858, -0.619343, 0.785046, 0.0107785, -0.784833, -0.618686, -0.0355719, -0.0212571, -0.0304905, 0.999309
306.66, -90.9627, -38.4012, -0.619852, 0.784642, 0.0109336, -0.784458, -0.619227, -0.0343965, -0.0202186, -0.0298977, 0.999348
306.189, -91.5628, -38.4135, -0.619906, 0.784602, 0.0107405, -0.784421, -0.619298, -0.0339582, -0.0199921, -0.029476, 0.999366
305.756, -92.1137, -38.4235, -0.619951, 0.784564, 0.0110148, -0.784377, -0.619318, -0.0346078, -0.0203303, -0.0300949, 0.99934
305.284, -92.7148, -38.4353, -0.620052, 0.784482, 0.0110932, -0.784283, -0.619396, -0.035341, -0.0208533, -0.0306135, 0.999314
304.851, -93.2665, -38.4484, -0.619973, 0.78454, 0.0113907, -0.784339, -0.619293, -0.0358945, -0.0211066, -0.0311878, 0.999291
304.379, -93.8689, -38.4636, -0.620015, 0.784499, 0.0119134, -0.784317, -0.619328, -0.035769, -0.0206825, -0.0315212, 0.999289
303.946, -94.4221, -38.4785, -0.620011, 0.784491, 0.0126664, -0.784336, -0.619314, -0.0356137, -0.0200942, -0.0320156, 0.999285
303.472, -95.0261, -38.4922, -0.619745, 0.784692, 0.0131913, -0.784559, -0.619045, -0.0353655, -0.019585, -0.0322669, 0.999287
303.037, -95.581, -38.5037, -0.619669, 0.784739, 0.0139835, -0.78462, -0.618936, -0.0359115, -0.0195262, -0.033225, 0.999257
302.563, -96.1864, -38.5207, -0.619634, 0.784757, 0.0144928, -0.784648, -0.618878, -0.0362918, -0.019511, -0.0338594, 0.999236
302.128, -96.7426, -38.5319, -0.619426, 0.78492, 0.014574, -0.784805, -0.618653, -0.0367408, -0.0198224, -0.034196, 0.999219
301.652, -97.3502, -38.5463, -0.619105, 0.785162, 0.0151313, -0.785063, -0.618315, -0.0369268, -0.0196377, -0.0347406, 0.999203
301.215, -97.9085, -38.559, -0.61863, 0.78552, 0.0159689, -0.785444, -0.617814, -0.0372095, -0.019363, -0.0355616, 0.99918
300.737, -98.5206, -38.5725, -0.618194, 0.785867, 0.0157813, -0.78578, -0.617374, -0.0374101, -0.0196564, -0.0355273, 0.999175
300.298, -99.0836, -38.5881, -0.617691, 0.786274, 0.015175, -0.786168, -0.61689, -0.0372406, -0.01992, -0.0349333, 0.999191
299.819, -99.6989, -38.6014, -0.617213, 0.786662, 0.014528, -0.786525, -0.61641, -0.0376617, -0.0206719, -0.0346719, 0.999185
299.379, -100.265, -38.614, -0.616698, 0.787063, 0.0146744, -0.786922, -0.615877, -0.0380651, -0.020922, -0.0350223, 0.999168
298.897, -100.885, -38.6298, -0.615944, 0.787634, 0.0156641, -0.787531, -0.615111, -0.0378628, -0.0201869, -0.0356574, 0.99916
298.454, -101.457, -38.6438, -0.615397, 0.788054, 0.016042, -0.787983, -0.614592, -0.0368611, -0.0191893, -0.0353251, 0.999192
297.97, -102.081, -38.6594, -0.614544, 0.788686, 0.0176151, -0.788677, -0.61372, -0.0365679, -0.0180298, -0.0363652, 0.999176
297.526, -102.657, -38.6721, -0.61366, 0.789348, 0.0187268, -0.789374, -0.612806, -0.0368394, -0.0176033, -0.0373893, 0.999146
297.042, -103.286, -38.6858, -0.612848, 0.789968, 0.0191624, -0.790009, -0.611986, -0.0368564, -0.0173883, -0.0377259, 0.999137
296.598, -103.865, -38.6975, -0.611973, 0.790644, 0.0192477, -0.790689, -0.611114, -0.0367548, -0.0172974, -0.0377119, 0.999139
296.113, -104.498, -38.7105, -0.610873, 0.791486, 0.0196189, -0.791531, -0.609978, -0.0375026, -0.0177157, -0.0384382, 0.999104
295.669, -105.08, -38.7203, -0.609894, 0.792245, 0.0194536, -0.792268, -0.608972, -0.0382692, -0.0184718, -0.0387526, 0.999078
295.185, -105.716, -38.7317, -0.608531, 0.793305, 0.0188988, -0.793306, -0.60762, -0.0382514, -0.0188618, -0.0382697, 0.999089
294.741, -106.3, -38.7388, -0.607367, 0.794212, 0.0182638, -0.794187, -0.606467, -0.038275, -0.019322, -0.0377518, 0.9991
294.259, -106.939, -38.7501, -0.606279, 0.79507, 0.0169976, -0.795008, -0.605426, -0.0377092, -0.0196907, -0.0363755, 0.999144
293.817, -107.527, -38.7608, -0.605244, 0.795885, 0.0157209, -0.795786, -0.604435, -0.0371886, -0.0200956, -0.0350187, 0.999185
293.337, -108.168, -38.7696, -0.603875, 0.796941, 0.0148431, -0.796808, -0.603079, -0.0373232, -0.0207928, -0.0343657, 0.999193
292.897, -108.757, -38.7795, -0.60266, 0.797859, 0.0148593, -0.7977, -0.601822, -0.0385333, -0.0218015, -0.0350757, 0.999147
292.418, -109.4, -38.7906, -0.601323, 0.798867, 0.0149143, -0.798681, -0.600441, -0.0397437, -0.0227948, -0.0358106, 0.999099
291.979, -109.99, -38.8026, -0.599879, 0.799948, 0.0151474, -0.799759, -0.598978, -0.0401308, -0.0230296, -0.0361879, 0.99908
291.502, -110.635, -38.8198, -0.598323, 0.801105, 0.0155063, -0.800937, -0.59743, -0.039714, -0.0225511, -0.0361814, 0.999091
291.065, -111.227, -38.8317, -0.596772, 0.802258, 0.015653, -0.802105, -0.595891, -0.0392652, -0.0221734, -0.0359877, 0.999106
290.59, -111.872, -38.8485, -0.594884, 0.803666, 0.0152723, -0.803515, -0.594041, -0.0384671, -0.0218424, -0.035155, 0.999143
290.156, -112.466, -38.8604, -0.593238, 0.804881, 0.0153563, -0.804732, -0.592396, -0.0383803, -0.0217946, -0.0351263, 0.999145
289.685, -113.113, -38.8757, -0.591519, 0.806159, 0.0146051, -0.805999, -0.590721, -0.0376134, -0.0216949, -0.0340207, 0.999186
289.253, -113.708, -38.8897, -0.589983, 0.807287, 0.0144423, -0.807125, -0.589196, -0.0373738, -0.021662, -0.0337066, 0.999197
288.783, -114.357, -38.9013, -0.588465, 0.808404, 0.0138366, -0.808233, -0.58771, -0.0368224, -0.0216354, -0.0328519, 0.999226
288.355, -114.954, -38.9134, -0.587364, 0.809208, 0.0136167, -0.809027, -0.586613, -0.0368887, -0.021863, -0.0326834, 0.999227
287.89, -115.605, -38.9292, -0.586028, 0.810178, 0.013537, -0.810001, -0.585289, -0.0365495, -0.0216886, -0.032384, 0.99924
287.463, -116.202, -38.9428, -0.584686, 0.811136, 0.0141509, -0.81098, -0.583938, -0.0364264, -0.0212835, -0.0327742, 0.999236
287, -116.853, -38.958, -0.583233, 0.812182, 0.0141277, -0.812021, -0.582481, -0.036591, -0.0214894, -0.032813, 0.99923
286.575, -117.451, -38.968, -0.582566, 0.812662, 0.0140081, -0.812489, -0.581806, -0.036924, -0.0218567, -0.0328921, 0.99922
286.113, -118.102, -38.9791, -0.581887, 0.813158, 0.0134969, -0.812961, -0.581127, -0.0372261, -0.0224273, -0.0326339, 0.999216
285.69, -118.7, -38.9869, -0.58163, 0.813353, 0.0127586, -0.813132, -0.580889, -0.0372051, -0.0228496, -0.0320141, 0.999226
285.229, -119.351, -38.9997, -0.581051, 0.813768, 0.0126747, -0.813545, -0.580313, -0.0371708, -0.0228931, -0.0319095, 0.999229
284.806, -119.949, -39.0082, -0.580474, 0.81417, 0.013349, -0.813946, -0.579689, -0.0381236, -0.0233008, -0.0329951, 0.999184
284.347, -120.601, -39.0186, -0.580002, 0.814508, 0.0132408, -0.814263, -0.579196, -0.0388204, -0.0239505, -0.0332974, 0.999158
283.926, -121.198, -39.0362, -0.579312, 0.814988, 0.0138427, -0.814754, -0.578479, -0.0392137, -0.023951, -0.0339953, 0.999135
283.468, -121.85, -39.0562, -0.578611, 0.815483, 0.0140542, -0.815249, -0.577766, -0.0394326, -0.0240365, -0.0342738, 0.999123
283.048, -122.447, -39.0722, -0.577908, 0.815987, 0.0136833, -0.815739, -0.57707, -0.0394869, -0.0243246, -0.0339818, 0.999126
282.591, -123.099, -39.0882, -0.577376, 0.816378, 0.0128117, -0.816107, -0.576568, -0.0392304, -0.02464, -0.0331064, 0.999148
282.172, -123.697, -39.101, -0.576621, 0.816912, 0.0127866, -0.816644, -0.575822, -0.0390032, -0.0244994, -0.0329322, 0.999157
281.716, -124.348, -39.1177, -0.575744, 0.817517, 0.0135989, -0.817287, -0.57494, -0.0385496, -0.0236964, -0.0333089, 0.999164
281.3, -124.946, -39.1334, -0.575105, 0.817949, 0.0146252, -0.817753, -0.574279, -0.0385052, -0.0230963, -0.0341044, 0.999151
280.848, -125.599, -39.1471, -0.574641, 0.818266, 0.0150885, -0.818082, -0.573799, -0.0386823, -0.0229946, -0.0345721, 0.999138
280.432, -126.197, -39.1592, -0.574133, 0.818619, 0.015271, -0.81844, -0.573284, -0.038753, -0.0229693, -0.0347478, 0.999132
279.981, -126.849, -39.1746, -0.573837, 0.818836, 0.0147577, -0.818644, -0.573008, -0.0385327, -0.0230957, -0.0341928, 0.999148
279.566, -127.446, -39.1932, -0.573229, 0.81926, 0.0148935, -0.819072, -0.572398, -0.0385001, -0.0230166, -0.0342682, 0.999148
279.115, -128.097, -39.2073, -0.572597, 0.819717, 0.0140034, -0.819508, -0.571801, -0.0380788, -0.0232067, -0.0332798, 0.999177
278.701, -128.695, -39.2204, -0.571932, 0.820188, 0.0135817, -0.819967, -0.57115, -0.0379702, -0.0233855, -0.0328529, 0.999187
278.253, -129.347, -39.2389, -0.57134, 0.820601, 0.013604, -0.820385, -0.570564, -0.0377497, -0.0232155, -0.0327284, 0.999195
277.841, -129.943, -39.2511, -0.570921, 0.820882, 0.0142169, -0.820675, -0.570115, -0.0382355, -0.0232816, -0.0334969, 0.999168
277.394, -130.594, -39.2658, -0.571016, 0.8208, 0.0151023, -0.820608, -0.570168, -0.0388808, -0.0233025, -0.0345947, 0.99913
276.984, -131.192, -39.2812, -0.571114, 0.820736, 0.0148619, -0.820544, -0.570283, -0.0385231, -0.0231418, -0.0341959, 0.999147
276.537, -131.842, -39.2992, -0.57082, 0.820942, 0.0147906, -0.820753, -0.569999, -0.038291, -0.0230041, -0.0339967, 0.999157
276.127, -132.438, -39.3152, -0.57041, 0.821224, 0.014947, -0.821045, -0.569593, -0.0380511, -0.0227348, -0.0339769, 0.999164
275.679, -133.088, -39.3313, -0.569801, 0.821655, 0.0145015, -0.821463, -0.568999, -0.0379358, -0.0229188, -0.0335283, 0.999175
275.269, -133.684, -39.3433, -0.569085, 0.822161, 0.0139217, -0.821948, -0.568296, -0.0379525, -0.0232914, -0.0330411, 0.999183
274.824, -134.334, -39.359, -0.568855, 0.822335, 0.0130189, -0.822104, -0.568102, -0.0374994, -0.023441, -0.0320347, 0.999212
274.416, -134.93, -39.3704, -0.568716, 0.822448, 0.0119091, -0.822182, -0.56799, -0.0374589, -0.0240438, -0.031095, 0.999227
273.97, -135.578, -39.3815, -0.568125, 0.822855, 0.0120003, -0.822588, -0.567392, -0.037617, -0.0241444, -0.0312424, 0.99922
273.563, -136.173, -39.3949, -0.56786, 0.823023, 0.0129985, -0.82278, -0.567094, -0.0379091, -0.0238286, -0.032222, 0.999197
273.121, -136.822, -39.4114, -0.567479, 0.823268, 0.0140196, -0.823053, -0.566681, -0.0381642, -0.0234748, -0.0331963, 0.999173
272.714, -137.417, -39.4264, -0.567061, 0.823543, 0.0148125, -0.823361, -0.566255, -0.0378436, -0.0227782, -0.0336557, 0.999174
272.272, -138.065, -39.444, -0.566913, 0.823633, 0.0154033, -0.823475, -0.5661, -0.0376711, -0.0223074, -0.0340405, 0.999171
271.867, -138.66, -39.4573, -0.566965, 0.82361, 0.0147149, -0.823417, -0.566149, -0.0382099, -0.0231393, -0.0337802, 0.999161
271.425, -139.307, -39.4669, -0.566899, 0.823678, 0.0134182, -0.823421, -0.566086, -0.0390479, -0.024567, -0.0331851, 0.999147
271.022, -139.899, -39.4789, -0.566576, 0.823908, 0.0129701, -0.823618, -0.565751, -0.0397249, -0.0253918, -0.0331896, 0.999126
270.581, -140.546, -39.4916, -0.566402, 0.824029, 0.012825, -0.823727, -0.565571, -0.0400281, -0.0257309, -0.0332363, 0.999116
270.177, -141.138, -39.5068, -0.566164, 0.824196, 0.0126056, -0.823909, -0.565369, -0.0391393, -0.0251316, -0.0325452, 0.999154
269.737, -141.784, -39.523, -0.566151, 0.824215, 0.0119281, -0.823944, -0.565421, -0.0376081, -0.0242527, -0.03112, 0.999221
269.334, -142.376, -39.5344, -0.566054, 0.824286, 0.011618, -0.82403, -0.565362, -0.0366243, -0.0236206, -0.0303049, 0.999262
268.895, -143.019, -39.551, -0.565882, 0.824402, 0.0117757, -0.824167, -0.565209, -0.0358919, -0.0229336, -0.0300157, 0.999286
268.493, -143.609, -39.56, -0.566042, 0.824293, 0.0117287, -0.824072, -0.565389, -0.0352149, -0.0223961, -0.0295984, 0.999311
268.056, -144.252, -39.5775, -0.566142, 0.824205, 0.0130557, -0.824031, -0.56547, -0.0348722, -0.0213592, -0.0305009, 0.999306
267.655, -144.842, -39.5924, -0.566203, 0.824152, 0.0137069, -0.823999, -0.565518, -0.0348741, -0.0209901, -0.0310403, 0.999298
267.217, -145.484, -39.6062, -0.565832, 0.824412, 0.0133871, -0.824245, -0.565148, -0.0350542, -0.0213334, -0.030869, 0.999296
266.817, -146.072, -39.6165, -0.565933, 0.824348, 0.0130171, -0.824166, -0.565252, -0.0352319, -0.0216854, -0.0306671, 0.999294
266.381, -146.712, -39.6284, -0.566141, 0.824198, 0.0135025, -0.824018, -0.565431, -0.0358003, -0.0218718, -0.0313943, 0.999268
265.98, -147.297, -39.6385, -0.56611, 0.824236, 0.0124412, -0.824041, -0.565448, -0.0350062, -0.0218185, -0.0300694, 0.99931
265.544, -147.936, -39.6494, -0.566046, 0.824277, 0.0126225, -0.824094, -0.565388, -0.0347333, -0.0214932, -0.0300628, 0.999317
265.144, -148.521, -39.6614, -0.565792, 0.824457, 0.0122766, -0.824268, -0.565149, -0.0344716, -0.0214822, -0.029623, 0.99933
264.709, -149.158, -39.6734, -0.565796, 0.82447, 0.0111274, -0.824243, -0.565171, -0.0347299, -0.0223449, -0.0288217, 0.999335
264.311, -149.741, -39.6807, -0.565848, 0.824436, 0.0110283, -0.824176, -0.565187, -0.0360171, -0.0234607, -0.0294695, 0.99929
263.877, -150.377, -39.693, -0.565796, 0.824471, 0.0110754, -0.824214, -0.565136, -0.0359579, -0.0233872, -0.0294733, 0.999292
263.48, -150.959, -39.7089, -0.565835, 0.824431, 0.0119973, -0.824205, -0.56516, -0.0357695, -0.0227091, -0.0301279, 0.999288
263.047, -151.595, -39.7247, -0.565866, 0.824388, 0.0133778, -0.824204, -0.565158, -0.0358471, -0.0219914, -0.0313107, 0.999268
262.651, -152.177, -39.7401, -0.566008, 0.824269, 0.0147097, -0.824116, -0.565254, -0.0363306, -0.0216315, -0.0326859, 0.999232
262.221, -152.811, -39.7557, -0.56625, 0.824078, 0.0159737, -0.82395, -0.565442, -0.0371679, -0.0215971, -0.0342079, 0.999181
261.825, -153.391, -39.765, -0.566021, 0.824219, 0.0168268, -0.824108, -0.565174, -0.0377361, -0.0215927, -0.0352266, 0.999146
261.395, -154.024, -39.7807, -0.565838, 0.824296, 0.0190514, -0.824268, -0.564949, -0.037619, -0.0202462, -0.0369897, 0.999111
261.002, -154.603, -39.7926, -0.565813, 0.824253, 0.0214862, -0.824321, -0.564884, -0.0374249, -0.0187103, -0.0388871, 0.999068
260.574, -155.235, -39.8067, -0.566303, 0.823897, 0.0222139, -0.824007, -0.565388, -0.0367273, -0.0177001, -0.0391032, 0.999078
260.181, -155.813, -39.8171, -0.566724, 0.823637, 0.0211224, -0.823701, -0.565823, -0.0368806, -0.0184246, -0.0382997, 0.999096
259.753, -156.442, -39.8278, -0.567338, 0.823235, 0.0202902, -0.823235, -0.566387, -0.0385944, -0.0202802, -0.0385997, 0.999049
259.355, -157.024, -39.8375, -0.567735, 0.822988, 0.0191765, -0.822891, -0.566709, -0.0411287, -0.0229809, -0.0391304, 0.99897
258.926, -157.651, -39.8491, -0.567843, 0.822934, 0.0182879, -0.822737, -0.566735, -0.0437639, -0.0256504, -0.0398971, 0.998875
258.534, -158.224, -39.8619, -0.568256, 0.822667, 0.0174695, -0.822413, -0.567131, -0.0447156, -0.0268785, -0.039777, 0.998847
258.104, -158.85, -39.8781, -0.568868, 0.822249, 0.0171998, -0.82201, -0.567788, -0.0437751, -0.0262282, -0.0390407, 0.998893
257.709, -159.423, -39.896, -0.569363, 0.821927, 0.016192, -0.821713, -0.5684, -0.0413446, -0.0247787, -0.0368452, 0.999014
257.278, -160.051, -39.911, -0.569974, 0.82152, 0.0153196, -0.821303, -0.569074, -0.040209, -0.0243145, -0.0355001, 0.999074
256.883, -160.626, -39.9247, -0.570541, 0.821132, 0.0150106, -0.820902, -0.569644, -0.0403095, -0.0245487, -0.0353204, 0.999074
256.451, -161.254, -39.9369, -0.570932, 0.820872, 0.0143007, -0.820632, -0.570073, -0.0397405, -0.0244694, -0.0344247, 0.999108
256.053, -161.829, -39.9476, -0.571062, 0.820785, 0.0141328, -0.820555, -0.570229, -0.0390904, -0.0240259, -0.0339197, 0.999136
255.619, -162.458, -39.9671, -0.571611, 0.820392, 0.0147454, -0.820197, -0.570783, -0.0385153, -0.0231812, -0.0341099, 0.999149
255.221, -163.035, -39.9821, -0.572178, 0.819983, 0.0154886, -0.819819, -0.571339, -0.0383265, -0.0225778, -0.0346274, 0.999145
254.784, -163.667, -39.9927, -0.572217, 0.819934, 0.0166097, -0.819803, -0.571342, -0.0386222, -0.0221778, -0.0357169, 0.999116
254.383, -164.247, -40.0049, -0.572216, 0.819926, 0.0170479, -0.819808, -0.57133, -0.0386898, -0.0219828, -0.0361149, 0.999106
253.945, -164.881, -40.0255, -0.572785, 0.819493, 0.0186716, -0.819432, -0.571855, -0.0389071, -0.0212066, -0.0375855, 0.999068
253.541, -165.463, -40.0378, -0.573224, 0.819197, 0.0181654, -0.81912, -0.572311, -0.0387579, -0.0213541, -0.0370966, 0.999084
253.1, -166.099, -40.0546, -0.57385, 0.818751, 0.0185361, -0.818688, -0.572928, -0.0387651, -0.0211191, -0.0374206, 0.999076
252.695, -166.683, -40.0686, -0.574241, 0.818473, 0.0186852, -0.81842, -0.573323, -0.0385891, -0.0208715, -0.0374517, 0.99908
252.25, -167.323, -40.0805, -0.574296, 0.818454, 0.0178445, -0.818372, -0.5734, -0.0384582, -0.0212442, -0.0366898, 0.999101
251.841, -167.91, -40.0924, -0.573999, 0.818678, 0.0170841, -0.818567, -0.573117, -0.0385262, -0.0217493, -0.0360985, 0.999112
251.394, -168.552, -40.1017, -0.574162, 0.818589, 0.0158339, -0.818428, -0.5733, -0.0387689, -0.0226582, -0.0352186, 0.999123
250.984, -169.14, -40.1124, -0.57423, 0.818555, 0.0150598, -0.818368, -0.573387, -0.038743, -0.0230782, -0.0345719, 0.999136
250.535, -169.782, -40.1292, -0.574222, 0.818552, 0.0155716, -0.818388, -0.573375, -0.0384994, -0.0225854, -0.0348508, 0.999137
250.123, -170.373, -40.1474, -0.574108, 0.818631, 0.0156215, -0.818479, -0.573276, -0.0380324, -0.0221791, -0.0346206, 0.999154
249.674, -171.018, -40.1637, -0.574063, 0.818659, 0.0158026, -0.818511, -0.573223, -0.0381631, -0.0221842, -0.0348427, 0.999147
249.26, -171.61, -40.1753, -0.57374, 0.818878, 0.0161648, -0.818733, -0.572878, -0.0385639, -0.0223187, -0.0353603, 0.999125
248.81, -172.257, -40.1889, -0.573338, 0.819173, 0.0154761, -0.819002, -0.572489, -0.0386233, -0.0227793, -0.0348192, 0.999134
248.398, -172.851, -40.204, -0.573142, 0.819301, 0.0159238, -0.819133, -0.572262, -0.0392217, -0.0230218, -0.0355234, 0.999104
247.947, -173.5, -40.2147, -0.57297, 0.819431, 0.0154247, -0.81923, -0.57208, -0.0398314, -0.0238149, -0.0354586, 0.999087
247.535, -174.097, -40.2286, -0.573059, 0.819373, 0.0152379, -0.819161, -0.572166, -0.040023, -0.0240751, -0.0354178, 0.999083
247.085, -174.748, -40.2403, -0.573076, 0.819363, 0.0151349, -0.819127, -0.572156, -0.0408439, -0.0248064, -0.035804, 0.999051
246.673, -175.345, -40.2522, -0.573129, 0.819323, 0.0152524, -0.819075, -0.572182, -0.0415233, -0.0252938, -0.036291, 0.999021
246.222, -175.996, -40.2689, -0.573127, 0.819316, 0.0156961, -0.819077, -0.57216, -0.0417833, -0.025253, -0.0368035, 0.999003
245.81, -176.594, -40.2871, -0.573405, 0.819111, 0.0162504, -0.818896, -0.572429, -0.0416439, -0.0248088, -0.0371863, 0.999
245.359, -177.246, -40.3048, -0.573565, 0.818985, 0.0169599, -0.818803, -0.572581, -0.0413748, -0.0241744, -0.0376179, 0.999
244.946, -177.844, -40.3226, -0.573674, 0.818889, 0.0178573, -0.818733, -0.572655, -0.0417402, -0.0239546, -0.0385657, 0.998969
244.494, -178.496, -40.341, -0.573584, 0.818931, 0.0188053, -0.818796, -0.572516, -0.0423986, -0.0239552, -0.0397168, 0.998924
244.08, -179.094, -40.3569, -0.573607, 0.818886, 0.020031, -0.818779, -0.572473, -0.0433027, -0.0239928, -0.0412397, 0.998861
243.628, -179.746, -40.3732, -0.573814, 0.818739, 0.0200745, -0.818635, -0.57268, -0.0432891, -0.0239462, -0.0412736, 0.998861
243.213, -180.344, -40.3894, -0.573757, 0.818777, 0.0201801, -0.818689, -0.572641, -0.0427831, -0.0234738, -0.0410684, 0.998881
242.76, -180.997, -40.406, -0.573704, 0.818795, 0.0209462, -0.818745, -0.572582, -0.0424918, -0.0227987, -0.0415273, 0.998877
242.346, -181.595, -40.4184, -0.57355, 0.818885, 0.021627, -0.818855, -0.572397, -0.0428627, -0.0227203, -0.0422933, 0.998847
241.893, -182.248, -40.4351, -0.573271, 0.819084, 0.0214797, -0.819047, -0.57212, -0.0428922, -0.0228433, -0.0421818, 0.998849
241.479, -182.846, -40.4507, -0.573038, 0.819254, 0.0212276, -0.819201, -0.571885, -0.0430971, -0.0231677, -0.042086, 0.998845
241.026, -183.499, -40.4658, -0.573007, 0.819276, 0.0212166, -0.819217, -0.571842, -0.0433593, -0.0233907, -0.0422261, 0.998834
240.611, -184.098, -40.4809, -0.573152, 0.819197, 0.0203293, -0.81912, -0.572041, -0.0425682, -0.0232425, -0.0410502, 0.998887
240.158, -184.752, -40.4941, -0.573166, 0.81921, 0.0193957, -0.819096, -0.57208, -0.0425019, -0.0237221, -0.0402476, 0.998908
239.743, -185.35, -40.5063, -0.573442, 0.819041, 0.0183354, -0.818891, -0.57239, -0.0422824, -0.024136, -0.0392612, 0.998937
239.29, -186.003, -40.5213, -0.573466, 0.819031, 0.0180237, -0.818861, -0.57241, -0.0425801, -0.0245575, -0.0391771, 0.99893
238.874, -186.602, -40.5358, -0.573494, 0.819028, 0.0172487, -0.818822, -0.572447, -0.042838, -0.0252116, -0.0386909, 0.998933
238.42, -187.255, -40.5522, -0.573566, 0.818989, 0.0167055, -0.818753, -0.572518, -0.0432082, -0.0258228, -0.0384604, 0.998926
238.004, -187.853, -40.5686, -0.573579, 0.818987, 0.0163697, -0.818728, -0.572527, -0.0435628, -0.0263052, -0.038389, 0.998917
237.55, -188.505, -40.5852, -0.573835, 0.818801, 0.0166859, -0.818534, -0.572745, -0.0443272, -0.0267385, -0.0390945, 0.998878
237.133, -189.102, -40.6028, -0.573849, 0.818771, 0.0176169, -0.818528, -0.572714, -0.0448324, -0.026618, -0.040147, 0.998839
236.678, -189.753, -40.6238, -0.573649, 0.818898, 0.0182381, -0.818677, -0.572493, -0.0449306, -0.0263524, -0.0407054, 0.998824
236.262, -190.352, -40.6438, -0.573685, 0.818876, 0.0181145, -0.818646, -0.572527, -0.0450736, -0.0265386, -0.0406874, 0.998819
235.807, -191.004, -40.6647, -0.573377, 0.819087, 0.018309, -0.818848, -0.572188, -0.0456976, -0.0269541, -0.0411942, 0.998788
235.392, -191.602, -40.6842, -0.573291, 0.819149, 0.0182063, -0.818901, -0.572097, -0.0458921, -0.0271767, -0.0412187, 0.99878
234.939, -192.255, -40.7062, -0.573293, 0.81915, 0.018123, -0.818903, -0.572107, -0.0457352, -0.0270957, -0.0410606, 0.998789
234.523, -192.854, -40.7253, -0.573367, 0.819094, 0.0183262, -0.81887, -0.572201, -0.0451415, -0.0264889, -0.0408894, 0.998812
234.07, -193.507, -40.7426, -0.573257, 0.819163, 0.0186627, -0.818961, -0.572093, -0.044857, -0.0260684, -0.0409986, 0.998819
233.654, -194.106, -40.7582, -0.573525, 0.818969, 0.0189453, -0.818784, -0.572362, -0.0446612, -0.0257326, -0.0411264, 0.998823
233.201, -194.758, -40.7781, -0.5737, 0.818855, 0.0185806, -0.818673, -0.572576, -0.0439535, -0.0253528, -0.0404276, 0.998861
232.784, -195.356, -40.7918, -0.5736, 0.818946, 0.0176283, -0.818739, -0.572521, -0.043423, -0.0254685, -0.0393404, 0.998901
232.33, -196.008, -40.8068, -0.573774, 0.818823, 0.0176652, -0.818624, -0.572703, -0.0431968, -0.0252536, -0.0392464, 0.99891
231.914, -196.606, -40.8223, -0.573677, 0.818882, 0.0180553, -0.81871, -0.572614, -0.0427431, -0.0246628, -0.0393028, 0.998923
231.459, -197.257, -40.8381, -0.573293, 0.819155, 0.0178834, -0.819002, -0.572276, -0.0416649, -0.0238958, -0.0385328, 0.998972
231.044, -197.856, -40.8456, -0.573407, 0.819072, 0.0180302, -0.818932, -0.572399, -0.0413455, -0.0235445, -0.0384734, 0.998982
230.59, -198.507, -40.8559, -0.573445, 0.819039, 0.0182976, -0.81893, -0.572465, -0.0404517, -0.0226568, -0.0381813, 0.999014
230.175, -199.105, -40.865, -0.573582, 0.818948, 0.0180967, -0.818843, -0.572626, -0.0399416, -0.0223475, -0.0377281, 0.999038
229.722, -199.757, -40.8784, -0.573956, 0.818683, 0.0182403, -0.81858, -0.572991, -0.0400961, -0.0223744, -0.0379446, 0.999029
229.307, -200.354, -40.8889, -0.574121, 0.818576, 0.0178104, -0.818447, -0.573149, -0.0405498, -0.0229851, -0.0378574, 0.999019
228.855, -201.003, -40.9028, -0.574232, 0.818506, 0.0174759, -0.818347, -0.573239, -0.0412952, -0.0237825, -0.0380144, 0.998994
228.439, -201.599, -40.9157, -0.57428, 0.818477, 0.0172711, -0.818295, -0.573268, -0.0419302, -0.0244179, -0.0382125, 0.998971
227.988, -202.248, -40.9336, -0.574888, 0.818042, 0.0176345, -0.817853, -0.573833, -0.0427993, -0.0248924, -0.0390273, 0.998928
227.573, -202.844, -40.9464, -0.575248, 0.817804, 0.0169027, -0.817589, -0.574212, -0.0427608, -0.0252642, -0.0384175, 0.998942
227.12, -203.493, -40.9597, -0.575183, 0.817863, 0.0162875, -0.817613, -0.574147, -0.04318, -0.0259639, -0.0381533, 0.998935
226.705, -204.088, -40.9732, -0.57528, 0.817798, 0.0161044, -0.81752, -0.574219, -0.043973, -0.0267136, -0.0384624, 0.998903
226.252, -204.734, -40.9903, -0.575216, 0.817836, 0.0164643, -0.817567, -0.574137, -0.0441642, -0.0266663, -0.0388646, 0.998889
225.837, -205.328, -41.0089, -0.575129, 0.81787, 0.0177478, -0.81765, -0.574015, -0.0442258, -0.0259834, -0.039947, 0.998864
225.384, -205.976, -41.028, -0.575024, 0.817946, 0.0176642, -0.817744, -0.573944, -0.04339, -0.0253524, -0.039395, 0.998902
224.971, -206.57, -41.0457, -0.574994, 0.817969, 0.0175649, -0.817779, -0.573943, -0.0427432, -0.0248814, -0.0389413, 0.998932
224.519, -207.218, -41.0636, -0.574843, 0.818062, 0.0181848, -0.817893, -0.573771, -0.042872, -0.0246381, -0.0395179, 0.998915
224.106, -207.812, -41.0808, -0.574839, 0.818055, 0.0186261, -0.817895, -0.573743, -0.0431944, -0.0246488, -0.0400639, 0.998893
223.654, -208.459, -41.0955, -0.574611, 0.818248, 0.0170935, -0.818028, -0.573554, -0.0431978, -0.0255425, -0.0388049, 0.99892
223.241, -209.053, -41.1101, -0.574375, 0.818402, 0.0176621, -0.818183, -0.573271, -0.0439977, -0.0258826, -0.039722, 0.998875
222.79, -209.7, -41.1278, -0.574118, 0.818589, 0.0173375, -0.81835, -0.573014, -0.0442602, -0.0262962, -0.0395987, 0.99887
222.377, -210.294, -41.1436, -0.573787, 0.818833, 0.0167807, -0.81857, -0.572695, -0.0443208, -0.0266811, -0.0391669, 0.998876
221.928, -210.942, -41.1612, -0.573638, 0.818926, 0.0172989, -0.81868, -0.572526, -0.0444565, -0.0265026, -0.0396642, 0.998862
221.516, -211.536, -41.1788, -0.573327, 0.819161, 0.0164965, -0.818909, -0.572276, -0.0434477, -0.0261501, -0.0384189, 0.998919
221.067, -212.183, -41.1961, -0.572916, 0.819459, 0.0159646, -0.819198, -0.571896, -0.0430105, -0.0261152, -0.0377196, 0.998947
220.656, -212.778, -41.2126, -0.572742, 0.819568, 0.0165888, -0.819321, -0.57169, -0.0434048, -0.0260895, -0.0384513, 0.99892
220.208, -213.426, -41.2304, -0.572417, 0.819773, 0.0176045, -0.819556, -0.571326, -0.0437446, -0.0258028, -0.039468, 0.998888
219.797, -214.02, -41.2451, -0.572208, 0.819926, 0.0172879, -0.819694, -0.571121, -0.0438545, -0.026084, -0.0392647, 0.998888
219.349, -214.668, -41.2612, -0.571961, 0.820119, 0.0162918, -0.819859, -0.570917, -0.04342, -0.0263083, -0.0381915, 0.998924
218.937, -215.261, -41.2782, -0.571827, 0.820206, 0.0166178, -0.819948, -0.57076, -0.043805, -0.0264443, -0.0386746, 0.998902
218.49, -215.908, -41.2942, -0.571833, 0.820195, 0.0169181, -0.819945, -0.570752, -0.043971, -0.0264088, -0.039016, 0.99889
218.078, -216.5, -41.3088, -0.57138, 0.820523, 0.0163364, -0.82026, -0.570329, -0.043569, -0.0264323, -0.0382946, 0.998917
217.63, -217.147, -41.3266, -0.571189, 0.820638, 0.0172086, -0.820396, -0.570097, -0.0440424, -0.0263323, -0.0392745, 0.998881
217.221, -217.74, -41.3415, -0.571295, 0.820566, 0.0171372, -0.820318, -0.570202, -0.0441345, -0.0264436, -0.0392719, 0.998879
216.773, -218.387, -41.3614, -0.571558, 0.820387, 0.0169099, -0.820156, -0.570506, -0.0432149, -0.0258057, -0.0385685, 0.998923
216.364, -218.98, -41.3759, -0.571945, 0.820126, 0.0165222, -0.819892, -0.57092, -0.0427516, -0.0256288, -0.037998, 0.998949
215.916, -219.627, -41.391, -0.572144, 0.819986, 0.0165518, -0.819749, -0.571113, -0.0429056, -0.0257291, -0.0381165, 0.998942
215.505, -220.22, -41.4049, -0.572081, 0.820035, 0.0162754, -0.819799, -0.571073, -0.0424855, -0.0255451, -0.0376477, 0.998965
215.059, -220.866, -41.4211, -0.572308, 0.819873, 0.0165079, -0.819645, -0.571292, -0.0425171, -0.0254278, -0.0378635, 0.998959
214.65, -221.458, -41.4361, -0.572551, 0.819705, 0.0164207, -0.819484, -0.571553, -0.0421046, -0.025128, -0.0375636, 0.998978
214.204, -222.103, -41.4548, -0.573014, 0.819378, 0.0165448, -0.819176, -0.572033, -0.0415927, -0.024616, -0.0373863, 0.998998
213.794, -222.693, -41.4707, -0.573443, 0.819065, 0.017193, -0.818889, -0.572449, -0.0414965, -0.0241462, -0.037875, 0.998991
213.347, -223.336, -41.4888, -0.5736, 0.818949, 0.0174535, -0.818791, -0.572612, -0.0411804, -0.0237306, -0.0379118, 0.998999
212.936, -223.926, -41.502, -0.573663, 0.81891, 0.0172541, -0.818736, -0.572665, -0.041552, -0.0241465, -0.0379634, 0.998987
212.488, -224.569, -41.5204, -0.573777, 0.818837, 0.0169006, -0.818641, -0.572774, -0.041903, -0.0246315, -0.0378785, 0.998979
212.076, -225.158, -41.5332, -0.573588, 0.818988, 0.0159971, -0.818741, -0.572585, -0.0425303, -0.0256721, -0.0374924, 0.998967
211.628, -225.8, -41.5472, -0.573848, 0.818807, 0.0159262, -0.818504, -0.572768, -0.0445949, -0.0273925, -0.0386264, 0.998878
211.217, -226.389, -41.5612, -0.573802, 0.81884, 0.0159054, -0.81851, -0.572686, -0.0455244, -0.0281684, -0.0391407, 0.998837
210.769, -227.03, -41.5778, -0.573693, 0.818919, 0.0157083, -0.818598, -0.572607, -0.0449219, -0.0277927, -0.0386302, 0.998867
210.358, -227.619, -41.5907, -0.573584, 0.819, 0.0155037, -0.818696, -0.572538, -0.044009, -0.0271669, -0.0379357, 0.998911
209.911, -228.263, -41.6072, -0.573476, 0.81907, 0.0158131, -0.818807, -0.572463, -0.0429065, -0.026091, -0.0375537, 0.998954
209.5, -228.853, -41.6203, -0.573259, 0.819224, 0.0157277, -0.818969, -0.572265, -0.0424504, -0.025776, -0.0372155, 0.998975
209.052, -229.497, -41.6358, -0.573089, 0.819345, 0.015585, -0.819084, -0.572098, -0.0424839, -0.0258928, -0.0371125, 0.998976
208.642, -230.089, -41.6509, -0.57301, 0.819396, 0.0157837, -0.819133, -0.572002, -0.0428301, -0.0260665, -0.0374711, 0.998958
208.194, -230.734, -41.6661, -0.572551, 0.819705, 0.0163978, -0.819444, -0.571495, -0.043646, -0.0264055, -0.0384266, 0.998912
207.785, -231.327, -41.6823, -0.572375, 0.819814, 0.0170765, -0.81956, -0.571274, -0.0443509, -0.0266041, -0.0393806, 0.99887
207.338, -231.973, -41.6992, -0.572413, 0.819785, 0.0171892, -0.819532, -0.571302, -0.0445131, -0.026671, -0.039567, 0.998861
206.927, -232.567, -41.7127, -0.572559, 0.819703, 0.0162462, -0.81942, -0.571485, -0.0442319, -0.0269726, -0.0386378, 0.998889
206.477, -233.213, -41.7292, -0.572788, 0.819546, 0.016046, -0.819252, -0.571713, -0.0443871, -0.0272036, -0.0385702, 0.998886
206.064, -233.807, -41.7447, -0.573215, 0.819264, 0.0151721, -0.818954, -0.572188, -0.0437576, -0.0271678, -0.0375078, 0.998927
205.613, -234.455, -41.7609, -0.573218, 0.819261, 0.0152376, -0.818958, -0.572195, -0.0435868, -0.02699, -0.0374637, 0.998933
205.198, -235.051, -41.7763, -0.573177, 0.819281, 0.0156962, -0.819002, -0.572151, -0.0433495, -0.0265348, -0.0377021, 0.998937
204.745, -235.702, -41.7955, -0.57364, 0.818946, 0.0162713, -0.81869, -0.572601, -0.0432941, -0.0261385, -0.0381564, 0.99893
204.329, -236.3, -41.8148, -0.573778, 0.818847, 0.0163479, -0.818603, -0.572749, -0.0429853, -0.0258352, -0.0380465, 0.998942
203.873, -236.953, -41.8324, -0.573627, 0.818947, 0.0167058, -0.818707, -0.572574, -0.0433382, -0.0259264, -0.0385371, 0.998921
203.455, -237.553, -41.8492, -0.573296, 0.819177, 0.0167733, -0.818929, -0.572228, -0.0437078, -0.0262063, -0.0387936, 0.998904
202.999, -238.208, -41.8679, -0.573127, 0.8193, 0.0164925, -0.819044, -0.572069, -0.0436366, -0.0263166, -0.0385175, 0.998911
202.58, -238.81, -41.8851, -0.57333, 0.819155, 0.016648, -0.818907, -0.572271, -0.0435538, -0.0261502, -0.0386039, 0.998912
202.122, -239.468, -41.9036, -0.573405, 0.819089, 0.0173073, -0.818872, -0.572337, -0.04336, -0.0256101, -0.0390353, 0.99891
201.702, -240.074, -41.9197, -0.573318, 0.819095, 0.0197481, -0.818975, -0.572189, -0.0433453, -0.0242043, -0.0410238, 0.998865
201.245, -240.736, -41.9359, -0.573115, 0.819155, 0.0229163, -0.819162, -0.571899, -0.0436456, -0.0226466, -0.0437861, 0.998784
200.826, -241.346, -41.9503, -0.573096, 0.81909, 0.0255451, -0.819212, -0.571815, -0.0438024, -0.0212711, -0.0460298, 0.998714
200.368, -242.011, -41.9685, -0.573342, 0.818865, 0.0271912, -0.819075, -0.572051, -0.0432909, -0.0198947, -0.0470921, 0.998692
199.947, -242.621, -41.9846, -0.574032, 0.818362, 0.0277573, -0.818591, -0.57271, -0.0437243, -0.0198854, -0.047821, 0.998658
199.487, -243.285, -41.9984, -0.574727, 0.817901, 0.0269436, -0.818075, -0.573379, -0.0446056, -0.0210341, -0.0476779, 0.998641
199.064, -243.894, -42.0115, -0.57507, 0.817688, 0.0261111, -0.817798, -0.573687, -0.0457229, -0.0224074, -0.0476474, 0.998613
198.601, -244.557, -42.0271, -0.575136, 0.817643, 0.0260648, -0.817721, -0.573692, -0.0470131, -0.0234868, -0.0483527, 0.998554
198.175, -245.166, -42.0469, -0.575516, 0.817387, 0.0256847, -0.817452, -0.57409, -0.0468406, -0.0235416, -0.0479535, 0.998572
197.711, -245.831, -42.0663, -0.576182, 0.816968, 0.024034, -0.816967, -0.574817, -0.0463797, -0.0240755, -0.0463581, 0.998635
197.283, -246.44, -42.0848, -0.576068, 0.817099, 0.0222389, -0.817022, -0.574758, -0.0461429, -0.0249213, -0.0447511, 0.998687
196.816, -247.102, -42.1034, -0.575836, 0.817306, 0.0206076, -0.817154, -0.574565, -0.0461961, -0.0259159, -0.043441, 0.99872
196.388, -247.709, -42.1205, -0.575674, 0.81743, 0.0201768, -0.817263, -0.574419, -0.0460925, -0.0260874, -0.043024, 0.998733
195.921, -248.372, -42.1359, -0.574791, 0.818027, 0.021147, -0.817925, -0.573554, -0.0451079, -0.0247705, -0.0432243, 0.998758
195.495, -248.982, -42.1554, -0.573904, 0.818608, 0.0226984, -0.818619, -0.572718, -0.0430935, -0.0222769, -0.0433129, 0.998813
195.028, -249.648, -42.1809, -0.57294, 0.819257, 0.0236264, -0.81935, -0.57182, -0.041085, -0.0201491, -0.0428975, 0.998876
194.602, -250.259, -42.2056, -0.572669, 0.819475, 0.0226143, -0.819548, -0.571618, -0.0399171, -0.0197843, -0.0413927, 0.998947
194.135, -250.932, -42.221, -0.572956, 0.819324, 0.0207253, -0.819305, -0.571915, -0.0406414, -0.0214454, -0.0402661, 0.998959
193.711, -251.544, -42.2323, -0.572765, 0.819474, 0.0200814, -0.819383, -0.571656, -0.0426796, -0.0234951, -0.0408997, 0.998887
193.249, -252.21, -42.2494, -0.57206, 0.81996, 0.0203129, -0.819849, -0.570896, -0.0438719, -0.0243767, -0.0417509, 0.998831
192.827, -252.823, -42.2683, -0.571754, 0.820142, 0.021544, -0.820075, -0.570546, -0.0441998, -0.0239583, -0.0429391, 0.99879
192.367, -253.491, -42.2934, -0.572083, 0.819911, 0.0215976, -0.819867, -0.570911, -0.0433464, -0.0232099, -0.0425049, 0.998827
191.943, -254.101, -42.3144, -0.572321, 0.819775, 0.0204431, -0.819699, -0.571204, -0.0426662, -0.0232995, -0.041176, 0.99888
191.481, -254.766, -42.3329, -0.572584, 0.819604, 0.0199434, -0.819509, -0.571481, -0.0425917, -0.023511, -0.0407311, 0.998893
191.056, -255.375, -42.3484, -0.572174, 0.819905, 0.019304, -0.819802, -0.571117, -0.0418354, -0.0232762, -0.0397626, 0.998938
190.593, -256.041, -42.3696, -0.571633, 0.820278, 0.0194896, -0.820209, -0.57062, -0.0406094, -0.0221898, -0.0391992, 0.998985
190.169, -256.652, -42.3902, -0.571422, 0.82043, 0.019277, -0.820389, -0.570479, -0.0389268, -0.0209396, -0.0380583, 0.999056
189.708, -257.318, -42.408, -0.57141, 0.820443, 0.0190994, -0.820413, -0.570502, -0.0380792, -0.0203456, -0.0374282, 0.999092
189.285, -257.93, -42.4215, -0.571253, 0.82055, 0.0191688, -0.820519, -0.57034, -0.0382172, -0.0204264, -0.03756, 0.999086
188.824, -258.597, -42.4341, -0.570791, 0.820866, 0.0193997, -0.820822, -0.569833, -0.0392749, -0.0211848, -0.0383414, 0.99904
188.402, -259.21, -42.4469, -0.570736, 0.820877, 0.0205256, -0.820837, -0.56968, -0.041121, -0.0220623, -0.0403174, 0.998943
187.942, -259.878, -42.4603, -0.570723, 0.820871, 0.0211151, -0.820813, -0.569576, -0.0429998, -0.0232707, -0.0418726, 0.998852
187.52, -260.49, -42.475, -0.57077, 0.820811, 0.0221447, -0.820774, -0.569556, -0.0440018, -0.0235046, -0.0432907, 0.998786
187.061, -261.157, -42.4949, -0.57083, 0.820755, 0.0226991, -0.820738, -0.569597, -0.044142, -0.0233004, -0.0438275, 0.998767
186.638, -261.769, -42.5059, -0.570826, 0.820732, 0.0235707, -0.820738, -0.569542, -0.0448437, -0.0233802, -0.0449433, 0.998716
186.178, -262.438, -42.5184, -0.570669, 0.820842, 0.0235703, -0.820851, -0.569392, -0.044667, -0.0232438, -0.0448378, 0.998724
185.758, -263.052, -42.5322, -0.57097, 0.820659, 0.0226323, -0.82064, -0.569741, -0.0441028, -0.0232988, -0.0437543, 0.998771
185.299, -263.72, -42.5442, -0.57142, 0.820375, 0.021514, -0.820316, -0.57023, -0.0438241, -0.0236843, -0.0426903, 0.998808
184.877, -264.333, -42.5558, -0.571654, 0.820245, 0.020235, -0.820146, -0.570517, -0.0432563, -0.0239364, -0.0413232, 0.998859
184.415, -265.001, -42.5695, -0.571845, 0.820128, 0.0195896, -0.820018, -0.570752, -0.0425636, -0.0237268, -0.0404037, 0.998902
183.992, -265.613, -42.5817, -0.572075, 0.81998, 0.0190635, -0.819869, -0.571026, -0.0417645, -0.0233603, -0.039522, 0.998946
183.529, -266.28, -42.5994, -0.572052, 0.820014, 0.0182427, -0.8199, -0.57107, -0.0405304, -0.0228177, -0.0381427, 0.999012
183.105, -266.891, -42.6104, -0.5719, 0.820142, 0.0172782, -0.820013, -0.570976, -0.0395711, -0.0225885, -0.036799, 0.999067
182.641, -267.558, -42.6269, -0.571888, 0.820137, 0.0178684, -0.820036, -0.57096, -0.0393155, -0.022042, -0.0371368, 0.999067
182.215, -268.169, -42.6423, -0.571666, 0.820289, 0.018003, -0.820212, -0.57077, -0.0383959, -0.0212202, -0.0367159, 0.9991
181.752, -268.836, -42.662, -0.571329, 0.820503, 0.0189019, -0.820483, -0.570457, -0.0372378, -0.019771, -0.0367837, 0.999128
181.328, -269.448, -42.6736, -0.570805, 0.820863, 0.0191123, -0.820862, -0.569951, -0.0366119, -0.0191603, -0.0365868, 0.999147
180.867, -270.115, -42.6912, -0.570809, 0.820865, 0.0189081, -0.820863, -0.569972, -0.0362672, -0.0189933, -0.0362226, 0.999163
180.445, -270.728, -42.7031, -0.570913, 0.820787, 0.0191384, -0.820777, -0.57004, -0.0371532, -0.0195852, -0.0369196, 0.999126
179.984, -271.396, -42.7187, -0.570955, 0.820738, 0.0199711, -0.820745, -0.570038, -0.0378756, -0.0197016, -0.0380164, 0.999083
179.562, -272.008, -42.7309, -0.570928, 0.820742, 0.0205835, -0.820763, -0.56998, -0.0383679, -0.0197579, -0.0387995, 0.999052
179.101, -272.675, -42.746, -0.571111, 0.82062, 0.0203716, -0.820641, -0.570183, -0.0379378, -0.019517, -0.0383844, 0.999072
178.678, -273.287, -42.7562, -0.571083, 0.820637, 0.0204817, -0.820659, -0.570149, -0.0380494, -0.0195471, -0.0385379, 0.999066
178.217, -273.954, -42.7654, -0.571209, 0.820548, 0.0205213, -0.820566, -0.570261, -0.0383968, -0.019804, -0.0387717, 0.999052
177.794, -274.567, -42.7728, -0.571175, 0.820587, 0.0199149, -0.820577, -0.570233, -0.038567, -0.0202914, -0.0383702, 0.999058
177.332, -275.234, -42.7842, -0.571007, 0.820717, 0.0193523, -0.820691, -0.570087, -0.0383021, -0.0204027, -0.037753, 0.999079
176.91, -275.846, -42.796, -0.571205, 0.820576, 0.0195148, -0.820564, -0.570295, -0.0379259, -0.0199918, -0.0376766, 0.99909
176.449, -276.515, -42.8075, -0.571554, 0.820337, 0.0193284, -0.820327, -0.570665, -0.0374822, -0.019718, -0.0372787, 0.99911
176.027, -277.127, -42.8175, -0.571778, 0.820199, 0.0185359, -0.820161, -0.570905, -0.0374532, -0.0201368, -0.0366173, 0.999126
175.566, -277.794, -42.8292, -0.571929, 0.820091, 0.0186449, -0.82005, -0.571042, -0.0377991, -0.0203517, -0.0369082, 0.999111
175.144, -278.405, -42.8376, -0.572119, 0.819959, 0.0186564, -0.819924, -0.57124, -0.0375481, -0.0201307, -0.0367788, 0.999121
174.682, -279.073, -42.8484, -0.572293, 0.819838, 0.0186109, -0.819812, -0.571436, -0.0370014, -0.0197002, -0.036433, 0.999142
174.259, -279.684, -42.8618, -0.572185, 0.81991, 0.0187513, -0.819901, -0.571347, -0.0363934, -0.0191258, -0.036198, 0.999162
173.797, -280.35, -42.8764, -0.572031, 0.820012, 0.0189933, -0.820011, -0.571186, -0.0364399, -0.0190324, -0.0364195, 0.999155
173.375, -280.961, -42.8858, -0.572003, 0.820044, 0.0184713, -0.820022, -0.571164, -0.0365397, -0.019414, -0.0360477, 0.999161
172.915, -281.629, -42.8961, -0.571962, 0.820104, 0.0169971, -0.820032, -0.571156, -0.036458, -0.0201914, -0.0347908, 0.999191
172.494, -282.241, -42.9064, -0.571948, 0.82011, 0.0171525, -0.820038, -0.57113, -0.0367217, -0.0203195, -0.0350686, 0.999178
172.035, -282.908, -42.9252, -0.572096, 0.819993, 0.0178438, -0.819954, -0.571279, -0.0362886, -0.0195626, -0.0353917, 0.999182
171.614, -283.52, -42.9401, -0.572225, 0.819895, 0.0181716, -0.819875, -0.571415, -0.0359106, -0.0190594, -0.0354474, 0.99919
171.153, -284.186, -42.955, -0.572169, 0.81992, 0.0187961, -0.819924, -0.571349, -0.0358528, -0.0186573, -0.0359252, 0.99918
170.731, -284.797, -42.9703, -0.572382, 0.819758, 0.0193834, -0.819787, -0.57156, -0.0356066, -0.01811, -0.0362708, 0.999178
170.27, -285.463, -42.9872, -0.572526, 0.819643, 0.0199921, -0.819692, -0.57169, -0.0357126, -0.0178422, -0.0368338, 0.999162
169.848, -286.073, -43.0019, -0.572403, 0.819693, 0.0213988, -0.81978, -0.571508, -0.0365911, -0.0177638, -0.0384872, 0.999101
169.389, -286.74, -43.0183, -0.572311, 0.819747, 0.0217851, -0.819843, -0.571396, -0.0369282, -0.0178239, -0.0389948, 0.99908
168.968, -287.351, -43.0321, -0.572144, 0.819857, 0.022053, -0.819948, -0.571192, -0.0377407, -0.0183455, -0.0396755, 0.999044
168.508, -288.017, -43.0473, -0.572004, 0.819959, 0.0218744, -0.820035, -0.571037, -0.0381968, -0.0188287, -0.0397864, 0.999031
168.087, -288.628, -43.0595, -0.572136, 0.819883, 0.0212759, -0.819926, -0.571163, -0.0386489, -0.0195356, -0.0395571, 0.999026
167.629, -289.294, -43.0729, -0.572437, 0.81967, 0.0213553, -0.819703, -0.571434, -0.0393774, -0.0200733, -0.0400461, 0.998996
167.208, -289.905, -43.0865, -0.572534, 0.819595, 0.0216456, -0.819633, -0.571511, -0.0397138, -0.0201785, -0.0404789, 0.998977
166.748, -290.571, -43.0975, -0.572576, 0.81956, 0.0218802, -0.819605, -0.571545, -0.0398031, -0.0201155, -0.0407234, 0.998968
166.327, -291.181, -43.1111, -0.57284, 0.819334, 0.0233815, -0.81943, -0.571754, -0.0404019, -0.0197342, -0.0423034, 0.99891
165.865, -291.846, -43.1275, -0.573055, 0.819161, 0.0241391, -0.819284, -0.571941, -0.0407141, -0.0195453, -0.0431082, 0.998879
165.443, -292.455, -43.1408, -0.573246, 0.819023, 0.0242869, -0.819144, -0.57211, -0.041153, -0.0198105, -0.0434853, 0.998858
164.98, -293.12, -43.1564, -0.573409, 0.818918, 0.0239834, -0.819024, -0.572277, -0.0412203, -0.0200309, -0.0432791, 0.998862
164.556, -293.728, -43.1677, -0.573438, 0.818887, 0.0243423, -0.819001, -0.57228, -0.0416331, -0.0201622, -0.0438103, 0.998836
164.093, -294.392, -43.1808, -0.573516, 0.818871, 0.0230099, -0.818935, -0.572401, -0.0412689, -0.020623, -0.042512, 0.998883
163.67, -295.001, -43.1946, -0.573411, 0.818947, 0.0229338, -0.819006, -0.572295, -0.0413275, -0.0207201, -0.0424805, 0.998882
163.208, -295.665, -43.2053, -0.57343, 0.818979, 0.0212529, -0.818994, -0.5724, -0.0400983, -0.0206746, -0.0403995, 0.99897
162.784, -296.274, -43.2175, -0.573505, 0.818956, 0.0200577, -0.818948, -0.572545, -0.0389424, -0.0204082, -0.0387599, 0.99904
162.321, -296.938, -43.2274, -0.573502, 0.818991, 0.0186766, -0.818944, -0.572598, -0.0382364, -0.020621, -0.0372238, 0.999094
161.898, -297.547, -43.2383, -0.573511, 0.819034, 0.0163911, -0.818924, -0.572687, -0.037327, -0.0211851, -0.0348305, 0.999169
161.436, -298.211, -43.2533, -0.573185, 0.819279, 0.0155083, -0.819144, -0.572388, -0.0370938, -0.0215134, -0.0339652, 0.999191
161.012, -298.819, -43.2641, -0.573059, 0.819377, 0.0150123, -0.819232, -0.572285, -0.0367131, -0.0214906, -0.0333373, 0.999213
160.549, -299.482, -43.2785, -0.573022, 0.819419, 0.01406, -0.819267, -0.572304, -0.035644, -0.0211608, -0.0319437, 0.999266
160.126, -300.09, -43.2904, -0.572763, 0.819616, 0.0131042, -0.819453, -0.572095, -0.0346884, -0.0209344, -0.0306066, 0.999312
159.664, -300.754, -43.3032, -0.572628, 0.819718, 0.0126111, -0.819557, -0.571994, -0.0339117, -0.0205846, -0.0297543, 0.999345
159.24, -301.362, -43.3159, -0.572453, 0.819851, 0.0119518, -0.819692, -0.571864, -0.0328177, -0.0200708, -0.0285834, 0.99939
158.779, -302.026, -43.33, -0.572323, 0.819946, 0.0116444, -0.819794, -0.571762, -0.0320231, -0.0195994, -0.0278735, 0.999419
158.356, -302.634, -43.3404, -0.572317, 0.819952, 0.0114445, -0.819805, -0.571775, -0.0315032, -0.0192874, -0.0274121, 0.999438
157.896, -303.298, -43.3529, -0.572362, 0.819924, 0.0112423, -0.819785, -0.571844, -0.0307685, -0.018799, -0.026827, 0.999463
157.473, -303.906, -43.3622, -0.572237, 0.820015, 0.0109476, -0.819877, -0.571736, -0.0303237, -0.0186067, -0.026328, 0.99948
157.012, -304.569, -43.3743, -0.572207, 0.820063, 0.00870488, -0.819893, -0.57178, -0.0290504, -0.0188459, -0.0237599, 0.99954
156.59, -305.177, -43.3872, -0.5722, 0.820076, 0.00788538, -0.819892, -0.571795, -0.0287752, -0.019089, -0.0229304, 0.999555
156.131, -305.84, -43.4045, -0.572325, 0.819981, 0.00869714, -0.819814, -0.571903, -0.0288591, -0.01869, -0.0236468, 0.999546
155.71, -306.448, -43.4166, -0.572354, 0.819952, 0.00943252, -0.819811, -0.571929, -0.028417, -0.0179059, -0.0239975, 0.999552
155.25, -307.111, -43.4278, -0.572396, 0.819909, 0.0105719, -0.819798, -0.571953, -0.0282964, -0.0171538, -0.0248636, 0.999544
154.829, -307.718, -43.4409, -0.572714, 0.819665, 0.01216, -0.819586, -0.572233, -0.0287731, -0.016626, -0.026445, 0.999512
154.368, -308.379, -43.4522, -0.572988, 0.819455, 0.0133458, -0.819397, -0.572467, -0.0295056, -0.0165385, -0.0278419, 0.999476
153.946, -308.983, -43.4638, -0.572956, 0.819462, 0.0142856, -0.819417, -0.572396, -0.0302964, -0.0166497, -0.0290644, 0.999439
153.486, -309.643, -43.4779, -0.572938, 0.819458, 0.015203, -0.819433, -0.572351, -0.0307274, -0.0164784, -0.0300628, 0.999412
153.065, -310.248, -43.4934, -0.572865, 0.819495, 0.015897, -0.819496, -0.572275, -0.0304463, -0.0158531, -0.0304692, 0.99941
152.606, -310.909, -43.5047, -0.572885, 0.819465, 0.0167399, -0.819487, -0.572274, -0.0307107, -0.0155866, -0.0313119, 0.999388
152.186, -311.515, -43.5124, -0.573003, 0.819388, 0.0164608, -0.819399, -0.57239, -0.0308878, -0.0158871, -0.0311868, 0.999387
151.729, -312.175, -43.5225, -0.57318, 0.819255, 0.0169121, -0.819274, -0.572549, -0.0312661, -0.0159319, -0.0317767, 0.999368
151.309, -312.78, -43.5306, -0.573545, 0.819006, 0.0165998, -0.819016, -0.572918, -0.0312558, -0.0160884, -0.0315221, 0.999374
150.852, -313.439, -43.5406, -0.57377, 0.818838, 0.0170828, -0.818848, -0.573104, -0.0322387, -0.016608, -0.0324858, 0.999334
150.432, -314.043, -43.5519, -0.573876, 0.818763, 0.0171181, -0.818765, -0.573192, -0.0327803, -0.0170273, -0.0328275, 0.999316
149.975, -314.701, -43.5627, -0.574113, 0.818576, 0.0181006, -0.818599, -0.57339, -0.0334616, -0.0170122, -0.0340279, 0.999276
149.555, -315.306, -43.5743, -0.574186, 0.818506, 0.0189241, -0.818554, -0.573443, -0.0336452, -0.0166868, -0.034809, 0.999255
149.099, -315.964, -43.588, -0.574387, 0.818321, 0.0207279, -0.81842, -0.573582, -0.0345409, -0.0163764, -0.036804, 0.999188
148.68, -316.568, -43.5961, -0.574289, 0.818392, 0.0206477, -0.818484, -0.573475, -0.0347898, -0.0166307, -0.0368792, 0.999181
148.223, -317.226, -43.6057, -0.574206, 0.818452, 0.0205695, -0.818529, -0.57337, -0.0354532, -0.0172228, -0.0371942, 0.99916
147.806, -317.829, -43.6148, -0.574294, 0.818395, 0.0204139, -0.818458, -0.573442, -0.0359367, -0.0177042, -0.0373461, 0.999146
147.349, -318.486, -43.6281, -0.574288, 0.818414, 0.0197933, -0.818464, -0.573467, -0.0353937, -0.0176159, -0.0365263, 0.999177
146.93, -319.087, -43.6416, -0.57434, 0.818384, 0.0195471, -0.818421, -0.573515, -0.0356031, -0.0179264, -0.036446, 0.999175
146.472, -319.742, -43.6564, -0.574321, 0.818394, 0.0196879, -0.81842, -0.573463, -0.0364451, -0.0185361, -0.0370441, 0.999142
146.053, -320.343, -43.6709, -0.574526, 0.818254, 0.019494, -0.818268, -0.573659, -0.0367813, -0.0189136, -0.0370832, 0.999133
145.595, -320.999, -43.6882, -0.574606, 0.818183, 0.0201258, -0.818205, -0.573699, -0.0375501, -0.0191767, -0.0380436, 0.999092
145.176, -321.598, -43.7021, -0.574432, 0.818299, 0.0203463, -0.818328, -0.573516, -0.0376707, -0.0191569, -0.0382892, 0.999083
144.718, -322.253, -43.7175, -0.574177, 0.818458, 0.0211406, -0.818521, -0.573253, -0.0374851, -0.0185611, -0.0388271, 0.999074
144.3, -322.854, -43.733, -0.57418, 0.818452, 0.0212953, -0.818538, -0.573289, -0.0365341, -0.017693, -0.0384081, 0.999105
143.843, -323.51, -43.7476, -0.574097, 0.818477, 0.0225418, -0.818607, -0.573177, -0.036753, -0.017161, -0.0395526, 0.99907
143.423, -324.112, -43.758, -0.574167, 0.818443, 0.0219866, -0.818557, -0.573268, -0.036439, -0.017219, -0.0389193, 0.999094
142.967, -324.769, -43.769, -0.574253, 0.818441, 0.0196995, -0.818483, -0.573424, -0.0356557, -0.0178859, -0.0365991, 0.99917
142.548, -325.372, -43.7832, -0.574427, 0.818338, 0.0188575, -0.818352, -0.573617, -0.0355542, -0.0182784, -0.0358553, 0.99919
142.09, -326.03, -43.7979, -0.574819, 0.81806, 0.018998, -0.81808, -0.574008, -0.0354923, -0.0181298, -0.0359435, 0.999189
141.668, -326.634, -43.8129, -0.575072, 0.817898, 0.0183191, -0.817911, -0.574307, -0.034541, -0.0177302, -0.034847, 0.999235
141.206, -327.294, -43.8254, -0.57507, 0.817906, 0.0179837, -0.817921, -0.574338, -0.0337683, -0.0172906, -0.0341284, 0.999268
140.781, -327.9, -43.8387, -0.57513, 0.817885, 0.0170439, -0.817885, -0.574447, -0.0327734, -0.017014, -0.0327889, 0.999317
140.318, -328.562, -43.855, -0.575427, 0.817677, 0.0169696, -0.817684, -0.574764, -0.0322258, -0.0165967, -0.0324194, 0.999337
139.891, -329.169, -43.8695, -0.575297, 0.81779, 0.0159334, -0.817782, -0.574684, -0.031174, -0.0163372, -0.0309643, 0.999387
139.425, -329.833, -43.8813, -0.575167, 0.817899, 0.0149576, -0.817869, -0.574584, -0.030717, -0.016529, -0.0299008, 0.999416
138.998, -330.442, -43.8918, -0.575174, 0.817903, 0.0145137, -0.817859, -0.574598, -0.030715, -0.0167823, -0.0295366, 0.999423
138.533, -331.107, -43.9037, -0.575117, 0.817946, 0.0143139, -0.817897, -0.574545, -0.0306965, -0.0168841, -0.0293613, 0.999426
138.105, -331.718, -43.9144, -0.574915, 0.818092, 0.0141114, -0.818048, -0.574366, -0.0300123, -0.0164477, -0.0287983, 0.99945
137.64, -332.386, -43.9248, -0.574573, 0.818342, 0.0134641, -0.818306, -0.57408, -0.0284215, -0.0155291, -0.027348, 0.999505
137.214, -332.998, -43.935, -0.574345, 0.818482, 0.0146987, -0.818479, -0.573832, -0.0284287, -0.0148337, -0.0283585, 0.999488
136.749, -333.667, -43.9439, -0.574398, 0.818424, 0.0157733, -0.818444, -0.573853, -0.0290317, -0.0147086, -0.0295853, 0.999454
136.323, -334.278, -43.9495, -0.574526, 0.818343, 0.0153529, -0.818346, -0.573978, -0.0293284, -0.0151884, -0.0294139, 0.999452
135.856, -334.945, -43.9583, -0.574359, 0.818466, 0.0149909, -0.818453, -0.573805, -0.0297026, -0.0157088, -0.0293293, 0.999446
135.428, -335.556, -43.9695, -0.574243, 0.818561, 0.0142282, -0.818535, -0.573719, -0.0291005, -0.0156575, -0.0283571, 0.999475
134.961, -336.222, -43.9825, -0.573994, 0.818726, 0.0147667, -0.818721, -0.573473, -0.0287301, -0.0150538, -0.0285807, 0.999478
134.535, -336.833, -43.994, -0.573932, 0.818779, 0.0142275, -0.818768, -0.573436, -0.0280943, -0.0148445, -0.0277733, 0.999504
134.069, -337.5, -44.002, -0.573692, 0.818943, 0.0144811, -0.818934, -0.573183, -0.0284123, -0.0149677, -0.028159, 0.999491
133.643, -338.111, -44.0115, -0.573575, 0.81899, 0.0163525, -0.819022, -0.573012, -0.0293268, -0.0146482, -0.0302142, 0.999436
133.179, -338.779, -44.0234, -0.573442, 0.819056, 0.0176533, -0.819123, -0.572851, -0.0296334, -0.0141587, -0.0314533, 0.999405
132.754, -339.392, -44.0324, -0.573295, 0.819135, 0.018727, -0.819237, -0.572688, -0.0296671, -0.0135766, -0.0323499, 0.999384
132.292, -340.06, -44.0417, -0.573497, 0.818965, 0.01996, -0.819105, -0.572868, -0.0298266, -0.0129925, -0.0334547, 0.999356
131.867, -340.671, -44.0519, -0.573574, 0.818899, 0.0204343, -0.819045, -0.572912, -0.0306169, -0.0133651, -0.0342977, 0.999322
131.404, -341.337, -44.0625, -0.573986, 0.818606, 0.0205731, -0.818739, -0.573276, -0.0319629, -0.014371, -0.0351903, 0.999277
130.978, -341.947, -44.0672, -0.574308, 0.818408, 0.019463, -0.81849, -0.573587, -0.0327416, -0.0156322, -0.034734, 0.999274
130.513, -342.612, -44.0765, -0.574465, 0.818271, 0.020554, -0.818369, -0.573674, -0.0342267, -0.0162155, -0.0364828, 0.999203
130.089, -343.222, -44.0869, -0.574867, 0.81796, 0.0216728, -0.818093, -0.574045, -0.0345749, -0.0158397, -0.0376064, 0.999167
129.625, -343.887, -44.0953, -0.574758, 0.818007, 0.0227462, -0.81818, -0.573917, -0.0346489, -0.0152886, -0.0385253, 0.999141
129.199, -344.497, -44.1005, -0.574759, 0.817989, 0.0233713, -0.818184, -0.573901, -0.0348127, -0.0150636, -0.039131, 0.999121
128.736, -345.162, -44.1074, -0.575022, 0.817804, 0.0233522, -0.817995, -0.574155, -0.0350652, -0.0152687, -0.0392653, 0.999112
128.311, -345.771, -44.1152, -0.575268, 0.817639, 0.0230846, -0.817811, -0.574384, -0.035625, -0.0158689, -0.0393728, 0.999099
127.847, -346.435, -44.1245, -0.575809, 0.817245, 0.0235466, -0.817426, -0.574894, -0.0362123, -0.0160575, -0.0400989, 0.999067
127.416, -347.051, -44.1368, -0.576117, 0.81703, 0.0234788, -0.817209, -0.575201, -0.0362453, -0.0161085, -0.0400686, 0.999067
126.952, -347.715, -44.1468, -0.576763, 0.816579, 0.023317, -0.816751, -0.57585, -0.0362539, -0.0161771, -0.0399541, 0.999071
126.526, -348.323, -44.1613, -0.577376, 0.81617, 0.0224365, -0.816316, -0.576496, -0.0357859, -0.0162728, -0.0389772, 0.999108
126.061, -348.986, -44.171, -0.578493, 0.815389, 0.0220355, -0.815507, -0.577588, -0.0365974, -0.0171137, -0.0391415, 0.999087
125.633, -349.592, -44.1796, -0.579454, 0.814714, 0.0217806, -0.814803, -0.578507, -0.0377657, -0.018168, -0.0396304, 0.999049
125.166, -350.253, -44.1926, -0.580727, 0.813844, 0.0203376, -0.81388, -0.57981, -0.0376779, -0.018872, -0.038433, 0.999083
124.735, -350.858, -44.2053, -0.581614, 0.81322, 0.0199568, -0.813242, -0.580707, -0.0376377, -0.0190187, -0.0381203, 0.999092
124.267, -351.518, -44.22, -0.582736, 0.812431, 0.0193503, -0.812443, -0.581862, -0.0370522, -0.0188431, -0.0373127, 0.999126
123.835, -352.124, -44.2295, -0.583869, 0.811629, 0.0188596, -0.811633, -0.583023, -0.0365531, -0.0186719, -0.0366493, 0.999154
123.363, -352.782, -44.2416, -0.585047, 0.810784, 0.0187134, -0.810794, -0.584222, -0.0360404, -0.0182882, -0.036258, 0.999175
122.929, -353.386, -44.2505, -0.586286, 0.8099, 0.0181903, -0.809911, -0.585509, -0.0349753, -0.0176759, -0.035238, 0.999223
122.455, -354.043, -44.2603, -0.587799, 0.808816, 0.0175841, -0.808816, -0.587049, -0.0345016, -0.0175828, -0.0345023, 0.99925
122.019, -354.645, -44.2697, -0.588995, 0.807955, 0.0171184, -0.807943, -0.588258, -0.0343661, -0.0176963, -0.0340722, 0.999263
121.542, -355.301, -44.2817, -0.590641, 0.806755, 0.0170009, -0.806742, -0.589909, -0.034277, -0.0176242, -0.0339607, 0.999268
121.104, -355.901, -44.2933, -0.592221, 0.805602, 0.016686, -0.805586, -0.591507, -0.0339239, -0.0174593, -0.0335325, 0.999285
120.624, -356.554, -44.3064, -0.594402, 0.80402, 0.0154339, -0.803984, -0.593748, -0.032752, -0.0171694, -0.0318765, 0.999344
120.182, -357.151, -44.3153, -0.596334, 0.802595, 0.015049, -0.802555, -0.595696, -0.0324248, -0.0170594, -0.0314136, 0.999361
119.699, -357.802, -44.3313, -0.598558, 0.800945, 0.0146867, -0.8009, -0.597935, -0.0321315, -0.0169539, -0.0309951, 0.999376
119.255, -358.397, -44.3423, -0.600875, 0.799221, 0.0139513, -0.79916, -0.600272, -0.031884, -0.0171078, -0.0303076, 0.999394
118.767, -359.044, -44.3543, -0.603605, 0.797163, 0.0138595, -0.797103, -0.603007, -0.0317698, -0.0169683, -0.0302239, 0.999399
118.318, -359.636, -44.3653, -0.60648, 0.794986, 0.0134012, -0.794928, -0.605915, -0.0309307, -0.0164695, -0.0294119, 0.999432
117.826, -360.28, -44.3783, -0.609796, 0.792451, 0.013014, -0.792409, -0.609282, -0.0293776, -0.0153511, -0.0282268, 0.999484
117.374, -360.869, -44.3863, -0.61303, 0.789979, 0.0113241, -0.789921, -0.612589, -0.0275606, -0.0148352, -0.0258406, 0.999556
116.877, -361.508, -44.3997, -0.616752, 0.787096, 0.00985047, -0.787027, -0.616374, -0.0259299, -0.0143378, -0.0237449, 0.999615
116.419, -362.091, -44.4135, -0.620344, 0.784279, 0.00895644, -0.784202, -0.619996, -0.0251326, -0.014158, -0.0226145, 0.999644
115.916, -362.726, -44.4262, -0.624548, 0.780943, 0.00823975, -0.780839, -0.624192, -0.0259623, -0.0151319, -0.0226486, 0.999629
115.451, -363.305, -44.4374, -0.628484, 0.77779, 0.00709656, -0.77765, -0.628126, -0.0267858, -0.0163762, -0.0223531, 0.999616
114.942, -363.933, -44.4496, -0.63315, 0.774003, 0.00635141, -0.773842, -0.632794, -0.0271981, -0.0170323, -0.0221354, 0.99961
114.472, -364.507, -44.4604, -0.637781, 0.770196, 0.00582347, -0.770035, -0.637447, -0.0266146, -0.0167863, -0.0214586, 0.999629
113.954, -365.13, -44.4738, -0.642964, 0.76587, 0.00633223, -0.765729, -0.642627, -0.0262642, -0.0160457, -0.0217357, 0.999635
113.475, -365.7, -44.4886, -0.647844, 0.761737, 0.00737388, -0.761612, -0.647478, -0.0268202, -0.0156555, -0.0229914, 0.999613
112.951, -366.316, -44.4983, -0.653568, 0.756834, 0.00719044, -0.7567, -0.653193, -0.0272597, -0.0159343, -0.0232571, 0.999603
112.465, -366.88, -44.504, -0.658946, 0.752153, 0.00742736, -0.752014, -0.658546, -0.0281379, -0.0162727, -0.0241268, 0.999576
111.931, -367.489, -44.5116, -0.664875, 0.746922, 0.00695037, -0.746791, -0.664505, -0.0271267, -0.015643, -0.0232263, 0.999608
111.436, -368.045, -44.5181, -0.670261, 0.74209, 0.00731833, -0.74199, -0.669916, -0.0257726, -0.0142229, -0.0227045, 0.999641
110.891, -368.645, -44.524, -0.67582, 0.737023, 0.00803037, -0.736958, -0.675493, -0.0245498, -0.0126693, -0.0225093, 0.999666
110.387, -369.194, -44.5287, -0.681154, 0.732101, 0.00755836, -0.732046, -0.680865, -0.0230482, -0.0117274, -0.0212324, 0.999706
109.833, -369.786, -44.5303, -0.68668, 0.726927, 0.00692873, -0.726869, -0.686411, -0.0223778, -0.0115111, -0.0204027, 0.999726
109.321, -370.327, -44.5371, -0.691698, 0.722151, 0.00721976, -0.722112, -0.691447, -0.0213421, -0.0104201, -0.0199758, 0.999746
108.757, -370.911, -44.543, -0.696782, 0.717242, 0.00767184, -0.717231, -0.696563, -0.0194887, -0.00863421, -0.0190819, 0.999781
108.237, -371.445, -44.5491, -0.701226, 0.712882, 0.00901608, -0.7129, -0.700997, -0.0194252, -0.00752767, -0.020049, 0.999771
107.665, -372.023, -44.554, -0.705666, 0.708482, 0.00940244, -0.708512, -0.705446, -0.0188766, -0.00674079, -0.0199823, 0.999778
107.139, -372.552, -44.5526, -0.710124, 0.704012, 0.00948338, -0.704045, -0.709901, -0.0189911, -0.00663772, -0.0201628, 0.999775
106.561, -373.123, -44.5536, -0.714923, 0.699145, 0.00895416, -0.699175, -0.714722, -0.0180721, -0.0062353, -0.0191807, 0.999797
106.027, -373.644, -44.5547, -0.719345, 0.694591, 0.0092584, -0.694631, -0.719153, -0.0174972, -0.0054952, -0.0190177, 0.999804
105.442, -374.209, -44.5571, -0.724279, 0.689435, 0.00999267, -0.689488, -0.724075, -0.0179346, -0.00512931, -0.0198795, 0.999789
104.901, -374.723, -44.5589, -0.728677, 0.68477, 0.0109045, -0.684838, -0.728447, -0.0190057, -0.00507119, -0.0213168, 0.99976
104.308, -375.28, -44.5627, -0.733381, 0.679701, 0.0126151, -0.679803, -0.733115, -0.020286, -0.00454012, -0.0234531, 0.999715
103.76, -375.786, -44.5601, -0.737553, 0.675162, 0.0131411, -0.675281, -0.737306, -0.0193663, -0.00338636, -0.0231577, 0.999726
103.158, -376.335, -44.5617, -0.741909, 0.67035, 0.01422, -0.6705, -0.741718, -0.0168731, -0.000763662, -0.0220528, 0.999757
102.603, -376.836, -44.5629, -0.746097, 0.665673, 0.0148232, -0.665837, -0.745949, -0.0148682, 0.00115999, -0.0209629, 0.99978
101.995, -377.379, -44.556, -0.751033, 0.660111, 0.0142717, -0.660262, -0.750919, -0.0132294, 0.00198402, -0.0193587, 0.999811
101.434, -377.872, -44.548, -0.755896, 0.654549, 0.0136249, -0.654687, -0.755805, -0.0120126, 0.00243494, -0.0180004, 0.999835
100.818, -378.403, -44.5431, -0.761362, 0.648191, 0.0132981, -0.648318, -0.7613, -0.0102948, 0.00345089, -0.0164595, 0.999859
100.248, -378.886, -44.539, -0.766647, 0.641917, 0.0139618, -0.642051, -0.766606, -0.00926448, 0.00475619, -0.0160668, 0.99986
99.6214, -379.407, -44.5345, -0.772401, 0.634972, 0.0144131, -0.635109, -0.772376, -0.00846145, 0.00575955, -0.0156895, 0.99986
99.042, -379.88, -44.5319, -0.77785, 0.628286, 0.0143512, -0.628414, -0.777847, -0.00707155, 0.00672007, -0.0145191, 0.999872
98.4064, -380.39, -44.5233, -0.783745, 0.620923, 0.0140637, -0.621037, -0.783761, -0.00564473, 0.00751764, -0.0131581, 0.999885
97.8192, -380.853, -44.5149, -0.78927, 0.613888, 0.0139009, -0.61399, -0.789302, -0.00439836, 0.00827186, -0.0120065, 0.999894
97.1734, -381.352, -44.5032, -0.795198, 0.606192, 0.0138535, -0.60628, -0.795246, -0.00296948, 0.00921687, -0.0107604, 0.9999
96.5768, -381.805, -44.494, -0.800665, 0.598946, 0.0140824, -0.599026, -0.800727, -0.00194802, 0.0101094, -0.00999544, 0.999899
95.9203, -382.293, -44.4812, -0.806451, 0.591137, 0.0139487, -0.591217, -0.80651, -0.00209081, 0.0100138, -0.00993286, 0.999901
95.3156, -382.735, -44.4715, -0.811663, 0.583961, 0.0139017, -0.584044, -0.811718, -0.0025685, 0.00978434, -0.010204, 0.9999
94.6505, -383.212, -44.4622, -0.817532, 0.57571, 0.0141114, -0.575795, -0.817591, -0.00251838, 0.0100875, -0.0101841, 0.999897
94.0353, -383.641, -44.4526, -0.822717, 0.568274, 0.0141775, -0.568344, -0.82279, -0.00112431, 0.0110262, -0.00898271, 0.999899
93.3596, -384.105, -44.444, -0.828608, 0.559631, 0.0149174, -0.559695, -0.828698, -0.000170159, 0.0122668, -0.00849017, 0.999889
92.7345, -384.523, -44.4325, -0.833999, 0.551547, 0.0155304, -0.551615, -0.834099, -0.000136694, 0.0128785, -0.00868081, 0.999879
92.0472, -384.972, -44.42, -0.839631, 0.542923, 0.0159405, -0.54298, -0.839745, 0.000893449, 0.013871, -0.00790519, 0.999873
91.4124, -385.379, -44.4101, -0.844636, 0.535077, 0.0168328, -0.53513, -0.844768, 0.00157372, 0.0150619, -0.00767853, 0.999857
90.7148, -385.817, -44.4021, -0.849881, 0.526659, 0.0182187, -0.526696, -0.850048, 0.00311368, 0.0171266, -0.00694944, 0.999829
90.0713, -386.213, -44.3877, -0.854863, 0.518487, 0.0194962, -0.518508, -0.855062, 0.00437477, 0.0189387, -0.00636912, 0.9998
89.3646, -386.64, -44.367, -0.860126, 0.509682, 0.0201767, -0.509669, -0.860348, 0.00614485, 0.020491, -0.00499813, 0.999778
88.712, -387.025, -44.3488, -0.86494, 0.501405, 0.0217481, -0.501401, -0.865194, 0.00599699, 0.0218233, -0.00571751, 0.999745
87.9954, -387.438, -44.3287, -0.870306, 0.491946, 0.0235983, -0.491973, -0.870596, 0.00504935, 0.0230286, -0.00721524, 0.999709
87.3336, -387.811, -44.3063, -0.875153, 0.483231, 0.0243867, -0.483282, -0.875455, 0.00416646, 0.0233628, -0.00813934, 0.999694
86.6075, -388.21, -44.2833, -0.880448, 0.473472, 0.0252201, -0.473555, -0.880759, 0.00298224, 0.0236248, -0.00931738, 0.999677
85.9372, -388.57, -44.2609, -0.885309, 0.464282, 0.0258969, -0.464384, -0.885631, 0.00228991, 0.0239982, -0.00999881, 0.999662
85.2009, -388.954, -44.2397, -0.890543, 0.454089, 0.0271232, -0.454227, -0.890885, 0.00119972, 0.0247084, -0.0112517, 0.999631
84.5202, -389.299, -44.2176, -0.895121, 0.444974, 0.0275024, -0.445111, -0.895474, 0.00125876, 0.0251879, -0.0111149, 0.999621
83.7742, -389.668, -44.1954, -0.900003, 0.434991, 0.0278795, -0.435132, -0.900366, 0.00113663, 0.0255962, -0.0111083, 0.999611
83.085, -390, -44.1743, -0.90442, 0.425685, 0.0285845, -0.42583, -0.904803, 0.00113569, 0.0263468, -0.011145, 0.999591
82.3284, -390.353, -44.152, -0.909041, 0.415632, 0.0299107, -0.415796, -0.909458, 0.000824995, 0.0275454, -0.0116868, 0.999552
81.6305, -390.67, -44.1285, -0.913048, 0.40671, 0.0304837, -0.406874, -0.913484, 0.00090376, 0.028214, -0.0115779, 0.999535
80.8645, -391.008, -44.1051, -0.917016, 0.397654, 0.0308612, -0.397805, -0.917469, 0.00133146, 0.0288436, -0.0110558, 0.999523
80.1592, -391.313, -44.0846, -0.920696, 0.389017, 0.0313832, -0.389153, -0.921171, 0.00191808, 0.0296554, -0.0104469, 0.999506
79.3852, -391.638, -44.0582, -0.924737, 0.379265, 0.0319204, -0.379418, -0.925224, 0.00137013, 0.0300532, -0.0108441, 0.999489
78.6724, -391.93, -44.0363, -0.928368, 0.370277, 0.032078, -0.370417, -0.928864, 0.00167825, 0.0304175, -0.0103242, 0.999484
77.8903, -392.24, -44.0123, -0.932182, 0.360532, 0.0324643, -0.360628, -0.932705, 0.00305826, 0.0313822, -0.00885671, 0.999468
77.1687, -392.517, -43.9889, -0.935546, 0.351635, 0.0332527, -0.351701, -0.936104, 0.00405036, 0.0325523, -0.00790571, 0.999439
76.3789, -392.812, -43.9594, -0.939211, 0.341706, 0.033457, -0.34169, -0.939791, 0.00636081, 0.0336161, -0.0054578, 0.99942
75.6504, -393.075, -43.9362, -0.942409, 0.33275, 0.0337991, -0.332674, -0.943008, 0.0080027, 0.0345357, -0.00370226, 0.999397
74.8526, -393.353, -43.9095, -0.945787, 0.322971, 0.0343162, -0.32288, -0.946403, 0.00830788, 0.0351601, -0.00322253, 0.999376
74.1169, -393.601, -43.8808, -0.948769, 0.314082, 0.0344863, -0.313963, -0.949393, 0.00897936, 0.0355613, -0.00230805, 0.999365
73.311, -393.862, -43.8479, -0.951808, 0.304686, 0.0350533, -0.304559, -0.952451, 0.00903319, 0.0361388, -0.00207795, 0.999345
72.5688, -394.097, -43.82, -0.954604, 0.295758, 0.0354766, -0.295534, -0.955263, 0.0115205, 0.0372967, 0.00051299, 0.999304
71.7569, -394.345, -43.7881, -0.957519, 0.286061, 0.0364288, -0.285762, -0.958209, 0.0132749, 0.0387038, 0.00230095, 0.999248
71.0092, -394.568, -43.7547, -0.960274, 0.276522, 0.037553, -0.276146, -0.960999, 0.0149589, 0.0402249, 0.0039945, 0.999183
70.191, -394.801, -43.719, -0.962989, 0.266678, 0.0391888, -0.266268, -0.963775, 0.0154246, 0.0418827, 0.00441901, 0.999113
69.4377, -395.01, -43.6836, -0.965518, 0.257226, 0.0401232, -0.256849, -0.966345, 0.0143669, 0.0424684, 0.00356588, 0.999091
68.6144, -395.228, -43.645, -0.968166, 0.247062, 0.04018, -0.24667, -0.968991, 0.0145249, 0.0425226, 0.00415139, 0.999087
67.8559, -395.42, -43.6096, -0.970576, 0.237458, 0.039935, -0.237025, -0.971383, 0.0153364, 0.0424339, 0.00541961, 0.999085
67.0269, -395.621, -43.5711, -0.973201, 0.226401, 0.0402814, -0.225956, -0.974017, 0.0153295, 0.0427054, 0.00581682, 0.999071
66.2635, -395.797, -43.536, -0.975536, 0.215946, 0.0411998, -0.215483, -0.976386, 0.0154211, 0.043557, 0.00616601, 0.999032
65.4294, -395.98, -43.4968, -0.977965, 0.204446, 0.0422676, -0.204051, -0.978867, 0.0135095, 0.0441363, 0.00458706, 0.999015
64.6621, -396.14, -43.4616, -0.980084, 0.193864, 0.0430273, -0.193495, -0.98102, 0.0126155, 0.0446563, 0.00403867, 0.998994
63.8233, -396.304, -43.4216, -0.982229, 0.182575, 0.0434969, -0.182238, -0.983186, 0.0116184, 0.0448868, 0.00348508, 0.998986
63.0524, -396.446, -43.3863, -0.984064, 0.17223, 0.0442089, -0.17191, -0.985052, 0.0109572, 0.0454352, 0.00318259, 0.998962
62.2097, -396.591, -43.3493, -0.985979, 0.160702, 0.0449486, -0.160428, -0.987, 0.00966155, 0.0459169, 0.00231505, 0.998943
61.4358, -396.714, -43.3155, -0.987595, 0.150079, 0.0461705, -0.149824, -0.988672, 0.00894378, 0.0469898, 0.00191537, 0.998894
60.5894, -396.839, -43.2763, -0.989185, 0.138818, 0.0473676, -0.13854, -0.990315, 0.00910126, 0.0481723, 0.0024405, 0.998836
59.8117, -396.946, -43.2359, -0.990564, 0.128489, 0.0476793, -0.128165, -0.991704, 0.00980259, 0.0485433, 0.00359927, 0.998815
58.9628, -397.055, -43.1961, -0.991907, 0.117407, 0.0483434, -0.117008, -0.99307, 0.0110126, 0.0493013, 0.00526691, 0.99877
58.1839, -397.146, -43.155, -0.993065, 0.10684, 0.0490659, -0.106408, -0.994258, 0.0113249, 0.0499941, 0.00602531, 0.998731
57.3339, -397.235, -43.1076, -0.994242, 0.0947913, 0.0499783, -0.0943651, -0.995479, 0.0108243, 0.0507784, 0.0060458, 0.998692
56.553, -397.307, -43.0647, -0.995156, 0.0839808, 0.0511058, -0.0835099, -0.996443, 0.0112851, 0.0518718, 0.00696261, 0.998629
55.7017, -397.375, -43.018, -0.996008, 0.0723109, 0.0523411, -0.0717652, -0.997347, 0.0122348, 0.0530869, 0.00842972, 0.998554
54.9201, -397.43, -42.9744, -0.99666, 0.0617207, 0.0534653, -0.0611456, -0.998053, 0.0123281, 0.0541221, 0.00901773, 0.998494
54.0684, -397.48, -42.9257, -0.997245, 0.0506799, 0.0541651, -0.0501204, -0.998675, 0.0116401, 0.0546832, 0.00889324, 0.998464
53.2863, -397.517, -42.8834, -0.997609, 0.0414149, 0.055326, -0.0408763, -0.999105, 0.0108318, 0.0557251, 0.00854439, 0.99841
52.4336, -397.549, -42.8362, -0.997903, 0.0316262, 0.0564689, -0.0311317, -0.999469, 0.00961473, 0.056743, 0.00783659, 0.998358
51.6516, -397.572, -42.7906, -0.998113, 0.0224948, 0.0571279, -0.0220149, -0.999717, 0.00901461, 0.0573145, 0.00773994, 0.998326
50.7999, -397.588, -42.739, -0.998295, 0.0129517, 0.0569068, -0.0124549, -0.999881, 0.00907509, 0.0570176, 0.00835085, 0.998338
50.0187, -397.595, -42.6931, -0.998377, 0.00412686, 0.0568075, -0.00364801, -0.999957, 0.00853049, 0.0568403, 0.00830941, 0.998349
49.1672, -397.595, -42.6446, -0.99834, -0.00562727, 0.0573184, 0.00608606, -0.999951, 0.00783282, 0.0572715, 0.00816866, 0.998325
48.386, -397.588, -42.6005, -0.998168, -0.0147787, 0.0586765, 0.0151648, -0.999866, 0.00614022, 0.058578, 0.00701879, 0.998258
47.5354, -397.573, -42.5494, -0.997867, -0.024604, 0.0604604, 0.025072, -0.999661, 0.00699397, 0.0602678, 0.00849492, 0.998146
46.7548, -397.551, -42.4989, -0.997541, -0.0334566, 0.0615889, 0.0340211, -0.999388, 0.00813947, 0.0612789, 0.0102148, 0.998068
45.9049, -397.518, -42.4405, -0.997145, -0.0431048, 0.062005, 0.0438352, -0.998984, 0.0104667, 0.0614908, 0.0131548, 0.998021
45.1262, -397.481, -42.3938, -0.996685, -0.0523869, 0.0622535, 0.0531612, -0.998527, 0.0108468, 0.0615936, 0.0141203, 0.998001
44.2778, -397.433, -42.3395, -0.996134, -0.0624355, 0.0617996, 0.0632309, -0.997938, 0.0109973, 0.0609856, 0.0148624, 0.998028
43.5008, -397.38, -42.2882, -0.995526, -0.0714075, 0.0618811, 0.0722682, -0.997316, 0.0117809, 0.0608737, 0.0162002, 0.998014
42.655, -397.314, -42.2329, -0.994693, -0.0811175, 0.0632991, 0.081964, -0.996576, 0.0108885, 0.0621991, 0.016019, 0.997935
41.879, -397.247, -42.1816, -0.99379, -0.0901178, 0.0652684, 0.0909895, -0.995796, 0.0105019, 0.0640476, 0.0163755, 0.997812
41.0336, -397.167, -42.1236, -0.992729, -0.100079, 0.0668803, 0.10109, -0.994806, 0.0118982, 0.0653422, 0.0185726, 0.99769
40.2593, -397.086, -42.065, -0.991759, -0.109127, 0.0671251, 0.110302, -0.993799, 0.0140396, 0.0651767, 0.0213279, 0.997646
39.4166, -396.99, -42.0022, -0.990675, -0.119146, 0.0660832, 0.120367, -0.992619, 0.0147903, 0.0638333, 0.0226066, 0.997704
38.6453, -396.895, -41.9472, -0.989554, -0.12847, 0.0654092, 0.129721, -0.991433, 0.0152426, 0.0628907, 0.0235683, 0.997742
37.8061, -396.782, -41.8923, -0.988178, -0.138237, 0.0662857, 0.139633, -0.990059, 0.0168917, 0.0632917, 0.0259477, 0.997658
37.0371, -396.669, -41.8424, -0.986827, -0.146816, 0.0679501, 0.148441, -0.988729, 0.0194815, 0.0643241, 0.0293114, 0.997498
36.2014, -396.538, -41.7839, -0.985256, -0.156333, 0.0695016, 0.158237, -0.987139, 0.0227501, 0.0650511, 0.0334124, 0.997322
35.4356, -396.411, -41.7312, -0.983706, -0.164989, 0.0714193, 0.167027, -0.985672, 0.0235272, 0.0665142, 0.0350729, 0.997169
34.6021, -396.266, -41.6742, -0.981851, -0.174152, 0.0750917, 0.176293, -0.984073, 0.0228413, 0.0699178, 0.0356649, 0.996915
33.8385, -396.126, -41.6186, -0.980112, -0.182021, 0.0790536, 0.184262, -0.982631, 0.0219872, 0.0736784, 0.0361165, 0.996628
33.007, -395.968, -41.5555, -0.978099, -0.191018, 0.0826743, 0.193348, -0.980904, 0.0210844, 0.077068, 0.0366075, 0.996354
32.2466, -395.817, -41.4925, -0.976239, -0.199887, 0.0836801, 0.20226, -0.97911, 0.0208351, 0.0777674, 0.0372652, 0.996275
31.4218, -395.646, -41.4211, -0.974277, -0.209892, 0.0820279, 0.212077, -0.977072, 0.0187899, 0.0762034, 0.0357028, 0.996453
30.6682, -395.48, -41.3582, -0.972441, -0.21876, 0.0806371, 0.220774, -0.975179, 0.0168624, 0.0749468, 0.0342003, 0.996601
29.8489, -395.293, -41.2945, -0.970052, -0.228904, 0.0812511, 0.230754, -0.972911, 0.014038, 0.0758367, 0.0323666, 0.996595
29.0997, -395.114, -41.2384, -0.967598, -0.238249, 0.0836158, 0.24014, -0.970649, 0.0131931, 0.0780183, 0.0328452, 0.996411
28.2851, -394.911, -41.1747, -0.964717, -0.248798, 0.0861388, 0.250812, -0.967945, 0.013228, 0.0800865, 0.034366, 0.996195
27.5409, -394.715, -41.1119, -0.96203, -0.25847, 0.0876983, 0.260616, -0.965344, 0.0137708, 0.0810997, 0.0361035, 0.996052
26.7252, -394.491, -41.0429, -0.958991, -0.269115, 0.0889571, 0.271381, -0.962367, 0.0142035, 0.081787, 0.0377622, 0.995934
25.9882, -394.28, -40.979, -0.956076, -0.279097, 0.0895732, 0.281358, -0.959509, 0.0134383, 0.0821957, 0.0380501, 0.99589
25.1879, -394.042, -40.9101, -0.952774, -0.28999, 0.09015, 0.29221, -0.956277, 0.0121876, 0.082674, 0.0379547, 0.995854
24.4571, -393.815, -40.8451, -0.94979, -0.29943, 0.0907741, 0.301605, -0.95337, 0.0109452, 0.083264, 0.0377735, 0.995811
23.6643, -393.559, -40.7733, -0.946403, -0.309725, 0.0916106, 0.311794, -0.950109, 0.00884168, 0.0843015, 0.0369314, 0.995756
22.9402, -393.318, -40.709, -0.943233, -0.318926, 0.0927228, 0.320908, -0.947085, 0.00692016, 0.0856094, 0.0362829, 0.995668
22.1542, -393.048, -40.6323, -0.93981, -0.328747, 0.0931815, 0.330574, -0.94377, 0.00445086, 0.0864786, 0.0349863, 0.995639
21.4361, -392.794, -40.5599, -0.936716, -0.337349, 0.0935944, 0.33905, -0.940765, 0.00243603, 0.0872286, 0.0340151, 0.995607
20.6563, -392.511, -40.4848, -0.933297, -0.346581, 0.0940141, 0.348128, -0.937447, 6.6806e-05, 0.0881101, 0.0327913, 0.995571
19.9442, -392.246, -40.4135, -0.930095, -0.3553, 0.0931967, 0.356668, -0.934229, -0.00210967, 0.0878166, 0.0312781, 0.995645
19.1725, -391.951, -40.3336, -0.926602, -0.36499, 0.0905075, 0.366009, -0.930594, -0.00567416, 0.0862968, 0.0278689, 0.99588
18.4686, -391.673, -40.2614, -0.923223, -0.373859, 0.0888239, 0.374705, -0.927113, -0.00758509, 0.0851855, 0.02628, 0.996018
17.7059, -391.363, -40.1851, -0.919519, -0.383225, 0.087307, 0.383889, -0.923328, -0.00972669, 0.0843405, 0.0245723, 0.996134
17.0088, -391.071, -40.1177, -0.916177, -0.391281, 0.0867116, 0.391807, -0.919975, -0.0115813, 0.084304, 0.0233637, 0.996166
16.2522, -390.747, -40.0447, -0.91245, -0.400015, 0.0861579, 0.4003, -0.916266, -0.0147006, 0.084824, 0.0210754, 0.996173
15.5623, -390.444, -39.9745, -0.909014, -0.407753, 0.086205, 0.407971, -0.912857, -0.0158714, 0.0851644, 0.0207419, 0.996151
14.813, -390.107, -39.8979, -0.905357, -0.415874, 0.0858956, 0.416014, -0.909197, -0.0171125, 0.0852127, 0.0202409, 0.996157
14.1296, -389.793, -39.8296, -0.901994, -0.423105, 0.0859549, 0.423258, -0.905843, -0.0173442, 0.0852001, 0.0207367, 0.996148
13.3875, -389.444, -39.7547, -0.898285, -0.430878, 0.0861883, 0.430969, -0.902177, -0.0185057, 0.0857308, 0.0205211, 0.996107
12.7107, -389.12, -39.6866, -0.894719, -0.438162, 0.0865616, 0.438181, -0.898669, -0.0197963, 0.0864641, 0.0202175, 0.99605
11.976, -388.76, -39.6125, -0.890987, -0.445708, 0.0865236, 0.445654, -0.894959, -0.0210091, 0.0867989, 0.0198408, 0.996028
11.3056, -388.425, -39.5473, -0.887818, -0.452009, 0.0864138, 0.451808, -0.891819, -0.0229844, 0.0874546, 0.0186365, 0.995994
10.5784, -388.054, -39.4693, -0.88451, -0.458497, 0.0861576, 0.458278, -0.888499, -0.0234782, 0.0873156, 0.0187175, 0.996005
9.91396, -387.71, -39.3997, -0.88168, -0.463956, 0.0859346, 0.463705, -0.885662, -0.0240721, 0.0872774, 0.0186245, 0.99601
9.19235, -387.33, -39.3256, -0.878665, -0.469578, 0.0862847, 0.469314, -0.882689, -0.0245813, 0.0877054, 0.0188959, 0.995967
8.53328, -386.977, -39.2589, -0.876228, -0.474129, 0.0861726, 0.473855, -0.88025, -0.0249167, 0.0876672, 0.0190006, 0.995969
7.81691, -386.59, -39.185, -0.87383, -0.478617, 0.0857148, 0.478244, -0.877837, -0.0261852, 0.0877763, 0.0181111, 0.995976
7.16233, -386.231, -39.1161, -0.872102, -0.481858, 0.0851534, 0.481373, -0.876084, -0.0275028, 0.087854, 0.0170052, 0.995988
6.44967, -385.838, -39.0384, -0.870498, -0.484617, 0.0859043, 0.484129, -0.874554, -0.0278297, 0.0886147, 0.0173631, 0.995915
5.79641, -385.477, -38.9685, -0.869106, -0.486746, 0.0879334, 0.486328, -0.873341, -0.0275776, 0.0902192, 0.0187966, 0.995745
5.08586, -385.08, -38.8906, -0.867992, -0.488473, 0.0893551, 0.487978, -0.872381, -0.0287989, 0.0920191, 0.0186061, 0.995583
4.43468, -384.715, -38.8168, -0.867395, -0.48942, 0.0899686, 0.488903, -0.871849, -0.0292139, 0.0927369, 0.018646, 0.995516
3.72444, -384.317, -38.733, -0.867188, -0.490017, 0.088704, 0.489422, -0.871536, -0.029844, 0.0919329, 0.0175333, 0.995611
3.07401, -383.952, -38.6551, -0.867315, -0.49013, 0.0868156, 0.48945, -0.871501, -0.0304257, 0.0905724, 0.0161032, 0.99576
2.36367, -383.555, -38.5725, -0.867201, -0.490563, 0.0854981, 0.489931, -0.871256, -0.0296815, 0.0890513, 0.0161483, 0.995896
1.71271, -383.191, -38.4999, -0.867018, -0.49131, 0.0830327, 0.490562, -0.870869, -0.0306004, 0.0873449, 0.0142016, 0.996077
1.00246, -382.793, -38.4218, -0.866872, -0.491917, 0.0809393, 0.491169, -0.870537, -0.0302902, 0.085361, 0.0134972, 0.996259
0.350327, -382.427, -38.3514, -0.866711, -0.492409, 0.079655, 0.491685, -0.870262, -0.0298294, 0.084009, 0.0133116, 0.996376
-0.361123, -382.028, -38.2779, -0.866718, -0.492377, 0.0797774, 0.491676, -0.870276, -0.0295844, 0.083995, 0.0135832, 0.996374
-1.01447, -381.661, -38.2146, -0.866478, -0.492711, 0.0803228, 0.492017, -0.870083, -0.0295939, 0.0844687, 0.0138777, 0.996329
-1.72765, -381.259, -38.1453, -0.86633, -0.49296, 0.0803935, 0.492271, -0.86994, -0.0295699, 0.0845143, 0.0139581, 0.996324
-2.38095, -380.89, -38.0759, -0.866396, -0.492977, 0.0795723, 0.492337, -0.869927, -0.0288509, 0.0834449, 0.01418, 0.996411
-3.09343, -380.488, -38.0045, -0.866644, -0.492704, 0.0785569, 0.492068, -0.870086, -0.0286114, 0.0824483, 0.0138594, 0.996499
-3.74828, -380.119, -37.9425, -0.866829, -0.4924, 0.07842, 0.491791, -0.870255, -0.028236, 0.0821488, 0.0140904, 0.99652
-4.46271, -379.716, -37.8719, -0.867317, -0.491477, 0.0788148, 0.490857, -0.870777, -0.0284041, 0.0825901, 0.0140514, 0.996485
-5.11814, -379.346, -37.8088, -0.867814, -0.490416, 0.0799464, 0.489693, -0.871387, -0.0297601, 0.084259, 0.013323, 0.996355
-5.83498, -378.942, -37.7371, -0.86872, -0.488733, 0.0804055, 0.48793, -0.872343, -0.0306922, 0.0851415, 0.0125693, 0.99629
-6.49319, -378.574, -37.6738, -0.869358, -0.487528, 0.0808338, 0.486686, -0.873022, -0.0311536, 0.0857579, 0.012257, 0.996241
-7.21053, -378.174, -37.5978, -0.870072, -0.486393, 0.079979, 0.485279, -0.873693, -0.0341493, 0.086487, 0.00909977, 0.996211
-7.86923, -377.808, -37.5324, -0.870801, -0.485158, 0.0795509, 0.4838, -0.874403, -0.0368331, 0.0874294, 0.00641249, 0.99615
-8.5895, -377.411, -37.4573, -0.871796, -0.483406, 0.0793143, 0.481849, -0.875386, -0.0389996, 0.0882833, 0.00421784, 0.996086
-9.25133, -377.049, -37.3858, -0.872865, -0.481424, 0.0796067, 0.479833, -0.876479, -0.0392992, 0.0886932, 0.00389501, 0.996051
-9.97354, -376.656, -37.3064, -0.874079, -0.479305, 0.07908, 0.477651, -0.877644, -0.039891, 0.088524, 0.00290475, 0.99607
-10.6368, -376.299, -37.2368, -0.874999, -0.477797, 0.0780136, 0.476034, -0.878469, -0.0410308, 0.088137, 0.00123523, 0.996108
-11.3594, -375.911, -37.161, -0.8762, -0.475796, 0.0767562, 0.473894, -0.879555, -0.0425103, 0.0877375, -0.000873207, 0.996143
-12.0223, -375.555, -37.0924, -0.877281, -0.473794, 0.0768, 0.471791, -0.880634, -0.043559, 0.0882706, -0.00197991, 0.996095
-12.7459, -375.17, -37.0203, -0.878456, -0.471587, 0.0769455, 0.469481, -0.881814, -0.0446177, 0.0888927, -0.0030702, 0.996036
-13.4104, -374.819, -36.9513, -0.879743, -0.469121, 0.0773106, 0.467093, -0.883131, -0.0436354, 0.0887457, -0.00227664, 0.996052
-14.1347, -374.437, -36.8713, -0.881369, -0.466066, 0.0772741, 0.464139, -0.884749, -0.0423692, 0.088115, -0.00147701, 0.996109
-14.8006, -374.089, -36.8043, -0.882702, -0.463561, 0.0771314, 0.461581, -0.886062, -0.0428586, 0.0882107, -0.00222897, 0.996099
-15.5273, -373.713, -36.7283, -0.883902, -0.461179, 0.0776617, 0.459265, -0.887306, -0.0419891, 0.0882742, -0.00144691, 0.996095
-16.1944, -373.369, -36.6611, -0.884995, -0.459035, 0.0779214, 0.457095, -0.888417, -0.0421856, 0.0885913, -0.0017165, 0.996067
-16.921, -372.996, -36.5836, -0.886477, -0.456142, 0.0780603, 0.454135, -0.889903, -0.0428212, 0.0889987, -0.00251008, 0.996029
-17.5898, -372.657, -36.5117, -0.887512, -0.454061, 0.0784283, 0.452009, -0.890966, -0.0432174, 0.0895003, -0.00290561, 0.995983
-18.3208, -372.291, -36.4372, -0.888375, -0.452338, 0.0786125, 0.450279, -0.891841, -0.043222, 0.0896609, -0.0029998, 0.995968
-18.9904, -371.955, -36.3633, -0.889047, -0.451055, 0.0783905, 0.449092, -0.892494, -0.042091, 0.0889484, -0.00221633, 0.996034
-19.7182, -371.59, -36.2824, -0.889598, -0.449987, 0.0782771, 0.448095, -0.893034, -0.0412545, 0.088468, -0.00162432, 0.996078
-20.3863, -371.256, -36.213, -0.889938, -0.449558, 0.0768594, 0.447461, -0.89324, -0.0435952, 0.0882525, -0.0044055, 0.996088
-21.115, -370.893, -36.1384, -0.890182, -0.449227, 0.0759718, 0.447064, -0.893401, -0.0443753, 0.0878078, -0.00553779, 0.996122
-21.7828, -370.56, -36.0703, -0.890426, -0.448951, 0.0747302, 0.446671, -0.893526, -0.0457862, 0.0873292, -0.00738943, 0.996152
-22.5121, -370.199, -35.9986, -0.890244, -0.449443, 0.0739402, 0.446997, -0.893259, -0.0477757, 0.0875202, -0.00948097, 0.996118
-23.1794, -369.867, -35.9273, -0.890145, -0.449646, 0.0738929, 0.447217, -0.893158, -0.047595, 0.087399, -0.00932029, 0.99613
-23.9065, -369.505, -35.851, -0.889937, -0.449979, 0.0743745, 0.447564, -0.892995, -0.0474028, 0.0877463, -0.0088982, 0.996103
-24.5735, -369.174, -35.7821, -0.889587, -0.450741, 0.0739404, 0.448184, -0.892592, -0.0490877, 0.0881245, -0.0105289, 0.996054
-25.2999, -368.812, -35.7066, -0.889228, -0.451547, 0.0733451, 0.448876, -0.892167, -0.0504769, 0.0882287, -0.0119626, 0.996028
-25.9653, -368.479, -35.6324, -0.888724, -0.452702, 0.0723176, 0.450008, -0.891571, -0.0509244, 0.0875298, -0.0127142, 0.996081
-26.6894, -368.116, -35.5562, -0.887606, -0.455005, 0.0715938, 0.452289, -0.890391, -0.0513722, 0.0871211, -0.0132171, 0.99611
-27.3503, -367.78, -35.486, -0.886521, -0.456953, 0.0726216, 0.4543, -0.889412, -0.0505741, 0.0877005, -0.011843, 0.996076
-28.0707, -367.412, -35.4156, -0.885292, -0.459135, 0.0738395, 0.45646, -0.888295, -0.0507494, 0.0888922, -0.0112233, 0.995978
-28.7303, -367.074, -35.3476, -0.884249, -0.461142, 0.0738343, 0.458458, -0.887256, -0.0509192, 0.0889909, -0.0111753, 0.99597
-29.4467, -366.702, -35.2747, -0.883187, -0.462962, 0.0751496, 0.460312, -0.886322, -0.0504634, 0.0899694, -0.00997629, 0.995895
-30.1035, -366.361, -35.2063, -0.88202, -0.464984, 0.0763606, 0.462369, -0.885275, -0.0500283, 0.0908625, -0.00881918, 0.995824
-30.8169, -365.987, -35.1276, -0.880876, -0.467119, 0.0765284, 0.464456, -0.884148, -0.0506223, 0.0913091, -0.00904787, 0.995781
-31.4701, -365.644, -35.0561, -0.879968, -0.468742, 0.0770477, 0.466117, -0.883296, -0.0502349, 0.0916032, -0.00829192, 0.995761
-32.1797, -365.268, -34.9792, -0.879164, -0.470257, 0.0769974, 0.46765, -0.882493, -0.0500922, 0.0915058, -0.00803146, 0.995772
-32.8302, -364.924, -34.9105, -0.878082, -0.47231, 0.076776, 0.46968, -0.881394, -0.0504479, 0.0914969, -0.00823728, 0.995771
-33.5373, -364.546, -34.8342, -0.877049, -0.474242, 0.0766768, 0.47164, -0.880359, -0.0502367, 0.0913275, -0.00789617, 0.99579
-34.1848, -364.198, -34.7654, -0.876224, -0.475881, 0.0759585, 0.473249, -0.879469, -0.0506876, 0.0909244, -0.00846633, 0.995822
-34.8891, -363.819, -34.6906, -0.875409, -0.47754, 0.0749281, 0.474905, -0.878564, -0.050896, 0.090134, -0.00897112, 0.995889
-35.5335, -363.471, -34.6234, -0.874373, -0.479448, 0.0748456, 0.476812, -0.877525, -0.0509929, 0.0901274, -0.00889951, 0.99589
-36.2343, -363.089, -34.5533, -0.873416, -0.481077, 0.0755603, 0.478542, -0.876647, -0.0498682, 0.0902302, -0.00739693, 0.995893
-36.8745, -362.737, -34.486, -0.872626, -0.482468, 0.0758174, 0.480038, -0.875892, -0.0487534, 0.0899298, -0.00614826, 0.995929
-37.5715, -362.354, -34.4146, -0.871745, -0.483915, 0.0767211, 0.481616, -0.875104, -0.0473127, 0.0900343, -0.00429456, 0.995929
-38.2102, -362.001, -34.3468, -0.871205, -0.484873, 0.076806, 0.48264, -0.874577, -0.0466142, 0.0897748, -0.00354093, 0.995956
-38.9058, -361.616, -34.2737, -0.870823, -0.485517, 0.0770723, 0.483334, -0.874222, -0.0460841, 0.0897529, -0.0028795, 0.99596
-39.5436, -361.263, -34.2066, -0.870406, -0.486186, 0.077571, 0.484003, -0.873852, -0.0460908, 0.0901942, -0.00257309, 0.995921
-40.2385, -360.879, -34.1334, -0.869754, -0.487096, 0.0791474, 0.484983, -0.873348, -0.0453372, 0.0912068, -0.00104703, 0.995831
-40.874, -360.527, -34.0655, -0.869122, -0.488207, 0.0792461, 0.486019, -0.872726, -0.0461975, 0.0917141, -0.00163613, 0.995784
-41.5656, -360.142, -33.9971, -0.868445, -0.489319, 0.079808, 0.486985, -0.872101, -0.0478184, 0.0929991, -0.00266243, 0.995663
-42.1973, -359.787, -33.9296, -0.86829, -0.489414, 0.0809117, 0.48705, -0.872048, -0.048105, 0.0941022, -0.00236099, 0.99556
-42.8863, -359.403, -33.8559, -0.868107, -0.489531, 0.0821625, 0.48715, -0.871984, -0.0482595, 0.0952689, -0.00186894, 0.99545
-43.5179, -359.051, -33.785, -0.868029, -0.48956, 0.0828043, 0.487148, -0.871968, -0.048569, 0.0959801, -0.00182132, 0.995382
-44.2049, -358.666, -33.7081, -0.868058, -0.489513, 0.0827837, 0.487004, -0.871992, -0.0495675, 0.0964506, -0.00271148, 0.995334
-44.8354, -358.316, -33.638, -0.867776, -0.490109, 0.0822086, 0.487502, -0.871653, -0.0506326, 0.0964728, -0.00386086, 0.995328
-45.522, -357.933, -33.5606, -0.867702, -0.490333, 0.0816482, 0.487716, -0.871525, -0.0507668, 0.0960511, -0.00422929, 0.995367
-46.1502, -357.582, -33.4854, -0.867753, -0.490408, 0.0806478, 0.487728, -0.871477, -0.0514751, 0.0955265, -0.00533349, 0.995413
-46.8355, -357.202, -33.406, -0.867457, -0.490741, 0.0817996, 0.488178, -0.871298, -0.0502169, 0.0959153, -0.00362819, 0.995383
-47.4629, -356.852, -33.3361, -0.867215, -0.49111, 0.0821557, 0.488485, -0.871089, -0.0508557, 0.0965406, -0.00397091, 0.995321
-48.1464, -356.471, -33.2531, -0.86706, -0.491488, 0.0815203, 0.488823, -0.870872, -0.0513302, 0.0962219, -0.00465739, 0.995349
-48.7721, -356.12, -33.1804, -0.866953, -0.491704, 0.0813628, 0.488972, -0.870746, -0.0520374, 0.0964334, -0.00532982, 0.995325
-49.453, -355.737, -33.1031, -0.86668, -0.49204, 0.0822396, 0.48925, -0.870556, -0.052596, 0.0974735, -0.00534817, 0.995224
-50.0778, -355.386, -33.029, -0.866368, -0.492503, 0.0827455, 0.489592, -0.870289, -0.0538148, 0.0985164, -0.00611193, 0.995117
-50.7583, -355.003, -32.9474, -0.86628, -0.492603, 0.0830737, 0.489521, -0.870222, -0.0555238, 0.0996438, -0.00743288, 0.994995
-51.3824, -354.652, -32.8754, -0.866199, -0.492493, 0.0845592, 0.489336, -0.870286, -0.0561494, 0.101244, -0.00725867, 0.994835
-52.0626, -354.269, -32.7908, -0.866115, -0.492438, 0.0857287, 0.489256, -0.870321, -0.0563062, 0.102339, -0.00682435, 0.994726
-52.6862, -353.919, -32.711, -0.866136, -0.492395, 0.0857616, 0.489146, -0.87034, -0.0569545, 0.102686, -0.00738036, 0.994686
-53.3664, -353.538, -32.6259, -0.866075, -0.492579, 0.0853299, 0.489291, -0.870232, -0.0573644, 0.102513, -0.0079307, 0.9947
-53.9902, -353.19, -32.5481, -0.865644, -0.493544, 0.084106, 0.490138, -0.869668, -0.0586701, 0.102101, -0.00956388, 0.994728
-54.6691, -352.808, -32.4657, -0.865458, -0.4941, 0.0827517, 0.490682, -0.869343, -0.0589429, 0.101063, -0.0104078, 0.994826
-55.2911, -352.458, -32.3887, -0.865299, -0.494586, 0.0815039, 0.491208, -0.869062, -0.0587032, 0.0998657, -0.0107605, 0.994943
-55.9691, -352.076, -32.3056, -0.864952, -0.495389, 0.0802996, 0.492084, -0.868604, -0.0581391, 0.0985501, -0.0107733, 0.995074
-56.5911, -351.726, -32.2337, -0.864533, -0.49624, 0.0795544, 0.49296, -0.868116, -0.0580029, 0.0978459, -0.0109282, 0.995142
-57.2893, -351.329, -32.1528, -0.864294, -0.496808, 0.0785933, 0.493479, -0.867779, -0.0586385, 0.0973337, -0.0118968, 0.995181
-57.8894, -350.988, -32.0843, -0.864056, -0.497149, 0.0790599, 0.493859, -0.867592, -0.0581993, 0.0975255, -0.011243, 0.99517
-58.5676, -350.602, -32.0092, -0.863471, -0.498007, 0.080044, 0.494687, -0.867105, -0.058431, 0.0985056, -0.0108567, 0.995077
-59.1884, -350.248, -31.9381, -0.86335, -0.498087, 0.0808502, 0.494756, -0.867064, -0.0584557, 0.0992183, -0.0104666, 0.995011
-59.8661, -349.861, -31.8598, -0.863227, -0.498115, 0.0819766, 0.494826, -0.86706, -0.0579237, 0.0999313, -0.0094372, 0.99495
-60.4884, -349.505, -31.7876, -0.863209, -0.497887, 0.0835417, 0.494713, -0.867209, -0.0566331, 0.100645, -0.00755698, 0.994894
-61.1681, -349.118, -31.7074, -0.863246, -0.497759, 0.0839137, 0.49457, -0.867283, -0.0567539, 0.101027, -0.00749144, 0.994856
-61.7915, -348.763, -31.6328, -0.863362, -0.497658, 0.0833234, 0.494376, -0.86733, -0.0577135, 0.100991, -0.0086346, 0.99485
-62.4725, -348.376, -31.5516, -0.863431, -0.497666, 0.0825544, 0.494302, -0.867313, -0.0585886, 0.100758, -0.00978036, 0.994863
-63.0965, -348.022, -31.4773, -0.863436, -0.497787, 0.081775, 0.494338, -0.86723, -0.0595106, 0.100541, -0.0109591, 0.994873
-63.778, -347.635, -31.3923, -0.863529, -0.497863, 0.0803117, 0.494354, -0.867168, -0.0602772, 0.0996535, -0.0123487, 0.994946
-64.4034, -347.281, -31.3151, -0.863364, -0.498254, 0.0796599, 0.494786, -0.866943, -0.0599699, 0.0989408, -0.0123612, 0.995017
-65.0854, -346.892, -31.2349, -0.863224, -0.498521, 0.0795099, 0.495009, -0.866783, -0.0604398, 0.0990483, -0.012815, 0.995
-65.7121, -346.536, -31.1613, -0.862941, -0.499077, 0.0790824, 0.495462, -0.866445, -0.0615624, 0.099245, -0.0139424, 0.994965
-66.3942, -346.147, -31.0791, -0.862742, -0.499389, 0.0792959, 0.495699, -0.866258, -0.0622951, 0.0998002, -0.0144377, 0.994903
-67.0208, -345.79, -31.0066, -0.862569, -0.499571, 0.0800193, 0.495795, -0.866148, -0.0630468, 0.100805, -0.0147091, 0.994797
-67.705, -345.4, -30.9245, -0.862361, -0.499916, 0.0801078, 0.49604, -0.865936, -0.064028, 0.101377, -0.0154786, 0.994728
-68.3315, -345.042, -30.8487, -0.862425, -0.499848, 0.0798444, 0.495963, -0.86597, -0.0641591, 0.101213, -0.0157326, 0.99474
-69.0156, -344.653, -30.7656, -0.862372, -0.500008, 0.0794138, 0.496107, -0.865871, -0.0643868, 0.100956, -0.0161277, 0.99476
-69.6426, -344.295, -30.6929, -0.862203, -0.500262, 0.0796526, 0.496346, -0.865725, -0.0645117, 0.10123, -0.0160869, 0.994733
-70.3259, -343.904, -30.6117, -0.861984, -0.500685, 0.0793632, 0.496707, -0.865467, -0.0651821, 0.101322, -0.0167656, 0.994712
-70.9523, -343.545, -30.534, -0.861746, -0.501064, 0.0795508, 0.497135, -0.865259, -0.0646789, 0.10124, -0.0161893, 0.99473
-71.6355, -343.153, -30.4537, -0.861564, -0.501362, 0.0796506, 0.497378, -0.865079, -0.0652164, 0.101601, -0.0165716, 0.994687
-72.2618, -342.794, -30.3786, -0.8614, -0.50158, 0.0800456, 0.497563, -0.864953, -0.0654853, 0.102082, -0.0165813, 0.994638
-72.9437, -342.403, -30.2944, -0.861251, -0.501798, 0.0802902, 0.497754, -0.864825, -0.0657159, 0.102413, -0.0166331, 0.994603
-73.5712, -342.043, -30.2193, -0.861154, -0.501775, 0.0814604, 0.497726, -0.864852, -0.0655764, 0.103356, -0.0159264, 0.994517
-74.2545, -341.652, -30.135, -0.86109, -0.501767, 0.0821777, 0.497722, -0.864865, -0.0654349, 0.103906, -0.0154437, 0.994467
-74.8811, -341.293, -30.056, -0.860975, -0.501964, 0.0821791, 0.497929, -0.864752, -0.065349, 0.103867, -0.0153446, 0.994473
-75.5709, -340.897, -29.9726, -0.860829, -0.502261, 0.0818992, 0.498192, -0.864572, -0.0657243, 0.103819, -0.0157759, 0.994471
-76.1965, -340.537, -29.894, -0.860699, -0.502574, 0.0813492, 0.498501, -0.864384, -0.0658585, 0.103416, -0.0161317, 0.994507
-76.8781, -340.145, -29.8103, -0.860576, -0.502984, 0.0801075, 0.498794, -0.864111, -0.0672061, 0.103025, -0.0178788, 0.994518
-77.5035, -339.785, -29.7303, -0.860557, -0.503087, 0.0796523, 0.498828, -0.864032, -0.0679677, 0.103016, -0.0187573, 0.994503
-78.1858, -339.392, -29.6468, -0.860535, -0.503118, 0.0796923, 0.498794, -0.864003, -0.0685832, 0.10336, -0.0192682, 0.994457
-78.8119, -339.031, -29.5708, -0.860649, -0.502893, 0.0798891, 0.49862, -0.864145, -0.0680502, 0.103258, -0.0187331, 0.994478
-79.495, -338.639, -29.4864, -0.860749, -0.502793, 0.0794323, 0.498492, -0.864192, -0.0684028, 0.103037, -0.0192813, 0.994491
-80.1207, -338.279, -29.4123, -0.860969, -0.502393, 0.0795868, 0.498088, -0.864426, -0.0683883, 0.103155, -0.019239, 0.994479
-80.8032, -337.887, -29.3275, -0.86138, -0.501744, 0.0792267, 0.497439, -0.864796, -0.0684349, 0.102852, -0.019538, 0.994505
-81.4301, -337.528, -29.2535, -0.861548, -0.501462, 0.0791937, 0.497119, -0.864951, -0.0687916, 0.102995, -0.0198985, 0.994483
-82.1138, -337.138, -29.171, -0.86153, -0.501521, 0.0790122, 0.497194, -0.864917, -0.0686769, 0.102782, -0.0198828, 0.994505
-82.7411, -336.78, -29.0979, -0.861466, -0.501671, 0.078761, 0.497361, -0.86483, -0.0685617, 0.10251, -0.0198909, 0.994533
-83.4245, -336.388, -29.0157, -0.861506, -0.501718, 0.0780174, 0.497424, -0.864794, -0.0685665, 0.10187, -0.0202627, 0.994591
-84.0515, -336.03, -28.9391, -0.861576, -0.50171, 0.0772927, 0.497409, -0.864785, -0.0687785, 0.101348, -0.0208118, 0.994633
-84.7353, -335.639, -28.8599, -0.861537, -0.501832, 0.0769289, 0.497343, -0.864668, -0.070703, 0.101999, -0.0226532, 0.994527
-85.3627, -335.282, -28.7844, -0.8614, -0.502017, 0.0772591, 0.497439, -0.864548, -0.0714942, 0.102686, -0.0231534, 0.994444
-86.0464, -334.89, -28.706, -0.861425, -0.501829, 0.0781895, 0.497209, -0.864664, -0.0716914, 0.103585, -0.0228803, 0.994357
-86.6724, -334.53, -28.63, -0.86134, -0.501858, 0.0789476, 0.497231, -0.86466, -0.071585, 0.104188, -0.0224037, 0.994305
-87.3547, -334.139, -28.5495, -0.86124, -0.501873, 0.0799318, 0.497181, -0.864655, -0.0719983, 0.105247, -0.0222673, 0.994197
-87.9808, -333.78, -28.4732, -0.861284, -0.50167, 0.0807246, 0.496964, -0.864783, -0.0719559, 0.105907, -0.0218573, 0.994136
-88.6623, -333.388, -28.3854, -0.861461, -0.501235, 0.081538, 0.496539, -0.86505, -0.0716746, 0.10646, -0.0212581, 0.99409
-89.2875, -333.03, -28.3075, -0.861568, -0.500932, 0.0822717, 0.496188, -0.865228, -0.0719645, 0.107233, -0.0211801, 0.994008
-89.9691, -332.64, -28.2226, -0.861563, -0.500942, 0.0822605, 0.496068, -0.865195, -0.0731727, 0.107827, -0.0222362, 0.993921
-90.5945, -332.283, -28.1438, -0.861562, -0.501015, 0.0818254, 0.496145, -0.865146, -0.0732275, 0.107479, -0.0224928, 0.993953
-91.2754, -331.894, -28.0558, -0.861649, -0.501041, 0.0807353, 0.496149, -0.865106, -0.0736687, 0.106756, -0.0234199, 0.994009
-91.9, -331.537, -27.975, -0.861564, -0.501285, 0.0801272, 0.496338, -0.864942, -0.0743232, 0.106562, -0.0242641, 0.99401
-92.5808, -331.148, -27.8878, -0.861397, -0.501567, 0.0801638, 0.496621, -0.86478, -0.0743127, 0.106597, -0.0242017, 0.994008
-93.2045, -330.791, -27.8059, -0.86133, -0.501724, 0.0799029, 0.496777, -0.864684, -0.0743844, 0.106411, -0.0243755, 0.994023
-93.8838, -330.401, -27.7186, -0.861228, -0.501832, 0.0803111, 0.496898, -0.864632, -0.0741875, 0.106669, -0.0239861, 0.994005
-94.5071, -330.044, -27.6383, -0.861072, -0.502059, 0.0805735, 0.497122, -0.864506, -0.0741601, 0.106889, -0.0238023, 0.993986
-95.1866, -329.655, -27.5506, -0.86088, -0.502303, 0.0810996, 0.497424, -0.864387, -0.0735136, 0.107028, -0.0229455, 0.993991
-95.8087, -329.298, -27.4727, -0.860679, -0.502527, 0.0818373, 0.497719, -0.864285, -0.0727123, 0.107271, -0.02185, 0.99399
-96.4872, -328.908, -27.3844, -0.86054, -0.502692, 0.0822899, 0.49802, -0.864225, -0.0713555, 0.106987, -0.0204222, 0.994051
-97.1098, -328.549, -27.3067, -0.860508, -0.502729, 0.0824012, 0.498107, -0.864214, -0.0708776, 0.106844, -0.0199461, 0.994076
-97.7884, -328.158, -27.2197, -0.860399, -0.502982, 0.0819899, 0.498381, -0.864065, -0.0707692, 0.10644, -0.0200276, 0.994117
-98.4108, -327.8, -27.142, -0.860531, -0.502769, 0.0819107, 0.498198, -0.864192, -0.0705011, 0.106232, -0.0198606, 0.994143
-99.0916, -327.408, -27.0578, -0.860671, -0.502499, 0.0820983, 0.497894, -0.864346, -0.0707662, 0.106521, -0.0200301, 0.994109
-99.7162, -327.051, -26.9805, -0.860734, -0.502322, 0.0825225, 0.497718, -0.864455, -0.0706686, 0.106835, -0.019754, 0.99408
-100.397, -326.661, -26.8924, -0.860964, -0.501766, 0.0834961, 0.497278, -0.864812, -0.0693911, 0.107027, -0.0182225, 0.994089
-101.023, -326.304, -26.8132, -0.860895, -0.501874, 0.0835608, 0.497329, -0.86474, -0.0699239, 0.107351, -0.0186399, 0.994046
-101.705, -325.913, -26.7277, -0.860815, -0.502013, 0.0835529, 0.49743, -0.864653, -0.0702788, 0.107525, -0.0189353, 0.994022
-102.331, -325.554, -26.6474, -0.860925, -0.501909, 0.0830427, 0.497289, -0.864699, -0.070711, 0.107297, -0.0195806, 0.994034
-103.013, -325.163, -26.5621, -0.860985, -0.501876, 0.0826132, 0.497199, -0.8647, -0.0713197, 0.107229, -0.02033, 0.994026
-103.64, -324.804, -26.483, -0.861104, -0.501768, 0.0820273, 0.497016, -0.864739, -0.0721241, 0.107122, -0.0213375, 0.994017
-104.323, -324.413, -26.397, -0.861254, -0.50156, 0.081724, 0.496798, -0.864852, -0.072268, 0.106926, -0.0216408, 0.994031
-104.95, -324.054, -26.3159, -0.861286, -0.501542, 0.0814964, 0.49672, -0.864847, -0.0728664, 0.107027, -0.022278, 0.994006
-105.635, -323.663, -26.2297, -0.861095, -0.501816, 0.0818275, 0.497002, -0.864695, -0.0727422, 0.107259, -0.0219695, 0.993988
-106.263, -323.304, -26.1516, -0.860986, -0.501919, 0.0823387, 0.497109, -0.864645, -0.0726075, 0.107637, -0.0215828, 0.993956
-106.948, -322.912, -26.0647, -0.860764, -0.502303, 0.0823263, 0.497469, -0.864418, -0.0728367, 0.10775, -0.0217403, 0.99394
-107.576, -322.551, -25.9825, -0.860715, -0.502364, 0.0824576, 0.497547, -0.864388, -0.0726618, 0.107778, -0.0215146, 0.993942
-108.261, -322.159, -25.8968, -0.860491, -0.502721, 0.0826196, 0.497878, -0.864179, -0.0728805, 0.108037, -0.0215785, 0.993913
-108.89, -321.798, -25.8153, -0.860429, -0.502835, 0.0825814, 0.498053, -0.864125, -0.0723253, 0.107728, -0.0211009, 0.993956
-109.576, -321.404, -25.7306, -0.860297, -0.50301, 0.0828789, 0.498337, -0.864048, -0.0712765, 0.107464, -0.0200174, 0.994007
-110.205, -321.042, -25.6529, -0.860179, -0.503181, 0.0830725, 0.498535, -0.863957, -0.0709986, 0.107496, -0.0196569, 0.994011
-110.891, -320.646, -25.5682, -0.860122, -0.503276, 0.0830887, 0.498648, -0.863906, -0.0708339, 0.10743, -0.0194937, 0.994022
-111.521, -320.284, -25.4908, -0.859984, -0.503543, 0.0828906, 0.498888, -0.863743, -0.0711322, 0.107414, -0.0198195, 0.994017
-112.207, -319.887, -25.4063, -0.859911, -0.503634, 0.0831015, 0.498951, -0.863688, -0.0713561, 0.107711, -0.0198964, 0.993983
-112.836, -319.523, -25.3277, -0.85989, -0.503575, 0.0836753, 0.498879, -0.863728, -0.0713653, 0.108211, -0.0196225, 0.993934
-113.524, -319.127, -25.2399, -0.859859, -0.503557, 0.0840976, 0.498895, -0.863751, -0.0709751, 0.108379, -0.0190727, 0.993927
-114.155, -318.764, -25.1595, -0.859939, -0.503508, 0.0835707, 0.498786, -0.863761, -0.0716141, 0.108243, -0.0198999, 0.993925
-114.843, -318.37, -25.0713, -0.860035, -0.503457, 0.0828886, 0.498755, -0.863784, -0.0715592, 0.107625, -0.0202023, 0.993986
-115.475, -318.009, -24.9898, -0.860076, -0.503445, 0.0825408, 0.498773, -0.863791, -0.0713481, 0.107218, -0.0201957, 0.99403
-116.164, -317.614, -24.8996, -0.86013, -0.503363, 0.0824759, 0.498698, -0.863839, -0.0712875, 0.107129, -0.0201859, 0.99404
-116.795, -317.252, -24.8171, -0.8601, -0.503373, 0.0827262, 0.498836, -0.86386, -0.0700564, 0.106728, -0.0189887, 0.994107
-117.484, -316.857, -24.7291, -0.860009, -0.503529, 0.0827257, 0.499031, -0.863777, -0.0696978, 0.106551, -0.0186581, 0.994132
-118.114, -316.492, -24.6478, -0.860153, -0.503232, 0.0830343, 0.49878, -0.863962, -0.0691986, 0.106561, -0.0181055, 0.994141
-118.803, -316.097, -24.5575, -0.860114, -0.503264, 0.0832442, 0.498851, -0.863952, -0.0688045, 0.106546, -0.0176533, 0.994151
-119.434, -315.735, -24.4745, -0.860252, -0.503026, 0.0832583, 0.498656, -0.864098, -0.0683844, 0.106342, -0.0173106, 0.994179
-120.122, -315.339, -24.3874, -0.860459, -0.502696, 0.0831146, 0.498337, -0.864289, -0.0682925, 0.106165, -0.0173438, 0.994197
-120.754, -314.977, -24.3088, -0.860472, -0.502666, 0.0831551, 0.498325, -0.86431, -0.068119, 0.106113, -0.0171761, 0.994206
-121.442, -314.582, -24.2196, -0.860658, -0.502429, 0.0826628, 0.498153, -0.864452, -0.0675742, 0.105409, -0.0169796, 0.994284
-122.073, -314.221, -24.1397, -0.860694, -0.502336, 0.0828497, 0.498114, -0.864516, -0.0670375, 0.1053, -0.0164302, 0.994305
-122.763, -313.826, -24.0559, -0.860519, -0.502538, 0.0834367, 0.49831, -0.864405, -0.06701, 0.105798, -0.016086, 0.994257
-123.394, -313.464, -23.9763, -0.860478, -0.502555, 0.0837625, 0.49835, -0.864403, -0.0667431, 0.105947, -0.0156879, 0.994248
-124.081, -313.069, -23.8897, -0.860392, -0.502563, 0.0845908, 0.498424, -0.864417, -0.0660094, 0.106296, -0.014632, 0.994227
-124.712, -312.706, -23.8114, -0.860284, -0.502587, 0.0855398, 0.498463, -0.864414, -0.0657465, 0.106985, -0.0139222, 0.994163
-125.422, -312.298, -23.7259, -0.860219, -0.502636, 0.0859051, 0.498456, -0.864382, -0.0662167, 0.107538, -0.0141409, 0.9941
-126.03, -311.948, -23.6477, -0.860311, -0.50257, 0.0853705, 0.498329, -0.864407, -0.0668455, 0.107389, -0.0149653, 0.994104
-126.718, -311.553, -23.5606, -0.860415, -0.502499, 0.0847371, 0.498187, -0.864431, -0.0675941, 0.107215, -0.0159441, 0.994108
-127.348, -311.191, -23.4806, -0.860458, -0.502527, 0.0841279, 0.498135, -0.864394, -0.0684404, 0.107113, -0.0169831, 0.994102
-128.034, -310.796, -23.3898, -0.860543, -0.502412, 0.0839525, 0.498051, -0.864465, -0.0681605, 0.106819, -0.0168424, 0.994136
-128.664, -310.435, -23.3098, -0.860401, -0.502613, 0.084201, 0.498244, -0.864349, -0.0682178, 0.107066, -0.016742, 0.994111
-129.351, -310.041, -23.2213, -0.860424, -0.502526, 0.0844891, 0.498168, -0.864405, -0.0680674, 0.107238, -0.0164771, 0.994097
-129.98, -309.68, -23.1396, -0.860506, -0.502419, 0.0842887, 0.498054, -0.864464, -0.068156, 0.107107, -0.0166684, 0.994108
-130.667, -309.287, -23.0552, -0.860409, -0.502589, 0.0842663, 0.498104, -0.864346, -0.0692748, 0.107652, -0.0176313, 0.994032
-131.296, -308.926, -22.9741, -0.860428, -0.50255, 0.0843028, 0.498008, -0.864359, -0.0697916, 0.107942, -0.0180671, 0.993993
-131.982, -308.533, -22.8882, -0.860445, -0.502522, 0.0842988, 0.49793, -0.864367, -0.0702547, 0.10817, -0.0184754, 0.993961
-132.611, -308.172, -22.8095, -0.860556, -0.502346, 0.0842096, 0.497792, -0.864474, -0.0699079, 0.107915, -0.0182408, 0.993993
-133.297, -307.779, -22.724, -0.860631, -0.502282, 0.0838274, 0.497789, -0.864517, -0.0694079, 0.107332, -0.0180063, 0.99406
-133.924, -307.418, -22.6416, -0.860905, -0.50198, 0.0828226, 0.497509, -0.864681, -0.0693619, 0.106433, -0.018509, 0.994148
-134.61, -307.026, -22.5556, -0.860983, -0.501911, 0.0824261, 0.497371, -0.864703, -0.0700815, 0.106449, -0.0193427, 0.99413
-135.238, -306.667, -22.4778, -0.861, -0.501836, 0.0827084, 0.497195, -0.864732, -0.0709551, 0.107128, -0.0199701, 0.994045
-135.923, -306.276, -22.3922, -0.860903, -0.501853, 0.0836039, 0.497142, -0.864723, -0.0714468, 0.10815, -0.0199458, 0.993934
-136.551, -305.916, -22.3126, -0.860741, -0.501969, 0.0845691, 0.497221, -0.864664, -0.0716104, 0.10907, -0.0195885, 0.993841
-137.235, -305.524, -22.225, -0.860692, -0.501945, 0.0852085, 0.49716, -0.86468, -0.0718285, 0.109732, -0.0194599, 0.993771
-137.861, -305.164, -22.1427, -0.86075, -0.501895, 0.0849151, 0.497173, -0.864716, -0.0713072, 0.109216, -0.0191602, 0.993833
-138.545, -304.771, -22.053, -0.860861, -0.50184, 0.0841154, 0.497141, -0.864741, -0.0712368, 0.108487, -0.0195078, 0.993906
-139.171, -304.413, -21.9707, -0.861019, -0.50168, 0.0834429, 0.496977, -0.864822, -0.071392, 0.107979, -0.0200007, 0.993952
-139.854, -304.022, -21.8812, -0.861206, -0.501382, 0.0833056, 0.49669, -0.864994, -0.0712991, 0.107807, -0.0200261, 0.99397
-140.481, -303.663, -21.7989, -0.861222, -0.501329, 0.0834602, 0.49663, -0.865026, -0.0713388, 0.107959, -0.0199897, 0.993954
-141.163, -303.273, -21.7108, -0.8611, -0.501492, 0.0837436, 0.496727, -0.864924, -0.0719006, 0.108489, -0.0203159, 0.99389
-141.789, -302.916, -21.6278, -0.861124, -0.501403, 0.0840285, 0.496671, -0.864986, -0.0715377, 0.108553, -0.0198684, 0.993892
-142.471, -302.526, -21.5383, -0.861178, -0.501332, 0.0838961, 0.496564, -0.865018, -0.0718934, 0.108614, -0.0202533, 0.993878
-143.097, -302.169, -21.4558, -0.861229, -0.501278, 0.0837005, 0.496508, -0.865046, -0.0719433, 0.108468, -0.0204017, 0.993891
-143.779, -301.779, -21.3685, -0.861076, -0.501509, 0.0838859, 0.496631, -0.864894, -0.0729071, 0.109116, -0.0211183, 0.993805
-144.404, -301.422, -21.2875, -0.861093, -0.501482, 0.0838754, 0.496617, -0.864912, -0.0727891, 0.109047, -0.0210242, 0.993814
-145.084, -301.032, -21.1975, -0.86111, -0.501545, 0.0833172, 0.496706, -0.864872, -0.0726639, 0.108503, -0.0211875, 0.99387
-145.709, -300.673, -21.1169, -0.861049, -0.501703, 0.0829925, 0.496806, -0.864764, -0.0732669, 0.108527, -0.0218553, 0.993853
-146.389, -300.284, -21.0295, -0.861068, -0.501663, 0.0830479, 0.496776, -0.86479, -0.0731509, 0.108516, -0.0217317, 0.993857
-147.014, -299.927, -20.9485, -0.860926, -0.501817, 0.083584, 0.496988, -0.864721, -0.0725291, 0.108673, -0.0209019, 0.993858
-147.694, -299.538, -20.8588, -0.86072, -0.502112, 0.0839306, 0.497343, -0.864567, -0.0719319, 0.108682, -0.0201709, 0.993872
-148.317, -299.18, -20.7759, -0.860722, -0.502165, 0.0835952, 0.497376, -0.864528, -0.0721712, 0.108512, -0.0205412, 0.993883
-148.996, -298.79, -20.6838, -0.860653, -0.502306, 0.0834635, 0.497554, -0.864451, -0.0718595, 0.108246, -0.0203184, 0.993917
-149.619, -298.434, -20.6018, -0.860423, -0.502659, 0.0837072, 0.497926, -0.864254, -0.0716613, 0.108365, -0.019979, 0.99391
-150.299, -298.044, -20.5123, -0.860391, -0.502753, 0.0834663, 0.498074, -0.864206, -0.0712067, 0.107931, -0.0196932, 0.993963
-150.921, -297.687, -20.4313, -0.860294, -0.502924, 0.0834371, 0.498269, -0.86411, -0.0710029, 0.107808, -0.0195092, 0.99398
-151.6, -297.298, -20.3403, -0.860121, -0.503266, 0.0831641, 0.498625, -0.863911, -0.0709321, 0.107544, -0.0195425, 0.994008
-152.223, -296.941, -20.2595, -0.860015, -0.503446, 0.0831608, 0.498823, -0.863809, -0.070776, 0.107467, -0.0193859, 0.99402
-152.901, -296.552, -20.1702, -0.859816, -0.503763, 0.0833015, 0.499118, -0.863623, -0.0709701, 0.107693, -0.019444, 0.993994
-153.523, -296.195, -20.0902, -0.859617, -0.504036, 0.0837008, 0.499334, -0.86346, -0.0714307, 0.108276, -0.0196084, 0.993927
-154.201, -295.806, -20.002, -0.859387, -0.504406, 0.0838346, 0.499705, -0.863247, -0.0714074, 0.108388, -0.0194741, 0.993918
-154.823, -295.448, -19.9234, -0.859198, -0.504757, 0.0836615, 0.499978, -0.863025, -0.07218, 0.108635, -0.0201881, 0.993877
-155.5, -295.057, -19.8359, -0.859101, -0.505043, 0.0829345, 0.500148, -0.862825, -0.0733798, 0.108618, -0.0215611, 0.99385
-156.121, -294.699, -19.757, -0.859099, -0.505051, 0.0828981, 0.500119, -0.862812, -0.0737308, 0.108763, -0.0218832, 0.993827
-156.797, -294.31, -19.6681, -0.859, -0.505247, 0.0827358, 0.500366, -0.862705, -0.0732991, 0.108411, -0.0215657, 0.993872
-157.418, -293.952, -19.5878, -0.858987, -0.505329, 0.0823654, 0.500479, -0.862657, -0.073097, 0.107991, -0.0215672, 0.993918
-158.093, -293.562, -19.4965, -0.858925, -0.505481, 0.082078, 0.500657, -0.862569, -0.0729257, 0.107661, -0.0215448, 0.993954
-158.713, -293.204, -19.418, -0.858824, -0.50559, 0.0824683, 0.500732, -0.862505, -0.0731605, 0.108119, -0.0215375, 0.993905
-159.39, -292.814, -19.3343, -0.858651, -0.505773, 0.0831404, 0.500837, -0.862394, -0.0737534, 0.109002, -0.0216887, 0.993805
-160.01, -292.457, -19.2557, -0.858486, -0.506033, 0.0832632, 0.50106, -0.862237, -0.0740713, 0.109275, -0.0218694, 0.993771
-160.685, -292.067, -19.166, -0.858545, -0.506005, 0.0828242, 0.501083, -0.862256, -0.0736983, 0.108707, -0.0217715, 0.993835
-161.304, -291.71, -19.0819, -0.858465, -0.506204, 0.0824383, 0.501341, -0.862145, -0.0732325, 0.108144, -0.0215378, 0.993902
-161.978, -291.319, -18.9931, -0.858366, -0.506386, 0.0823494, 0.501592, -0.86205, -0.0726222, 0.107764, -0.0210305, 0.993954
-162.596, -290.96, -18.9113, -0.858479, -0.506204, 0.0822844, 0.501461, -0.862165, -0.0721615, 0.107471, -0.0206867, 0.993993
-163.27, -290.569, -18.8261, -0.858412, -0.506247, 0.0827223, 0.501526, -0.862152, -0.0718756, 0.107706, -0.0202115, 0.993977
-163.888, -290.211, -18.7423, -0.85837, -0.506215, 0.083355, 0.501483, -0.862178, -0.0718573, 0.108242, -0.019879, 0.993926
-164.562, -289.822, -18.6531, -0.858346, -0.506107, 0.0842515, 0.501386, -0.862257, -0.0715867, 0.108877, -0.0192036, 0.99387
-165.18, -289.463, -18.574, -0.858496, -0.505827, 0.084407, 0.501068, -0.862416, -0.0718948, 0.10916, -0.0194277, 0.993834
-165.854, -289.074, -18.4862, -0.858329, -0.506131, 0.0842746, 0.501378, -0.862237, -0.0718799, 0.109045, -0.0194431, 0.993847
-166.472, -288.717, -18.4075, -0.858322, -0.506111, 0.0844649, 0.50138, -0.862256, -0.0716479, 0.109092, -0.019148, 0.993847
-167.145, -288.328, -18.3204, -0.858166, -0.506298, 0.0849361, 0.501663, -0.86217, -0.0706972, 0.109023, -0.0180607, 0.993875
-167.762, -287.97, -18.2425, -0.858009, -0.506513, 0.0852351, 0.501855, -0.862044, -0.0708598, 0.109368, -0.0180227, 0.993838
-168.435, -287.58, -18.156, -0.857889, -0.506642, 0.0856784, 0.501977, -0.861973, -0.0708652, 0.109756, -0.0177858, 0.993799
-169.051, -287.223, -18.077, -0.857798, -0.506728, 0.0860765, 0.502113, -0.861936, -0.0703468, 0.109839, -0.0171232, 0.993802
-169.724, -286.832, -17.9946, -0.857775, -0.506785, 0.0859681, 0.502227, -0.86191, -0.069855, 0.109498, -0.0167444, 0.993846
-170.339, -286.473, -17.9165, -0.857837, -0.506783, 0.085368, 0.502238, -0.861906, -0.0698211, 0.108963, -0.01702, 0.9939
-171.01, -286.082, -17.8308, -0.857788, -0.50698, 0.0846815, 0.502359, -0.861769, -0.0706374, 0.108788, -0.0180514, 0.993901
-171.625, -285.723, -17.7522, -0.857911, -0.506691, 0.0851627, 0.502169, -0.86196, -0.0696476, 0.108697, -0.0169854, 0.99393
-172.296, -285.333, -17.6688, -0.857931, -0.506503, 0.0860783, 0.502012, -0.862087, -0.0692158, 0.109265, -0.0161701, 0.993881
-172.912, -284.975, -17.5885, -0.857908, -0.506259, 0.0877261, 0.501843, -0.862258, -0.068291, 0.110216, -0.0145626, 0.993801
-173.589, -284.581, -17.5035, -0.857843, -0.506017, 0.0897346, 0.501683, -0.86243, -0.0673001, 0.111445, -0.0127146, 0.993689
-174.204, -284.223, -17.4236, -0.857794, -0.505912, 0.0907905, 0.501631, -0.862506, -0.066711, 0.112057, -0.011681, 0.993633
-174.874, -283.834, -17.3375, -0.857669, -0.506037, 0.0912687, 0.501748, -0.862436, -0.0667344, 0.112483, -0.0114422, 0.993588
-175.488, -283.477, -17.2555, -0.857678, -0.50604, 0.091165, 0.501727, -0.862431, -0.0669542, 0.112505, -0.0116852, 0.993582
-176.157, -283.088, -17.167, -0.857766, -0.50593, 0.0909467, 0.501553, -0.862486, -0.067544, 0.112613, -0.0123224, 0.993563
-176.771, -282.733, -17.084, -0.857852, -0.505826, 0.0907193, 0.501421, -0.862542, -0.067807, 0.112548, -0.0126798, 0.993565
-177.44, -282.346, -16.9923, -0.85762, -0.506273, 0.0904228, 0.501884, -0.86228, -0.0677227, 0.112256, -0.0126986, 0.993598
-178.054, -281.991, -16.9105, -0.857496, -0.50661, 0.0897046, 0.502211, -0.862075, -0.0679074, 0.111735, -0.0131797, 0.993651
-178.723, -281.605, -16.8191, -0.857328, -0.507156, 0.0882163, 0.502747, -0.861739, -0.0682035, 0.110609, -0.0141222, 0.993764
-179.335, -281.25, -16.7363, -0.857273, -0.507435, 0.0871351, 0.502951, -0.861553, -0.0690385, 0.110104, -0.0153602, 0.993801
-180.002, -280.862, -16.6454, -0.857194, -0.507648, 0.0866724, 0.503096, -0.861413, -0.0697241, 0.110056, -0.0161625, 0.993794
-180.614, -280.506, -16.5651, -0.857165, -0.507785, 0.0861488, 0.50313, -0.86131, -0.0707467, 0.110125, -0.0172976, 0.993767
-181.279, -280.119, -16.4721, -0.857134, -0.507913, 0.0857093, 0.503251, -0.861228, -0.0708795, 0.109816, -0.0176199, 0.993796
-181.891, -279.764, -16.3917, -0.857009, -0.508112, 0.0857761, 0.50342, -0.861107, -0.0711485, 0.110014, -0.0177935, 0.993771
-182.557, -279.377, -16.3042, -0.85705, -0.508103, 0.0854158, 0.503453, -0.861114, -0.0708299, 0.109542, -0.0177019, 0.993825
-183.168, -279.022, -16.223, -0.857044, -0.508144, 0.0852358, 0.503595, -0.861104, -0.0699399, 0.108936, -0.0170172, 0.993903
-183.832, -278.636, -16.1361, -0.856995, -0.508404, 0.0841716, 0.503774, -0.860924, -0.0708647, 0.108493, -0.0183273, 0.993928
-184.442, -278.281, -16.059, -0.856936, -0.508616, 0.0834919, 0.503948, -0.860783, -0.0713416, 0.108154, -0.0190596, 0.993951
-185.107, -277.894, -15.978, -0.856864, -0.508856, 0.0827669, 0.504087, -0.860612, -0.0724124, 0.108078, -0.0203258, 0.993935
-185.717, -277.539, -15.9002, -0.856761, -0.509181, 0.081829, 0.504368, -0.860396, -0.0730144, 0.107583, -0.0212839, 0.993968
-186.38, -277.153, -15.8185, -0.856626, -0.509545, 0.0809684, 0.504651, -0.86015, -0.0739571, 0.107329, -0.0224928, 0.993969
-186.989, -276.799, -15.7431, -0.85635, -0.510118, 0.0802712, 0.505146, -0.859782, -0.0748494, 0.107198, -0.0235487, 0.993959
-187.652, -276.412, -15.6604, -0.8561, -0.510629, 0.0796951, 0.505594, -0.859455, -0.075579, 0.107087, -0.0244098, 0.99395
-188.259, -276.058, -15.5831, -0.855808, -0.511114, 0.0797145, 0.506082, -0.859168, -0.075572, 0.107114, -0.0243331, 0.993949
-188.919, -275.672, -15.4997, -0.85537, -0.51175, 0.0803432, 0.506761, -0.858814, -0.0750478, 0.107406, -0.0234788, 0.993938
-189.524, -275.318, -15.4225, -0.855026, -0.512203, 0.0811144, 0.507319, -0.858581, -0.0739319, 0.107511, -0.0220628, 0.993959
-190.183, -274.93, -15.3355, -0.854709, -0.51263, 0.0817564, 0.50788, -0.858365, -0.0725741, 0.10738, -0.0205072, 0.994006
-190.785, -274.576, -15.2579, -0.854271, -0.513298, 0.0821358, 0.508636, -0.857989, -0.0717164, 0.107284, -0.0194879, 0.994037
-191.44, -274.188, -15.1743, -0.854091, -0.513515, 0.0826465, 0.508855, -0.857868, -0.0716216, 0.107678, -0.0191163, 0.994002
-192.04, -273.833, -15.0959, -0.853928, -0.513691, 0.0832374, 0.509034, -0.857772, -0.0714963, 0.108126, -0.018682, 0.993962
-192.692, -273.446, -15.0082, -0.853724, -0.513937, 0.0838104, 0.509292, -0.857635, -0.0712947, 0.10852, -0.0181821, 0.993928
-193.29, -273.091, -14.9289, -0.853595, -0.513994, 0.0847678, 0.509462, -0.857632, -0.0701113, 0.108736, -0.0166607, 0.993931
-193.941, -272.705, -14.8405, -0.853338, -0.514363, 0.0851194, 0.509897, -0.857425, -0.0694729, 0.108718, -0.0158816, 0.993946
-194.537, -272.352, -14.7619, -0.853095, -0.514812, 0.0848347, 0.510304, -0.857147, -0.0699258, 0.108714, -0.0163619, 0.993938
-195.184, -271.967, -14.672, -0.852855, -0.515219, 0.0847766, 0.510788, -0.856914, -0.0692398, 0.10832, -0.0157487, 0.993991
-195.778, -271.615, -14.5924, -0.852377, -0.516001, 0.0848302, 0.511572, -0.856445, -0.0692468, 0.108384, -0.0156276, 0.993986
-196.423, -271.232, -14.5069, -0.851906, -0.516611, 0.0858462, 0.512273, -0.856102, -0.0683033, 0.108779, -0.0142113, 0.993964
-197.014, -270.88, -14.4275, -0.851488, -0.517373, 0.0853981, 0.512988, -0.855632, -0.0688263, 0.108678, -0.0147966, 0.993967
-197.654, -270.498, -14.3402, -0.850942, -0.518401, 0.0846104, 0.514013, -0.855002, -0.0690111, 0.108117, -0.0152336, 0.994021
-198.241, -270.147, -14.2602, -0.850271, -0.519587, 0.0840771, 0.515256, -0.854285, -0.0686095, 0.107474, -0.0150153, 0.994094
-198.891, -269.756, -14.1741, -0.849571, -0.520808, 0.0835896, 0.516455, -0.853535, -0.0689426, 0.107253, -0.0154014, 0.994113
-199.458, -269.414, -14.0985, -0.848903, -0.522022, 0.0828045, 0.517514, -0.852762, -0.0705432, 0.107438, -0.0170319, 0.994066
-200.09, -269.033, -14.014, -0.848108, -0.523401, 0.0822456, 0.518731, -0.851884, -0.0721878, 0.107847, -0.0185596, 0.993994
-200.668, -268.683, -13.9399, -0.847176, -0.524867, 0.0825092, 0.520191, -0.850987, -0.0722629, 0.108143, -0.0182988, 0.993967
-201.296, -268.304, -13.8577, -0.845983, -0.526905, 0.0817579, 0.522193, -0.849714, -0.0728037, 0.107831, -0.0188973, 0.99399
-201.867, -267.954, -13.784, -0.844928, -0.528678, 0.0812177, 0.523981, -0.84861, -0.0728352, 0.107429, -0.018984, 0.994032
-202.487, -267.572, -13.7046, -0.843676, -0.530755, 0.0806788, 0.526055, -0.847308, -0.073046, 0.107129, -0.0191858, 0.99406
-203.052, -267.221, -13.6313, -0.842506, -0.532744, 0.0797951, 0.527934, -0.846029, -0.0742985, 0.107091, -0.0204704, 0.994038
-203.664, -266.838, -13.5509, -0.84147, -0.534511, 0.078902, 0.529525, -0.844867, -0.0761824, 0.107382, -0.0223247, 0.993967
-204.223, -266.488, -13.4779, -0.840555, -0.535949, 0.0789017, 0.530856, -0.843936, -0.0772241, 0.107976, -0.0230257, 0.993887
-204.83, -266.107, -13.3984, -0.839392, -0.537877, 0.0781618, 0.532701, -0.842681, -0.0782196, 0.107938, -0.0240201, 0.993867
-205.383, -265.759, -13.3267, -0.838193, -0.539848, 0.0774359, 0.534637, -0.841402, -0.0787742, 0.107681, -0.0246279, 0.99388
-205.982, -265.378, -13.2483, -0.836935, -0.541789, 0.0774869, 0.536664, -0.840179, -0.0780435, 0.107386, -0.0237329, 0.993934
-206.527, -265.03, -13.1776, -0.835708, -0.543665, 0.0776001, 0.538573, -0.838982, -0.0777755, 0.107389, -0.0232043, 0.993946
-207.118, -264.65, -13.0963, -0.834632, -0.545378, 0.0771479, 0.540269, -0.837861, -0.0780957, 0.107231, -0.0235005, 0.993956
-207.658, -264.304, -13.0206, -0.833598, -0.546957, 0.0771464, 0.541854, -0.836836, -0.078094, 0.107273, -0.0232969, 0.993957
-208.242, -263.926, -12.9428, -0.83238, -0.548738, 0.0776497, 0.543659, -0.835689, -0.0778303, 0.107599, -0.0225694, 0.993938
-208.775, -263.581, -12.8689, -0.831381, -0.550226, 0.0778295, 0.545233, -0.834736, -0.0770496, 0.107362, -0.0216223, 0.993985
-209.351, -263.205, -12.7893, -0.830449, -0.551624, 0.0778815, 0.546694, -0.833829, -0.0765174, 0.107149, -0.0209664, 0.994022
-209.876, -262.861, -12.7199, -0.829811, -0.552559, 0.0780562, 0.547644, -0.833219, -0.0763682, 0.107236, -0.0206241, 0.99402
-210.446, -262.488, -12.6396, -0.829095, -0.553727, 0.0773791, 0.548825, -0.832436, -0.0764311, 0.106735, -0.0209011, 0.994068
-210.965, -262.145, -12.568, -0.828428, -0.554708, 0.0774953, 0.549856, -0.831797, -0.0759739, 0.106604, -0.0203277, 0.994094
-211.526, -261.773, -12.495, -0.827551, -0.555978, 0.0777644, 0.551029, -0.830937, -0.0768809, 0.107361, -0.0207724, 0.994003
-212.039, -261.433, -12.4235, -0.826936, -0.556887, 0.0778093, 0.551933, -0.830331, -0.0769467, 0.107458, -0.0206845, 0.993994
-212.594, -261.063, -12.3472, -0.826393, -0.557791, 0.0770987, 0.552793, -0.829704, -0.0775294, 0.107214, -0.0214501, 0.994005
-213.101, -260.727, -12.2763, -0.82575, -0.559004, 0.0751803, 0.553953, -0.828842, -0.0784657, 0.106175, -0.0231467, 0.994078
-213.649, -260.361, -12.1992, -0.825307, -0.559837, 0.0738287, 0.554777, -0.828251, -0.0788858, 0.105312, -0.0241465, 0.994146
-214.15, -260.027, -12.1306, -0.824541, -0.561059, 0.0731021, 0.555887, -0.827384, -0.0801564, 0.105456, -0.0254557, 0.994098
-214.693, -259.664, -12.056, -0.823667, -0.562234, 0.0739272, 0.557082, -0.826614, -0.079813, 0.105983, -0.0245559, 0.994065
-215.187, -259.331, -11.9856, -0.822872, -0.563392, 0.0739732, 0.558215, -0.825824, -0.0800638, 0.106196, -0.0245893, 0.994041
-215.722, -258.971, -11.914, -0.821694, -0.564966, 0.0750433, 0.559741, -0.824765, -0.0803319, 0.107278, -0.0240035, 0.993939
-216.209, -258.641, -11.8468, -0.820573, -0.56652, 0.0756016, 0.561148, -0.823682, -0.0816114, 0.108506, -0.0245444, 0.993793
-216.738, -258.283, -11.7727, -0.819341, -0.568242, 0.0760374, 0.562738, -0.822481, -0.0827766, 0.109576, -0.0250331, 0.993663
-217.219, -257.955, -11.7025, -0.818478, -0.569513, 0.0758173, 0.564033, -0.821605, -0.0826512, 0.109363, -0.0248847, 0.99369
-217.739, -257.598, -11.6301, -0.817302, -0.571335, 0.0747912, 0.56577, -0.820301, -0.0837265, 0.109187, -0.0261152, 0.993678
-218.213, -257.272, -11.5632, -0.815931, -0.573358, 0.0742806, 0.56783, -0.818892, -0.0835755, 0.108746, -0.026013, 0.993729
-218.725, -256.918, -11.4899, -0.813901, -0.576164, 0.0748329, 0.570787, -0.816977, -0.0821614, 0.108475, -0.0241576, 0.993806
-219.189, -256.593, -11.421, -0.812013, -0.578687, 0.075865, 0.573236, -0.815206, -0.0826997, 0.109703, -0.0236647, 0.993683
-219.691, -256.238, -11.3523, -0.809575, -0.581743, 0.0785051, 0.576138, -0.813062, -0.0836424, 0.112488, -0.022485, 0.993399
-220.15, -255.914, -11.2885, -0.806728, -0.585468, 0.080104, 0.579694, -0.810395, -0.0849429, 0.114647, -0.02209, 0.993161
-220.644, -255.559, -11.2155, -0.803641, -0.589602, 0.0808083, 0.583696, -0.807393, -0.0861094, 0.116014, -0.0220336, 0.993003
-221.092, -255.234, -11.152, -0.800727, -0.593428, 0.081725, 0.587384, -0.80459, -0.0872701, 0.117544, -0.0218757, 0.992827
-221.575, -254.879, -11.0846, -0.797174, -0.598162, 0.0819563, 0.592021, -0.801079, -0.0882257, 0.118427, -0.0218113, 0.992723
-222.014, -254.554, -11.0189, -0.793199, -0.603447, 0.0817792, 0.59739, -0.797133, -0.0877729, 0.118155, -0.0207673, 0.992778
-222.488, -254.199, -10.9505, -0.788096, -0.610169, 0.0812315, 0.604114, -0.792009, -0.0881397, 0.118116, -0.0203894, 0.99279
-222.916, -253.871, -10.8854, -0.782654, -0.617228, 0.0805127, 0.610982, -0.786494, -0.0901564, 0.11897, -0.0213694, 0.992668
-223.377, -253.512, -10.8162, -0.776261, -0.625209, 0.0808195, 0.618793, -0.780167, -0.0918397, 0.120472, -0.0212811, 0.992489
-223.793, -253.179, -10.7487, -0.770059, -0.632979, 0.0796705, 0.626428, -0.773854, -0.0934718, 0.120819, -0.0220709, 0.992429
-224.241, -252.815, -10.6752, -0.761796, -0.643111, 0.0779433, 0.636523, -0.765446, -0.094506, 0.120439, -0.0223816, 0.992468
-224.645, -252.48, -10.6087, -0.75324, -0.65334, 0.0760077, 0.646657, -0.756709, -0.0960497, 0.120269, -0.0231975, 0.99247
-225.076, -252.109, -10.5388, -0.743457, -0.66457, 0.0749574, 0.657735, -0.746856, -0.0979274, 0.121062, -0.0235027, 0.992367
-225.464, -251.764, -10.4755, -0.734072, -0.674943, 0.0747724, 0.667978, -0.73751, -0.0994169, 0.122246, -0.0230328, 0.992233
-225.879, -251.384, -10.4023, -0.723139, -0.686768, 0.0736151, 0.679702, -0.726515, -0.100905, 0.122781, -0.0229318, 0.992169
-226.251, -251.032, -10.34, -0.712338, -0.698038, 0.0729214, 0.69081, -0.715697, -0.102759, 0.123919, -0.0228244, 0.99203
-226.648, -250.643, -10.2677, -0.699909, -0.71062, 0.0717392, 0.703237, -0.703205, -0.104691, 0.124843, -0.0228245, 0.991914
-227.003, -250.282, -10.2007, -0.6878, -0.722479, 0.0703915, 0.714976, -0.691017, -0.106328, 0.125461, -0.0228039, 0.991836
-227.381, -249.883, -10.1286, -0.673477, -0.736009, 0.0686903, 0.728401, -0.676592, -0.10796, 0.125935, -0.0226745, 0.991779
-227.719, -249.513, -10.0619, -0.658787, -0.749308, 0.0673554, 0.741667, -0.661862, -0.108944, 0.126213, -0.0218157, 0.991763
-228.077, -249.105, -9.98966, -0.641673, -0.764171, 0.0655542, 0.756379, -0.64465, -0.110978, 0.127066, -0.021628, 0.991658
-228.396, -248.725, -9.92438, -0.62511, -0.777882, 0.0643252, 0.76988, -0.628049, -0.11331, 0.128541, -0.0213086, 0.991475
-228.733, -248.304, -9.85552, -0.606592, -0.792363, 0.064866, 0.784139, -0.609748, -0.115468, 0.131045, -0.019178, 0.991191
-229.032, -247.914, -9.78389, -0.588115, -0.806076, 0.0660433, 0.797769, -0.5916, -0.116507, 0.132985, -0.015832, 0.990992
-229.347, -247.482, -9.7151, -0.566809, -0.821064, 0.0676851, 0.812631, -0.570713, -0.117971, 0.135491, -0.0118642, 0.990708
-229.625, -247.079, -9.64728, -0.546785, -0.834528, 0.0677478, 0.826054, -0.550891, -0.118967, 0.136603, -0.00908613, 0.990584
-229.914, -246.634, -9.5702, -0.525004, -0.848492, 0.0665702, 0.839862, -0.529153, -0.120949, 0.13785, -0.00758882, 0.990424
-230.168, -246.221, -9.49854, -0.504043, -0.861121, 0.0664192, 0.852466, -0.508378, -0.121879, 0.138719, -0.00481224, 0.99032
-230.434, -245.763, -9.42388, -0.48046, -0.874526, 0.0660416, 0.865905, -0.484975, -0.122507, 0.139164, -0.00167423, 0.990268
-230.663, -245.338, -9.35146, -0.458769, -0.886068, 0.0664365, 0.877726, -0.463547, -0.12133, 0.138303, 0.00265062, 0.990386
-230.9, -244.87, -9.27073, -0.43459, -0.898043, 0.0681887, 0.890165, -0.439816, -0.11903, 0.136885, 0.00896989, 0.990546
-231.105, -244.434, -9.1987, -0.411941, -0.908607, 0.0688325, 0.901011, -0.417437, -0.118005, 0.135954, 0.0134076, 0.990624
-231.318, -243.954, -9.12738, -0.386515, -0.919623, 0.0700016, 0.912222, -0.392376, -0.117867, 0.135861, 0.0182995, 0.990559
-231.5, -243.508, -9.06278, -0.363309, -0.928989, 0.0706107, 0.921808, -0.369427, -0.117443, 0.135189, 0.0224215, 0.990566
-231.687, -243.018, -8.98991, -0.33774, -0.938636, 0.0699592, 0.931757, -0.343937, -0.116348, 0.13327, 0.0258897, 0.990742
-231.847, -242.565, -8.92383, -0.313539, -0.947103, 0.0684801, 0.940542, -0.319672, -0.114852, 0.130667, 0.0283979, 0.991019
-232.008, -242.064, -8.85704, -0.286002, -0.955787, 0.0683719, 0.949666, -0.292242, -0.112825, 0.127818, 0.0326623, 0.99126
-232.145, -241.601, -8.79498, -0.259167, -0.963487, 0.0672748, 0.957698, -0.265381, -0.111298, 0.125087, 0.0355842, 0.991507
-232.277, -241.088, -8.72906, -0.230068, -0.970825, 0.0675778, 0.965505, -0.236404, -0.109146, 0.121938, 0.0401357, 0.991726
-232.385, -240.614, -8.66506, -0.20356, -0.976685, 0.068194, 0.971829, -0.210017, -0.106966, 0.118794, 0.0444989, 0.991921
-232.487, -240.091, -8.59888, -0.174957, -0.982155, 0.0690018, 0.97771, -0.181572, -0.105431, 0.116078, 0.0490179, 0.99203
-232.567, -239.607, -8.54202, -0.14844, -0.986364, 0.0710817, 0.98226, -0.155387, -0.104974, 0.114588, 0.0542383, 0.991931
-232.639, -239.076, -8.47847, -0.118988, -0.990184, 0.0733371, 0.986379, -0.126332, -0.105339, 0.11357, 0.0598042, 0.991729
-232.692, -238.584, -8.42186, -0.091227, -0.993116, 0.0734778, 0.989429, -0.0987459, -0.106201, 0.112725, 0.0630127, 0.991626
-232.733, -238.043, -8.35926, -0.0614376, -0.995433, 0.0730685, 0.99196, -0.0690098, -0.106078, 0.110636, 0.0659639, 0.99167
-232.756, -237.544, -8.30105, -0.0345425, -0.996791, 0.0722069, 0.993606, -0.0420231, -0.104791, 0.107489, 0.0681255, 0.991869
-232.768, -236.996, -8.23985, -0.00514428, -0.997436, 0.0713764, 0.994713, -0.0124248, -0.101936, 0.102562, 0.0704747, 0.992227
-232.765, -236.49, -8.18885, 0.0217414, -0.997129, 0.0725308, 0.995004, 0.0145103, -0.0987749, 0.0974389, 0.0743159, 0.992463
-232.745, -235.935, -8.13246, 0.0502346, -0.995982, 0.0741327, 0.994454, 0.0430144, -0.0959689, 0.0923946, 0.0785425, 0.99262
-232.715, -235.422, -8.08748, 0.0759569, -0.994216, 0.0759293, 0.993074, 0.0685843, -0.0953939, 0.0896345, 0.0826493, 0.99254
-232.666, -234.86, -8.03756, 0.102137, -0.991754, 0.077403, 0.990918, 0.0945918, -0.0955728, 0.0874631, 0.0864616, 0.992408
-232.607, -234.343, -7.98875, 0.124108, -0.989158, 0.078512, 0.988604, 0.116468, -0.095377, 0.0851988, 0.0894544, 0.99234
-232.529, -233.774, -7.93798, 0.146181, -0.986107, 0.07889, 0.985801, 0.138546, -0.0948743, 0.0826263, 0.0916387, 0.992358
-232.446, -233.252, -7.89524, 0.165823, -0.98306, 0.0780781, 0.982869, 0.158294, -0.0943969, 0.0804386, 0.0923938, 0.992468
-232.345, -232.678, -7.85201, 0.186839, -0.979298, 0.0778874, 0.979263, 0.179337, -0.0942502, 0.0783309, 0.0938818, 0.992497
-232.24, -232.149, -7.81044, 0.205496, -0.975447, 0.0792092, 0.975649, 0.197851, -0.094676, 0.0766798, 0.096736, 0.992352
-232.113, -231.571, -7.76497, 0.22543, -0.970984, 0.0798245, 0.971363, 0.21769, -0.095213, 0.0750733, 0.0990024, 0.992251
-231.986, -231.038, -7.72635, 0.243079, -0.966699, 0.08003, 0.967177, 0.235247, -0.0960541, 0.0740287, 0.100752, 0.992154
-231.833, -230.456, -7.67881, 0.261323, -0.961807, 0.0814694, 0.962616, 0.253448, -0.0955713, 0.0712729, 0.103399, 0.992083
-231.684, -229.92, -7.63585, 0.277514, -0.957343, 0.0804964, 0.958303, 0.269901, -0.0938553, 0.0681257, 0.103186, 0.992326
-231.511, -229.334, -7.59239, 0.294455, -0.952263, 0.0805657, 0.953495, 0.287062, -0.0918831, 0.0643696, 0.103874, 0.992505
-231.342, -228.795, -7.5548, 0.309559, -0.947403, 0.0812398, 0.948914, 0.302299, -0.0904279, 0.061113, 0.105082, 0.992584
-231.148, -228.204, -7.51764, 0.325275, -0.942079, 0.0817483, 0.943765, 0.31801, -0.0904292, 0.0591947, 0.106566, 0.992542
-230.961, -227.661, -7.48569, 0.33904, -0.937212, 0.081762, 0.938946, 0.33169, -0.0914418, 0.0585808, 0.107773, 0.992448
-230.744, -227.067, -7.4498, 0.352006, -0.932355, 0.0824925, 0.93416, 0.344427, -0.0933574, 0.0586296, 0.109924, 0.992209
-230.536, -226.52, -7.41267, 0.362549, -0.92818, 0.0839019, 0.930139, 0.354737, -0.0948836, 0.058306, 0.11244, 0.991946
-230.302, -225.922, -7.37154, 0.372991, -0.923898, 0.0853864, 0.926058, 0.365003, -0.0958655, 0.0574036, 0.11483, 0.991725
-230.081, -225.371, -7.33718, 0.381359, -0.920418, 0.0860051, 0.922695, 0.373302, -0.0963276, 0.0565558, 0.116092, 0.991627
-229.832, -224.769, -7.29868, 0.389207, -0.917081, 0.0864918, 0.919515, 0.381207, -0.0957735, 0.0548607, 0.116806, 0.991638
-229.596, -224.214, -7.26169, 0.394927, -0.914491, 0.0879658, 0.917184, 0.386938, -0.095147, 0.0529738, 0.118257, 0.991569
-229.335, -223.605, -7.22528, 0.399855, -0.912178, 0.0897036, 0.915112, 0.391767, -0.0953304, 0.0518154, 0.120207, 0.991396
-229.09, -223.044, -7.19086, 0.403392, -0.910522, 0.0906891, 0.91356, 0.395152, -0.0962389, 0.0517916, 0.121672, 0.991218
-228.817, -222.422, -7.15512, 0.406491, -0.909065, 0.0914601, 0.912154, 0.39805, -0.097628, 0.0523445, 0.123111, 0.991012
-228.564, -221.855, -7.11772, 0.40866, -0.90783, 0.0940302, 0.911145, 0.399813, -0.0998247, 0.0530293, 0.12647, 0.990552
-228.285, -221.233, -7.07983, 0.410902, -0.906906, 0.0931697, 0.910064, 0.401946, -0.101105, 0.0542438, 0.126335, 0.990503
-228.026, -220.659, -7.03898, 0.412872, -0.906035, 0.0929359, 0.909153, 0.403865, -0.101654, 0.0545687, 0.126463, 0.990469
-227.741, -220.032, -6.99671, 0.41491, -0.905145, 0.0925292, 0.908217, 0.405901, -0.101912, 0.0546877, 0.126321, 0.990481
-227.48, -219.453, -6.9607, 0.417443, -0.904097, 0.0913812, 0.907049, 0.408505, -0.10191, 0.054807, 0.125429, 0.990588
-227.19, -218.821, -6.91715, 0.419755, -0.903044, 0.0912019, 0.905987, 0.410813, -0.102086, 0.0547211, 0.125479, 0.990586
-226.922, -218.241, -6.87675, 0.421841, -0.90205, 0.0914126, 0.905017, 0.41284, -0.102506, 0.0547265, 0.125971, 0.990523
-226.627, -217.606, -6.83283, 0.424476, -0.900757, 0.0919635, 0.903782, 0.415368, -0.103184, 0.0547453, 0.126914, 0.990402
-226.353, -217.022, -6.79188, 0.426819, -0.899682, 0.0916421, 0.902683, 0.417719, -0.103318, 0.0546724, 0.126822, 0.990418
-226.052, -216.385, -6.74947, 0.429693, -0.898344, 0.0913369, 0.901342, 0.420634, -0.103201, 0.0542905, 0.12667, 0.990458
-225.772, -215.8, -6.71283, 0.432217, -0.897099, 0.091661, 0.900131, 0.423073, -0.103793, 0.054333, 0.127368, 0.990366
-225.465, -215.16, -6.67228, 0.434997, -0.895719, 0.0920011, 0.898815, 0.425824, -0.103949, 0.0539333, 0.12791, 0.990318
-225.179, -214.573, -6.63363, 0.437332, -0.894586, 0.0919608, 0.897708, 0.428186, -0.103812, 0.0534927, 0.127954, 0.990336
-224.864, -213.931, -6.5984, 0.439638, -0.893478, 0.0917361, 0.896574, 0.430463, -0.104195, 0.0536066, 0.128056, 0.990317
-224.573, -213.34, -6.56194, 0.441533, -0.892453, 0.0926078, 0.895673, 0.432299, -0.104345, 0.0530887, 0.129018, 0.99022
-224.254, -212.693, -6.5227, 0.443716, -0.891199, 0.0942344, 0.894611, 0.434296, -0.105159, 0.0527924, 0.130964, 0.98998
-223.96, -212.1, -6.48519, 0.44574, -0.890095, 0.095115, 0.893594, 0.436152, -0.106119, 0.0529718, 0.132296, 0.989794
-223.637, -211.451, -6.44112, 0.448375, -0.888692, 0.0958509, 0.892264, 0.438623, -0.107125, 0.0531588, 0.133556, 0.989614
-223.338, -210.855, -6.39888, 0.450818, -0.887227, 0.0979355, 0.891048, 0.440809, -0.108262, 0.0528821, 0.136072, 0.989287
-223.008, -210.204, -6.35379, 0.453616, -0.885653, 0.0992489, 0.889645, 0.443439, -0.109061, 0.0525793, 0.137768, 0.989068
-222.703, -209.608, -6.31531, 0.45618, -0.884259, 0.0999288, 0.888322, 0.445839, -0.110055, 0.0527645, 0.138974, 0.988889
-222.368, -208.955, -6.27736, 0.459485, -0.882582, 0.099614, 0.886566, 0.448984, -0.111419, 0.0536113, 0.13951, 0.988768
-222.057, -208.356, -6.23873, 0.462468, -0.880968, 0.100094, 0.884972, 0.451738, -0.112948, 0.054287, 0.140815, 0.988546
-221.715, -207.702, -6.19783, 0.465644, -0.879356, 0.0995458, 0.883248, 0.45477, -0.114267, 0.0552107, 0.141131, 0.98845
-221.398, -207.104, -6.1581, 0.46845, -0.87795, 0.0987896, 0.8817, 0.457454, -0.115505, 0.0562157, 0.141211, 0.988382
-221.051, -206.448, -6.11671, 0.471948, -0.876256, 0.0971627, 0.879729, 0.460836, -0.117082, 0.0578177, 0.140733, 0.988358
-220.727, -205.848, -6.07272, 0.474482, -0.874993, 0.0962003, 0.878287, 0.463258, -0.118342, 0.0589831, 0.140643, 0.988302
-220.373, -205.191, -6.02589, 0.477793, -0.873387, 0.0943882, 0.876417, 0.46657, -0.119187, 0.0600573, 0.13967, 0.988375
-220.046, -204.591, -5.98308, 0.481085, -0.871774, 0.0925613, 0.874546, 0.469883, -0.119916, 0.0610468, 0.138639, 0.98846
-219.687, -203.935, -5.93674, 0.485201, -0.86967, 0.0908478, 0.87225, 0.474102, -0.120029, 0.0613142, 0.13748, 0.988605
-219.355, -203.335, -5.8941, 0.488655, -0.868089, 0.0873905, 0.870313, 0.477943, -0.11885, 0.0614047, 0.134134, 0.989059
-218.988, -202.682, -5.84836, 0.492047, -0.866378, 0.0853154, 0.868355, 0.481448, -0.119026, 0.0620465, 0.13265, 0.989219
-218.65, -202.081, -5.80388, 0.495793, -0.864394, 0.0837362, 0.866204, 0.485296, -0.119073, 0.0622895, 0.131568, 0.989348
-218.276, -201.428, -5.75477, 0.499406, -0.862367, 0.0831639, 0.864112, 0.488882, -0.119601, 0.0624827, 0.131592, 0.989333
-217.931, -200.829, -5.71079, 0.503534, -0.860008, 0.0827001, 0.861719, 0.493, -0.119961, 0.0623961, 0.131669, 0.989328
-217.552, -200.177, -5.66414, 0.50822, -0.857377, 0.0813529, 0.858958, 0.49776, -0.120113, 0.0624879, 0.130923, 0.989421
-217.2, -199.579, -5.61843, 0.512057, -0.855129, 0.0809497, 0.856664, 0.501546, -0.120744, 0.0626513, 0.131174, 0.989378
-216.813, -198.928, -5.56902, 0.515954, -0.852833, 0.0804222, 0.854249, 0.505282, -0.12226, 0.0636316, 0.131781, 0.989234
-216.456, -198.331, -5.52161, 0.519905, -0.850347, 0.0812965, 0.851852, 0.50902, -0.123481, 0.0636203, 0.133451, 0.989011
-216.061, -197.683, -5.47017, 0.524423, -0.847438, 0.0826414, 0.849165, 0.513423, -0.123761, 0.0624496, 0.135079, 0.988865
-215.697, -197.09, -5.423, 0.528881, -0.844557, 0.0837181, 0.846524, 0.517902, -0.123186, 0.0606798, 0.13602, 0.988846
-215.294, -196.447, -5.37657, 0.533389, -0.841708, 0.0838139, 0.843763, 0.522453, -0.12291, 0.0596651, 0.136278, 0.988872
-214.921, -195.859, -5.33604, 0.537174, -0.839277, 0.0840122, 0.841359, 0.52612, -0.123742, 0.0596531, 0.137155, 0.988752
-214.511, -195.217, -5.29133, 0.541011, -0.836676, 0.0853272, 0.838861, 0.529583, -0.12591, 0.0601582, 0.139696, 0.988365
-214.131, -194.629, -5.25044, 0.54384, -0.83482, 0.0855203, 0.836965, 0.532161, -0.127645, 0.0610502, 0.140996, 0.988126
-213.713, -193.989, -5.20132, 0.546616, -0.832831, 0.0871978, 0.835129, 0.534546, -0.129692, 0.0614001, 0.143713, 0.987713
-213.329, -193.403, -5.15392, 0.549051, -0.831178, 0.0876687, 0.833552, 0.536891, -0.130151, 0.0611103, 0.144536, 0.987611
-212.909, -192.764, -5.1074, 0.551555, -0.829612, 0.0867834, 0.831823, 0.539293, -0.131276, 0.0621066, 0.144595, 0.98754
-212.521, -192.179, -5.06117, 0.553413, -0.828358, 0.0869304, 0.830502, 0.540877, -0.133107, 0.0632417, 0.145859, 0.987282
-212.095, -191.542, -5.00898, 0.554804, -0.827323, 0.0879172, 0.829503, 0.541904, -0.135151, 0.0641708, 0.14791, 0.986917
-211.704, -190.959, -4.95762, 0.55587, -0.826519, 0.0887421, 0.828784, 0.542792, -0.135992, 0.0642315, 0.149142, 0.986727
-211.278, -190.322, -4.90495, 0.557409, -0.825437, 0.0891608, 0.827745, 0.544205, -0.136674, 0.0642941, 0.149986, 0.986595
-210.884, -189.741, -4.8533, 0.558232, -0.824852, 0.0894173, 0.827217, 0.545024, -0.136603, 0.0639429, 0.150224, 0.986582
-210.456, -189.105, -4.80384, 0.559557, -0.823983, 0.0891487, 0.826313, 0.546333, -0.136848, 0.0640553, 0.150239, 0.986572
-210.062, -188.523, -4.75916, 0.56024, -0.823585, 0.0885412, 0.82587, 0.547142, -0.13629, 0.0638019, 0.149479, 0.986704
-209.631, -187.887, -4.70987, 0.560021, -0.823627, 0.0895311, 0.826082, 0.546917, -0.135907, 0.0629705, 0.150071, 0.986668
-209.235, -187.303, -4.66407, 0.559653, -0.82369, 0.0912307, 0.826393, 0.546429, -0.135977, 0.0621521, 0.151493, 0.986502
-208.804, -186.668, -4.61401, 0.559868, -0.823572, 0.0909788, 0.826291, 0.546786, -0.135161, 0.0615686, 0.150847, 0.986638
-208.409, -186.087, -4.57083, 0.560231, -0.823454, 0.0898013, 0.825963, 0.547133, -0.135757, 0.0626562, 0.150228, 0.986664
-207.979, -185.451, -4.52398, 0.560329, -0.82366, 0.0872604, 0.82563, 0.54703, -0.138181, 0.0660803, 0.149472, 0.986555
-207.585, -184.868, -4.48094, 0.559621, -0.824549, 0.0833331, 0.825747, 0.546216, -0.140676, 0.0704759, 0.147537, 0.986542
-207.157, -184.228, -4.42905, 0.55898, -0.82521, 0.0810511, 0.825869, 0.545353, -0.143286, 0.0740398, 0.147032, 0.986357
-206.765, -183.641, -4.37905, 0.558185, -0.825696, 0.0815833, 0.826291, 0.54426, -0.144996, 0.0753204, 0.148346, 0.986063
-206.337, -183.003, -4.3212, 0.557264, -0.826062, 0.0841285, 0.827068, 0.543236, -0.144405, 0.0735861, 0.150052, 0.985936
-205.947, -182.419, -4.26521, 0.556797, -0.826166, 0.0861828, 0.827708, 0.543108, -0.141185, 0.0698359, 0.149946, 0.986225
-205.521, -181.783, -4.20717, 0.555334, -0.827173, 0.0859606, 0.828976, 0.54235, -0.136582, 0.0663562, 0.147108, 0.986892
-205.131, -181.197, -4.15761, 0.553765, -0.828376, 0.0844771, 0.830079, 0.54119, -0.134472, 0.0656752, 0.144589, 0.98731
-204.708, -180.558, -4.10435, 0.552377, -0.829184, 0.0856364, 0.830967, 0.539572, -0.135488, 0.0661378, 0.146002, 0.987071
-204.321, -179.971, -4.05361, 0.551322, -0.82979, 0.0865573, 0.831587, 0.538221, -0.137042, 0.0671289, 0.147534, 0.986776
-203.897, -179.332, -3.9968, 0.549759, -0.830739, 0.0873924, 0.832532, 0.536369, -0.138559, 0.0682322, 0.148931, 0.986491
-203.51, -178.745, -3.94287, 0.548732, -0.831314, 0.0883757, 0.833151, 0.53508, -0.139816, 0.068943, 0.150352, 0.986226
-203.089, -178.103, -3.89023, 0.547581, -0.832116, 0.0879721, 0.833809, 0.533819, -0.14071, 0.0701261, 0.150402, 0.986135
-202.704, -177.515, -3.84211, 0.545921, -0.833252, 0.0875268, 0.834841, 0.532167, -0.140851, 0.0707858, 0.149965, 0.986154
-202.285, -176.872, -3.78691, 0.543848, -0.83449, 0.0886362, 0.836219, 0.530024, -0.140755, 0.0704794, 0.150669, 0.986069
-201.902, -176.281, -3.733, 0.542052, -0.835732, 0.0879244, 0.837439, 0.528519, -0.139157, 0.0698281, 0.149061, 0.986359
-201.485, -175.637, -3.6732, 0.540289, -0.83687, 0.0879552, 0.838606, 0.526863, -0.138406, 0.0694877, 0.148539, 0.986462
-201.104, -175.045, -3.62378, 0.539169, -0.837837, 0.0855954, 0.839303, 0.526115, -0.137015, 0.069763, 0.145715, 0.986864
-200.69, -174.399, -3.57037, 0.537941, -0.83881, 0.0837657, 0.840059, 0.525155, -0.136059, 0.070138, 0.14356, 0.987153
-200.312, -173.806, -3.51915, 0.537099, -0.839467, 0.0825869, 0.840614, 0.524558, -0.134934, 0.0699507, 0.141896, 0.987407
-199.901, -173.156, -3.46691, 0.536294, -0.84023, 0.0800172, 0.841116, 0.524162, -0.133334, 0.0700897, 0.13881, 0.987836
-199.525, -172.56, -3.4132, 0.535442, -0.840833, 0.0793851, 0.841644, 0.523405, -0.132976, 0.0702603, 0.138015, 0.987935
-199.115, -171.909, -3.35737, 0.534337, -0.84174, 0.0771909, 0.842314, 0.52261, -0.131856, 0.0706477, 0.135475, 0.988259
-198.741, -171.312, -3.30252, 0.533582, -0.842305, 0.0762339, 0.84283, 0.522096, -0.130588, 0.0701938, 0.133932, 0.988501
-198.333, -170.66, -3.24404, 0.532982, -0.842786, 0.075111, 0.843234, 0.52173, -0.129437, 0.0698998, 0.132324, 0.988739
-197.96, -170.062, -3.19037, 0.532819, -0.843013, 0.0737042, 0.84336, 0.521829, -0.128214, 0.0696253, 0.130474, 0.989004
-197.552, -169.41, -3.13395, 0.532923, -0.843171, 0.0710969, 0.843304, 0.522342, -0.126479, 0.0695064, 0.12736, 0.989418
-197.18, -168.81, -3.08476, 0.533162, -0.8432, 0.068937, 0.843171, 0.522932, -0.124917, 0.0692806, 0.124727, 0.989769
-196.772, -168.157, -3.02692, 0.532922, -0.843417, 0.0681278, 0.843412, 0.522976, -0.123093, 0.0681896, 0.123059, 0.990054
-196.4, -167.556, -2.97983, 0.533084, -0.843429, 0.0667059, 0.843379, 0.523464, -0.121231, 0.0673312, 0.120884, 0.99038
-195.994, -166.9, -2.92899, 0.533752, -0.843159, 0.0647421, 0.842987, 0.524455, -0.119662, 0.0669394, 0.118446, 0.990702
-195.62, -166.299, -2.88225, 0.534111, -0.843138, 0.0619974, 0.842747, 0.525172, -0.118205, 0.0671036, 0.115383, 0.991052
-195.212, -165.644, -2.83338, 0.534353, -0.843077, 0.0607277, 0.842531, 0.52548, -0.118372, 0.0678858, 0.114417, 0.991111
-194.836, -165.043, -2.7844, 0.534466, -0.843201, 0.0579469, 0.842398, 0.525879, -0.117545, 0.068641, 0.111638, 0.991375
-194.428, -164.388, -2.72979, 0.535036, -0.843045, 0.054887, 0.84199, 0.526789, -0.116387, 0.0692053, 0.108485, 0.991686
-194.051, -163.788, -2.67891, 0.534933, -0.843276, 0.0522786, 0.842048, 0.527033, -0.114854, 0.0693006, 0.10546, 0.992006
-193.64, -163.131, -2.62501, 0.535036, -0.843348, 0.0499989, 0.841978, 0.527439, -0.113493, 0.0693429, 0.102821, 0.99228
-193.264, -162.531, -2.57457, 0.535292, -0.843303, 0.0479865, 0.841829, 0.527979, -0.112083, 0.0691838, 0.100393, 0.99254
-192.852, -161.875, -2.51804, 0.535744, -0.84315, 0.0455614, 0.841574, 0.528791, -0.110149, 0.0687794, 0.0973548, 0.99287
-192.474, -161.274, -2.4681, 0.536368, -0.842851, 0.0437171, 0.841212, 0.529694, -0.108562, 0.0683451, 0.0950046, 0.993128
-192.062, -160.617, -2.41295, 0.537719, -0.842076, 0.0420247, 0.840451, 0.531381, -0.106194, 0.0670922, 0.0924221, 0.993457
-191.683, -160.015, -2.36108, 0.538983, -0.841335, 0.0406496, 0.839723, 0.532914, -0.104247, 0.066044, 0.0903219, 0.99372
-191.269, -159.358, -2.31003, 0.540258, -0.840582, 0.0392752, 0.83896, 0.534419, -0.102674, 0.0653168, 0.0884211, 0.993939
-190.889, -158.757, -2.26146, 0.541641, -0.839739, 0.0382528, 0.838093, 0.535942, -0.101815, 0.0649966, 0.0872065, 0.994068
-190.472, -158.102, -2.20728, 0.543446, -0.838672, 0.0359855, 0.8369, 0.537966, -0.100948, 0.0653036, 0.0849763, 0.994241
-190.087, -157.503, -2.16041, 0.545013, -0.837736, 0.0340354, 0.835816, 0.539667, -0.100853, 0.0661208, 0.0834138, 0.994319
-189.664, -156.85, -2.10674, 0.546503, -0.836792, 0.0333607, 0.834841, 0.541216, -0.100628, 0.0661494, 0.0828444, 0.994365
-189.276, -156.252, -2.05525, 0.547703, -0.836009, 0.0333167, 0.834082, 0.542442, -0.100315, 0.0657915, 0.0827314, 0.994398
-188.85, -155.6, -2.00074, 0.548685, -0.835355, 0.0335567, 0.833461, 0.543415, -0.100208, 0.0654741, 0.0829508, 0.9944
-188.458, -155.003, -1.94928, 0.549473, -0.834821, 0.0339755, 0.832958, 0.544163, -0.100338, 0.065276, 0.0834332, 0.994373
-188.031, -154.352, -1.89737, 0.550385, -0.83422, 0.033965, 0.832325, 0.545027, -0.100896, 0.0656574, 0.0838014, 0.994317
-187.64, -153.755, -1.84931, 0.551426, -0.833512, 0.0344504, 0.83161, 0.545962, -0.101739, 0.065992, 0.0847507, 0.994214
-187.212, -153.104, -1.79556, 0.552194, -0.832996, 0.0346299, 0.831085, 0.54668, -0.102166, 0.0661724, 0.0851959, 0.994164
-186.82, -152.507, -1.74924, 0.552879, -0.832511, 0.0353689, 0.830582, 0.547203, -0.10345, 0.0667692, 0.0865721, 0.994006
-186.393, -151.856, -1.69981, 0.554116, -0.831653, 0.0361798, 0.829723, 0.548276, -0.104659, 0.0672037, 0.0880125, 0.99385
-186, -151.261, -1.65448, 0.555022, -0.831069, 0.0357096, 0.829091, 0.549197, -0.104839, 0.0675167, 0.0877944, 0.993848
-185.572, -150.613, -1.6041, 0.556174, -0.830299, 0.0356989, 0.828288, 0.550295, -0.105423, 0.0678877, 0.0882027, 0.993786
-185.18, -150.021, -1.5538, 0.55719, -0.829616, 0.0357322, 0.827633, 0.551327, -0.10518, 0.0675587, 0.0881782, 0.993811
-184.751, -149.376, -1.49902, 0.558354, -0.828813, 0.036173, 0.82686, 0.552437, -0.105434, 0.0674017, 0.0887795, 0.993768
-184.357, -148.787, -1.44702, 0.559406, -0.828072, 0.0369045, 0.826197, 0.553444, -0.105345, 0.0668084, 0.0894208, 0.993751
-183.929, -148.144, -1.39318, 0.560828, -0.82707, 0.0377727, 0.825304, 0.554834, -0.105033, 0.0659117, 0.0900792, 0.993751
-183.536, -147.558, -1.34322, 0.561804, -0.826439, 0.0370627, 0.824694, 0.55596, -0.103864, 0.0652321, 0.0889168, 0.993901
-183.107, -146.92, -1.29131, 0.563033, -0.825609, 0.0369363, 0.823834, 0.557157, -0.104276, 0.0655116, 0.08914, 0.993862
-182.714, -146.336, -1.24176, 0.564659, -0.824474, 0.0374437, 0.822675, 0.558634, -0.105518, 0.06608, 0.0903859, 0.993712
-182.284, -145.702, -1.18442, 0.56683, -0.823025, 0.0365122, 0.821171, 0.560881, -0.105313, 0.0661965, 0.0896776, 0.993769
-181.888, -145.124, -1.1318, 0.568689, -0.821763, 0.0360403, 0.819924, 0.562828, -0.10464, 0.0657045, 0.0890577, 0.993857
-181.455, -144.495, -1.07503, 0.570524, -0.820484, 0.0361712, 0.818739, 0.564743, -0.103591, 0.0645676, 0.088716, 0.993962
-181.06, -143.92, -1.02527, 0.572273, -0.819287, 0.035676, 0.817565, 0.566596, -0.10274, 0.0639593, 0.0879625, 0.994068
-180.627, -143.296, -0.973382, 0.573727, -0.818252, 0.036054, 0.816565, 0.568011, -0.102879, 0.0637019, 0.0884649, 0.99404
-180.23, -142.725, -0.926299, 0.575458, -0.817034, 0.036098, 0.815382, 0.569763, -0.102576, 0.0632409, 0.0884619, 0.99407
-179.796, -142.104, -0.875042, 0.57741, -0.815636, 0.0365298, 0.81402, 0.57166, -0.102843, 0.0630002, 0.0891189, 0.994027
-179.399, -141.537, -0.82829, 0.579064, -0.81446, 0.036612, 0.812871, 0.573318, -0.102699, 0.062654, 0.0892302, 0.994038
-178.965, -140.921, -0.777868, 0.580568, -0.813384, 0.0367077, 0.811836, 0.574844, -0.102357, 0.0621544, 0.0892259, 0.99407
-178.567, -140.357, -0.734955, 0.582169, -0.812253, 0.0363956, 0.810702, 0.576481, -0.102143, 0.0619842, 0.0889702, 0.994104
-178.133, -139.745, -0.685259, 0.583963, -0.811008, 0.0353908, 0.809434, 0.578411, -0.101278, 0.0616667, 0.087789, 0.994228
-177.735, -139.185, -0.64351, 0.585962, -0.809565, 0.0354026, 0.807986, 0.580376, -0.1016, 0.0617048, 0.0881383, 0.994195
-177.299, -138.578, -0.594124, 0.587813, -0.808232, 0.0351579, 0.806679, 0.582289, -0.101039, 0.0611908, 0.0877531, 0.994261
-176.899, -138.023, -0.551837, 0.589267, -0.807176, 0.0350813, 0.805633, 0.583754, -0.100931, 0.0609904, 0.087738, 0.994275
-176.462, -137.421, -0.503623, 0.590485, -0.806271, 0.0354123, 0.804758, 0.584938, -0.101051, 0.0607602, 0.0881672, 0.994251
-176.062, -136.869, -0.46049, 0.591852, -0.805276, 0.035238, 0.803765, 0.586325, -0.10092, 0.0606078, 0.0880529, 0.99427
-175.625, -136.27, -0.411995, 0.593139, -0.804308, 0.0357086, 0.802862, 0.587604, -0.100665, 0.0599833, 0.0883776, 0.994279
-175.225, -135.722, -0.366923, 0.594382, -0.803376, 0.0359988, 0.801973, 0.588838, -0.100545, 0.0595779, 0.0886321, 0.994281
-174.788, -135.127, -0.318345, 0.59569, -0.802381, 0.0365791, 0.801036, 0.590107, -0.100569, 0.0591088, 0.089209, 0.994257
-174.388, -134.581, -0.275894, 0.597141, -0.80132, 0.03618, 0.799968, 0.591606, -0.100266, 0.0589405, 0.0888155, 0.994303
-173.953, -133.988, -0.229389, 0.598728, -0.800136, 0.03615, 0.798783, 0.59318, -0.100413, 0.0589006, 0.088996, 0.994289
-173.552, -133.446, -0.186612, 0.599978, -0.799185, 0.0364645, 0.797854, 0.594386, -0.100676, 0.0587845, 0.0894966, 0.994251
-173.115, -132.859, -0.138694, 0.600985, -0.798445, 0.036101, 0.797117, 0.595457, -0.100175, 0.0584879, 0.0889806, 0.994315
-172.713, -132.321, -0.0991651, 0.601573, -0.798025, 0.0355858, 0.796664, 0.596087, -0.100037, 0.0586199, 0.0885297, 0.994347
-172.276, -131.736, -0.0547609, 0.602137, -0.797609, 0.0353662, 0.796262, 0.596706, -0.0995442, 0.0582941, 0.0881, 0.994404
-171.876, -131.201, -0.013523, 0.602752, -0.797167, 0.0348571, 0.795812, 0.5974, -0.09898, 0.0580799, 0.0874001, 0.994479
-171.435, -130.613, 0.0326519, 0.603089, -0.796895, 0.0352482, 0.795517, 0.597623, -0.0999938, 0.0586194, 0.0883457, 0.994364
-171.035, -130.08, 0.0780847, 0.603174, -0.796808, 0.0357591, 0.795432, 0.597612, -0.100732, 0.0588936, 0.0892026, 0.994271
-170.601, -129.5, 0.125607, 0.603188, -0.796818, 0.0353053, 0.795438, 0.597707, -0.10012, 0.058675, 0.0884742, 0.994349
-170.203, -128.969, 0.165536, 0.60296, -0.796981, 0.0355061, 0.795581, 0.597413, -0.100744, 0.0590794, 0.0889927, 0.994279
-169.771, -128.392, 0.209829, 0.602688, -0.797221, 0.0347122, 0.795756, 0.5972, -0.10062, 0.059486, 0.0882646, 0.994319
-169.375, -127.862, 0.254323, 0.602718, -0.797219, 0.0342511, 0.795741, 0.597296, -0.100168, 0.059398, 0.0876282, 0.994381
-168.945, -127.287, 0.302763, 0.602948, -0.797062, 0.0338543, 0.795578, 0.59759, -0.0997114, 0.0592452, 0.0870545, 0.99444
-168.551, -126.76, 0.345598, 0.603067, -0.797009, 0.0329642, 0.795452, 0.597767, -0.099656, 0.0597218, 0.0863207, 0.994476
-168.121, -126.187, 0.391596, 0.602994, -0.797072, 0.0327707, 0.795458, 0.597648, -0.100323, 0.0603791, 0.0865617, 0.994415
-167.73, -125.662, 0.435435, 0.603195, -0.79694, 0.0322843, 0.795314, 0.597921, -0.0998273, 0.0602529, 0.0858916, 0.994481
-167.303, -125.092, 0.481963, 0.603184, -0.796934, 0.0326286, 0.795332, 0.597881, -0.0999238, 0.0601247, 0.0862231, 0.99446
-166.911, -124.569, 0.52725, 0.603089, -0.796978, 0.0333144, 0.795421, 0.597724, -0.100152, 0.0599062, 0.0868996, 0.994414
-166.486, -124.001, 0.578244, 0.603399, -0.796727, 0.0336945, 0.7952, 0.598004, -0.100236, 0.0597116, 0.0872764, 0.994393
-166.096, -123.481, 0.619662, 0.603591, -0.796572, 0.0339086, 0.795046, 0.598154, -0.100563, 0.0598235, 0.0876582, 0.994353
-165.671, -122.916, 0.666235, 0.603399, -0.79672, 0.0338604, 0.795212, 0.597999, -0.100174, 0.0595624, 0.0873712, 0.994394
-165.283, -122.398, 0.708861, 0.603442, -0.796693, 0.0337433, 0.795156, 0.598022, -0.100485, 0.0598762, 0.0874679, 0.994366
-164.86, -121.834, 0.753655, 0.603435, -0.796702, 0.0336532, 0.795117, 0.597962, -0.101143, 0.0604575, 0.0877914, 0.994303
-164.473, -121.317, 0.794033, 0.603712, -0.796475, 0.0340379, 0.794906, 0.598185, -0.101486, 0.0604701, 0.0883252, 0.994255
-164.051, -120.755, 0.839192, 0.603798, -0.796397, 0.0343388, 0.79483, 0.598216, -0.101898, 0.0606094, 0.0888194, 0.994202
-163.664, -120.241, 0.880979, 0.603843, -0.796357, 0.034482, 0.794791, 0.598235, -0.102084, 0.0606672, 0.0890489, 0.994178
-163.243, -119.681, 0.924607, 0.603764, -0.796403, 0.0347924, 0.794849, 0.598115, -0.102342, 0.0606953, 0.0894449, 0.994141
-162.857, -119.167, 0.965351, 0.603877, -0.796313, 0.034903, 0.794753, 0.598198, -0.102599, 0.0608223, 0.0896967, 0.99411
-162.437, -118.606, 1.00765, 0.604137, -0.7961, 0.0352562, 0.794513, 0.598345, -0.103599, 0.0613802, 0.0905998, 0.993994
-162.052, -118.093, 1.04852, 0.604214, -0.796029, 0.0355325, 0.79446, 0.598392, -0.103734, 0.061313, 0.0909067, 0.99397
-161.632, -117.534, 1.09176, 0.604165, -0.79608, 0.0352466, 0.794504, 0.598391, -0.103396, 0.0612201, 0.0904717, 0.994016
-161.247, -117.021, 1.13242, 0.604422, -0.795877, 0.0354171, 0.794315, 0.598633, -0.103453, 0.0611343, 0.0906619, 0.994004
-160.828, -116.463, 1.17344, 0.604399, -0.795907, 0.0351204, 0.794341, 0.59866, -0.103098, 0.0610315, 0.0902101, 0.994051
-160.443, -115.951, 1.21351, 0.604478, -0.795831, 0.0354841, 0.794307, 0.59873, -0.102952, 0.0606874, 0.0904178, 0.994053
-160.025, -115.395, 1.25287, 0.604403, -0.79587, 0.0358797, 0.794353, 0.598588, -0.103422, 0.0608331, 0.0910096, 0.99399
-159.641, -114.883, 1.29485, 0.604374, -0.795882, 0.0360919, 0.794411, 0.598587, -0.102975, 0.0603516, 0.0909071, 0.994029
-159.221, -114.326, 1.33909, 0.604104, -0.796095, 0.035931, 0.794691, 0.598454, -0.101586, 0.0593694, 0.0899229, 0.994178
-158.838, -113.816, 1.38199, 0.604163, -0.796064, 0.0356268, 0.794719, 0.598662, -0.100125, 0.0583775, 0.0888052, 0.994337
-158.42, -113.26, 1.42314, 0.604047, -0.79615, 0.0356858, 0.794807, 0.598538, -0.100167, 0.0583883, 0.0888687, 0.994331
-158.037, -112.749, 1.46263, 0.604195, -0.796032, 0.0358061, 0.794705, 0.598686, -0.100094, 0.058241, 0.0889313, 0.994334
-157.621, -112.192, 1.50231, 0.604464, -0.795825, 0.0358547, 0.794492, 0.598932, -0.100315, 0.0583586, 0.0891231, 0.994309
-157.238, -111.682, 1.54137, 0.604424, -0.795872, 0.0354966, 0.794531, 0.59895, -0.099898, 0.0582453, 0.0885839, 0.994364
-156.822, -111.126, 1.58207, 0.604724, -0.795665, 0.0350268, 0.794273, 0.599259, -0.100097, 0.0586535, 0.0883519, 0.994361
-156.44, -110.616, 1.62455, 0.60503, -0.795441, 0.0348127, 0.794013, 0.599549, -0.100418, 0.0590046, 0.0883976, 0.994336
-156.022, -110.059, 1.66945, 0.605308, -0.795237, 0.0346425, 0.793793, 0.599832, -0.100467, 0.0591152, 0.0883124, 0.994337
-155.64, -109.548, 1.70824, 0.605748, -0.794883, 0.0350721, 0.793452, 0.600203, -0.10095, 0.059193, 0.0889782, 0.994273
-155.222, -108.992, 1.75571, 0.606234, -0.79451, 0.0351486, 0.793046, 0.600619, -0.10166, 0.0596586, 0.0895039, 0.994198
-154.837, -108.481, 1.80185, 0.606415, -0.794399, 0.0345151, 0.792877, 0.600835, -0.101703, 0.0600549, 0.0890406, 0.994216
-154.417, -107.923, 1.84896, 0.606607, -0.794246, 0.0346753, 0.792704, 0.600963, -0.102296, 0.0604097, 0.0895408, 0.994149
-154.031, -107.41, 1.8903, 0.606937, -0.794014, 0.0341966, 0.792446, 0.601345, -0.102044, 0.0604607, 0.0890336, 0.994192
-153.608, -106.851, 1.93086, 0.607184, -0.793833, 0.0340136, 0.792264, 0.601619, -0.101848, 0.060387, 0.0887881, 0.994218
-153.219, -106.338, 1.96998, 0.607382, -0.793642, 0.0349184, 0.792167, 0.601782, -0.101632, 0.0596463, 0.0893909, 0.994209
-152.794, -105.778, 2.01471, 0.607471, -0.793506, 0.0364285, 0.792205, 0.601839, -0.100998, 0.0582188, 0.0902125, 0.994219
-152.403, -105.264, 2.05347, 0.607417, -0.79351, 0.0372356, 0.79228, 0.601735, -0.101033, 0.0577645, 0.09087, 0.994186
-151.977, -104.701, 2.09659, 0.607339, -0.793568, 0.0372874, 0.79231, 0.601603, -0.101581, 0.0581794, 0.0912375, 0.994128
-151.587, -104.184, 2.13284, 0.607485, -0.79349, 0.0365335, 0.79211, 0.601709, -0.102504, 0.0593532, 0.0912081, 0.994062
-151.161, -103.621, 2.17502, 0.607614, -0.793411, 0.0361097, 0.791911, 0.601738, -0.103863, 0.0606777, 0.0917045, 0.993936
-150.769, -103.104, 2.2161, 0.607428, -0.793565, 0.0358497, 0.792017, 0.601533, -0.104246, 0.0611615, 0.0917157, 0.993905
-150.342, -102.541, 2.26213, 0.607477, -0.793528, 0.0358476, 0.791963, 0.601558, -0.104513, 0.0613697, 0.0918793, 0.993877
-149.951, -102.024, 2.30382, 0.60781, -0.793286, 0.0355732, 0.791714, 0.601931, -0.104249, 0.0612869, 0.0915275, 0.993915
-149.523, -101.462, 2.34928, 0.607859, -0.793247, 0.035595, 0.791656, 0.601947, -0.104593, 0.0615419, 0.091757, 0.993878
-149.131, -100.945, 2.3921, 0.607824, -0.793277, 0.035519, 0.791668, 0.601899, -0.10478, 0.0617408, 0.091807, 0.993861
-148.704, -100.384, 2.4386, 0.607624, -0.793432, 0.0354736, 0.791801, 0.601679, -0.10504, 0.0619985, 0.091913, 0.993835
-148.313, -99.869, 2.48252, 0.607441, -0.793572, 0.0354784, 0.791954, 0.601515, -0.104831, 0.0618505, 0.0917761, 0.993857
-147.888, -99.307, 2.52919, 0.607408, -0.793608, 0.0352473, 0.791988, 0.601527, -0.104495, 0.061726, 0.0913867, 0.993901
-147.498, -98.7917, 2.56919, 0.607323, -0.793711, 0.0343717, 0.792038, 0.601535, -0.104077, 0.0619312, 0.090432, 0.993975
-147.074, -98.2311, 2.61368, 0.607056, -0.793898, 0.0347806, 0.792258, 0.601243, -0.104085, 0.0617213, 0.0907407, 0.99396
-146.684, -97.7186, 2.65501, 0.606623, -0.794203, 0.0353665, 0.792595, 0.600746, -0.104395, 0.0616644, 0.0913596, 0.993907
-146.261, -97.1598, 2.70239, 0.606305, -0.794386, 0.0366804, 0.79285, 0.600278, -0.105139, 0.0615024, 0.0928283, 0.993781
-145.874, -96.6471, 2.74473, 0.606124, -0.794525, 0.0366544, 0.79297, 0.600074, -0.105404, 0.0617506, 0.0929535, 0.993754
-145.452, -96.0893, 2.79069, 0.605841, -0.794753, 0.0363733, 0.793173, 0.599815, -0.105349, 0.061909, 0.092675, 0.99377
-145.066, -95.5772, 2.83, 0.605768, -0.794825, 0.0360326, 0.793219, 0.599772, -0.105252, 0.0620458, 0.0923401, 0.993793
-144.646, -95.0198, 2.87328, 0.605417, -0.795083, 0.036238, 0.793461, 0.59936, -0.105771, 0.0623774, 0.0927891, 0.99373
-144.261, -94.5092, 2.9152, 0.605483, -0.795021, 0.0365004, 0.793427, 0.599415, -0.105713, 0.062165, 0.0929676, 0.993727
-143.841, -93.9546, 2.96438, 0.605286, -0.79517, 0.0365214, 0.793603, 0.599258, -0.105278, 0.0618278, 0.0927065, 0.993772
-143.458, -93.4456, 3.00615, 0.605201, -0.795226, 0.0367109, 0.79369, 0.599182, -0.105058, 0.0615482, 0.0927182, 0.993788
-143.04, -92.8915, 3.05275, 0.604992, -0.795419, 0.0359596, 0.793846, 0.599071, -0.104514, 0.0615904, 0.0917768, 0.993873
-142.636, -92.3525, 3.09882, 0.605017, -0.795426, 0.0353835, 0.793815, 0.599154, -0.104269, 0.0617383, 0.0911726, 0.993919
-142.243, -91.8297, 3.14333, 0.604858, -0.795543, 0.0354698, 0.79395, 0.599006, -0.104092, 0.0615629, 0.091122, 0.993935
-141.861, -91.3226, 3.18444, 0.604643, -0.795654, 0.0366149, 0.794131, 0.598669, -0.104651, 0.0613458, 0.0923535, 0.993835
-141.445, -90.7713, 3.23205, 0.604243, -0.795922, 0.0374002, 0.794462, 0.598213, -0.104746, 0.0609961, 0.0930049, 0.993796
-141.065, -90.2656, 3.27283, 0.603938, -0.796157, 0.0373184, 0.794699, 0.597932, -0.104548, 0.0609225, 0.0927973, 0.993819
-140.652, -89.7145, 3.31644, 0.603862, -0.796236, 0.0368799, 0.794767, 0.597928, -0.104053, 0.060799, 0.0921444, 0.993888
-140.274, -89.2099, 3.36066, 0.603762, -0.796322, 0.0366471, 0.794866, 0.597896, -0.10348, 0.060492, 0.0916067, 0.993956
-139.862, -88.6603, 3.4046, 0.603669, -0.796422, 0.0360118, 0.794918, 0.597858, -0.103305, 0.0607443, 0.0909884, 0.993998
-139.485, -88.1563, 3.44255, 0.603632, -0.796461, 0.0357491, 0.794905, 0.597796, -0.103762, 0.0612715, 0.0910511, 0.99396
-139.074, -87.6076, 3.48528, 0.603445, -0.796647, 0.0347558, 0.79503, 0.597715, -0.103271, 0.0614962, 0.0899501, 0.994046
-138.698, -87.1054, 3.52739, 0.603293, -0.796774, 0.0344707, 0.795125, 0.597572, -0.103364, 0.0617589, 0.0897672, 0.994046
-138.289, -86.5582, 3.57161, 0.603265, -0.796811, 0.0341223, 0.795116, 0.597546, -0.103582, 0.0621456, 0.0896186, 0.994035
-137.914, -86.0574, 3.61019, 0.603162, -0.796909, 0.0336372, 0.7952, 0.597516, -0.103108, 0.0620691, 0.0889392, 0.994101
-137.506, -85.511, 3.65207, 0.603087, -0.796967, 0.0335963, 0.795277, 0.597477, -0.102739, 0.0618065, 0.0886788, 0.994141
-137.131, -85.0113, 3.6914, 0.602676, -0.797287, 0.0333965, 0.795629, 0.597156, -0.101875, 0.061281, 0.0879691, 0.994236
-136.724, -84.4663, 3.73492, 0.602533, -0.797404, 0.033173, 0.795774, 0.597096, -0.101097, 0.0608079, 0.0873127, 0.994323
-136.353, -83.967, 3.77424, 0.602547, -0.797395, 0.0331281, 0.795781, 0.59714, -0.100784, 0.0605825, 0.0870898, 0.994357
-135.947, -83.4235, 3.81355, 0.602161, -0.797686, 0.033145, 0.796089, 0.59678, -0.100475, 0.0603669, 0.0868882, 0.994387
-135.576, -82.9253, 3.85036, 0.602269, -0.797627, 0.0326169, 0.796003, 0.596946, -0.100177, 0.0604333, 0.0862966, 0.994435
-135.17, -82.3828, 3.89513, 0.602319, -0.79758, 0.0328303, 0.795956, 0.596956, -0.100487, 0.0605485, 0.0866569, 0.994397
-134.799, -81.8855, 3.93402, 0.602198, -0.797717, 0.0316858, 0.796004, 0.596921, -0.100311, 0.0611062, 0.0856294, 0.994451
-134.395, -81.3438, 3.97953, 0.602031, -0.797856, 0.0313856, 0.796121, 0.596778, -0.100238, 0.0612455, 0.0853333, 0.994468
-134.025, -80.8474, 4.02013, 0.601925, -0.797956, 0.0308546, 0.796163, 0.596688, -0.100439, 0.0617351, 0.0850218, 0.994465
-133.621, -80.3064, 4.06287, 0.601906, -0.797986, 0.0304636, 0.796137, 0.596664, -0.100783, 0.0622473, 0.0849154, 0.994442
-133.253, -79.8106, 4.1034, 0.602031, -0.797865, 0.0311511, 0.796077, 0.596746, -0.100776, 0.0618162, 0.0854688, 0.994421
-132.852, -79.2709, 4.14393, 0.602153, -0.797768, 0.0312784, 0.795998, 0.59687, -0.100666, 0.061639, 0.0855139, 0.994428
-132.484, -78.7756, 4.18157, 0.602393, -0.797545, 0.0323274, 0.795847, 0.597016, -0.100996, 0.0612489, 0.0865669, 0.994361
-132.083, -78.2373, 4.22282, 0.60242, -0.797523, 0.0323567, 0.795831, 0.597047, -0.100938, 0.0611821, 0.0865578, 0.994366
-131.715, -77.7437, 4.26448, 0.602514, -0.797434, 0.0327997, 0.795759, 0.597082, -0.101292, 0.0611897, 0.0871305, 0.994316
-131.314, -77.2056, 4.30798, 0.603006, -0.79705, 0.0330874, 0.795393, 0.59754, -0.101472, 0.061107, 0.0875055, 0.994288
-130.947, -76.7129, 4.34797, 0.603418, -0.796729, 0.0333224, 0.795083, 0.597919, -0.101668, 0.0610776, 0.0878423, 0.99426
-130.545, -76.1773, 4.38897, 0.603375, -0.796751, 0.0335598, 0.795106, 0.597833, -0.101991, 0.061198, 0.0882221, 0.994219
-130.177, -75.6867, 4.43268, 0.603397, -0.796742, 0.0333779, 0.795123, 0.597927, -0.10131, 0.0607601, 0.0876695, 0.994295
-129.777, -75.1522, 4.47416, 0.603442, -0.796703, 0.0335042, 0.795099, 0.59797, -0.101238, 0.060622, 0.0877303, 0.994298
-129.41, -74.6621, 4.51397, 0.603611, -0.796518, 0.0348294, 0.794974, 0.597972, -0.102206, 0.0605816, 0.089381, 0.994153
-129.011, -74.1279, 4.55867, 0.603586, -0.796547, 0.0345935, 0.794979, 0.597957, -0.102251, 0.0607624, 0.0892184, 0.994157
-128.645, -73.6386, 4.59594, 0.60358, -0.796568, 0.0342252, 0.794957, 0.597959, -0.102416, 0.061116, 0.0890238, 0.994153
-128.247, -73.1052, 4.64155, 0.603667, -0.796506, 0.034116, 0.794918, 0.598099, -0.101893, 0.0607539, 0.088629, 0.99421
-127.88, -72.6169, 4.68312, 0.603604, -0.796552, 0.0341566, 0.794985, 0.598061, -0.101594, 0.0604973, 0.0884767, 0.994239
-127.482, -72.0839, 4.72793, 0.603875, -0.796342, 0.0342756, 0.794808, 0.598353, -0.101262, 0.0601301, 0.088392, 0.994269
-127.117, -71.5952, 4.77006, 0.604291, -0.796022, 0.0343589, 0.794531, 0.598812, -0.100717, 0.0595984, 0.0881616, 0.994322
-126.719, -71.064, 4.81499, 0.604207, -0.796103, 0.0339769, 0.794622, 0.598816, -0.0999822, 0.0592502, 0.0874087, 0.994409
-126.354, -70.5759, 4.85387, 0.604342, -0.796003, 0.03391, 0.794498, 0.598927, -0.100294, 0.0595249, 0.0875534, 0.99438
-125.956, -70.0447, 4.89956, 0.604287, -0.79605, 0.0337893, 0.794547, 0.598899, -0.100072, 0.059426, 0.0873195, 0.994406
-125.592, -69.5572, 4.93527, 0.604536, -0.795853, 0.0339708, 0.794331, 0.599083, -0.100685, 0.0597791, 0.0878519, 0.994338
-125.195, -69.0265, 4.97761, 0.604599, -0.795803, 0.0340135, 0.794243, 0.599079, -0.101403, 0.06032, 0.0883231, 0.994264
-124.831, -68.5396, 5.01585, 0.604752, -0.79569, 0.0339501, 0.794094, 0.599192, -0.101903, 0.0607409, 0.0885859, 0.994215
-124.433, -68.0097, 5.06116, 0.604854, -0.795604, 0.0341539, 0.794061, 0.599331, -0.101339, 0.0601561, 0.0884156, 0.994266
-124.069, -67.524, 5.10151, 0.605048, -0.795409, 0.0352157, 0.793946, 0.599437, -0.10161, 0.059712, 0.0894384, 0.994201
-123.673, -66.995, 5.14295, 0.605232, -0.795258, 0.0354692, 0.793781, 0.599547, -0.102251, 0.0600508, 0.0900405, 0.994126
-123.31, -66.5095, 5.17897, 0.605408, -0.795115, 0.0356864, 0.79362, 0.599653, -0.102871, 0.0603951, 0.0906007, 0.994054
-122.913, -65.9802, 5.22122, 0.605814, -0.794761, 0.03668, 0.793344, 0.599974, -0.103131, 0.0599571, 0.0915778, 0.993991
-122.548, -65.4965, 5.2587, 0.605855, -0.794694, 0.0374435, 0.793336, 0.599952, -0.103322, 0.0596448, 0.0923032, 0.993943
-122.151, -64.9685, 5.29901, 0.606167, -0.794428, 0.0380229, 0.793133, 0.60024, -0.103206, 0.0591665, 0.0927171, 0.993933
-121.786, -64.486, 5.33396, 0.605923, -0.794583, 0.0386718, 0.793345, 0.599955, -0.103232, 0.0588253, 0.0932309, 0.993905
-121.389, -63.9586, 5.37483, 0.606035, -0.794449, 0.039662, 0.793316, 0.600026, -0.103044, 0.0580648, 0.0939127, 0.993886
-121.025, -63.4762, 5.41494, 0.606034, -0.794392, 0.0407923, 0.793371, 0.599968, -0.102961, 0.0573176, 0.0947615, 0.993849
-120.628, -62.9499, 5.45411, 0.606126, -0.794307, 0.0410924, 0.7933, 0.600017, -0.103226, 0.057337, 0.0951665, 0.993809
-120.264, -62.4678, 5.49552, 0.605929, -0.794401, 0.0421562, 0.793507, 0.59978, -0.103006, 0.056544, 0.0958658, 0.993787
-119.867, -61.9403, 5.53626, 0.606098, -0.794164, 0.0441393, 0.793427, 0.599775, -0.103648, 0.0558401, 0.0978424, 0.993634
-119.504, -61.4577, 5.57162, 0.606268, -0.793945, 0.0457078, 0.793289, 0.599721, -0.10501, 0.0559604, 0.0999239, 0.99342
-119.107, -60.9305, 5.60912, 0.60656, -0.793749, 0.0452464, 0.792996, 0.599946, -0.105935, 0.0569403, 0.100136, 0.993343
-118.743, -60.4477, 5.64619, 0.606715, -0.793661, 0.044706, 0.792865, 0.600149, -0.105769, 0.0571143, 0.0996174, 0.993385
-118.345, -59.9216, 5.68805, 0.6064, -0.793908, 0.0446084, 0.793181, 0.599983, -0.104333, 0.0560662, 0.0986499, 0.993542
-117.98, -59.4394, 5.72484, 0.606318, -0.793924, 0.0454174, 0.793316, 0.599925, -0.103631, 0.0550281, 0.0988638, 0.993578
-117.583, -58.914, 5.76524, 0.606273, -0.793903, 0.046376, 0.793424, 0.59989, -0.103012, 0.0539612, 0.0992494, 0.993598
-117.218, -58.4317, 5.79978, 0.606123, -0.793932, 0.0478353, 0.793596, 0.59966, -0.103019, 0.0531054, 0.100404, 0.993528
-116.82, -57.9056, 5.83594, 0.606163, -0.793834, 0.0489349, 0.793599, 0.59962, -0.103231, 0.0526056, 0.101409, 0.993453
-116.455, -57.4231, 5.86929, 0.606138, -0.793886, 0.0483823, 0.793601, 0.599636, -0.103117, 0.0528514, 0.1009, 0.993492
-116.057, -56.8973, 5.90966, 0.605914, -0.794216, 0.045706, 0.793734, 0.59969, -0.10178, 0.0534255, 0.0979481, 0.993756
-115.694, -56.4133, 5.94597, 0.605823, -0.794397, 0.0437235, 0.793735, 0.599729, -0.101542, 0.0544422, 0.0962212, 0.99387
-115.297, -55.8848, 5.98469, 0.605714, -0.794611, 0.0412826, 0.793758, 0.599828, -0.100767, 0.0553078, 0.0938041, 0.994053
-114.934, -55.4, 6.02392, 0.605912, -0.794484, 0.0408224, 0.793646, 0.600147, -0.0997503, 0.0547505, 0.0928384, 0.994175
-114.537, -54.8717, 6.05914, 0.605961, -0.794466, 0.0404361, 0.793667, 0.600344, -0.0983825, 0.053886, 0.0917087, 0.994327
-114.174, -54.3868, 6.09335, 0.606238, -0.794234, 0.0408343, 0.79355, 0.600731, -0.0969571, 0.0524762, 0.0911831, 0.994451
-113.777, -53.8587, 6.13297, 0.606308, -0.794144, 0.0415497, 0.793635, 0.600958, -0.0948293, 0.0503385, 0.0904711, 0.994626
-113.413, -53.3745, 6.16768, 0.60637, -0.794113, 0.0412266, 0.793657, 0.601184, -0.093201, 0.0492274, 0.0892342, 0.994793
-113.015, -52.8453, 6.20346, 0.60645, -0.794064, 0.0409997, 0.793612, 0.601317, -0.0927236, 0.0489746, 0.0887701, 0.994847
-112.65, -52.3599, 6.23662, 0.60644, -0.794042, 0.0415547, 0.793611, 0.601228, -0.0933031, 0.0491028, 0.089561, 0.99477
-112.251, -51.8303, 6.27285, 0.606255, -0.794143, 0.0423319, 0.793756, 0.60096, -0.0937973, 0.0490486, 0.0904663, 0.994691
-111.881, -51.3399, 6.30645, 0.606067, -0.794204, 0.0438447, 0.793932, 0.600656, -0.0942513, 0.0485192, 0.0919323, 0.994582
-111.481, -50.8101, 6.34345, 0.605854, -0.794339, 0.0443498, 0.794104, 0.600403, -0.0944214, 0.0483749, 0.0924239, 0.994544
-111.113, -50.3246, 6.37596, 0.60543, -0.794605, 0.0453664, 0.794396, 0.599804, -0.0957618, 0.0488818, 0.0940159, 0.99437
-110.712, -49.794, 6.40984, 0.604693, -0.795158, 0.0454974, 0.794907, 0.598966, -0.0967583, 0.0496868, 0.0946753, 0.994267
-110.344, -49.3074, 6.44441, 0.603663, -0.795933, 0.0456174, 0.795695, 0.597947, -0.0965873, 0.0496003, 0.0946037, 0.994279
-109.944, -48.7753, 6.48245, 0.602434, -0.796831, 0.0461913, 0.796684, 0.596778, -0.0956631, 0.0486613, 0.0944306, 0.994341
-109.578, -48.286, 6.51589, 0.601778, -0.797321, 0.0462934, 0.797238, 0.596233, -0.0944299, 0.0476892, 0.0937326, 0.994455
-109.18, -47.7513, 6.55038, 0.601213, -0.797788, 0.0455773, 0.797684, 0.595799, -0.0934027, 0.0473606, 0.0925113, 0.994585
-108.815, -47.2602, 6.58349, 0.600738, -0.798195, 0.0446923, 0.798012, 0.595377, -0.0932904, 0.0478552, 0.0917081, 0.994635
-108.418, -46.7237, 6.61884, 0.600703, -0.798287, 0.0435283, 0.797967, 0.595343, -0.0938889, 0.049036, 0.0911334, 0.994631
-108.053, -46.2321, 6.64813, 0.600993, -0.798146, 0.0420743, 0.79762, 0.595567, -0.0954097, 0.0510928, 0.0908998, 0.994549
-107.654, -45.6956, 6.68338, 0.601163, -0.798086, 0.0407622, 0.797395, 0.595723, -0.096308, 0.0525791, 0.0904004, 0.994517
-107.288, -45.2028, 6.71677, 0.601301, -0.798026, 0.0398955, 0.797248, 0.595892, -0.0964786, 0.0532191, 0.0898193, 0.994535
-106.89, -44.6654, 6.75462, 0.601831, -0.797658, 0.0392524, 0.796851, 0.596498, -0.0960166, 0.0531744, 0.0890642, 0.994605
-106.524, -44.1738, 6.78829, 0.602479, -0.79718, 0.0390435, 0.796381, 0.597193, -0.0955946, 0.0528896, 0.0886872, 0.994654
-106.123, -43.6384, 6.82631, 0.6031, -0.796686, 0.0395235, 0.795949, 0.597813, -0.0953141, 0.0523078, 0.0889426, 0.994662
-105.755, -43.148, 6.85953, 0.603893, -0.796106, 0.0390938, 0.795389, 0.598717, -0.094309, 0.0516739, 0.0880473, 0.994775
-105.352, -42.6137, 6.89563, 0.604688, -0.795528, 0.0385799, 0.794796, 0.599583, -0.0938048, 0.0514924, 0.0873858, 0.994843
-104.982, -42.1246, 6.93096, 0.60509, -0.795235, 0.038306, 0.794489, 0.60001, -0.0936762, 0.0515106, 0.0871162, 0.994866
-104.578, -41.59, 6.97062, 0.605085, -0.795232, 0.0384582, 0.794487, 0.599976, -0.0939082, 0.0516048, 0.0873769, 0.994838
-104.209, -41.0993, 7.00469, 0.605141, -0.7952, 0.0382215, 0.794439, 0.600052, -0.0938328, 0.051681, 0.0871468, 0.994854
-103.807, -40.5631, 7.04212, 0.605125, -0.795192, 0.0386443, 0.79447, 0.600017, -0.0937913, 0.0513948, 0.0874571, 0.994842
-103.438, -40.071, 7.0774, 0.605161, -0.795132, 0.0393121, 0.794485, 0.600049, -0.0934552, 0.05072, 0.0877884, 0.994847
-103.036, -39.5343, 7.11556, 0.605395, -0.794924, 0.0399103, 0.794345, 0.600276, -0.0931866, 0.050119, 0.0881172, 0.994848
-102.667, -39.0428, 7.14993, 0.60555, -0.79479, 0.0402396, 0.794261, 0.600448, -0.0928004, 0.049595, 0.088156, 0.994871
-102.264, -38.5067, 7.18294, 0.605939, -0.794462, 0.0408414, 0.793969, 0.600771, -0.0932035, 0.0495104, 0.0889024, 0.994809
-101.895, -38.0159, 7.21478, 0.606348, -0.794142, 0.0409961, 0.793631, 0.60111, -0.0939034, 0.0499295, 0.0894739, 0.994737
-101.49, -37.4807, 7.25128, 0.60649, -0.794007, 0.0415167, 0.793471, 0.601096, -0.0953305, 0.0507376, 0.0907593, 0.99458
-101.118, -36.9892, 7.28376, 0.606353, -0.79411, 0.0415295, 0.79355, 0.600915, -0.0958057, 0.0511246, 0.0910478, 0.994533
-100.713, -36.4534, 7.32138, 0.606229, -0.794188, 0.0418587, 0.793671, 0.6008, -0.095525, 0.0507161, 0.0911321, 0.994547
-100.341, -35.9627, 7.35514, 0.606129, -0.794257, 0.0419996, 0.793715, 0.600626, -0.0962559, 0.0512258, 0.0916792, 0.99447
-99.9358, -35.4272, 7.39102, 0.605989, -0.794364, 0.0419806, 0.793781, 0.600417, -0.0970105, 0.0518558, 0.0921107, 0.994398
-99.564, -34.9361, 7.42732, 0.605809, -0.794463, 0.0427009, 0.793922, 0.600158, -0.097453, 0.0517955, 0.0929391, 0.994324
-99.1594, -34.3999, 7.46499, 0.605473, -0.794735, 0.0424093, 0.794176, 0.599858, -0.0972402, 0.0518407, 0.0925567, 0.994357
-98.7882, -33.9075, 7.49744, 0.604926, -0.795159, 0.0422731, 0.794562, 0.59928, -0.0976482, 0.0523124, 0.0926585, 0.994323
-98.3841, -33.3699, 7.53296, 0.604306, -0.79564, 0.0420798, 0.795012, 0.598656, -0.097808, 0.0526286, 0.0925599, 0.994315
-98.0137, -32.8764, 7.5677, 0.603831, -0.795984, 0.0423946, 0.795396, 0.598188, -0.0975531, 0.0522908, 0.0926261, 0.994327
-97.6094, -32.3383, 7.60362, 0.603123, -0.796541, 0.042001, 0.79593, 0.597535, -0.0971935, 0.0523216, 0.0920495, 0.994379
-97.2393, -31.845, 7.63741, 0.602584, -0.796928, 0.0424079, 0.796347, 0.596968, -0.0972668, 0.0521985, 0.0923828, 0.994354
-96.8351, -31.3058, 7.67378, 0.60188, -0.797475, 0.0421141, 0.796864, 0.596285, -0.0972203, 0.0524188, 0.0920742, 0.994371
-96.4651, -30.8117, 7.70697, 0.601146, -0.798061, 0.0414993, 0.797375, 0.595561, -0.0974663, 0.0530687, 0.091682, 0.994373
-96.0631, -30.2701, 7.74264, 0.600693, -0.798416, 0.0412241, 0.797687, 0.595098, -0.0977485, 0.0535116, 0.0916008, 0.994357
-95.6949, -29.7734, 7.77726, 0.600433, -0.798584, 0.0417533, 0.797881, 0.594773, -0.0981351, 0.0535354, 0.0922377, 0.994297
-95.2932, -29.2315, 7.81283, 0.600178, -0.798792, 0.0414382, 0.798101, 0.59461, -0.0973321, 0.0531086, 0.0914885, 0.994389
-94.9241, -28.7349, 7.84873, 0.600109, -0.798802, 0.0422388, 0.798222, 0.594566, -0.0966042, 0.0520539, 0.091689, 0.994426
-94.5205, -28.1948, 7.88355, 0.599835, -0.798994, 0.0425069, 0.79848, 0.594352, -0.0957888, 0.0512707, 0.0913983, 0.994494
-94.1507, -27.6995, 7.9139, 0.599781, -0.799046, 0.0422968, 0.798532, 0.594346, -0.0953923, 0.0510839, 0.0909899, 0.994541
-93.7476, -27.1578, 7.94614, 0.599849, -0.799041, 0.0414102, 0.798449, 0.594462, -0.0953657, 0.0515843, 0.0902689, 0.994581
-93.3766, -26.6608, 7.98189, 0.599363, -0.799397, 0.0415621, 0.798783, 0.593912, -0.0959888, 0.052049, 0.0907313, 0.994514
-92.9737, -26.1169, 8.01965, 0.598797, -0.799865, 0.040719, 0.799163, 0.593378, -0.0961301, 0.0527294, 0.0901035, 0.994536
-92.6053, -25.6162, 8.05735, 0.598494, -0.80007, 0.0411547, 0.799364, 0.592981, -0.0969042, 0.0531261, 0.0908942, 0.994442
-92.2037, -25.0704, 8.10082, 0.598253, -0.800196, 0.0421763, 0.79954, 0.592613, -0.0976964, 0.0531821, 0.0921688, 0.994322
-91.836, -24.5702, 8.13744, 0.59839, -0.800119, 0.0417009, 0.799431, 0.592795, -0.0974909, 0.0532842, 0.0916746, 0.994362
-91.4338, -24.0243, 8.17834, 0.598776, -0.799846, 0.0413838, 0.799147, 0.593223, -0.0972123, 0.053205, 0.0912802, 0.994403
-91.0643, -23.5242, 8.21199, 0.599144, -0.799608, 0.040668, 0.798876, 0.593681, -0.0966425, 0.0531323, 0.0903915, 0.994488
-90.6603, -22.9794, 8.24764, 0.599472, -0.799411, 0.0397018, 0.798612, 0.59409, -0.0963088, 0.0534039, 0.0894407, 0.994559
-90.2883, -22.4804, 8.28161, 0.599622, -0.799341, 0.0388294, 0.798478, 0.594307, -0.0960877, 0.0537303, 0.0886207, 0.994615
-89.8816, -21.9363, 8.31989, 0.599633, -0.799297, 0.0395608, 0.798483, 0.594252, -0.0963821, 0.0535288, 0.0893825, 0.994558
-89.5095, -21.4372, 8.35499, 0.599806, -0.799166, 0.0395874, 0.79836, 0.594432, -0.096289, 0.0534189, 0.0893597, 0.994566
-89.1033, -20.8924, 8.38956, 0.599899, -0.79912, 0.0391111, 0.798262, 0.594532, -0.0964893, 0.0538537, 0.0891047, 0.994565
-88.7308, -20.3929, 8.4234, 0.599641, -0.799294, 0.0394795, 0.798455, 0.594234, -0.0967297, 0.0538555, 0.0895257, 0.994527
-88.3244, -19.8458, 8.4601, 0.599393, -0.79946, 0.0398971, 0.798635, 0.593929, -0.0971038, 0.0539345, 0.0900666, 0.994474
-87.9543, -19.3441, 8.49582, 0.599545, -0.799349, 0.0398221, 0.798492, 0.594039, -0.0976101, 0.0543686, 0.0903193, 0.994428
-87.537, -18.7785, 8.53662, 0.599882, -0.799087, 0.0400157, 0.798193, 0.59427, -0.0986471, 0.0550475, 0.0911168, 0.994318
-87.1791, -18.2955, 8.57587, 0.600544, -0.798557, 0.0406649, 0.797698, 0.594847, -0.0991739, 0.0550066, 0.0919965, 0.994239
-86.7732, -17.7521, 8.61724, 0.601259, -0.797995, 0.0411261, 0.797187, 0.595543, -0.0991029, 0.0545913, 0.0923717, 0.994227
-86.4011, -17.2554, 8.6537, 0.601892, -0.797503, 0.0414101, 0.796698, 0.596111, -0.0996156, 0.0547587, 0.0929492, 0.994164
-85.9952, -16.7145, 8.69287, 0.602483, -0.797106, 0.0404406, 0.796218, 0.59676, -0.0995698, 0.0552344, 0.0921886, 0.994208
-85.6229, -16.2203, 8.72934, 0.602834, -0.796844, 0.0403721, 0.795942, 0.597098, -0.0997469, 0.0553766, 0.0922647, 0.994193
-85.2168, -15.6818, 8.77163, 0.602952, -0.796741, 0.0406436, 0.795883, 0.597231, -0.09942, 0.0549384, 0.0922931, 0.994215
-84.8468, -15.1895, 8.80944, 0.603239, -0.796523, 0.040668, 0.795679, 0.597531, -0.0992567, 0.0547599, 0.0922341, 0.99423
-84.4429, -14.6532, 8.84812, 0.603289, -0.796484, 0.0406998, 0.795628, 0.597556, -0.0995156, 0.0549421, 0.0924185, 0.994203
-84.0737, -14.1629, 8.88616, 0.603287, -0.796484, 0.0407299, 0.795645, 0.597575, -0.099263, 0.0547221, 0.0922906, 0.994227
-83.6727, -13.6292, 8.92983, 0.603544, -0.796246, 0.0415629, 0.795517, 0.597839, -0.0987002, 0.0537417, 0.0926339, 0.994249
-83.306, -13.1406, 8.96792, 0.603821, -0.796039, 0.0414897, 0.79533, 0.598164, -0.0982328, 0.0533795, 0.0923131, 0.994298
-82.9074, -12.6096, 9.00754, 0.604091, -0.795831, 0.0415477, 0.795116, 0.598407, -0.0984806, 0.0535115, 0.0925265, 0.994271
-82.5426, -12.1241, 9.04686, 0.604468, -0.795547, 0.0415148, 0.794836, 0.598792, -0.0984061, 0.053428, 0.0924808, 0.99428
-82.1456, -11.597, 9.0908, 0.604967, -0.795122, 0.0423787, 0.794485, 0.599227, -0.0985881, 0.0529951, 0.0933118, 0.994226
-81.783, -11.1154, 9.12718, 0.605571, -0.794687, 0.0419029, 0.79405, 0.599926, -0.097848, 0.05262, 0.0925269, 0.994319
-81.3878, -10.5932, 9.16708, 0.60601, -0.79436, 0.0417599, 0.793707, 0.600363, -0.0979462, 0.0527335, 0.0925016, 0.994315
-81.0263, -10.1154, 9.20251, 0.606332, -0.794123, 0.0415888, 0.79342, 0.60063, -0.0986365, 0.0533501, 0.0928039, 0.994254
-80.6337, -9.59746, 9.24312, 0.606799, -0.793745, 0.04199, 0.793019, 0.600964, -0.0998119, 0.0539907, 0.0938647, 0.99412
-80.2752, -9.12533, 9.28173, 0.607173, -0.793427, 0.0425952, 0.792728, 0.601248, -0.100413, 0.0540606, 0.0947348, 0.994034
-79.8847, -8.61219, 9.32283, 0.607352, -0.793261, 0.0431265, 0.792608, 0.601386, -0.100542, 0.0538207, 0.095247, 0.993998
-79.5295, -8.1432, 9.3562, 0.607735, -0.792962, 0.0432391, 0.792317, 0.601753, -0.100636, 0.0537812, 0.0954191, 0.993983
-79.1427, -7.63357, 9.39496, 0.608023, -0.792781, 0.0424955, 0.792129, 0.602189, -0.0995, 0.0532914, 0.0941603, 0.99413
-78.7897, -7.16852, 9.43096, 0.608223, -0.792586, 0.0432698, 0.792038, 0.602401, -0.0989337, 0.0523477, 0.094445, 0.994153
-78.406, -6.66377, 9.46869, 0.608424, -0.792407, 0.0437207, 0.791969, 0.602699, -0.0976684, 0.0510427, 0.0940492, 0.994258
-78.0553, -6.203, 9.50024, 0.608563, -0.792306, 0.0436127, 0.791891, 0.602901, -0.0970491, 0.0505985, 0.0935969, 0.994324
-77.6748, -5.70246, 9.53255, 0.608875, -0.792087, 0.0432419, 0.791615, 0.603189, -0.0975122, 0.0511551, 0.0936036, 0.994294
-77.3269, -5.24556, 9.56506, 0.608976, -0.79205, 0.0424811, 0.791492, 0.603301, -0.0978156, 0.051846, 0.0931908, 0.994297
-76.9493, -4.74929, 9.59871, 0.608768, -0.79225, 0.041743, 0.791582, 0.603062, -0.0985588, 0.0529096, 0.0930424, 0.994255
-76.6045, -4.29521, 9.63245, 0.608652, -0.792367, 0.0411992, 0.791642, 0.602965, -0.0986722, 0.053343, 0.092672, 0.994267
-76.2304, -3.80273, 9.66967, 0.608546, -0.792411, 0.0419206, 0.791738, 0.602795, -0.0989342, 0.053127, 0.0933961, 0.994211
-75.8889, -3.35318, 9.70223, 0.608522, -0.792404, 0.0423864, 0.79177, 0.602739, -0.0990208, 0.0529165, 0.0938167, 0.994182
-75.5182, -2.86513, 9.73766, 0.608619, -0.792329, 0.0424082, 0.791693, 0.602825, -0.0991182, 0.0529695, 0.0938995, 0.994172
-75.1795, -2.41964, 9.76893, 0.60861, -0.79235, 0.0421392, 0.791704, 0.602858, -0.098828, 0.0529023, 0.0935095, 0.994212
-74.8109, -1.93624, 9.80619, 0.608366, -0.792493, 0.0429561, 0.791919, 0.602566, -0.0988809, 0.0524786, 0.0941736, 0.994172
-74.4751, -1.494, 9.83587, 0.608182, -0.792716, 0.0414289, 0.792033, 0.602525, -0.0982172, 0.0528964, 0.092547, 0.994302
-74.1109, -1.01309, 9.86567, 0.608172, -0.792807, 0.0397964, 0.791948, 0.602557, -0.0987127, 0.0542806, 0.091551, 0.99432
-73.7773, -0.57408, 9.89827, 0.608035, -0.792908, 0.0398819, 0.792027, 0.602371, -0.0992076, 0.0546388, 0.0919093, 0.994267
-73.4159, -0.0970023, 9.93407, 0.608038, -0.792878, 0.0404204, 0.79205, 0.602347, -0.0991707, 0.0542832, 0.0923146, 0.994249
-73.0849, 0.337962, 9.96932, 0.607822, -0.793058, 0.0401448, 0.792223, 0.602182, -0.0987952, 0.0541758, 0.0918536, 0.994298
-72.7271, 0.811975, 10.001, 0.607792, -0.7931, 0.0397768, 0.792222, 0.602156, -0.0989605, 0.0545337, 0.0916595, 0.994296
-72.3996, 1.24502, 10.0332, 0.607652, -0.793189, 0.0401229, 0.792335, 0.601984, -0.0991005, 0.0544522, 0.0920094, 0.994268
-72.0442, 1.71582, 10.0684, 0.60766, -0.79311, 0.0415492, 0.792375, 0.601895, -0.0993172, 0.0537612, 0.0932737, 0.994188
-71.7195, 2.1455, 10.0988, 0.607822, -0.792977, 0.0417233, 0.79228, 0.602081, -0.0989557, 0.0533488, 0.0932039, 0.994217
-71.3663, 2.61193, 10.134, 0.608074, -0.79275, 0.0423527, 0.792109, 0.602291, -0.0990342, 0.0530007, 0.0937681, 0.994182
-71.0425, 3.03807, 10.1635, 0.608075, -0.792729, 0.0427236, 0.792143, 0.60231, -0.0986525, 0.0524719, 0.0938313, 0.994204
-70.6918, 3.5011, 10.1957, 0.608331, -0.792498, 0.0433704, 0.791971, 0.602524, -0.0987235, 0.0521064, 0.0944046, 0.994169
-70.3708, 3.92452, 10.2259, 0.608467, -0.792432, 0.0426598, 0.791848, 0.602713, -0.0985519, 0.052384, 0.0937456, 0.994217
-70.0225, 4.38481, 10.2586, 0.608554, -0.792366, 0.0426299, 0.791759, 0.602763, -0.0989723, 0.0527266, 0.0939826, 0.994177
-69.7039, 4.8049, 10.2896, 0.6086, -0.792301, 0.0431857, 0.791734, 0.602757, -0.0991991, 0.0525651, 0.0945641, 0.99413
-69.3581, 5.2609, 10.3198, 0.608989, -0.791965, 0.043867, 0.79144, 0.603065, -0.0996763, 0.0524854, 0.0954199, 0.994052
-69.0407, 5.67646, 10.352, 0.609155, -0.791845, 0.0437268, 0.791306, 0.603232, -0.0997299, 0.0525932, 0.0953522, 0.994053
-68.6964, 6.12857, 10.3851, 0.609678, -0.791492, 0.0428198, 0.790879, 0.603819, -0.0995596, 0.0529452, 0.0945646, 0.99411
-68.3816, 6.54187, 10.4161, 0.610534, -0.790869, 0.0421219, 0.790196, 0.604712, -0.099565, 0.0532713, 0.0940724, 0.994139
-68.0403, 6.99099, 10.4477, 0.612048, -0.789723, 0.0416458, 0.789, 0.606222, -0.0998645, 0.0536187, 0.0939805, 0.994129
-67.727, 7.40016, 10.4759, 0.613551, -0.788594, 0.0409199, 0.787855, 0.607834, -0.0991099, 0.0532849, 0.093048, 0.994235
-67.3855, 7.84385, 10.5088, 0.616039, -0.78662, 0.0415293, 0.785989, 0.610345, -0.0984927, 0.0521292, 0.0933169, 0.994271
-67.072, 8.24711, 10.5383, 0.618995, -0.784267, 0.0420763, 0.783709, 0.613271, -0.0984856, 0.0514348, 0.0939377, 0.994249
-66.7297, 8.68438, 10.568, 0.623359, -0.78086, 0.0410105, 0.78026, 0.617735, -0.0979736, 0.05117, 0.0930715, 0.994344
-66.4145, 9.08082, 10.5977, 0.628191, -0.777022, 0.0401718, 0.776421, 0.622683, -0.0971399, 0.0504655, 0.0922127, 0.99446
-66.0709, 9.50952, 10.6297, 0.635112, -0.771423, 0.0392288, 0.770868, 0.629801, -0.0954588, 0.0489328, 0.0908672, 0.99466
-65.7547, 9.89725, 10.6571, 0.642842, -0.765065, 0.037806, 0.764511, 0.637738, -0.0938781, 0.0477126, 0.0892519, 0.994866
-65.406, 10.3141, 10.6822, 0.652691, -0.756776, 0.0358464, 0.756137, 0.647718, -0.0933693, 0.0474412, 0.0880461, 0.994986
-65.0821, 10.689, 10.7088, 0.663156, -0.747679, 0.0346419, 0.747018, 0.658256, -0.0930775, 0.0467889, 0.087603, 0.995056
-64.7234, 11.0894, 10.7399, 0.676102, -0.736011, 0.0342592, 0.73544, 0.671284, -0.0922306, 0.0448851, 0.0875529, 0.995148
-64.3897, 11.4471, 10.7662, 0.688956, -0.723975, 0.0346351, 0.723543, 0.684155, -0.0917532, 0.0427313, 0.0882739, 0.995179
-64.022, 11.8285, 10.7899, 0.704232, -0.709057, 0.0359937, 0.708835, 0.699338, -0.0920795, 0.0401178, 0.090359, 0.995101
-63.6791, 12.168, 10.8109, 0.718718, -0.694334, 0.0366825, 0.694312, 0.713881, -0.0911257, 0.0370847, 0.0909627, 0.995164
-63.3006, 12.5282, 10.8293, 0.735392, -0.676611, 0.0373762, 0.676791, 0.730585, -0.0905498, 0.0339605, 0.0918854, 0.99519
-62.9492, 12.8487, 10.8435, 0.751572, -0.658538, 0.0383002, 0.65891, 0.746712, -0.0908762, 0.0312461, 0.0935364, 0.995125
-62.5589, 13.1852, 10.8567, 0.769333, -0.637636, 0.0393238, 0.638214, 0.764371, -0.0917605, 0.0284518, 0.0956914, 0.995004
-62.1946, 13.4814, 10.8714, 0.785539, -0.617462, 0.0408685, 0.618314, 0.780543, -0.0918678, 0.0248253, 0.0974353, 0.994932
-61.7903, 13.7908, 10.8859, 0.802992, -0.594509, 0.0419862, 0.595618, 0.798011, -0.0917502, 0.0210409, 0.0986824, 0.994897
-61.4148, 14.062, 10.8951, 0.81885, -0.572484, 0.0418005, 0.573705, 0.813883, -0.091955, 0.018622, 0.0992785, 0.994885
-60.9987, 14.344, 10.9058, 0.836156, -0.546963, 0.0409123, 0.548262, 0.83132, -0.0911883, 0.0158654, 0.0986783, 0.994993
-60.6108, 14.5911, 10.9183, 0.851933, -0.522062, 0.0407536, 0.523506, 0.847289, -0.0896817, 0.0122893, 0.0977376, 0.995136
-60.1818, 14.846, 10.9297, 0.868394, -0.494108, 0.0418252, 0.495814, 0.863872, -0.0888413, 0.00776555, 0.0978868, 0.995167
-59.7816, 15.0652, 10.9382, 0.882628, -0.468066, 0.0433772, 0.470055, 0.878076, -0.089617, 0.0038582, 0.0994882, 0.995031
-59.3385, 15.2901, 10.9453, 0.897497, -0.438768, 0.0445108, 0.44102, 0.892748, -0.0922105, 0.000722143, 0.102389, 0.994744
-58.9245, 15.4813, 10.9508, 0.910131, -0.411879, 0.0449235, 0.414319, 0.905157, -0.0950283, -0.00152266, 0.105101, 0.99446
-58.4665, 15.6763, 10.955, 0.922993, -0.382134, 0.0453591, 0.38479, 0.917874, -0.0971794, -0.00449843, 0.10715, 0.994233
-58.0403, 15.8428, 10.9619, 0.933776, -0.354792, 0.046739, 0.357742, 0.928797, -0.0967319, -0.00909135, 0.107046, 0.994212
-57.5699, 16.0125, 10.9658, 0.944482, -0.324853, 0.0492327, 0.32821, 0.939753, -0.0956109, -0.0152072, 0.106461, 0.994201
-57.1334, 16.1568, 10.966, 0.953332, -0.297414, 0.0519851, 0.301175, 0.948879, -0.0944589, -0.0212342, 0.105707, 0.994171
-56.6517, 16.3002, 10.9629, 0.961919, -0.267762, 0.0549103, 0.271976, 0.957628, -0.0947547, -0.0272119, 0.106081, 0.993985
-56.2038, 16.4187, 10.9573, 0.96894, -0.240515, 0.0575159, 0.245236, 0.964476, -0.0982059, -0.0318527, 0.109261, 0.993503
-55.7028, 16.5345, 10.9503, 0.975353, -0.212328, 0.0600309, 0.217549, 0.970826, -0.100844, -0.0368675, 0.111419, 0.993089
-55.2431, 16.6287, 10.9435, 0.980008, -0.188974, 0.0622414, 0.194585, 0.975594, -0.101746, -0.0414949, 0.111823, 0.992861
-54.7376, 16.7228, 10.9262, 0.984165, -0.165419, 0.0636872, 0.171323, 0.979884, -0.102352, -0.045475, 0.111642, 0.992707
-54.2685, 16.801, 10.9054, 0.987261, -0.145524, 0.0643391, 0.151523, 0.983273, -0.101074, -0.0485541, 0.109535, 0.992796
-53.7517, 16.8763, 10.8837, 0.989913, -0.125388, 0.0659576, 0.131521, 0.986382, -0.0987568, -0.0526765, 0.106435, 0.992923
-53.2732, 16.9378, 10.8629, 0.991806, -0.107638, 0.068805, 0.114068, 0.988667, -0.0976027, -0.0575194, 0.104651, 0.992844
-52.7474, 16.9954, 10.8389, 0.993466, -0.0892683, 0.0711071, 0.0959526, 0.990657, -0.0969159, -0.0617912, 0.103106, 0.992749
-52.2605, 17.0405, 10.8093, 0.994813, -0.0726599, 0.0711929, 0.0793712, 0.992165, -0.096483, -0.0636247, 0.101633, 0.992785
-51.7236, 17.0811, 10.7791, 0.995998, -0.0553013, 0.0702147, 0.0618291, 0.993605, -0.0944819, -0.0645407, 0.098445, 0.993047
-51.2272, 17.1122, 10.7498, 0.996753, -0.040284, 0.0697205, 0.046655, 0.994637, -0.0923051, -0.0656281, 0.0952582, 0.993287
-50.6828, 17.1393, 10.7171, 0.997272, -0.0248297, 0.069513, 0.0310418, 0.995479, -0.0897634, -0.0669699, 0.0916763, 0.993534
-50.1791, 17.1569, 10.6878, 0.997539, -0.0109215, 0.0692509, 0.0170831, 0.995884, -0.0890174, -0.0679936, 0.0899814, 0.99362
-49.6263, 17.1681, 10.648, 0.997687, 0.00376716, 0.0678719, 0.00240129, 0.995887, -0.0905735, -0.067934, 0.090527, 0.993574
-49.1152, 17.1696, 10.6129, 0.997675, 0.0160168, 0.0662378, -0.00982245, 0.995636, -0.092806, -0.0674351, 0.0919397, 0.993479
-48.5549, 17.1628, 10.5762, 0.997549, 0.0275066, 0.0643337, -0.0213052, 0.995233, -0.0951682, -0.0666448, 0.0935643, 0.99338
-48.0379, 17.1509, 10.5407, 0.997355, 0.036743, 0.0627194, -0.0306234, 0.994921, -0.095888, -0.065924, 0.0937137, 0.993414
-47.472, 17.1329, 10.504, 0.997018, 0.0455136, 0.0623167, -0.0393719, 0.994557, -0.0964648, -0.066368, 0.0937236, 0.993384
-46.9508, 17.114, 10.4711, 0.996614, 0.0526701, 0.0631442, -0.0465126, 0.994361, -0.0953054, -0.0678078, 0.0920457, 0.993443
-46.3808, 17.0891, 10.4305, 0.996228, 0.0592026, 0.0634414, -0.0530599, 0.994111, -0.0944842, -0.0686616, 0.0907616, 0.993503
-45.8561, 17.0636, 10.3909, 0.995956, 0.0645005, 0.0625391, -0.0583984, 0.99377, -0.0949235, -0.0682721, 0.0908875, 0.993518
-45.282, 17.0313, 10.3512, 0.995676, 0.0692202, 0.0619434, -0.0630586, 0.99334, -0.0964309, -0.0682059, 0.0921079, 0.99341
-44.7529, 16.9988, 10.3213, 0.99539, 0.0729439, 0.0622752, -0.066636, 0.992956, -0.097973, -0.0689831, 0.0933716, 0.993239
-44.1762, 16.9616, 10.2824, 0.99518, 0.0757934, 0.0622326, -0.0694183, 0.992674, -0.0988943, -0.0692722, 0.0940975, 0.99315
-43.6463, 16.9273, 10.2432, 0.995099, 0.0776329, 0.0612387, -0.0712877, 0.992455, -0.0997529, -0.0685208, 0.0948985, 0.993126
-43.0663, 16.8887, 10.2044, 0.995044, 0.0789531, 0.0604406, -0.072568, 0.992196, -0.101398, -0.0679746, 0.0965094, 0.993008
-42.533, 16.8536, 10.1684, 0.995002, 0.079662, 0.0602027, -0.0732795, 0.992116, -0.101668, -0.0678272, 0.0967483, 0.992995
-41.9507, 16.8146, 10.1297, 0.994994, 0.0796518, 0.0603585, -0.0732389, 0.992096, -0.101891, -0.0679973, 0.0969603, 0.992963
-41.4158, 16.7796, 10.0936, 0.994997, 0.0795048, 0.0604924, -0.0730511, 0.992068, -0.102301, -0.0681459, 0.0973698, 0.992913
-40.832, 16.7411, 10.0533, 0.994995, 0.0792301, 0.0608826, -0.0727591, 0.992119, -0.102011, -0.0684851, 0.0970705, 0.992918
-40.2958, 16.7061, 10.0195, 0.994961, 0.0791495, 0.0615429, -0.0726733, 0.992212, -0.101164, -0.0690707, 0.0961819, 0.992964
-39.7123, 16.6681, 9.98103, 0.994932, 0.0792794, 0.0618489, -0.0727903, 0.992228, -0.100921, -0.0693692, 0.0959074, 0.99297
-39.1769, 16.6318, 9.9461, 0.9949, 0.0792475, 0.0624039, -0.0726222, 0.99212, -0.102096, -0.070003, 0.0970433, 0.992815
-38.5935, 16.5925, 9.90606, 0.994875, 0.0792249, 0.0628205, -0.0724819, 0.992018, -0.103184, -0.0704938, 0.0981021, 0.992676
-38.0598, 16.5554, 9.87368, 0.994856, 0.0791686, 0.0631926, -0.0723223, 0.991932, -0.10412, -0.0709258, 0.099014, 0.992555
-37.4784, 16.5147, 9.8355, 0.994865, 0.0788521, 0.0634529, -0.0720253, 0.992018, -0.103499, -0.0711076, 0.0983975, 0.992603
-36.9453, 16.4792, 9.7999, 0.994829, 0.0787849, 0.0640937, -0.0720315, 0.992213, -0.101606, -0.0715997, 0.0964642, 0.992758
-36.3649, 16.4403, 9.76255, 0.994791, 0.0789458, 0.0644889, -0.07222, 0.992293, -0.100693, -0.0719412, 0.0955114, 0.992825
-35.8333, 16.4041, 9.73092, 0.994773, 0.0796132, 0.0639437, -0.0729436, 0.992248, -0.100615, -0.0714583, 0.0954247, 0.992868
-35.2537, 16.3649, 9.69353, 0.994732, 0.0807025, 0.0632088, -0.0740505, 0.992095, -0.101316, -0.0708856, 0.096102, 0.992844
-34.723, 16.3278, 9.65943, 0.994611, 0.0819268, 0.0635306, -0.0752188, 0.991976, -0.10162, -0.0713462, 0.0962937, 0.992793
-34.1461, 16.2869, 9.62196, 0.994423, 0.083589, 0.0643138, -0.0767829, 0.99183, -0.101867, -0.0723034, 0.0963607, 0.992717
-33.6169, 16.2486, 9.58684, 0.994285, 0.0850491, 0.064536, -0.0782183, 0.991719, -0.101859, -0.0726646, 0.0962285, 0.992703
-33.0409, 16.2069, 9.54657, 0.994129, 0.087027, 0.0642944, -0.0802251, 0.991574, -0.101713, -0.0726045, 0.0959578, 0.992734
-32.513, 16.1676, 9.51078, 0.993938, 0.089053, 0.0644711, -0.0823154, 0.991522, -0.100536, -0.0728777, 0.0946201, 0.992842
-31.9395, 16.1238, 9.46981, 0.993663, 0.0920799, 0.0644651, -0.085355, 0.991292, -0.100272, -0.0731368, 0.0941337, 0.99287
-31.4141, 16.0819, 9.43146, 0.993344, 0.0956641, 0.0641533, -0.0889864, 0.991009, -0.0999154, -0.0731348, 0.0935416, 0.992926
-30.8126, 16.0312, 9.38825, 0.992863, 0.100542, 0.0641475, -0.0939158, 0.990639, -0.0990706, -0.0735077, 0.092339, 0.993011
-30.3206, 15.9893, 9.35377, 0.992284, 0.105938, 0.0644125, -0.0993051, 0.990152, -0.0986799, -0.0742321, 0.091522, 0.993032
-29.7532, 15.9353, 9.31393, 0.991551, 0.1126, 0.0644057, -0.106039, 0.989567, -0.0975356, -0.0747162, 0.0898819, 0.993146
-29.2346, 15.8827, 9.27518, 0.9907, 0.12006, 0.0640308, -0.113556, 0.988781, -0.0970404, -0.0749631, 0.0888669, 0.993219
-28.6727, 15.8205, 9.23285, 0.989567, 0.12911, 0.0639289, -0.122644, 0.987755, -0.0964281, -0.0755959, 0.0875817, 0.993285
-28.1604, 15.7581, 9.19646, 0.988318, 0.138117, 0.0644269, -0.13162, 0.986634, -0.0960674, -0.0768344, 0.0864654, 0.993288
-27.6058, 15.6859, 9.15539, 0.986694, 0.149256, 0.0644826, -0.142701, 0.985051, -0.0964953, -0.0779212, 0.0860095, 0.993242
-27.1007, 15.6151, 9.11426, 0.98498, 0.160323, 0.0641222, -0.153781, 0.983382, -0.0964967, -0.0785272, 0.0851865, 0.993266
-26.5542, 15.5307, 9.073, 0.982778, 0.173253, 0.0642758, -0.166741, 0.981345, -0.0957022, -0.0796574, 0.0833366, 0.993333
-26.0572, 15.4479, 9.03684, 0.980393, 0.185984, 0.0651094, -0.17954, 0.979268, -0.0938094, -0.0812066, 0.0802804, 0.993459
-25.5213, 15.3493, 8.99669, 0.97754, 0.200285, 0.0655894, -0.193937, 0.976689, -0.0920166, -0.08249, 0.0772296, 0.993595
-25.0351, 15.2531, 8.95288, 0.974592, 0.214331, 0.0650593, -0.208063, 0.973835, -0.0914077, -0.0829486, 0.0755488, 0.993686
-24.5097, 15.1392, 8.9106, 0.97107, 0.229864, 0.0646895, -0.223626, 0.970395, -0.0912456, -0.0837484, 0.0741396, 0.993725
-24.0344, 15.0276, 8.87201, 0.967611, 0.244036, 0.0646142, -0.237756, 0.966987, -0.0916934, -0.0848576, 0.0733611, 0.993689
-23.5218, 14.8993, 8.83262, 0.963647, 0.259369, 0.0641344, -0.25295, 0.962942, -0.0935896, -0.0860319, 0.0739645, 0.993543
-23.0572, 14.7752, 8.7943, 0.959831, 0.273204, 0.0639026, -0.266748, 0.95916, -0.0941123, -0.0870048, 0.0732861, 0.993509
-22.5577, 14.6336, 8.74923, 0.955572, 0.28773, 0.063978, -0.281226, 0.954979, -0.0944871, -0.0882845, 0.072297, 0.993468
-22.1048, 14.5001, 8.71263, 0.951597, 0.300471, 0.0646576, -0.293843, 0.951098, -0.095229, -0.0901093, 0.0716204, 0.993353
-21.6186, 14.349, 8.6686, 0.947483, 0.313208, 0.0646217, -0.306443, 0.946966, -0.0966863, -0.0914775, 0.0718058, 0.993215
-21.1778, 14.2061, 8.62954, 0.943778, 0.324316, 0.0640475, -0.317292, 0.943057, -0.099849, -0.0927831, 0.0739135, 0.992939
-20.7031, 14.0442, 8.58708, 0.940199, 0.33466, 0.0634674, -0.327308, 0.939211, -0.103696, -0.094312, 0.0767213, 0.992582
-20.2741, 13.8919, 8.54636, 0.937526, 0.342175, 0.0629404, -0.334562, 0.936306, -0.106771, -0.0954658, 0.0790431, 0.99229
-19.8119, 13.7249, 8.50264, 0.935167, 0.348674, 0.0623549, -0.340887, 0.933768, -0.108967, -0.0962189, 0.0806464, 0.992088
-19.3928, 13.5721, 8.46267, 0.933733, 0.352585, 0.0618587, -0.344797, 0.932289, -0.109329, -0.0962178, 0.0807552, 0.992079
-18.9394, 13.4071, 8.41845, 0.932997, 0.354662, 0.0610795, -0.347035, 0.931581, -0.108277, -0.0953022, 0.0798252, 0.992243
-18.5276, 13.2573, 8.37752, 0.932674, 0.355622, 0.0604311, -0.348154, 0.931295, -0.107139, -0.0943802, 0.0788864, 0.992406
-18.0837, 13.0955, 8.33091, 0.932823, 0.35535, 0.0597248, -0.347862, 0.93131, -0.107951, -0.0939828, 0.0799237, 0.992361
-17.6802, 12.9477, 8.29441, 0.93351, 0.353643, 0.0591331, -0.345984, 0.931735, -0.110296, -0.0941017, 0.0825033, 0.992138
-17.2443, 12.7887, 8.25449, 0.934949, 0.34996, 0.0582913, -0.342087, 0.932802, -0.113393, -0.0940572, 0.0860759, 0.991839
-16.8483, 12.6461, 8.2144, 0.936871, 0.344907, 0.057549, -0.336913, 0.934427, -0.115483, -0.093606, 0.0888033, 0.991641
-16.4189, 12.4966, 8.17214, 0.939058, 0.338858, 0.0578436, -0.330787, 0.936525, -0.11619, -0.0935438, 0.0899749, 0.991541
-16.0271, 12.3658, 8.13731, 0.941246, 0.332338, 0.0600595, -0.324211, 0.938986, -0.114859, -0.094567, 0.0886386, 0.991565
-15.6031, 12.2283, 8.10038, 0.944323, 0.322729, 0.0640367, -0.314669, 0.942717, -0.110765, -0.0961155, 0.0844473, 0.991781
-15.2168, 12.108, 8.06933, 0.947415, 0.312841, 0.0673453, -0.304917, 0.946384, -0.106686, -0.0971104, 0.0805416, 0.992009
-14.7984, 11.9822, 8.03083, 0.950919, 0.301662, 0.0689431, -0.293974, 0.95024, -0.103067, -0.0966041, 0.0777413, 0.992282
-14.4176, 11.8709, 7.99113, 0.95444, 0.290533, 0.0680762, -0.282931, 0.953596, -0.102983, -0.094837, 0.0790299, 0.992351
-14.0053, 11.7523, 7.95327, 0.958719, 0.276411, 0.0667373, -0.268693, 0.957427, -0.105532, -0.0930663, 0.0832435, 0.992174
-13.6288, 11.6508, 7.92052, 0.962925, 0.261561, 0.0660328, -0.253658, 0.961199, -0.108414, -0.0918276, 0.087645, 0.99191
-13.2192, 11.5492, 7.88651, 0.967445, 0.244324, 0.0660028, -0.23636, 0.96548, -0.109461, -0.0904683, 0.090297, 0.991797
-12.8438, 11.4645, 7.85704, 0.971303, 0.228365, 0.0664799, -0.220515, 0.969377, -0.108077, -0.089125, 0.0903154, 0.991917
-12.4361, 11.3822, 7.82238, 0.975146, 0.211211, 0.0669359, -0.203569, 0.973344, -0.105646, -0.0874652, 0.0893944, 0.992148
-12.063, 11.3141, 7.79073, 0.978311, 0.19594, 0.0671891, -0.188581, 0.9767, -0.102446, -0.0856967, 0.0875531, 0.992467
-11.658, 11.2476, 7.75408, 0.981418, 0.179882, 0.0667975, -0.172902, 0.979982, -0.0986904, -0.083213, 0.0853071, 0.992874
-11.2882, 11.1927, 7.72249, 0.98386, 0.166114, 0.0665243, -0.159391, 0.982527, -0.0961029, -0.0813259, 0.0839484, 0.993146
-10.8868, 11.1369, 7.68957, 0.986215, 0.151616, 0.0662817, -0.145059, 0.984896, -0.0945424, -0.0796146, 0.0836244, 0.993312
-10.5204, 11.0898, 7.66486, 0.987981, 0.139515, 0.0665566, -0.132948, 0.986599, -0.0945923, -0.0788617, 0.0846068, 0.993289
-10.1228, 11.0435, 7.63674, 0.989612, 0.127228, 0.0669473, -0.12067, 0.988207, -0.0942675, -0.0781512, 0.0852097, 0.993293
-9.75993, 11.0054, 7.61242, 0.990892, 0.11656, 0.0674223, -0.110071, 0.989558, -0.0930601, -0.0775654, 0.0847913, 0.993375
-9.36616, 10.9693, 7.58374, 0.992072, 0.105736, 0.0679131, -0.0993927, 0.990894, -0.090834, -0.0768991, 0.0833638, 0.993548
-9.00738, 10.9411, 7.55899, 0.992909, 0.0971819, 0.0684646, -0.090942, 0.99187, -0.0890187, -0.0765589, 0.0821611, 0.993674
-8.6178, 10.9122, 7.53594, 0.993613, 0.0893505, 0.0689203, -0.0831561, 0.99264, -0.0880422, -0.0762797, 0.0817487, 0.99373
-8.26372, 10.8888, 7.51173, 0.9941, 0.0835317, 0.0691973, -0.0773845, 0.993181, -0.0872015, -0.0760095, 0.0813322, 0.993784
-7.87961, 10.8653, 7.48493, 0.994525, 0.0783067, 0.0691937, -0.0721819, 0.993592, -0.086976, -0.0755611, 0.0815053, 0.993805
-7.53024, 10.844, 7.45914, 0.994859, 0.0741468, 0.0689809, -0.0680238, 0.993863, -0.0872354, -0.0750258, 0.0820945, 0.993797
-7.15155, 10.8227, 7.43228, 0.99509, 0.0708189, 0.0691354, -0.0646458, 0.99404, -0.0877761, -0.0749396, 0.0828759, 0.993738
-6.80664, 10.8038, 7.40833, 0.9952, 0.0688521, 0.0695435, -0.0626075, 0.994124, -0.0882996, -0.0752145, 0.0835218, 0.993663
-6.43401, 10.7838, 7.38399, 0.995242, 0.0678979, 0.0698862, -0.0616134, 0.994172, -0.0884588, -0.0754851, 0.0837319, 0.993625
-6.09441, 10.7658, 7.36037, 0.995255, 0.0679051, 0.069684, -0.0617124, 0.994254, -0.0874712, -0.0752233, 0.0827558, 0.993727
-5.72707, 10.7457, 7.33084, 0.995245, 0.0686977, 0.0690522, -0.0626638, 0.994319, -0.0860435, -0.0745709, 0.0813072, 0.993896
-5.39219, 10.7256, 7.30715, 0.995176, 0.0699106, 0.0688277, -0.0639467, 0.994298, -0.0853396, -0.0744014, 0.0805266, 0.993972
-5.03054, 10.7033, 7.28088, 0.995093, 0.0710722, 0.068839, -0.0650811, 0.994195, -0.0856768, -0.0745286, 0.0807763, 0.993942
-4.70138, 10.6818, 7.25631, 0.995, 0.072049, 0.0691698, -0.065994, 0.994093, -0.086157, -0.0749687, 0.0811614, 0.993878
-4.34555, 10.6591, 7.23145, 0.994877, 0.073217, 0.0697114, -0.0670186, 0.993912, -0.0874467, -0.0756896, 0.0823267, 0.993727
-4.02278, 10.6374, 7.20856, 0.99482, 0.0738402, 0.0698664, -0.06758, 0.993818, -0.0880799, -0.0759383, 0.082902, 0.99366
-3.67634, 10.6158, 7.182, 0.994812, 0.0744467, 0.0693321, -0.0681999, 0.99374, -0.0884813, -0.0754852, 0.0832938, 0.993662
-3.36335, 10.5962, 7.16027, 0.994787, 0.0748771, 0.0692194, -0.0686173, 0.993686, -0.0887709, -0.0754292, 0.0835586, 0.993644
-3.02968, 10.5747, 7.13674, 0.994715, 0.0754262, 0.0696611, -0.06916, 0.993685, -0.0883613, -0.0758859, 0.0830766, 0.99365
-2.72981, 10.557, 7.11631, 0.994604, 0.0763429, 0.0702481, -0.0700528, 0.993652, -0.088024, -0.0765222, 0.0826279, 0.993638
-2.41021, 10.5378, 7.09345, 0.994544, 0.0770127, 0.070369, -0.0707051, 0.993598, -0.0881125, -0.0767043, 0.0826563, 0.993622
-2.12448, 10.5186, 7.07471, 0.994535, 0.0774103, 0.0700575, -0.0711202, 0.993559, -0.0882152, -0.076435, 0.0827506, 0.993635
-1.82003, 10.5005, 7.05131, 0.994484, 0.0782183, 0.0698748, -0.0719867, 0.993548, -0.0876415, -0.0762791, 0.082128, 0.993698
-1.5478, 10.4832, 7.03107, 0.994458, 0.0787046, 0.0697037, -0.072529, 0.993557, -0.0870884, -0.0761089, 0.0815502, 0.993759
-1.25822, 10.4651, 7.00743, 0.994411, 0.0795774, 0.0693874, -0.0734818, 0.99355, -0.0863699, -0.0758129, 0.0807884, 0.993844
-0.999159, 10.4485, 6.98726, 0.994331, 0.0805324, 0.0694297, -0.0744854, 0.993535, -0.085678, -0.0758807, 0.0800207, 0.993901
-0.724696, 10.4294, 6.96498, 0.994247, 0.0813099, 0.0697235, -0.0753054, 0.993548, -0.084807, -0.0761693, 0.0790685, 0.993955
-0.480901, 10.4112, 6.94514, 0.994167, 0.0819611, 0.0701071, -0.0758835, 0.993457, -0.0853547, -0.0766442, 0.0795368, 0.993881
-0.223983, 10.3916, 6.9276, 0.994069, 0.0827561, 0.070556, -0.0765626, 0.993316, -0.0863783, -0.0772327, 0.0804641, 0.993761
0.000831118, 10.3753, 6.91044, 0.994001, 0.0834812, 0.0706593, -0.0772369, 0.993217, -0.0869157, -0.0774358, 0.0809368, 0.993707
0.23509, 10.358, 6.89595, 0.993947, 0.0840986, 0.0706833, -0.0777975, 0.993112, -0.0876125, -0.0775645, 0.0815832, 0.993644
0.439455, 10.3425, 6.88476, 0.993908, 0.0846433, 0.0705805, -0.0783936, 0.993114, -0.0870551, -0.0774631, 0.0809918, 0.9937
0.651082, 10.3272, 6.86862, 0.993858, 0.0853507, 0.0704345, -0.0791543, 0.993101, -0.0865153, -0.0773327, 0.0804088, 0.993758
0.835957, 10.3138, 6.85519, 0.993806, 0.0858832, 0.0705196, -0.0797168, 0.993098, -0.0860376, -0.0774221, 0.0798831, 0.993793
1.02671, 10.2994, 6.83962, 0.993751, 0.0864524, 0.0706036, -0.0802996, 0.993074, -0.0857723, -0.0775298, 0.0795669, 0.99381
1.19281, 10.2858, 6.82846, 0.993714, 0.087001, 0.0704532, -0.0808103, 0.992977, -0.0864076, -0.0774759, 0.0801711, 0.993766
1.36471, 10.2723, 6.81641, 0.993683, 0.0874303, 0.0703589, -0.0811935, 0.992886, -0.0870929, -0.0774729, 0.08083, 0.993712
1.51439, 10.2598, 6.80992, 0.993673, 0.0876732, 0.0702015, -0.0814024, 0.992816, -0.0876914, -0.0773854, 0.0814219, 0.993671
1.6691, 10.2485, 6.8008, 0.99362, 0.0883253, 0.0701288, -0.0820231, 0.992723, -0.0881639, -0.0774056, 0.0818492, 0.993634
1.8033, 10.2383, 6.79308, 0.993558, 0.0888951, 0.0702856, -0.0825043, 0.992597, -0.0891252, -0.0776881, 0.0827522, 0.993537
1.94146, 10.2275, 6.7843, 0.993511, 0.0892934, 0.0704449, -0.0829021, 0.992579, -0.0889575, -0.0778655, 0.0825402, 0.993541
2.06171, 10.2181, 6.77653, 0.993474, 0.0897324, 0.0704157, -0.0833246, 0.992523, -0.0891947, -0.0778928, 0.0827452, 0.993522
2.1853, 10.2092, 6.77047, 0.993432, 0.0903187, 0.0702566, -0.0839139, 0.992462, -0.0893171, -0.077794, 0.082835, 0.993522
2.29134, 10.2004, 6.76415, 0.993434, 0.0903961, 0.0701243, -0.0840094, 0.992462, -0.0892261, -0.0776614, 0.0827491, 0.99354
2.39894, 10.1917, 6.75774, 0.993412, 0.0907556, 0.0699704, -0.0844236, 0.992475, -0.0886853, -0.0774926, 0.0821939, 0.993599
2.49001, 10.1855, 6.74926, 0.993369, 0.0912367, 0.0699558, -0.0849479, 0.992479, -0.0881405, -0.0774714, 0.0816134, 0.993649
2.58109, 10.1793, 6.74076, 0.993345, 0.0915417, 0.0699051, -0.0852647, 0.992461, -0.088039, -0.0774374, 0.0814926, 0.993661
2.6568, 10.1745, 6.73179, 0.99333, 0.0918233, 0.069747, -0.0855469, 0.992423, -0.0881943, -0.0773169, 0.0816394, 0.993658
2.73136, 10.1668, 6.7276, 0.993343, 0.0917448, 0.0696548, -0.0854196, 0.992369, -0.0889203, -0.0772812, 0.0823785, 0.9936
2.79248, 10.1618, 6.72413, 0.993323, 0.092062, 0.0695272, -0.0857253, 0.992318, -0.0891998, -0.077205, 0.082644, 0.993584
2.85081, 10.1565, 6.72248, 0.993297, 0.0922759, 0.069614, -0.0859637, 0.992334, -0.0887896, -0.0772735, 0.0822101, 0.993615
2.89613, 10.1529, 6.71853, 0.993299, 0.0923154, 0.0695274, -0.0860457, 0.992368, -0.0883333, -0.0771513, 0.0817589, 0.993661
2.93721, 10.1499, 6.71651, 0.993279, 0.0925181, 0.0695515, -0.0862637, 0.992369, -0.088109, -0.0771724, 0.0815171, 0.99368
2.96704, 10.147, 6.71767, 0.993244, 0.0927596, 0.0697294, -0.0864584, 0.992315, -0.0885207, -0.0774047, 0.0818939, 0.993631
2.99075, 10.1449, 6.71799, 0.993221, 0.0928949, 0.0698692, -0.0866064, 0.99233, -0.0882081, -0.0775274, 0.0815591, 0.993649
3.00447, 10.145, 6.71646, 0.9932, 0.0931153, 0.0698818, -0.086799, 0.992283, -0.0885488, -0.0775877, 0.081881, 0.993617
3.0099, 10.1449, 6.71522, 0.993212, 0.0931284, 0.0696982, -0.0868126, 0.992265, -0.0887368, -0.077423, 0.0820837, 0.993614
3.0071, 10.1451, 6.71406, 0.993242, 0.0929899, 0.0694537, -0.0867267, 0.992309, -0.0883214, -0.0771326, 0.081701, 0.993668
3.00257, 10.1451, 6.71098, 0.993329, 0.0927977, 0.0684504, -0.0866242, 0.992327, -0.0882285, -0.0761125, 0.0817105, 0.993746
3.00096, 10.145, 6.706, 0.993446, 0.0925583, 0.067063, -0.0865185, 0.992359, -0.08797, -0.0746929, 0.0815913, 0.993863
3.00122, 10.1451, 6.70513, 0.993457, 0.0925807, 0.0668716, -0.0865563, 0.992355, -0.0879744, -0.0745051, 0.0816106, 0.993876

==> data/poses_ca_polar.csv <==
x, y, z, r11, r12, r13, r21, r22, r23, r31, r32, r33
-5.40125e-10, -0, -0, 1, 0, 0, 0, 1, 0, 0, 0, 1
-0.0483179, -0.19413, 0.0123011, 0.999993, -0.00381671, 9.33538e-07, 0.00381671, 0.999992, 0.000961928, -4.60493e-06, -0.000961917, 1
-0.0361165, -0.198843, 0.0141708, 0.999953, -0.00962163, 0.000885475, 0.00962125, 0.999954, 0.000440515, -0.000889672, -0.000431975, 1
-0.0341996, -0.19114, 0.0162654, 0.999948, -0.0101056, 0.00105281, 0.0101058, 0.999949, -0.000191568, -0.00105082, 0.000202197, 0.999999
-0.028958, -0.168463, 0.010698, 0.999979, -0.0064409, 0.000550749, 0.0064407, 0.999979, 0.000359263, -0.000553051, -0.000355708, 1
-0.0264826, -0.156947, 0.00778142, 0.999994, -0.00348728, 8.00026e-05, 0.00348723, 0.999994, 0.000709522, -8.24764e-05, -0.000709239, 1
-0.026608, -0.151675, 0.0068293, 0.999998, -0.00217834, -0.000137279, 0.00217847, 0.999997, 0.000963933, 0.000135179, -0.00096423, 1
-0.0269766, -0.151377, 0.00687107, 0.999997, -0.0022557, -9.44955e-05, 0.00225577, 0.999997, 0.000806495, 9.2676e-05, -0.000806706, 1
-0.026951, -0.153959, 0.00810407, 0.999996, -0.00287082, 0.000105473, 0.00287072, 0.999995, 0.000928555, -0.000108139, -0.000928249, 1
-0.0264672, -0.155616, 0.00915111, 0.999994, -0.00350326, 0.000194873, 0.00350317, 0.999994, 0.0004738, -0.000196531, -0.000473114, 1
-0.026651, -0.159407, 0.0100387, 0.999991, -0.00434546, 0.000321553, 0.00434536, 0.999991, 0.000301584, -0.00032286, -0.000300183, 1
-0.0267307, -0.160215, 0.00902093, 0.999989, -0.00461584, 0.000271499, 0.00461566, 0.999989, 0.000684875, -0.000274658, -0.000683614, 1
-0.0272051, -0.160936, 0.0107557, 0.999989, -0.00472001, 0.000391484, 0.00471979, 0.999989, 0.000569334, -0.000394167, -0.00056748, 1
-0.0271478, -0.161011, 0.0102938, 0.999988, -0.0048058, 0.000315955, 0.00480554, 0.999988, 0.000837801, -0.000319978, -0.000836273, 1
-0.0268974, -0.160222, 0.0106685, 0.99999, -0.00455333, 0.000141984, 0.00455322, 0.999989, 0.000823624, -0.000145733, -0.000822969, 1
-0.0263851, -0.158909, 0.0114863, 0.999991, -0.0041524, 7.12045e-05, 0.00415235, 0.999991, 0.000630701, -7.38228e-05, -0.0006304, 1
-0.0232179, -0.158972, 0.0121058, 0.999993, -0.00379341, 9.44981e-06, 0.0037934, 0.999993, 0.000662138, -1.19615e-05, -0.000662097, 1
-0.01429, -0.158628, 0.0136957, 0.999993, -0.00362302, -0.000155159, 0.00362309, 0.999993, 0.000440724, 0.000153562, -0.000441283, 1
-0.00223759, -0.15968, 0.0152647, 0.999993, -0.00370799, -0.000162332, 0.00370806, 0.999993, 0.000482954, 0.00016054, -0.000483553, 1
0.0127457, -0.160707, 0.0101962, 0.999992, -0.00392718, -0.000394463, 0.00392753, 0.999992, 0.00090154, 0.000390919, -0.000903082, 1
0.0341643, -0.161646, 0.0108496, 0.999992, -0.00393575, -0.00069004, 0.00393651, 0.999992, 0.00110962, 0.000685667, -0.00111232, 0.999999
0.059709, -0.164098, 0.0123228, 0.99999, -0.0042464, -0.00107412, 0.00424669, 0.999991, 0.000269912, 0.00107296, -0.000274471, 0.999999
0.0957679, -0.163354, 0.0139009, 0.999989, -0.00446989, -0.00146237, 0.00447005, 0.99999, 0.000106687, 0.00146188, -0.000113223, 0.999999
0.13792, -0.162172, 0.0151505, 0.999989, -0.00443421, -0.00173617, 0.0044351, 0.99999, 0.000508564, 0.0017339, -0.000516258, 0.999998
0.193958, -0.162489, 0.0118733, 0.999987, -0.00466789, -0.00206671, 0.00466885, 0.999989, 0.000461288, 0.00206454, -0.000470931, 0.999998
0.255157, -0.160588, 0.00911991, 0.999985, -0.00493666, -0.00225819, 0.00493788, 0.999988, 0.00053585, 0.00225551, -0.000546992, 0.999997
0.332793, -0.157388, 0.00837926, 0.999985, -0.00479218, -0.00248755, 0.00479417, 0.999988, 0.000794664, 0.00248372, -0.000806578, 0.999997
0.413726, -0.155372, 0.0120608, 0.999984, -0.00517052, -0.0024748, 0.00517354, 0.999986, 0.00121519, 0.00246849, -0.00122797, 0.999996
0.512147, -0.153154, 0.0178228, 0.999983, -0.00539208, -0.00234124, 0.00539661, 0.999984, 0.00193335, 0.00233077, -0.00194595, 0.999995
0.611199, -0.151798, 0.019747, 0.999982, -0.00546078, -0.00250354, 0.00546551, 0.999983, 0.00188622, 0.0024932, -0.00189987, 0.999995
0.727992, -0.151161, 0.0208183, 0.999981, -0.00558005, -0.00245063, 0.00558302, 0.999984, 0.00120687, 0.00244385, -0.00122053, 0.999996
0.843362, -0.151015, 0.0201916, 0.999979, -0.00589518, -0.00258728, 0.00589586, 0.999983, 0.000254171, 0.00258574, -0.00026942, 0.999997
0.977017, -0.147043, 0.0189939, 0.999981, -0.00558967, -0.00244689, 0.00558976, 0.999984, 3.1088e-05, 0.00244668, -4.47649e-05, 0.999997
1.10647, -0.14519, 0.0183775, 0.99998, -0.00578786, -0.0024511, 0.00578994, 0.999983, 0.000843759, 0.00244617, -0.000857934, 0.999997
1.25444, -0.143386, 0.0185053, 0.99998, -0.00582616, -0.0025067, 0.00583006, 0.999982, 0.00154987, 0.00249762, -0.00156445, 0.999996
1.39675, -0.141334, 0.0170406, 0.99998, -0.0056451, -0.00281953, 0.00565074, 0.999982, 0.0019987, 0.00280819, -0.0020146, 0.999994
1.55854, -0.140743, 0.017746, 0.999979, -0.00584475, -0.0028416, 0.00584935, 0.999982, 0.00161239, 0.00283212, -0.00162897, 0.999995
1.71307, -0.138575, 0.0195331, 0.99998, -0.00579783, -0.0024184, 0.00579819, 0.999983, 0.000140966, 0.00241754, -0.000154985, 0.999997
1.88796, -0.135967, 0.0241504, 0.999982, -0.00572605, -0.00176581, 0.00572479, 0.999983, -0.000719457, 0.0017699, 0.000709336, 0.999998
2.05441, -0.134338, 0.0247815, 0.999982, -0.00580354, -0.00180041, 0.00580103, 0.999982, -0.00139608, 0.00180848, 0.00138561, 0.999997
2.24255, -0.132251, 0.0316885, 0.999981, -0.00587012, -0.00197535, 0.00586646, 0.999981, -0.00185113, 0.00198618, 0.00183951, 0.999996
2.42136, -0.129779, 0.0346586, 0.999981, -0.0058553, -0.00204138, 0.00585194, 0.999982, -0.00164815, 0.00205099, 0.00163617, 0.999997
2.62269, -0.1279, 0.037008, 0.999981, -0.00576179, -0.00207642, 0.00576047, 0.999983, -0.000638317, 0.00208006, 0.000626344, 0.999998
2.81282, -0.126893, 0.0379758, 0.99998, -0.00598251, -0.00213582, 0.00598119, 0.999982, -0.000622103, 0.00213951, 0.000609315, 0.999998
3.02566, -0.124513, 0.0405491, 0.999979, -0.00611775, -0.00218398, 0.00611405, 0.99998, -0.00169829, 0.00219432, 0.0016849, 0.999996
3.22535, -0.120849, 0.0388783, 0.999978, -0.00634194, -0.00214358, 0.00633566, 0.999976, -0.00292431, 0.00216207, 0.00291066, 0.999993
3.44745, -0.117557, 0.0438692, 0.999974, -0.00690957, -0.00185077, 0.00690197, 0.999968, -0.00408404, 0.00187893, 0.00407116, 0.99999
3.6554, -0.113531, 0.0477679, 0.999969, -0.00775936, -0.00141585, 0.00775372, 0.999962, -0.0039455, 0.00144642, 0.0039344, 0.999991
3.88536, -0.109317, 0.0505017, 0.999954, -0.0094767, -0.00131881, 0.00947119, 0.999947, -0.00411805, 0.00135776, 0.00410537, 0.999991
4.10011, -0.105163, 0.0514007, 0.999927, -0.0119334, -0.00172423, 0.0119254, 0.999918, -0.00456019, 0.0017785, 0.00453929, 0.999988
4.3379, -0.100214, 0.0567381, 0.999879, -0.0154866, -0.00151283, 0.0154788, 0.999867, -0.00504204, 0.00159071, 0.00501802, 0.999986
4.55934, -0.094667, 0.0594592, 0.999809, -0.0195405, -0.0010616, 0.0195341, 0.999793, -0.00568318, 0.00117243, 0.00566135, 0.999983
4.80471, -0.0870795, 0.0642766, 0.999688, -0.0249658, -0.000697922, 0.0249614, 0.999672, -0.00565956, 0.000838988, 0.00564037, 0.999984
5.03253, -0.0775028, 0.0654104, 0.99954, -0.0303197, -0.000574763, 0.0303165, 0.999528, -0.00493375, 0.000724081, 0.00491406, 0.999988
5.28535, -0.0658952, 0.0664483, 0.99933, -0.0366054, -0.000743248, 0.0366018, 0.999321, -0.00432675, 0.000901126, 0.00429665, 0.99999
5.52012, -0.0537429, 0.0658945, 0.999062, -0.0433009, -0.00106894, 0.0432957, 0.999052, -0.00446239, 0.00126116, 0.00441192, 0.999989
5.78049, -0.038645, 0.069192, 0.998691, -0.0511423, -0.000958591, 0.0511362, 0.998677, -0.00549537, 0.00123837, 0.00543916, 0.999984
6.02336, -0.02217, 0.0706001, 0.998228, -0.0595054, -0.000721971, 0.0594998, 0.998209, -0.00625492, 0.00109288, 0.00620087, 0.99998
6.29162, -0.00142067, 0.0678778, 0.997587, -0.0694213, -0.00124179, 0.0694121, 0.997568, -0.00634319, 0.00167913, 0.00624169, 0.999979
6.54153, 0.0214944, 0.068995, 0.99688, -0.0789023, -0.00197006, 0.0788887, 0.996864, -0.00625311, 0.00245727, 0.00607819, 0.999979
6.81884, 0.0497565, 0.0724249, 0.995931, -0.0900914, -0.00242866, 0.0900741, 0.995914, -0.00650906, 0.00300515, 0.00626381, 0.999976
7.07751, 0.079003, 0.0722281, 0.994848, -0.101336, -0.00284175, 0.101317, 0.994835, -0.0061089, 0.00344612, 0.00578951, 0.999977
7.366, 0.113424, 0.077531, 0.993404, -0.114635, -0.0028325, 0.114618, 0.993393, -0.00569195, 0.00346629, 0.00532975, 0.99998
7.63501, 0.151006, 0.0785468, 0.991868, -0.127243, -0.00261204, 0.127226, 0.991856, -0.00587747, 0.00333863, 0.00549736, 0.999979
7.93529, 0.195704, 0.0809508, 0.989886, -0.141851, -0.00194412, 0.141837, 0.989871, -0.00619277, 0.00280288, 0.00585439, 0.999979
8.2156, 0.242084, 0.0819132, 0.987816, -0.155618, -0.00180822, 0.155602, 0.987795, -0.00702574, 0.00287948, 0.00665877, 0.999974
8.52701, 0.298624, 0.0806471, 0.985266, -0.171019, -0.00203285, 0.170999, 0.985241, -0.00766512, 0.00331373, 0.00720457, 0.999969
8.81801, 0.35632, 0.0813863, 0.982653, -0.185446, -0.00188557, 0.185427, 0.982629, -0.00754445, 0.0032519, 0.00706394, 0.99997
9.14192, 0.424561, 0.0831931, 0.979514, -0.201373, -0.00113203, 0.201359, 0.979488, -0.00761945, 0.00264317, 0.00723541, 0.99997
9.44339, 0.493566, 0.0855407, 0.976368, -0.216113, -0.000272166, 0.216103, 0.976336, -0.00823253, 0.00204488, 0.00797916, 0.999966
9.77772, 0.577108, 0.0877201, 0.972623, -0.232387, 0.000719333, 0.232385, 0.972589, -0.0082888, 0.0012266, 0.00822904, 0.999965
10.089, 0.659752, 0.085608, 0.968836, -0.2477, 0.00101094, 0.2477, 0.968808, -0.00751816, 0.000882839, 0.00753427, 0.999971
10.4346, 0.756318, 0.089886, 0.964484, -0.264138, 0.00146336, 0.264142, 0.96446, -0.00674681, 0.000370743, 0.00689372, 0.999976
10.7559, 0.853557, 0.0912934, 0.960429, -0.278519, 0.0019586, 0.278526, 0.960413, -0.00555789, -0.000333084, 0.00588347, 0.999983
11.1126, 0.966396, 0.0945581, 0.956258, -0.292512, 0.00278208, 0.292523, 0.956247, -0.0046109, -0.00131162, 0.00522303, 0.999985
11.4439, 1.07598, 0.0930129, 0.952784, -0.303632, 0.00310265, 0.303644, 0.952774, -0.00473879, -0.00151727, 0.00545715, 0.999984
11.8109, 1.19946, 0.0914107, 0.948952, -0.315411, 0.00251868, 0.315419, 0.948941, -0.00460906, -0.000936335, 0.00516822, 0.999986
12.1515, 1.32018, 0.0898244, 0.945613, -0.32529, 0.00133583, 0.325292, 0.945604, -0.00433001, 0.00014534, 0.00452905, 0.99999
12.5298, 1.45856, 0.0940455, 0.942635, -0.333825, 0.00033344, 0.333824, 0.942629, -0.00352495, 0.000862404, 0.00343405, 0.999994
12.8807, 1.58975, 0.0976334, 0.940632, -0.339427, -0.000543988, 0.339425, 0.94063, -0.00235779, 0.00131199, 0.00203317, 0.999997
13.27, 1.73736, 0.100254, 0.939086, -0.343679, -0.00118552, 0.343678, 0.939087, -0.00147829, 0.00162136, 0.000980803, 0.999998
13.6311, 1.87447, 0.0973412, 0.938365, -0.34564, -0.00187895, 0.345639, 0.938367, -0.000955332, 0.00209334, 0.000247012, 0.999998
14.0314, 2.02571, 0.0977825, 0.938295, -0.345828, -0.00250556, 0.345827, 0.938298, -0.000769591, 0.0026171, -0.000144386, 0.999997
14.4022, 2.16323, 0.102061, 0.938842, -0.344341, -0.00221072, 0.344342, 0.938844, -0.000236826, 0.00215708, -0.000538903, 0.999998
14.8094, 2.31509, 0.111291, 0.939972, -0.341248, -0.00129206, 0.341249, 0.939973, 0.000726493, 0.00096659, -0.0011238, 0.999999
15.1845, 2.45403, 0.117175, 0.941354, -0.33742, -0.000895403, 0.337421, 0.941352, 0.00179107, 0.000238549, -0.00198815, 0.999998
15.597, 2.60409, 0.121248, 0.943249, -0.332084, -0.00119723, 0.332086, 0.943244, 0.00299043, 0.000136209, -0.0032183, 0.999995
15.9783, 2.73927, 0.12374, 0.945368, -0.326002, -0.00123044, 0.326004, 0.945362, 0.00357604, -2.58818e-06, -0.0037818, 0.999993
16.3967, 2.88418, 0.127171, 0.948181, -0.317731, -0.000581875, 0.317731, 0.948172, 0.00405928, -0.000738042, -0.00403381, 0.999992
16.7828, 3.01368, 0.126992, 0.951023, -0.309119, -0.000181748, 0.309117, 0.951014, 0.00443931, -0.00119943, -0.00427807, 0.99999
17.2066, 3.15137, 0.129843, 0.954298, -0.298858, 0.000277599, 0.298854, 0.954288, 0.00448361, -0.00160487, -0.00419573, 0.99999
17.5976, 3.27316, 0.134489, 0.957459, -0.288567, 0.000911121, 0.288559, 0.95745, 0.00470869, -0.00223112, -0.00424547, 0.999988
18.0263, 3.40093, 0.141814, 0.96104, -0.276405, 0.0013965, 0.276394, 0.96103, 0.00518312, -0.00277472, -0.0045952, 0.999986
18.4204, 3.51302, 0.143422, 0.964442, -0.264291, 0.00141308, 0.264279, 0.964429, 0.00574996, -0.00288248, -0.00517205, 0.999982
18.8533, 3.63135, 0.145854, 0.96822, -0.250097, 0.0012638, 0.250083, 0.968201, 0.00665964, -0.00288916, -0.00613194, 0.999977
19.2514, 3.73311, 0.146904, 0.971652, -0.236414, 0.00114534, 0.236401, 0.971631, 0.00686264, -0.00273528, -0.00639733, 0.999976
19.6888, 3.83656, 0.150409, 0.975308, -0.220845, 0.00143041, 0.220831, 0.975288, 0.00690023, -0.00291894, -0.00641397, 0.999975
20.0902, 3.92382, 0.152836, 0.978522, -0.206135, 0.00160681, 0.206121, 0.978505, 0.00646514, -0.00290496, -0.00599509, 0.999978
20.5308, 4.01366, 0.154317, 0.981765, -0.190091, 0.00141249, 0.190079, 0.981749, 0.00622211, -0.00256948, -0.00584017, 0.99998
20.9354, 4.09107, 0.155015, 0.984532, -0.175201, 0.0011205, 0.175192, 0.984515, 0.00611604, -0.00217469, -0.00582514, 0.999981
21.3788, 4.16767, 0.159255, 0.987252, -0.159156, 0.00148752, 0.159143, 0.987232, 0.00676949, -0.00254594, -0.00644646, 0.999976
21.7852, 4.2303, 0.16235, 0.989531, -0.144307, 0.00203524, 0.144289, 0.989508, 0.00733742, -0.00307273, -0.00696694, 0.999971
22.2299, 4.29312, 0.161337, 0.991762, -0.128082, 0.00196983, 0.128063, 0.991736, 0.00775168, -0.0029464, -0.00743556, 0.999968
22.6385, 4.34268, 0.16328, 0.993444, -0.114307, 0.00169827, 0.11429, 0.993415, 0.00803617, -0.00260568, -0.00778939, 0.999966
23.0848, 4.39196, 0.170048, 0.994889, -0.100952, 0.00204728, 0.100936, 0.994868, 0.00703334, -0.00274681, -0.00679075, 0.999973
23.4937, 4.43112, 0.172657, 0.995837, -0.091112, 0.00262877, 0.0910962, 0.995826, 0.005631, -0.00313085, -0.00536809, 0.999981
23.9403, 4.46941, 0.17298, 0.996527, -0.0831996, 0.00329907, 0.083187, 0.996527, 0.00378408, -0.00360244, -0.0034965, 0.999987
24.3495, 4.50308, 0.17196, 0.996975, -0.0776221, 0.00384011, 0.0776114, 0.99698, 0.00285536, -0.00405015, -0.00254869, 0.999989
24.7949, 4.53856, 0.169549, 0.9973, -0.0733214, 0.00396436, 0.0733115, 0.997306, 0.00258416, -0.00414315, -0.00228655, 0.999989
25.2027, 4.57116, 0.170651, 0.997497, -0.0705966, 0.00397003, 0.0705852, 0.997501, 0.00294506, -0.00416802, -0.00265746, 0.999988
25.6477, 4.60478, 0.171415, 0.997604, -0.0690806, 0.00376842, 0.0690644, 0.997603, 0.00427497, -0.0040547, -0.00400446, 0.999984
26.0554, 4.63615, 0.173111, 0.997659, -0.0683098, 0.00334996, 0.0682911, 0.997651, 0.00540519, -0.00371132, -0.00516376, 0.99998
26.4987, 4.67003, 0.174018, 0.997672, -0.0681485, 0.00267271, 0.0681304, 0.997656, 0.00638922, -0.00310186, -0.00619225, 0.999976
26.9093, 4.70201, 0.175619, 0.997652, -0.068456, 0.00220823, 0.0684409, 0.997635, 0.00629693, -0.00263407, -0.00613101, 0.999978
27.3518, 4.73615, 0.177011, 0.99759, -0.069354, 0.0018099, 0.0693397, 0.997568, 0.0070389, -0.00229367, -0.00689644, 0.999974
27.757, 4.76696, 0.176201, 0.997459, -0.0712203, 0.00167301, 0.0712071, 0.997438, 0.00692008, -0.00216157, -0.00678337, 0.999975
28.1983, 4.80216, 0.178627, 0.997264, -0.0738924, 0.00199913, 0.0738781, 0.997246, 0.00646359, -0.00247124, -0.00629822, 0.999977
28.6024, 4.83465, 0.177753, 0.996961, -0.0778722, 0.00203914, 0.0778577, 0.996944, 0.00639385, -0.00253081, -0.00621566, 0.999977
29.0419, 4.87355, 0.178037, 0.996503, -0.0835258, 0.00228957, 0.083508, 0.996483, 0.00698459, -0.00286491, -0.00676897, 0.999973
29.4435, 4.9127, 0.181124, 0.99595, -0.0898746, 0.00266338, 0.0898557, 0.995933, 0.00652423, -0.00323892, -0.00625848, 0.999975
29.8809, 4.95821, 0.183374, 0.9951, -0.0988391, 0.00272973, 0.0988209, 0.995086, 0.00616417, -0.00332558, -0.00586421, 0.999977
30.2802, 5.00289, 0.181464, 0.994136, -0.108116, 0.00205012, 0.108104, 0.994124, 0.00551213, -0.00263402, -0.00525818, 0.999983
30.7146, 5.05672, 0.179516, 0.992822, -0.119593, 0.00119101, 0.119587, 0.992813, 0.00458669, -0.00173099, -0.00441134, 0.999989
31.1115, 5.11155, 0.179924, 0.991345, -0.131279, 0.00139455, 0.131273, 0.99134, 0.00343978, -0.00183404, -0.00322694, 0.999993
31.5433, 5.17663, 0.184015, 0.989329, -0.145683, 0.00208098, 0.145676, 0.989328, 0.00305229, -0.00250344, -0.00271657, 0.999993
31.9375, 5.24036, 0.186143, 0.987039, -0.160458, 0.00256427, 0.16045, 0.987039, 0.00307266, -0.00302407, -0.0026214, 0.999992
32.366, 5.31893, 0.188257, 0.984181, -0.177131, 0.00335615, 0.177122, 0.984185, 0.00290619, -0.00381785, -0.00226577, 0.99999
32.7561, 5.39869, 0.189245, 0.981154, -0.193188, 0.00384084, 0.193179, 0.98116, 0.00269455, -0.00428903, -0.0019018, 0.999989
33.1809, 5.49234, 0.191925, 0.97729, -0.211858, 0.00462455, 0.211845, 0.977298, 0.0032136, -0.00520039, -0.00216093, 0.999984
33.567, 5.5852, 0.193459, 0.973319, -0.229398, 0.00512962, 0.229387, 0.973332, 0.00267515, -0.0056065, -0.00142711, 0.999983
33.9862, 5.69253, 0.19667, 0.968436, -0.249202, 0.00543068, 0.249204, 0.968451, 0.000250782, -0.00532184, 0.00111048, 0.999985
34.367, 5.79878, 0.196751, 0.963223, -0.268669, 0.00439145, 0.268678, 0.963228, -0.00176437, -0.00375594, 0.00287937, 0.999989
34.7789, 5.92364, 0.199147, 0.956918, -0.290342, 0.00313256, 0.290351, 0.956916, -0.00276559, -0.00219463, 0.00355598, 0.999991
35.1526, 6.0481, 0.199394, 0.950481, -0.310776, 0.00203635, 0.310782, 0.950476, -0.00319689, -0.000941984, 0.00367145, 0.999993
35.5558, 6.19381, 0.197758, 0.942682, -0.333691, 0.00068251, 0.333691, 0.942673, -0.00426406, 0.000779497, 0.00424741, 0.999991
35.9221, 6.33289, 0.196598, 0.934716, -0.355395, -0.00094307, 0.355385, 0.934705, -0.00527509, 0.00275623, 0.00459556, 0.999986
36.317, 6.49519, 0.197561, 0.925239, -0.379382, -0.00155431, 0.379358, 0.925212, -0.00835652, 0.00460838, 0.00714214, 0.999964
36.674, 6.65093, 0.20055, 0.915599, -0.402092, -0.000905373, 0.40205, 0.915533, -0.0124541, 0.00583659, 0.011039, 0.999922
37.0583, 6.83062, 0.201649, 0.903695, -0.428177, -0.000286696, 0.42812, 0.903586, -0.0156503, 0.00696015, 0.0140203, 0.999877
37.4044, 7.00449, 0.207224, 0.891659, -0.452708, 0.000647284, 0.452653, 0.891525, -0.0170077, 0.00712246, 0.0154581, 0.999855
37.7737, 7.20709, 0.214444, 0.877649, -0.479302, 0.00107259, 0.479251, 0.877519, -0.0166955, 0.00706096, 0.0151668, 0.99986
38.1043, 7.40302, 0.217079, 0.86402, -0.503458, 6.86816e-05, 0.503396, 0.863912, -0.0157416, 0.0078659, 0.0136356, 0.999876
38.4576, 7.62628, 0.221099, 0.848443, -0.529284, -0.00161425, 0.529204, 0.84836, -0.0151128, 0.00936844, 0.0119681, 0.999884
38.7738, 7.84078, 0.224034, 0.833743, -0.552142, -0.00351945, 0.552044, 0.833688, -0.0145623, 0.0109746, 0.0101984, 0.999888
39.1128, 8.08255, 0.232981, 0.817116, -0.57646, -0.00386073, 0.576352, 0.817064, -0.0149981, 0.0118003, 0.0100301, 0.99988
39.4165, 8.31114, 0.236591, 0.801168, -0.598431, -0.00299434, 0.598313, 0.801092, -0.0165337, 0.012293, 0.0114547, 0.999859
39.7403, 8.56811, 0.242772, 0.783097, -0.621899, -0.000895673, 0.621788, 0.782984, -0.0177701, 0.0117525, 0.0133588, 0.999842
40.0291, 8.81155, 0.249368, 0.765806, -0.643071, 0.000342824, 0.642974, 0.765681, -0.0178293, 0.011203, 0.0138742, 0.999841
40.3338, 9.08666, 0.254446, 0.74658, -0.665296, 0.000340734, 0.665206, 0.74647, -0.0168671, 0.0109672, 0.0128193, 0.999858
40.6047, 9.34655, 0.260377, 0.728219, -0.685344, -0.000750415, 0.685259, 0.728145, -0.0149977, 0.010825, 0.0104074, 0.999887
40.8919, 9.63736, 0.270034, 0.707716, -0.706496, -0.00110811, 0.706428, 0.707668, -0.0128676, 0.00987508, 0.00832379, 0.999917
41.1478, 9.90945, 0.278019, 0.688687, -0.725058, -0.000622646, 0.725014, 0.688654, -0.010509, 0.00804843, 0.006786, 0.999945
41.417, 10.2139, 0.2893, 0.667689, -0.744439, 0.00117962, 0.744418, 0.667656, -0.00884092, 0.00579395, 0.00678112, 0.99996
41.6553, 10.4987, 0.295459, 0.648217, -0.761453, 0.00201356, 0.761439, 0.648184, -0.00824108, 0.00497003, 0.00687522, 0.999964
41.9067, 10.8154, 0.301798, 0.626206, -0.779656, 0.00150259, 0.779638, 0.626175, -0.00831938, 0.00554537, 0.00638112, 0.999964
42.128, 11.1118, 0.307918, 0.605792, -0.795623, 0.000174206, 0.795598, 0.605771, -0.00805786, 0.00630549, 0.00501998, 0.999968
42.3608, 11.4411, 0.314282, 0.583772, -0.811916, -0.00146705, 0.811888, 0.583765, -0.00745517, 0.00690939, 0.00316103, 0.999971
42.5651, 11.7481, 0.322108, 0.563705, -0.825971, -0.00309121, 0.825951, 0.563713, -0.00571548, 0.00646337, 0.000668653, 0.999979
42.7805, 12.088, 0.32741, 0.541722, -0.840549, -0.00368751, 0.840537, 0.541735, -0.00453654, 0.00581084, -0.000641949, 0.999983
42.9702, 12.4036, 0.33041, 0.521093, -0.85349, -0.00398455, 0.853481, 0.521107, -0.00416507, 0.00563123, -0.00123035, 0.999983
43.1693, 12.7533, 0.327709, 0.497947, -0.867198, -0.00412137, 0.867181, 0.497963, -0.00543177, 0.00676271, -0.000869245, 0.999977
43.343, 13.0772, 0.330978, 0.47609, -0.879391, -0.00306577, 0.87937, 0.4761, -0.00606118, 0.00678976, 0.000189717, 0.999977
43.5238, 13.4361, 0.337546, 0.451322, -0.89236, -0.00130874, 0.892344, 0.451322, -0.00559434, 0.00558283, 0.00135701, 0.999983
43.6796, 13.7686, 0.341293, 0.428032, -0.903763, 0.000738654, 0.903753, 0.428022, -0.00526742, 0.00444434, 0.00292219, 0.999986
43.8393, 14.1365, 0.344561, 0.401952, -0.91566, 0.00125049, 0.915655, 0.401943, -0.00425283, 0.00339152, 0.00285445, 0.99999
43.9742, 14.4777, 0.346956, 0.37781, -0.925883, 0.000612555, 0.925878, 0.377805, -0.0037526, 0.00324304, 0.00198492, 0.999993
44.1132, 14.8549, 0.349337, 0.350192, -0.936678, 9.42645e-05, 0.93667, 0.350189, -0.00402261, 0.00373488, 0.00149698, 0.999992
44.231, 15.2036, 0.351867, 0.324117, -0.946016, -0.00107226, 0.946008, 0.324119, -0.00385953, 0.00399872, 0.000236578, 0.999992
44.3478, 15.5896, 0.358541, 0.294964, -0.955508, -0.00105171, 0.955502, 0.294966, -0.00336456, 0.00352508, -1.2485e-05, 0.999994
44.4445, 15.9468, 0.363756, 0.267789, -0.963477, -0.00085913, 0.963474, 0.267791, -0.00258254, 0.00271828, -0.000136173, 0.999996
44.541, 16.3397, 0.369042, 0.23721, -0.971458, -0.000225365, 0.971455, 0.23721, -0.00236936, 0.00235519, 0.000343104, 0.999997
44.6191, 16.7038, 0.37519, 0.20849, -0.978024, 0.00115352, 0.978022, 0.208487, -0.0026687, 0.00236955, 0.00168457, 0.999996
44.6903, 17.1076, 0.379346, 0.177005, -0.984208, 0.00200132, 0.984207, 0.176999, -0.00285064, 0.00245139, 0.00247429, 0.999994
44.7444, 17.4804, 0.384823, 0.147629, -0.98904, 0.00247926, 0.989042, 0.147624, -0.00199675, 0.00160886, 0.00274686, 0.999995
44.7894, 17.8918, 0.393268, 0.114887, -0.993371, 0.00384612, 0.993379, 0.114885, -0.000686006, 0.000239596, 0.00389947, 0.999992
44.8207, 18.2718, 0.394403, 0.084484, -0.996414, 0.00462107, 0.996425, 0.084484, -0.000195134, -0.000195972, 0.00462103, 0.999989
44.8413, 18.6905, 0.395733, 0.050619, -0.998705, 0.00506215, 0.998718, 0.0506157, -0.000782878, 0.00052564, 0.00509529, 0.999987
44.8483, 19.0774, 0.398298, 0.0187658, -0.999809, 0.00548601, 0.999823, 0.018758, -0.00145964, 0.00135646, 0.00551243, 0.999984
44.8401, 19.503, 0.402546, -0.0160995, -0.999852, 0.00611125, 0.999869, -0.016108, -0.0013478, 0.00144604, 0.00608875, 0.99998
44.821, 19.8949, 0.40759, -0.0483567, -0.998808, 0.00661601, 0.99883, -0.0483608, -0.000459466, 0.000778874, 0.00658605, 0.999978
44.785, 20.3245, 0.41161, -0.0837851, -0.996466, 0.00589307, 0.996484, -0.0837862, 6.4404e-05, 0.000429582, 0.00587775, 0.999983
44.7374, 20.7194, 0.414398, -0.116362, -0.993188, 0.00613495, 0.993206, -0.116366, -0.000296347, 0.00100823, 0.00605879, 0.999981
44.6716, 21.153, 0.417354, -0.152295, -0.988311, 0.00685074, 0.988333, -0.152305, -0.000918204, 0.00195087, 0.00663098, 0.999976
44.5969, 21.5498, 0.418571, -0.184956, -0.982716, 0.00779124, 0.982743, -0.184972, -0.00147524, 0.00289091, 0.00738393, 0.999969
44.4993, 21.9829, 0.418852, -0.220717, -0.9753, 0.00863941, 0.97533, -0.220743, -0.00218696, 0.00404003, 0.00794358, 0.99996
44.3965, 22.3785, 0.421929, -0.253537, -0.967283, 0.00911874, 0.967314, -0.25357, -0.00257777, 0.00480567, 0.00816713, 0.999955
44.2655, 22.8089, 0.425507, -0.289103, -0.957263, 0.00817218, 0.957282, -0.289137, -0.00339799, 0.00561565, 0.00684071, 0.999961
44.1329, 23.201, 0.429323, -0.32125, -0.94697, 0.00675085, 0.946974, -0.321282, -0.00419852, 0.0061448, 0.00504411, 0.999968
43.9708, 23.6256, 0.429205, -0.355481, -0.934666, 0.0056784, 0.934656, -0.355511, -0.0054832, 0.00714369, 0.00335818, 0.999969
43.809, 24.0125, 0.431819, -0.386255, -0.92238, 0.00473307, 0.922364, -0.386278, -0.0058561, 0.00722983, 0.00210367, 0.999972
43.615, 24.4304, 0.4376, -0.418636, -0.90815, 0.00261967, 0.908134, -0.418644, -0.00541318, 0.00601269, 0.000112859, 0.999982
43.425, 24.8102, 0.441023, -0.44683, -0.894618, 0.00112481, 0.894605, -0.44683, -0.00498726, 0.00496429, -0.0012222, 0.999987
43.2024, 25.2196, 0.445798, -0.476039, -0.879424, 0.000131925, 0.879413, -0.476034, -0.00493334, 0.0044013, -0.00223245, 0.999988
42.986, 25.5912, 0.447246, -0.501762, -0.865006, -0.000229637, 0.864991, -0.501752, -0.00592647, 0.00501121, -0.00317231, 0.999982
42.7363, 25.9908, 0.448091, -0.529063, -0.848583, 5.6595e-05, 0.848562, -0.529051, -0.00685981, 0.00585106, -0.00358125, 0.999976
42.4936, 26.3522, 0.451111, -0.552933, -0.833226, 4.40196e-05, 0.833206, -0.55292, -0.00685426, 0.00573548, -0.00375327, 0.999977
42.2173, 26.7397, 0.456381, -0.578147, -0.815932, -0.00058592, 0.81592, -0.578133, -0.00608408, 0.00462546, -0.00399556, 0.999981
41.9539, 27.0903, 0.460482, -0.600176, -0.799866, -0.00164533, 0.799857, -0.600156, -0.00652818, 0.00423422, -0.00523408, 0.999977
41.6538, 27.4665, 0.464741, -0.623288, -0.781987, -0.00281151, 0.781983, -0.623259, -0.00716583, 0.0038513, -0.00666493, 0.99997
41.3665, 27.8046, 0.467369, -0.643373, -0.765544, -0.00361224, 0.765545, -0.643338, -0.00749209, 0.00341163, -0.00758554, 0.999965
41.0426, 28.1668, 0.473559, -0.663822, -0.747872, -0.00530419, 0.747888, -0.663785, -0.00731209, 0.00194767, -0.00882086, 0.999959
40.7352, 28.4934, 0.478944, -0.681293, -0.731983, -0.0063315, 0.73201, -0.681259, -0.00684897, 0.000699944, -0.00930088, 0.999957
40.3892, 28.8423, 0.484704, -0.698465, -0.715604, -0.00753408, 0.715644, -0.698432, -0.00685097, -0.000359455, -0.0101769, 0.999948
40.0652, 29.1576, 0.488635, -0.712876, -0.701229, -0.00926874, 0.70129, -0.712829, -0.00819162, -0.000862834, -0.0123397, 0.999923
39.7033, 29.4962, 0.489625, -0.726678, -0.686901, -0.0103437, 0.686978, -0.726616, -0.00952436, -0.000973597, -0.014027, 0.999901
39.3655, 29.8022, 0.493329, -0.738253, -0.674441, -0.0106102, 0.674523, -0.738189, -0.00979823, -0.00122403, -0.0143904, 0.999896
38.9901, 30.1313, 0.496094, -0.749564, -0.661834, -0.0114258, 0.66193, -0.749497, -0.0101693, -0.00183322, -0.0151856, 0.999883
38.641, 30.4279, 0.502077, -0.759061, -0.650891, -0.0128952, 0.651012, -0.758995, -0.0104681, -0.00297382, -0.0163408, 0.999862
38.2542, 30.7473, 0.505238, -0.768792, -0.639341, -0.0141838, 0.639486, -0.768726, -0.0108354, -0.00397591, -0.0174005, 0.999841
37.8948, 31.0347, 0.504387, -0.77691, -0.629439, -0.0147372, 0.629597, -0.77684, -0.0112948, -0.00433909, -0.0180536, 0.999828
37.4973, 31.3432, 0.501799, -0.784747, -0.619638, -0.0148623, 0.619801, -0.784669, -0.011901, -0.00428766, -0.0185509, 0.999819
37.1304, 31.6238, 0.498009, -0.791671, -0.610785, -0.0141112, 0.610934, -0.7916, -0.0114162, -0.0041976, -0.0176589, 0.999835
36.726, 31.9249, 0.498248, -0.798581, -0.601718, -0.0142853, 0.601871, -0.79851, -0.0115402, -0.00446305, -0.0178137, 0.999831
36.3521, 32.1967, 0.497625, -0.804342, -0.593986, -0.0146569, 0.594149, -0.804263, -0.0121529, -0.00456934, -0.0184835, 0.999819
35.9417, 32.4899, 0.494521, -0.810059, -0.586164, -0.0146965, 0.586335, -0.809955, -0.01359, -0.00393752, -0.0196258, 0.9998
35.563, 32.7561, 0.49182, -0.814901, -0.579421, -0.0144422, 0.579593, -0.814766, -0.0151274, -0.00300186, -0.0206979, 0.999781
35.1459, 33.0429, 0.488401, -0.819533, -0.572847, -0.0145331, 0.573026, -0.819371, -0.0164895, -0.00246206, -0.0218415, 0.999758
34.7614, 33.3031, 0.488975, -0.823336, -0.56736, -0.0148479, 0.567548, -0.823169, -0.0168179, -0.00268049, -0.0222736, 0.999748
34.3409, 33.5853, 0.49263, -0.827145, -0.561796, -0.0146904, 0.56198, -0.826989, -0.0163312, -0.00297396, -0.021764, 0.999759
33.9526, 33.8415, 0.491778, -0.830266, -0.557173, -0.0147048, 0.55736, -0.830101, -0.0167769, -0.00285883, -0.0221252, 0.999751
33.5276, 34.1185, 0.48935, -0.833116, -0.552915, -0.0142228, 0.553093, -0.832944, -0.017111, -0.00238588, -0.022122, 0.999752
33.138, 34.3716, 0.493373, -0.835429, -0.549418, -0.0141143, 0.549593, -0.835261, -0.016929, -0.00248804, -0.0219001, 0.999757
32.7106, 34.645, 0.496898, -0.837353, -0.546465, -0.0147043, 0.546655, -0.837184, -0.0171021, -0.0029645, -0.0223587, 0.999746
32.3188, 34.8949, 0.49762, -0.838763, -0.544285, -0.0152045, 0.544485, -0.838602, -0.0167974, -0.00360797, -0.0223677, 0.999743
31.8896, 35.1675, 0.498037, -0.840537, -0.541525, -0.0157837, 0.54174, -0.840369, -0.0172584, -0.00391827, -0.0230569, 0.999726
31.4966, 35.4167, 0.499648, -0.842184, -0.538944, -0.0163342, 0.539174, -0.842012, -0.0175444, -0.00429816, -0.0235826, 0.999713
31.0655, 35.6869, 0.501867, -0.843734, -0.5365, -0.0167502, 0.536743, -0.843556, -0.0179015, -0.00452562, -0.0240946, 0.999699
30.6688, 35.9329, 0.50067, -0.844945, -0.534592, -0.0167293, 0.534837, -0.844756, -0.0183688, -0.00431234, -0.0244681, 0.999691
30.2363, 36.201, 0.505927, -0.846367, -0.532343, -0.0165497, 0.532582, -0.846184, -0.0181415, -0.00434658, -0.0241685, 0.999698
29.8378, 36.4454, 0.506266, -0.847387, -0.530721, -0.0164387, 0.530959, -0.8472, -0.0182813, -0.00422456, -0.0242196, 0.999698
29.4034, 36.7113, 0.503182, -0.84852, -0.52891, -0.0163427, 0.529149, -0.848317, -0.0189758, -0.00382728, -0.0247491, 0.999686
29.0045, 36.9552, 0.503219, -0.849566, -0.527234, -0.016178, 0.52747, -0.849354, -0.0193271, -0.00355095, -0.0249531, 0.999682
28.5684, 37.2213, 0.504775, -0.850926, -0.525044, -0.0159563, 0.525274, -0.850719, -0.0191095, -0.00354103, -0.0246422, 0.99969
28.167, 37.464, 0.504741, -0.852051, -0.523213, -0.0160415, 0.523444, -0.851856, -0.0186433, -0.00391064, -0.0242819, 0.999698
27.7295, 37.7275, 0.504761, -0.853, -0.521639, -0.0168255, 0.521888, -0.852819, -0.0182226, -0.00484345, -0.0243249, 0.999692
27.3283, 37.9687, 0.506295, -0.853669, -0.520516, -0.0176605, 0.520787, -0.853486, -0.0184799, -0.00545389, -0.024973, 0.999673
26.8902, 38.2309, 0.505823, -0.854082, -0.519804, -0.0186676, 0.520109, -0.85387, -0.0198209, -0.00563673, -0.0266379, 0.999629
26.4886, 38.4717, 0.503751, -0.854363, -0.519323, -0.0191533, 0.519649, -0.854119, -0.0211334, -0.00538408, -0.0280086, 0.999593
26.0498, 38.7335, 0.504896, -0.854431, -0.519188, -0.0197701, 0.519534, -0.854172, -0.0217784, -0.00558, -0.0288794, 0.999567
25.6489, 38.9748, 0.50821, -0.854593, -0.518906, -0.020177, 0.519261, -0.854351, -0.0212757, -0.00619816, -0.0286591, 0.99957
25.2109, 39.2371, 0.509352, -0.85465, -0.518801, -0.0204737, 0.519164, -0.854412, -0.0211803, -0.00650458, -0.028731, 0.999566
24.8105, 39.4769, 0.50959, -0.854743, -0.518663, -0.020064, 0.519016, -0.854495, -0.0214592, -0.00601447, -0.0287556, 0.999568
24.3729, 39.7381, 0.507636, -0.854527, -0.519033, -0.0197054, 0.519377, -0.854268, -0.0217676, -0.00553559, -0.0288355, 0.999569
23.9725, 39.9773, 0.507535, -0.854433, -0.519185, -0.0198079, 0.519533, -0.854169, -0.0219422, -0.00552721, -0.029039, 0.999563
23.5357, 40.2378, 0.505404, -0.85429, -0.519403, -0.0202169, 0.519769, -0.854001, -0.0228698, -0.00538664, -0.0300456, 0.999534
23.1362, 40.4754, 0.507359, -0.854086, -0.519718, -0.0207692, 0.520101, -0.853792, -0.0231281, -0.0057125, -0.0305554, 0.999517
22.7011, 40.7363, 0.506968, -0.853903, -0.520026, -0.0205614, 0.520399, -0.853632, -0.0223235, -0.00594304, -0.0297623, 0.999539
22.3022, 40.973, 0.504268, -0.85362, -0.520487, -0.020653, 0.520864, -0.85334, -0.0226274, -0.00584679, -0.0300726, 0.999531
21.8679, 41.2343, 0.50679, -0.853479, -0.520716, -0.0207026, 0.521091, -0.853214, -0.0221264, -0.00614222, -0.0296724, 0.999541
21.4706, 41.4733, 0.509891, -0.853323, -0.520951, -0.0211942, 0.521341, -0.853062, -0.0221078, -0.00656292, -0.0299145, 0.999531
21.0383, 41.7327, 0.512416, -0.853112, -0.521279, -0.0216437, 0.521682, -0.852852, -0.0221504, -0.00691233, -0.0301879, 0.99952
20.6423, 41.971, 0.512991, -0.852886, -0.521632, -0.0220599, 0.522048, -0.852628, -0.0221774, -0.00724044, -0.0304311, 0.999511
20.2118, 42.2305, 0.512362, -0.852411, -0.522393, -0.0223981, 0.522825, -0.852129, -0.0230172, -0.00706206, -0.0313304, 0.999484
19.8182, 42.4687, 0.511651, -0.851807, -0.523406, -0.02169, 0.523817, -0.851514, -0.0232287, -0.00631128, -0.031148, 0.999495
19.3894, 42.7286, 0.507564, -0.851337, -0.524242, -0.0198654, 0.524597, -0.851038, -0.023087, -0.00480304, -0.0300762, 0.999536
18.9972, 42.9673, 0.506697, -0.850912, -0.524978, -0.0186535, 0.525292, -0.850631, -0.0222538, -0.00418445, -0.0287345, 0.999578
18.5715, 43.2288, 0.507037, -0.850468, -0.525724, -0.0178555, 0.526013, -0.850205, -0.0214976, -0.00387908, -0.0276752, 0.999609
18.1812, 43.4676, 0.50438, -0.850171, -0.526221, -0.0173387, 0.526495, -0.849909, -0.021374, -0.00348884, -0.0273003, 0.999621
17.7566, 43.728, 0.499369, -0.849877, -0.526708, -0.0169776, 0.526975, -0.849586, -0.0223878, -0.00263209, -0.0279736, 0.999605
17.3679, 43.9665, 0.495016, -0.849659, -0.527083, -0.0162249, 0.527329, -0.849361, -0.0225621, -0.00188869, -0.0277259, 0.999614
16.9449, 44.2266, 0.489598, -0.849428, -0.527466, -0.0158664, 0.527702, -0.849129, -0.022592, -0.00155614, -0.027563, 0.999619
16.5575, 44.4634, 0.488745, -0.849092, -0.528006, -0.0158666, 0.528241, -0.84881, -0.0219764, -0.00186401, -0.0270414, 0.999633
16.1367, 44.7238, 0.487767, -0.848906, -0.52831, -0.0157068, 0.52854, -0.848636, -0.0214913, -0.00197533, -0.0265457, 0.999646
15.747, 44.965, 0.483312, -0.848869, -0.528392, -0.0149636, 0.528603, -0.848587, -0.0218968, -0.00112779, -0.0264973, 0.999648
15.3268, 45.2236, 0.480206, -0.848761, -0.528591, -0.0139737, 0.528776, -0.848478, -0.0219282, -0.000265296, -0.0260008, 0.999662
14.9413, 45.4589, 0.480642, -0.848552, -0.52894, -0.0135047, 0.529113, -0.848255, -0.0224269, 0.000407013, -0.0261759, 0.999657
14.5211, 45.7155, 0.479474, -0.848088, -0.529691, -0.0131651, 0.529854, -0.847778, -0.0229509, 0.00099587, -0.02644, 0.99965
14.1378, 45.9522, 0.485682, -0.847838, -0.530086, -0.0133748, 0.530255, -0.847533, -0.0227597, 0.000729045, -0.0263885, 0.999651
13.7203, 46.2103, 0.493383, -0.84748, -0.530636, -0.0142542, 0.530828, -0.847172, -0.022834, 4.07503e-05, -0.0269179, 0.999638
13.3163, 46.4601, 0.495498, -0.847218, -0.531056, -0.014199, 0.531245, -0.846941, -0.0216566, -0.000524875, -0.025891, 0.999665
12.8986, 46.7159, 0.500609, -0.846801, -0.531712, -0.0144918, 0.531909, -0.846531, -0.0214316, -0.000872329, -0.0258567, 0.999665
12.5397, 46.9389, 0.506443, -0.846765, -0.531774, -0.0142955, 0.531966, -0.846502, -0.0211387, -0.000860143, -0.0255043, 0.999674
12.1239, 47.1982, 0.507714, -0.846605, -0.532034, -0.0141473, 0.532221, -0.846357, -0.0205141, -0.00105943, -0.0248969, 0.999689
11.7208, 47.4476, 0.510349, -0.846188, -0.532683, -0.0146589, 0.532881, -0.845961, -0.0196847, -0.00191513, -0.0244684, 0.999699
11.3054, 47.7071, 0.513315, -0.846158, -0.532708, -0.0154724, 0.532924, -0.845953, -0.0188657, -0.00303901, -0.024209, 0.999702
10.9466, 47.9296, 0.514992, -0.846055, -0.532841, -0.0164884, 0.533083, -0.845848, -0.0190648, -0.00378817, -0.0249195, 0.999682
10.5306, 48.1879, 0.515008, -0.846043, -0.532843, -0.0170315, 0.533102, -0.845812, -0.0201052, -0.00369253, -0.0260894, 0.999653
10.1488, 48.425, 0.517175, -0.845982, -0.53294, -0.0170259, 0.533196, -0.845769, -0.0194232, -0.00404859, -0.0255098, 0.999666
9.73244, 48.6846, 0.516815, -0.846118, -0.532719, -0.0171717, 0.532978, -0.845916, -0.0190008, -0.00440368, -0.0252291, 0.999672
9.34873, 48.9215, 0.520033, -0.846148, -0.53266, -0.0175037, 0.532928, -0.845943, -0.0191862, -0.00458742, -0.0255625, 0.999663
8.93041, 49.1796, 0.520177, -0.84603, -0.532848, -0.0175137, 0.533119, -0.845807, -0.0198752, -0.00422276, -0.0261519, 0.999649
8.54623, 49.4174, 0.524029, -0.846063, -0.532783, -0.0178588, 0.533066, -0.845824, -0.0205382, -0.00416299, -0.0268965, 0.99963
8.12692, 49.6774, 0.525671, -0.8459, -0.533023, -0.0184311, 0.533321, -0.845668, -0.0203532, -0.00473788, -0.0270465, 0.999623
7.74228, 49.9158, 0.528409, -0.845929, -0.532982, -0.0183016, 0.533271, -0.845724, -0.0193158, -0.00518313, -0.0260995, 0.999646
7.32199, 50.1767, 0.521318, -0.846106, -0.532702, -0.0182566, 0.532993, -0.845883, -0.0200094, -0.00478392, -0.0266608, 0.999633
6.93545, 50.4161, 0.519191, -0.846115, -0.532683, -0.0184041, 0.532981, -0.845873, -0.0207166, -0.00453214, -0.0273376, 0.999616
6.51396, 50.678, 0.515429, -0.846185, -0.532569, -0.0184745, 0.532873, -0.845923, -0.021448, -0.00420545, -0.0279935, 0.999599
6.12747, 50.9166, 0.51651, -0.846251, -0.532462, -0.018532, 0.532769, -0.845982, -0.021743, -0.00410037, -0.0282733, 0.999592
5.70493, 51.1796, 0.510235, -0.846172, -0.532601, -0.0181331, 0.532898, -0.845895, -0.0219553, -0.00364524, -0.028241, 0.999594
5.31687, 51.42, 0.511927, -0.846011, -0.532833, -0.0188191, 0.53315, -0.845726, -0.0223155, -0.00402538, -0.0289125, 0.999574
4.89342, 51.6838, 0.507383, -0.845966, -0.532906, -0.0187863, 0.533224, -0.845669, -0.0227181, -0.00378038, -0.029236, 0.999565
4.5042, 51.9259, 0.508389, -0.845941, -0.532947, -0.0187511, 0.533264, -0.84564, -0.0228788, -0.00366351, -0.0293534, 0.999562
4.07788, 52.1876, 0.507554, -0.84574, -0.533288, -0.0180957, 0.533585, -0.84544, -0.0227488, -0.00316717, -0.0288952, 0.999577
3.68667, 52.4292, 0.508299, -0.845545, -0.533608, -0.0177643, 0.533896, -0.845244, -0.0227374, -0.00288234, -0.0287098, 0.999584
3.25996, 52.6933, 0.508015, -0.845496, -0.533707, -0.017112, 0.533976, -0.845204, -0.0223664, -0.00252599, -0.0280481, 0.999603
2.86787, 52.9372, 0.508463, -0.84551, -0.533697, -0.016751, 0.533954, -0.845229, -0.0219451, -0.00244635, -0.0274991, 0.999619
2.43931, 53.2016, 0.507951, -0.845362, -0.533953, -0.0160498, 0.534191, -0.845088, -0.021605, -0.00202739, -0.0268377, 0.999638
2.04561, 53.443, 0.505957, -0.844938, -0.534647, -0.0152381, 0.534862, -0.844673, -0.0212289, -0.00152124, -0.0260874, 0.999659
1.61575, 53.7089, 0.512935, -0.844692, -0.535028, -0.0154956, 0.535248, -0.844449, -0.0203645, -0.00218964, -0.0254957, 0.999673
1.2232, 53.953, 0.517723, -0.844601, -0.535159, -0.0159534, 0.535388, -0.844381, -0.0194835, -0.00304399, -0.0249971, 0.999683
0.794521, 54.2186, 0.518016, -0.844478, -0.535338, -0.0164119, 0.535579, -0.84426, -0.0195005, -0.00341657, -0.0252576, 0.999675
0.402431, 54.463, 0.520109, -0.844426, -0.535409, -0.0167821, 0.535662, -0.844184, -0.020481, -0.00320142, -0.0262843, 0.999649
-0.0249772, 54.728, 0.522041, -0.844366, -0.53551, -0.0165517, 0.535759, -0.844108, -0.0210773, -0.00268433, -0.0266647, 0.999641
-0.4162, 54.9716, 0.523898, -0.844259, -0.53569, -0.0162043, 0.535929, -0.84401, -0.0206637, -0.00260723, -0.0261298, 0.999655
-0.841429, 55.2367, 0.531143, -0.844161, -0.53585, -0.0160173, 0.536083, -0.843923, -0.0202124, -0.00268657, -0.0256491, 0.999667
-1.22887, 55.4798, 0.539071, -0.844184, -0.535835, -0.015288, 0.536046, -0.843979, -0.0188404, -0.00280737, -0.0240999, 0.999706
-1.65047, 55.7441, 0.540198, -0.844189, -0.535855, -0.0142875, 0.536041, -0.843993, -0.0183344, -0.00223395, -0.0231364, 0.99973
-2.03595, 55.986, 0.543001, -0.844279, -0.535724, -0.0138834, 0.535899, -0.8441, -0.017535, -0.00232507, -0.0222445, 0.99975
-2.45397, 56.248, 0.549299, -0.844297, -0.535666, -0.0149968, 0.535865, -0.844124, -0.0174252, -0.00332505, -0.0227483, 0.999736
-2.83425, 56.4863, 0.549538, -0.844223, -0.535753, -0.0160004, 0.535979, -0.844033, -0.0183178, -0.00369107, -0.0240402, 0.999704
-3.24876, 56.7439, 0.547104, -0.843813, -0.536388, -0.0163561, 0.536626, -0.843601, -0.0192334, -0.00348144, -0.0250065, 0.999681
-3.62516, 56.9777, 0.547501, -0.843401, -0.537027, -0.0166394, 0.537273, -0.843177, -0.0197486, -0.00342442, -0.0255959, 0.999667
-4.03317, 57.2338, 0.551585, -0.843013, -0.537619, -0.0171957, 0.537877, -0.842807, -0.0190788, -0.00423555, -0.0253328, 0.99967
-4.40451, 57.4643, 0.555396, -0.842355, -0.538633, -0.0176679, 0.538895, -0.842192, -0.0174652, -0.00547243, -0.024233, 0.999691
-4.80468, 57.7148, 0.562558, -0.841638, -0.539757, -0.017547, 0.540005, -0.841518, -0.0155431, -0.00637662, -0.0225572, 0.999725
-5.16682, 57.9422, 0.56779, -0.841054, -0.5407, -0.0164474, 0.540914, -0.840962, -0.0139546, -0.00628634, -0.0206332, 0.999767
-5.55859, 58.1898, 0.570723, -0.840452, -0.541683, -0.0148236, 0.541856, -0.840378, -0.0125339, -0.00566802, -0.0185663, 0.999812
-5.91193, 58.4138, 0.576627, -0.840149, -0.54216, -0.0145855, 0.54232, -0.840099, -0.0110642, -0.00625465, -0.0172056, 0.999832
-6.29099, 58.6534, 0.583491, -0.83977, -0.542721, -0.0155044, 0.542889, -0.839746, -0.00992963, -0.00763072, -0.0167558, 0.99983
-6.63286, 58.8698, 0.585472, -0.839344, -0.543349, -0.0165176, 0.543544, -0.839306, -0.0111642, -0.0077972, -0.0183487, 0.999801
-6.99859, 59.1042, 0.586697, -0.839039, -0.543806, -0.0169994, 0.54402, -0.838978, -0.0125493, -0.00743776, -0.0197773, 0.999777
-7.32808, 59.3141, 0.58433, -0.838748, -0.544265, -0.0166427, 0.54448, -0.838663, -0.0136304, -0.00653905, -0.020494, 0.999769
-7.67906, 59.5391, 0.584726, -0.838433, -0.544777, -0.0157714, 0.544972, -0.83835, -0.0132575, -0.00599956, -0.0197105, 0.999788
-7.99512, 59.7416, 0.586671, -0.838156, -0.545222, -0.0150436, 0.545398, -0.838086, -0.0123503, -0.00587416, -0.0185562, 0.999811
-8.33429, 59.9565, 0.591669, -0.837682, -0.545959, -0.0147521, 0.546122, -0.837632, -0.0110822, -0.00630641, -0.0173399, 0.99983
-8.63844, 60.1505, 0.590404, -0.837203, -0.5467, -0.0145089, 0.546853, -0.837165, -0.0103001, -0.00651528, -0.0165575, 0.999842
-8.96081, 60.3586, 0.588481, -0.836679, -0.547516, -0.013933, 0.547659, -0.83664, -0.0101319, -0.00610951, -0.0161076, 0.999852
-9.25093, 60.5448, 0.583673, -0.836059, -0.548473, -0.0134877, 0.548615, -0.836001, -0.0111159, -0.00517895, -0.016693, 0.999847
-9.55861, 60.7434, 0.58256, -0.835428, -0.549449, -0.0128459, 0.549587, -0.835341, -0.0126735, -0.00376729, -0.0176477, 0.999837
-9.83353, 60.9233, 0.579926, -0.834906, -0.550255, -0.0122959, 0.550387, -0.834791, -0.014098, -0.002507, -0.018538, 0.999825
-10.1258, 61.1166, 0.581483, -0.834468, -0.550936, -0.0115527, 0.551054, -0.834342, -0.0145704, -0.00161155, -0.0185247, 0.999827
-10.3885, 61.2863, 0.577168, -0.833874, -0.551848, -0.0108325, 0.551953, -0.833752, -0.0143151, -0.00113187, -0.017916, 0.999839
-10.6678, 61.4693, 0.574995, -0.833366, -0.552624, -0.0104219, 0.552721, -0.833248, -0.0140017, -0.000946359, -0.0174289, 0.999848
-10.9179, 61.6321, 0.571487, -0.832733, -0.553593, -0.00954065, 0.553675, -0.832632, -0.0130092, -0.000742025, -0.0161156, 0.99987
-11.1817, 61.8079, 0.574024, -0.832205, -0.554393, -0.0090545, 0.554467, -0.832119, -0.0120427, -0.000858037, -0.0150424, 0.999886
-11.4169, 61.9649, 0.570895, -0.831911, -0.554845, -0.00845204, 0.554909, -0.83182, -0.0122986, -0.000206757, -0.0149215, 0.999889
-11.67, 62.1282, 0.576893, -0.831245, -0.555839, -0.00862566, 0.555906, -0.831146, -0.0128356, -3.46836e-05, -0.0154645, 0.99988
-11.8958, 62.2754, 0.582593, -0.83038, -0.55714, -0.00798062, 0.557197, -0.830283, -0.0127423, 0.000473096, -0.0150278, 0.999887
-12.1353, 62.4315, 0.582174, -0.829317, -0.558737, -0.00679076, 0.558776, -0.829216, -0.0130379, 0.00165373, -0.014607, 0.999892
-12.3481, 62.5739, 0.590475, -0.828425, -0.560067, -0.00607826, 0.560096, -0.82833, -0.0127147, 0.00208624, -0.0139375, 0.999901
-12.5726, 62.7256, 0.593863, -0.827599, -0.561298, -0.00499024, 0.561314, -0.827516, -0.0119924, 0.00260181, -0.012726, 0.999916
-12.7718, 62.8609, 0.60407, -0.826809, -0.562463, -0.00468169, 0.562478, -0.826738, -0.0110873, 0.00236567, -0.0118004, 0.999928
-12.9843, 63.0034, 0.603675, -0.82579, -0.563961, -0.00427497, 0.563967, -0.825705, -0.0123289, 0.00342316, -0.012592, 0.999915
-13.1734, 63.1314, 0.609859, -0.824632, -0.56566, -0.00333518, 0.565656, -0.824557, -0.0118076, 0.00392906, -0.0116235, 0.999925
-13.3737, 63.2665, 0.619676, -0.823126, -0.567853, -0.00233055, 0.567839, -0.823058, -0.0115872, 0.00466168, -0.0108611, 0.99993
-13.5513, 63.3868, 0.62249, -0.821262, -0.570551, -0.000868471, 0.570519, -0.821197, -0.0119665, 0.0061143, -0.0103231, 0.999928
-13.7382, 63.5188, 0.627401, -0.81897, -0.573836, -0.000351939, 0.573783, -0.818887, -0.0140091, 0.00775072, -0.011675, 0.999902
-13.9031, 63.6376, 0.630878, -0.816302, -0.577625, -0.000369657, 0.57756, -0.816201, -0.0154974, 0.00864997, -0.0128641, 0.99988
-14.0782, 63.7623, 0.637033, -0.812704, -0.582677, -0.000220421, 0.582608, -0.812602, -0.0156733, 0.00895333, -0.0128661, 0.999877
-14.2326, 63.8767, 0.642819, -0.809234, -0.587487, 0.000217464, 0.587413, -0.809138, -0.0155636, 0.0093194, -0.0124669, 0.999879
-14.3976, 63.9966, 0.645892, -0.804793, -0.593554, 0.00144598, 0.593472, -0.804717, -0.0148777, 0.00999432, -0.0111153, 0.999888
-14.5422, 64.106, 0.651993, -0.80043, -0.59942, 0.00274261, 0.599329, -0.800373, -0.0144195, 0.0108384, -0.00989805, 0.999892
-14.6966, 64.2216, 0.650544, -0.795147, -0.606403, 0.00399217, 0.606297, -0.795104, -0.0146252, 0.012043, -0.00920877, 0.999885
-14.8323, 64.3277, 0.649749, -0.789779, -0.613369, 0.0052848, 0.613251, -0.789753, -0.01461, 0.013135, -0.00829774, 0.999879
-14.9752, 64.4424, 0.656651, -0.783486, -0.621379, 0.00615578, 0.62126, -0.783476, -0.0141758, 0.0136315, -0.0072822, 0.999881
-15.1029, 64.5436, 0.660908, -0.776851, -0.629645, 0.00701452, 0.629522, -0.776855, -0.0140566, 0.0142999, -0.00650405, 0.999877
-15.2372, 64.6535, 0.666323, -0.769016, -0.639187, 0.00735305, 0.639058, -0.769025, -0.0143097, 0.0148012, -0.00630535, 0.999871
-15.3533, 64.757, 0.66738, -0.761835, -0.647722, 0.007997, 0.647583, -0.761853, -0.0147172, 0.0156252, -0.00603337, 0.99986
-15.4771, 64.8664, 0.667117, -0.753452, -0.657432, 0.00964927, 0.657287, -0.7535, -0.0145421, 0.0168311, -0.0046144, 0.999848
-15.587, 64.9646, 0.669615, -0.745048, -0.666918, 0.0111603, 0.66678, -0.745126, -0.0138337, 0.0175418, -0.00286524, 0.999842
-15.7014, 65.075, 0.674953, -0.735613, -0.6773, 0.0117662, 0.677173, -0.735705, -0.0132415, 0.0176249, -0.00177283, 0.999843
-15.8034, 65.1738, 0.677093, -0.726298, -0.687288, 0.0112478, 0.687163, -0.726383, -0.0132359, 0.0172671, -0.00188412, 0.999849
-15.9106, 65.2823, 0.680162, -0.71551, -0.698532, 0.00998115, 0.698398, -0.715573, -0.0140133, 0.016931, -0.00305587, 0.999852
-16.0053, 65.3809, 0.681914, -0.705045, -0.709109, 0.00874019, 0.708963, -0.705085, -0.0150426, 0.0168294, -0.00440921, 0.999849
-16.1033, 65.4906, 0.679669, -0.692811, -0.721078, 0.00763377, 0.720922, -0.692831, -0.016011, 0.0168341, -0.00558927, 0.999843
-16.1914, 65.5907, 0.683869, -0.680635, -0.732589, 0.0070666, 0.732439, -0.680648, -0.0158482, 0.0164201, -0.00561099, 0.999849
-16.2854, 65.7008, 0.689097, -0.666204, -0.745742, 0.00644112, 0.745607, -0.666214, -0.0151281, 0.0155729, -0.00527589, 0.999865
-16.3702, 65.801, 0.696587, -0.652048, -0.758158, 0.00545228, 0.758049, -0.652053, -0.0137612, 0.0139884, -0.00483989, 0.99989
-16.4605, 65.9111, 0.695376, -0.635172, -0.772352, 0.0054113, 0.772255, -0.635183, -0.0128458, 0.0133587, -0.0039804, 0.999903
-16.5394, 66.0172, 0.698015, -0.619001, -0.785374, 0.0050791, 0.785289, -0.619012, -0.0120386, 0.0125988, -0.00346334, 0.999915
-16.6236, 66.1366, 0.698836, -0.600172, -0.799851, 0.00560866, 0.799782, -0.600195, -0.0107072, 0.0119305, -0.00194046, 0.999927
-16.6988, 66.2506, 0.70225, -0.582219, -0.813014, 0.00535871, 0.812956, -0.582243, -0.00984719, 0.011126, -0.00137684, 0.999937
-16.7809, 66.378, 0.703057, -0.562132, -0.827027, 0.00586599, 0.826983, -0.562162, -0.00855302, 0.0103712, 4.31484e-05, 0.999946
-16.8566, 66.4996, 0.706318, -0.543137, -0.839622, 0.00606716, 0.839592, -0.54317, -0.00714537, 0.00929491, 0.00121302, 0.999956
-16.9344, 66.64, 0.703596, -0.521847, -0.853022, 0.00538615, 0.853001, -0.521873, -0.00617296, 0.00807656, 0.00137305, 0.999966
-17.0075, 66.7709, 0.704403, -0.501479, -0.865158, 0.00447821, 0.865143, -0.501497, -0.00531934, 0.00684788, 0.00120676, 0.999976
-17.0833, 66.9214, 0.700829, -0.478505, -0.878077, 0.00373768, 0.878065, -0.478518, -0.00473923, 0.00594995, 0.00101418, 0.999982
-17.1545, 67.0637, 0.699924, -0.456372, -0.889785, 0.00273092, 0.889775, -0.45638, -0.00419671, 0.0049805, 0.000514644, 0.999987
-17.228, 67.2252, 0.703592, -0.431423, -0.902148, 0.00187757, 0.902142, -0.431427, -0.00317146, 0.00367116, 0.000325596, 0.999993
-17.2925, 67.3787, 0.703594, -0.407123, -0.913373, 0.000875595, 0.913369, -0.407123, -0.00280846, 0.00292164, -0.000343645, 0.999996
-17.3572, 67.5515, 0.705466, -0.379611, -0.925146, 0.0011364, 0.925145, -0.379612, -0.00147807, 0.00179882, 0.000490244, 0.999998
-17.4157, 67.7122, 0.709887, -0.353268, -0.935521, 0.00120569, 0.935522, -0.353268, 6.57375e-05, 0.000364432, 0.00115117, 0.999999
-17.4751, 67.8921, 0.71885, -0.323867, -0.946103, 0.000325316, 0.946101, -0.323866, 0.00169642, -0.00149963, 0.000857195, 0.999999
-17.5233, 68.0613, 0.724965, -0.296596, -0.955003, 0.000649304, 0.954998, -0.296592, 0.00335032, -0.00300698, 0.00161378, 0.999994
-17.5716, 68.2495, 0.727966, -0.26607, -0.963954, -0.000508779, 0.963946, -0.26607, 0.00391877, -0.00391288, 0.000552231, 0.999992
-17.6098, 68.4256, 0.730882, -0.238046, -0.971252, -0.00178081, 0.971242, -0.238052, 0.0044762, -0.00477144, -0.000664053, 0.999988
-17.6471, 68.6214, 0.734588, -0.206691, -0.978393, -0.00501771, 0.978391, -0.206714, 0.00450706, -0.00544691, -0.00397771, 0.999977
-17.6787, 68.804, 0.736746, -0.177522, -0.984085, -0.00786161, 0.9841, -0.177561, 0.00448991, -0.00581437, -0.00693955, 0.999959
-17.705, 69.0093, 0.732657, -0.145521, -0.989293, -0.0111106, 0.98934, -0.145572, 0.00393243, -0.00550771, -0.0104199, 0.999931
-17.7248, 69.2009, 0.729071, -0.115241, -0.993248, -0.0133667, 0.993324, -0.115298, 0.00360227, -0.0051191, -0.0128623, 0.999904
-17.7381, 69.4147, 0.730146, -0.0816377, -0.99656, -0.0142857, 0.996649, -0.0817018, 0.00396285, -0.00511638, -0.0139143, 0.99989
-17.7459, 69.6138, 0.731908, -0.0507377, -0.998608, -0.014443, 0.998699, -0.0508063, 0.00442372, -0.00515136, -0.0141998, 0.999886
-17.7446, 69.8357, 0.731479, -0.0173439, -0.999734, -0.0152156, 0.999839, -0.0174114, 0.00431436, -0.00457813, -0.0151383, 0.999875
-17.7399, 70.042, 0.733175, 0.013405, -0.999798, -0.0149955, 0.999903, 0.0133451, 0.00408539, -0.00388444, -0.0150488, 0.999879
-17.7259, 70.2725, 0.736208, 0.0472069, -0.998788, -0.0139305, 0.99888, 0.0471569, 0.00389905, -0.00323741, -0.014099, 0.999895
-17.7053, 70.4872, 0.738002, 0.0782525, -0.99684, -0.0136809, 0.996929, 0.0782031, 0.00410663, -0.00302376, -0.0139602, 0.999898
-17.6742, 70.7252, 0.738374, 0.111911, -0.993622, -0.0137971, 0.993714, 0.111857, 0.00462015, -0.00304739, -0.0142274, 0.999894
-17.6404, 70.9474, 0.739936, 0.142003, -0.989781, -0.0129931, 0.989861, 0.141949, 0.00501584, -0.00312022, -0.0135736, 0.999903
-17.5928, 71.1934, 0.738632, 0.17384, -0.984692, -0.0126996, 0.98477, 0.173791, 0.00492106, -0.00263866, -0.0133616, 0.999907
-17.5415, 71.4226, 0.739742, 0.202333, -0.979241, -0.0121681, 0.979314, 0.202289, 0.00472607, -0.00216649, -0.0128726, 0.999915
-17.4794, 71.6765, 0.741333, 0.232097, -0.972631, -0.0109399, 0.97269, 0.232059, 0.00468464, -0.00201773, -0.0117284, 0.999929
-17.4159, 71.9118, 0.74563, 0.257955, -0.966108, -0.00968812, 0.966154, 0.257915, 0.00518277, -0.0025084, -0.0106971, 0.99994
-17.3372, 72.1724, 0.745209, 0.285129, -0.958445, -0.00924261, 0.958486, 0.285088, 0.00552419, -0.00265967, -0.010434, 0.999942
-17.2581, 72.4137, 0.747624, 0.308705, -0.951107, -0.00982892, 0.951153, 0.308655, 0.00628938, -0.00294813, -0.0112904, 0.999932
-17.1632, 72.6798, 0.752812, 0.333045, -0.942855, -0.0102381, 0.942904, 0.332982, 0.0073747, -0.00354418, -0.0121096, 0.99992
-17.0684, 72.9269, 0.757115, 0.353569, -0.935349, -0.0105184, 0.935401, 0.3535, 0.00792309, -0.00369259, -0.0126403, 0.999913
-16.9584, 73.1992, 0.763568, 0.374772, -0.927067, -0.00963624, 0.927106, 0.374697, 0.00874889, -0.00450014, -0.0122127, 0.999915
-16.8514, 73.4518, 0.768764, 0.39292, -0.919525, -0.00935743, 0.919559, 0.392838, 0.0095018, -0.00506118, -0.0123382, 0.999911
-16.7263, 73.7304, 0.76906, 0.411062, -0.911561, -0.00920979, 0.911593, 0.410978, 0.00978382, -0.00513353, -0.0124173, 0.99991
-16.6064, 73.9879, 0.77425, 0.425884, -0.904732, -0.00910838, 0.904763, 0.425798, 0.00999689, -0.00516618, -0.0124984, 0.999909
-16.4677, 74.2719, 0.772488, 0.440322, -0.897801, -0.00839734, 0.897826, 0.440243, 0.00969204, -0.00500464, -0.011807, 0.999918
-16.3354, 74.5344, 0.773974, 0.452201, -0.891877, -0.00832705, 0.891902, 0.452122, 0.00982764, -0.0050002, -0.011871, 0.999917
-16.1846, 74.8238, 0.774091, 0.463384, -0.88612, -0.00813664, 0.886146, 0.463311, 0.00938108, -0.00454297, -0.0115573, 0.999923
-16.0419, 75.0928, 0.776897, 0.472212, -0.881453, -0.00754297, 0.881475, 0.47215, 0.00870985, -0.00411591, -0.0107618, 0.999934
-15.879, 75.3921, 0.779834, 0.480372, -0.877036, -0.00719479, 0.877057, 0.480315, 0.00825851, -0.00378724, -0.0102774, 0.99994
-15.728, 75.6668, 0.782147, 0.486348, -0.873738, -0.00686604, 0.873759, 0.486299, 0.007707, -0.00339495, -0.00974755, 0.999947
-15.5598, 75.9709, 0.786338, 0.491572, -0.87081, -0.0068167, 0.870831, 0.491526, 0.00741056, -0.00310261, -0.00957902, 0.999949
-15.4009, 76.2531, 0.784139, 0.495406, -0.868634, -0.00699158, 0.868658, 0.495362, 0.00707432, -0.00268163, -0.00957794, 0.999951
-15.2247, 76.566, 0.783927, 0.498503, -0.866853, -0.0077476, 0.866884, 0.498456, 0.00729869, -0.00246506, -0.0103547, 0.999943
-15.0601, 76.857, 0.783108, 0.500997, -0.86541, -0.00819722, 0.865446, 0.50095, 0.00716863, -0.0020974, -0.0106857, 0.999941
-14.8757, 77.1787, 0.782766, 0.503307, -0.864062, -0.00888363, 0.864105, 0.503255, 0.00749252, -0.00200327, -0.0114474, 0.999932
-14.7044, 77.4778, 0.784476, 0.505699, -0.86266, -0.00928828, 0.862707, 0.505639, 0.0081242, -0.00231191, -0.0121215, 0.999924
-14.5123, 77.809, 0.784649, 0.508345, -0.8611, -0.00960917, 0.861148, 0.508272, 0.00915737, -0.00300134, -0.01293, 0.999912
-14.3336, 78.1167, 0.784326, 0.51103, -0.859513, -0.00923762, 0.859557, 0.510956, 0.00923757, -0.00321979, -0.0126609, 0.999915
-14.1341, 78.4572, 0.786304, 0.51359, -0.85799, -0.00880312, 0.85803, 0.513522, 0.00899533, -0.00319731, -0.0121733, 0.999921
-13.9462, 78.7734, 0.788709, 0.516015, -0.856536, -0.00865688, 0.856574, 0.515951, 0.00870239, -0.00298738, -0.0119058, 0.999925
-13.7368, 79.1229, 0.787937, 0.518652, -0.854942, -0.00861606, 0.854982, 0.518592, 0.00830607, -0.00263299, -0.0116745, 0.999928
-13.5415, 79.4481, 0.788959, 0.521164, -0.853405, -0.00931908, 0.853453, 0.521101, 0.0084714, -0.00237336, -0.0123684, 0.999921
-13.3247, 79.8074, 0.789467, 0.523873, -0.851734, -0.0102681, 0.851794, 0.523808, 0.0084493, -0.00181804, -0.0131727, 0.999912
-13.1215, 80.1405, 0.786475, 0.526212, -0.850282, -0.0109957, 0.850353, 0.526151, 0.00806221, -0.00106974, -0.0135927, 0.999907
-12.8961, 80.5094, 0.78573, 0.528966, -0.848566, -0.011469, 0.848643, 0.528902, 0.00826225, -0.000945058, -0.0141036, 0.9999
-12.6855, 80.8513, 0.785388, 0.531547, -0.84695, -0.0115868, 0.847028, 0.531477, 0.0087074, -0.00121663, -0.0144427, 0.999895
-12.4508, 81.229, 0.782012, 0.534098, -0.845348, -0.0112607, 0.845422, 0.534029, 0.0086495, -0.00129829, -0.0141397, 0.999899
-12.2332, 81.5795, 0.781472, 0.536287, -0.843969, -0.0105871, 0.844034, 0.536219, 0.0087039, -0.00166884, -0.0136036, 0.999906
-11.9905, 81.9647, 0.783604, 0.538413, -0.842627, -0.00950197, 0.842677, 0.538342, 0.00911556, -0.00256571, -0.012915, 0.999913
-11.764, 82.3213, 0.786544, 0.540267, -0.841454, -0.00818527, 0.841486, 0.540194, 0.00959316, -0.00365057, -0.0120707, 0.99992
-11.5136, 82.7155, 0.789866, 0.54218, -0.840234, -0.00693775, 0.840248, 0.542104, 0.0103252, -0.00491458, -0.0114275, 0.999923
-11.2808, 83.0803, 0.79307, 0.54362, -0.839306, -0.00649278, 0.839312, 0.54354, 0.0108811, -0.00560346, -0.0113646, 0.99992
-11.0235, 83.483, 0.795232, 0.544787, -0.838549, -0.00651646, 0.838555, 0.544704, 0.0110948, -0.00575397, -0.0115087, 0.999917
-10.7857, 83.8562, 0.79736, 0.545722, -0.837935, -0.0073146, 0.837946, 0.545627, 0.0117053, -0.00581725, -0.0125171, 0.999905
-10.5215, 84.2669, 0.798107, 0.546472, -0.837436, -0.00830017, 0.83746, 0.546369, 0.0119429, -0.00546646, -0.0134775, 0.999894
-10.2775, 84.6479, 0.797603, 0.546893, -0.83715, -0.00938101, 0.837188, 0.546785, 0.0119345, -0.00486153, -0.0143805, 0.999885
-10.0068, 85.0672, 0.795621, 0.547454, -0.836775, -0.0100562, 0.836824, 0.547345, 0.0117627, -0.00433848, -0.0148548, 0.99988
-9.75552, 85.4538, 0.797204, 0.547881, -0.836503, -0.00946047, 0.836544, 0.547777, 0.0115604, -0.00448811, -0.0142478, 0.999888
-9.4781, 85.8823, 0.793554, 0.548015, -0.836428, -0.00820314, 0.836457, 0.547929, 0.0106462, -0.00441005, -0.0126959, 0.99991
-9.22195, 86.278, 0.793171, 0.547949, -0.836478, -0.00750268, 0.8365, 0.54787, 0.0102829, -0.00449093, -0.0119105, 0.999919
-8.93951, 86.7141, 0.79093, 0.547918, -0.836501, -0.0072154, 0.836524, 0.547854, 0.00916317, -0.00371202, -0.0110565, 0.999932
-8.6791, 87.1178, 0.7877, 0.547723, -0.836621, -0.0081077, 0.836654, 0.547658, 0.00895092, -0.00304828, -0.011686, 0.999927
-8.39277, 87.5626, 0.78756, 0.547446, -0.836788, -0.00938433, 0.836838, 0.547381, 0.00875104, -0.00218597, -0.0126439, 0.999918
-8.12737, 87.9731, 0.787311, 0.547232, -0.836916, -0.0104544, 0.836979, 0.547164, 0.00882856, -0.00166848, -0.0135814, 0.999906
-7.83647, 88.4265, 0.789615, 0.547256, -0.836886, -0.0115617, 0.836964, 0.547176, 0.00945902, -0.00158982, -0.0148532, 0.999888
-7.56766, 88.8443, 0.787999, 0.547403, -0.836786, -0.0117784, 0.836868, 0.547327, 0.0092304, -0.00127724, -0.0149097, 0.999888
-7.27299, 89.306, 0.791296, 0.547501, -0.836729, -0.0113207, 0.836804, 0.547424, 0.0092833, -0.00157036, -0.0145558, 0.999893
-6.99884, 89.7301, 0.793388, 0.547521, -0.836727, -0.0104444, 0.836789, 0.547444, 0.00941992, -0.00216418, -0.0138974, 0.999901
-6.698, 90.1968, 0.794957, 0.547913, -0.836475, -0.0100206, 0.836531, 0.547832, 0.00979476, -0.00270347, -0.0137492, 0.999902
-6.42005, 90.6272, 0.797246, 0.54789, -0.83649, -0.01004, 0.836544, 0.5478, 0.0104232, -0.003219, -0.0141097, 0.999895
-6.11499, 91.1015, 0.801269, 0.547834, -0.836528, -0.00994633, 0.83658, 0.547742, 0.010602, -0.00342087, -0.0141291, 0.999894
-5.83369, 91.5396, 0.800377, 0.548026, -0.836397, -0.0103348, 0.836456, 0.547939, 0.0102295, -0.00289307, -0.0142506, 0.999894
-5.52474, 92.02, 0.804622, 0.548587, -0.836026, -0.0106475, 0.836089, 0.548495, 0.0104388, -0.00288704, -0.0146289, 0.999889
-5.23756, 92.4623, 0.806857, 0.548697, -0.835958, -0.0102303, 0.836014, 0.548602, 0.0107874, -0.00340547, -0.0144717, 0.999889
-4.92244, 92.9492, 0.806544, 0.548776, -0.835915, -0.00957805, 0.835961, 0.548684, 0.0107154, -0.00370181, -0.0138872, 0.999897
-4.63215, 93.3989, 0.80507, 0.548899, -0.835834, -0.00954889, 0.835882, 0.548812, 0.0103134, -0.00337975, -0.0136428, 0.999901
-4.31251, 93.8918, 0.801106, 0.548965, -0.835781, -0.0103748, 0.835842, 0.548882, 0.00982928, -0.00252059, -0.0140676, 0.999898
-4.01905, 94.3461, 0.799871, 0.549073, -0.835699, -0.0112401, 0.835772, 0.548988, 0.00985103, -0.00206182, -0.0148031, 0.999888
-3.69686, 94.8444, 0.798136, 0.549162, -0.835636, -0.011523, 0.835714, 0.549081, 0.00962157, -0.00171305, -0.0149138, 0.999887
-3.39918, 95.3018, 0.797224, 0.549006, -0.835737, -0.0116396, 0.835817, 0.548927, 0.00943517, -0.00149602, -0.0149086, 0.999888
-3.07508, 95.8039, 0.80037, 0.549192, -0.83561, -0.012002, 0.835695, 0.549111, 0.00949188, -0.00134109, -0.0152429, 0.999883
-2.77483, 96.2646, 0.799322, 0.548952, -0.835748, -0.0132674, 0.835853, 0.548863, 0.00997377, -0.00105357, -0.0165647, 0.999862
-2.44793, 96.7698, 0.798518, 0.548839, -0.835821, -0.0133704, 0.835928, 0.548761, 0.00923717, -0.000383437, -0.0162464, 0.999868
-2.14739, 97.2342, 0.800577, 0.548671, -0.835923, -0.0138941, 0.836039, 0.5486, 0.00881667, 0.000252255, -0.0164535, 0.999865
-1.8177, 97.742, 0.801685, 0.548166, -0.836242, -0.0145853, 0.836369, 0.548091, 0.00909515, 0.00038834, -0.0171844, 0.999852
-1.51526, 98.2092, 0.801694, 0.547554, -0.836629, -0.0153671, 0.83677, 0.547467, 0.00975571, 0.000251088, -0.0182005, 0.999834
-1.18573, 98.7209, 0.805402, 0.546821, -0.837109, -0.0153515, 0.83725, 0.546727, 0.0101559, -0.00010853, -0.0184065, 0.999831
-0.883455, 99.1916, 0.808698, 0.546128, -0.837563, -0.0152092, 0.837701, 0.546033, 0.0101913, -0.000231157, -0.0183066, 0.999832
-0.55393, 99.7078, 0.812896, 0.545347, -0.838068, -0.0154595, 0.83821, 0.54525, 0.0102994, -0.000202344, -0.018575, 0.999827
-0.25241, 100.182, 0.817023, 0.544711, -0.838483, -0.0153658, 0.838624, 0.544615, 0.0102135, -0.000195366, -0.0184495, 0.99983
0.078279, 100.701, 0.820497, 0.544004, -0.838931, -0.0159656, 0.839083, 0.543906, 0.0103311, 1.66898e-05, -0.0190166, 0.999819
0.382267, 101.177, 0.825376, 0.543268, -0.839398, -0.0164535, 0.83956, 0.543159, 0.0108558, -0.000175463, -0.0197112, 0.999806
0.713729, 101.698, 0.827826, 0.542697, -0.839751, -0.0172601, 0.839929, 0.542576, 0.0114496, -0.000249937, -0.0207109, 0.999785
1.01675, 102.178, 0.832856, 0.541758, -0.840346, -0.0178138, 0.840534, 0.54163, 0.011766, -0.000239008, -0.0213475, 0.999772
1.34718, 102.703, 0.83885, 0.540874, -0.840904, -0.0183497, 0.841104, 0.540733, 0.0123533, -0.000465666, -0.0221156, 0.999755
1.65106, 103.186, 0.83895, 0.540327, -0.841254, -0.01841, 0.841455, 0.54019, 0.0122045, -0.000322158, -0.0220856, 0.999756
1.98288, 103.714, 0.841457, 0.539917, -0.841512, -0.0186283, 0.841718, 0.539776, 0.0123487, -0.00033648, -0.0223471, 0.99975
2.28901, 104.198, 0.845585, 0.539733, -0.841622, -0.0189923, 0.841836, 0.539574, 0.0131529, -0.000822045, -0.0230875, 0.999733
2.62403, 104.728, 0.850764, 0.539653, -0.841694, -0.0180395, 0.841886, 0.539488, 0.0134358, -0.00157671, -0.0224378, 0.999747
2.93137, 105.215, 0.854967, 0.539627, -0.841717, -0.0177494, 0.841901, 0.539446, 0.0142117, -0.00238737, -0.0226123, 0.999741
3.26834, 105.748, 0.858935, 0.539259, -0.841955, -0.0176414, 0.842135, 0.539067, 0.0147082, -0.00287379, -0.022788, 0.999736
3.57633, 106.238, 0.861725, 0.538788, -0.842274, -0.0167935, 0.842435, 0.538602, 0.014543, -0.00320423, -0.021983, 0.999753
3.91382, 106.773, 0.864794, 0.538316, -0.842583, -0.0163955, 0.842735, 0.538122, 0.0149289, -0.00375605, -0.0218536, 0.999754
4.22405, 107.265, 0.86416, 0.537903, -0.842859, -0.0157712, 0.842998, 0.53772, 0.0145333, -0.00376904, -0.0211126, 0.99977
4.5618, 107.804, 0.865459, 0.537544, -0.843097, -0.0152715, 0.843227, 0.537367, 0.0143391, -0.00388289, -0.0205852, 0.999781
4.87053, 108.301, 0.871371, 0.53733, -0.843226, -0.0156733, 0.843361, 0.537138, 0.0149609, -0.00419667, -0.0212572, 0.999765
5.21074, 108.841, 0.869861, 0.536993, -0.843442, -0.0156151, 0.843577, 0.536806, 0.0147415, -0.0040513, -0.0210886, 0.999769
5.52388, 109.338, 0.868338, 0.536413, -0.843803, -0.0160492, 0.843949, 0.536234, 0.014267, -0.00343238, -0.0211977, 0.999769
5.86551, 109.883, 0.869542, 0.535702, -0.844256, -0.0159921, 0.8444, 0.535521, 0.0143656, -0.00356411, -0.0211994, 0.999769
6.17832, 110.382, 0.870473, 0.535093, -0.844653, -0.015394, 0.844783, 0.53491, 0.0145725, -0.00407431, -0.0208023, 0.999775
6.51827, 110.931, 0.872249, 0.534618, -0.844969, -0.0145214, 0.84508, 0.534433, 0.0148612, -0.00479651, -0.0202168, 0.999784
6.83137, 111.434, 0.870386, 0.534413, -0.845111, -0.0137647, 0.845205, 0.534223, 0.0152885, -0.00556704, -0.0198043, 0.999788
7.17402, 111.984, 0.872818, 0.534128, -0.845305, -0.0129191, 0.845375, 0.533922, 0.0163589, -0.00693049, -0.0196592, 0.999783
7.49132, 112.488, 0.871146, 0.533729, -0.845556, -0.0129823, 0.845619, 0.5335, 0.0175043, -0.00787479, -0.0203206, 0.999763
7.83684, 113.039, 0.869227, 0.533357, -0.845794, -0.0127249, 0.845853, 0.533133, 0.0173732, -0.0079101, -0.0200295, 0.999768
8.15188, 113.547, 0.868543, 0.533288, -0.845847, -0.0121231, 0.845899, 0.53308, 0.0167741, -0.00772569, -0.0192003, 0.999786
8.49726, 114.102, 0.867245, 0.533121, -0.845963, -0.0113245, 0.846005, 0.532931, 0.0161276, -0.00760819, -0.0181785, 0.999806
8.814, 114.612, 0.86485, 0.533072, -0.845988, -0.0117806, 0.846041, 0.532886, 0.0157133, -0.00701553, -0.0183432, 0.999807
9.15941, 115.171, 0.8653, 0.53291, -0.846082, -0.0123289, 0.846147, 0.532725, 0.0155035, -0.00654932, -0.018694, 0.999804
9.47755, 115.683, 0.862582, 0.532594, -0.846261, -0.0136508, 0.846348, 0.532392, 0.0159315, -0.00621459, -0.0200383, 0.99978
9.82476, 116.244, 0.862607, 0.532368, -0.846385, -0.0147424, 0.846487, 0.532134, 0.0171409, -0.00666282, -0.0216045, 0.999744
10.1424, 116.759, 0.865319, 0.532146, -0.846522, -0.0148934, 0.846622, 0.531894, 0.017914, -0.00724294, -0.0221419, 0.999729
10.4912, 117.322, 0.863157, 0.531974, -0.846635, -0.0145936, 0.846728, 0.531722, 0.017976, -0.00745931, -0.0219196, 0.999732
10.8114, 117.84, 0.862728, 0.53169, -0.846817, -0.0143894, 0.846905, 0.53144, 0.0180024, -0.00759769, -0.0217581, 0.999734
11.1612, 118.408, 0.860134, 0.531423, -0.846976, -0.014868, 0.847076, 0.531173, 0.017819, -0.00719483, -0.0220638, 0.999731
11.4826, 118.93, 0.858612, 0.531256, -0.847053, -0.016389, 0.847187, 0.530997, 0.0177754, -0.00635419, -0.0233278, 0.999708
11.8337, 119.501, 0.852025, 0.531382, -0.846933, -0.0183931, 0.847117, 0.531117, 0.0175242, -0.00507299, -0.0248931, 0.999677
12.1578, 120.026, 0.84883, 0.531737, -0.846703, -0.0187071, 0.846897, 0.531478, 0.0172315, -0.00464753, -0.0250056, 0.999677
12.5117, 120.603, 0.847, 0.53218, -0.846438, -0.0181181, 0.846618, 0.531929, 0.0170012, -0.00475288, -0.0243868, 0.999691
12.8377, 121.131, 0.846067, 0.532484, -0.84626, -0.017422, 0.846426, 0.532245, 0.0166876, -0.00484928, -0.0236323, 0.999709
13.1937, 121.71, 0.846662, 0.532921, -0.845987, -0.0173725, 0.846153, 0.532692, 0.0162483, -0.00449167, -0.0233588, 0.999717
13.5215, 122.242, 0.844779, 0.533321, -0.845733, -0.017469, 0.845903, 0.533101, 0.0158159, -0.00406328, -0.023212, 0.999722
13.8805, 122.824, 0.844146, 0.533666, -0.845521, -0.0171768, 0.845687, 0.533461, 0.0152404, -0.00372286, -0.0226595, 0.999736
14.2124, 123.359, 0.844424, 0.533943, -0.845353, -0.0167923, 0.845515, 0.533768, 0.0140012, -0.00287276, -0.021674, 0.999761
14.5784, 123.942, 0.843059, 0.534108, -0.845264, -0.0160249, 0.845413, 0.53396, 0.0127706, -0.00223787, -0.0203686, 0.99979
14.9138, 124.478, 0.842824, 0.534173, -0.845243, -0.014967, 0.845372, 0.534036, 0.0123601, -0.00245436, -0.0192551, 0.999812
15.2816, 125.065, 0.844262, 0.534241, -0.845211, -0.0143417, 0.845327, 0.534101, 0.0125617, -0.00295735, -0.0188343, 0.999818
15.6188, 125.605, 0.847147, 0.534592, -0.84499, -0.0142351, 0.845105, 0.534453, 0.0125831, -0.00302459, -0.018757, 0.999819
15.988, 126.195, 0.85018, 0.53506, -0.844694, -0.0142241, 0.844809, 0.534927, 0.0122793, -0.00276338, -0.0185868, 0.999823
16.3267, 126.738, 0.849896, 0.535425, -0.844467, -0.0139852, 0.844579, 0.5353, 0.011834, -0.00250718, -0.0181478, 0.999832
16.6975, 127.332, 0.849933, 0.535805, -0.844233, -0.0135746, 0.844338, 0.535684, 0.0117045, -0.00260969, -0.0177329, 0.999839
17.0372, 127.879, 0.852878, 0.536401, -0.84386, -0.0132101, 0.843958, 0.536277, 0.0119019, -0.00295923, -0.0175329, 0.999842
17.4102, 128.474, 0.856199, 0.537072, -0.843428, -0.0135125, 0.84353, 0.536937, 0.0124837, -0.00327371, -0.0181028, 0.999831
17.7537, 129.022, 0.855467, 0.537398, -0.843207, -0.0143449, 0.843323, 0.537258, 0.012611, -0.00292675, -0.0188745, 0.999818
18.129, 129.619, 0.855885, 0.537758, -0.842969, -0.0148027, 0.843095, 0.53762, 0.0124748, -0.00255761, -0.0191885, 0.999813
18.4743, 130.167, 0.856385, 0.537882, -0.842874, -0.015724, 0.843017, 0.537736, 0.0127097, -0.00225729, -0.0200919, 0.999796
18.851, 130.768, 0.855217, 0.538508, -0.842469, -0.0159893, 0.842618, 0.538361, 0.0127673, -0.00214805, -0.0203482, 0.999791
19.1968, 131.319, 0.858257, 0.539121, -0.842087, -0.0154295, 0.842224, 0.538971, 0.0129691, -0.0026051, -0.019987, 0.999797
19.5764, 131.92, 0.860577, 0.539397, -0.84192, -0.0148779, 0.842047, 0.539247, 0.0130399, -0.00295566, -0.0195616, 0.999804
19.9251, 132.472, 0.862971, 0.539765, -0.841677, -0.0153243, 0.841811, 0.539606, 0.0134085, -0.00301646, -0.0201376, 0.999793
20.3062, 133.075, 0.861556, 0.540105, -0.841456, -0.0154312, 0.841593, 0.53995, 0.0131944, -0.00277042, -0.0201132, 0.999794
20.6568, 133.627, 0.860989, 0.540052, -0.841471, -0.0164402, 0.841629, 0.539897, 0.0131094, -0.0021552, -0.0209163, 0.999779
21.0406, 134.231, 0.85946, 0.5399, -0.841554, -0.0171812, 0.841729, 0.539758, 0.0124356, -0.00119153, -0.0211759, 0.999775
21.3908, 134.787, 0.85925, 0.540009, -0.841481, -0.0173416, 0.841659, 0.539866, 0.0124659, -0.00112763, -0.0213274, 0.999772
21.776, 135.393, 0.861436, 0.54005, -0.841456, -0.0172382, 0.841631, 0.539893, 0.0131606, -0.00176733, -0.0216156, 0.999765
22.1281, 135.95, 0.861424, 0.540311, -0.841289, -0.0172082, 0.841463, 0.540145, 0.0135436, -0.00209919, -0.0217978, 0.99976
22.5133, 136.559, 0.86369, 0.540194, -0.841363, -0.0172957, 0.841537, 0.54002, 0.0138988, -0.00235391, -0.0220631, 0.999754
22.8673, 137.118, 0.863102, 0.540215, -0.84134, -0.0177237, 0.841523, 0.540026, 0.0145504, -0.00267057, -0.0227752, 0.999737
23.253, 137.729, 0.866271, 0.5401, -0.841402, -0.0182939, 0.841596, 0.539893, 0.0152529, -0.00295703, -0.0236341, 0.999716
23.6073, 138.29, 0.870551, 0.539764, -0.841618, -0.0182626, 0.841809, 0.539544, 0.0158127, -0.00345475, -0.0239087, 0.999708
23.994, 138.904, 0.872073, 0.53967, -0.841673, -0.0184973, 0.841868, 0.539433, 0.0164496, -0.00386708, -0.0244496, 0.999694
24.3491, 139.466, 0.871424, 0.53966, -0.841671, -0.0188891, 0.841873, 0.539405, 0.0171012, -0.00420469, -0.025131, 0.999675
24.7373, 140.082, 0.873587, 0.53952, -0.841768, -0.0185709, 0.841958, 0.539253, 0.0176737, -0.00486274, -0.0251712, 0.999671
25.0931, 140.646, 0.876321, 0.539439, -0.841833, -0.0179695, 0.842007, 0.539166, 0.0180079, -0.00547112, -0.0248446, 0.999676
25.4818, 141.264, 0.877503, 0.539663, -0.841709, -0.0170321, 0.841859, 0.539394, 0.0180831, -0.00603368, -0.0240974, 0.999691
25.8408, 141.831, 0.876776, 0.539581, -0.841785, -0.0158317, 0.84191, 0.539329, 0.0176353, -0.00630661, -0.0228445, 0.999719
26.2294, 142.448, 0.879036, 0.539769, -0.841671, -0.0155013, 0.841791, 0.53953, 0.0171617, -0.00608108, -0.0223122, 0.999733
26.5886, 143.016, 0.879604, 0.539925, -0.841574, -0.0153113, 0.841696, 0.53971, 0.0161552, -0.00533214, -0.0216101, 0.999752
26.9805, 143.636, 0.879291, 0.540079, -0.84148, -0.0150168, 0.841601, 0.539886, 0.0152051, -0.0046874, -0.0208501, 0.999772
27.3403, 144.205, 0.879358, 0.540059, -0.841494, -0.0149578, 0.841616, 0.539871, 0.0149053, -0.00446745, -0.0206385, 0.999777
27.7334, 144.826, 0.878653, 0.540144, -0.841434, -0.0152408, 0.841561, 0.539954, 0.0150157, -0.00440542, -0.0209367, 0.999771
28.0925, 145.397, 0.880807, 0.540094, -0.841447, -0.0163005, 0.841594, 0.539889, 0.0154776, -0.00422312, -0.0220778, 0.999747
28.4863, 146.02, 0.880123, 0.539896, -0.841562, -0.0169364, 0.841724, 0.539696, 0.0151018, -0.00356859, -0.0224091, 0.999743
28.8461, 146.591, 0.881085, 0.5399, -0.841553, -0.017225, 0.841722, 0.5397, 0.0150669, -0.00338328, -0.0226333, 0.999738
29.2405, 147.215, 0.879833, 0.539873, -0.841581, -0.0167161, 0.841739, 0.539678, 0.014944, -0.0035553, -0.0221384, 0.999749
29.6015, 147.787, 0.881519, 0.540037, -0.841478, -0.0165831, 0.841633, 0.53984, 0.0150673, -0.00372653, -0.0220938, 0.999749
29.9964, 148.411, 0.87967, 0.540099, -0.841429, -0.017014, 0.841594, 0.539902, 0.015007, -0.00344139, -0.0224242, 0.999743
30.3574, 148.985, 0.87909, 0.540153, -0.84139, -0.0172707, 0.841561, 0.539959, 0.0147896, -0.00311833, -0.022523, 0.999741
30.7539, 149.61, 0.873256, 0.539864, -0.841567, -0.0176546, 0.841749, 0.53969, 0.0138893, -0.00216077, -0.022359, 0.999748
31.1217, 150.189, 0.867373, 0.539998, -0.841474, -0.0179862, 0.841665, 0.539844, 0.0129646, -0.00119964, -0.0221392, 0.999754
31.5188, 150.814, 0.869243, 0.539914, -0.841536, -0.0176123, 0.841719, 0.53976, 0.0129581, -0.00139828, -0.0218209, 0.999761
31.8823, 151.388, 0.870351, 0.539756, -0.84165, -0.0170139, 0.84182, 0.539599, 0.0131347, -0.00187414, -0.0214121, 0.999769
32.2776, 152.015, 0.872642, 0.539831, -0.841607, -0.0167195, 0.841771, 0.539674, 0.013211, -0.00209543, -0.0212057, 0.999773
32.6408, 152.589, 0.871903, 0.539572, -0.841768, -0.0170151, 0.841937, 0.539413, 0.0132363, -0.00196376, -0.0214676, 0.999768
33.0366, 153.215, 0.874485, 0.53939, -0.841884, -0.0170221, 0.842053, 0.539231, 0.0132637, -0.00198762, -0.0214878, 0.999767
33.3989, 153.79, 0.875303, 0.539632, -0.841736, -0.0166472, 0.841899, 0.539478, 0.013033, -0.00198955, -0.0210483, 0.999776
33.7947, 154.418, 0.877065, 0.539524, -0.841818, -0.0160383, 0.841968, 0.539382, 0.0125136, -0.00188335, -0.0202551, 0.999793
34.1563, 154.994, 0.879715, 0.539553, -0.841803, -0.0158504, 0.841949, 0.53941, 0.0125506, -0.00201528, -0.0201169, 0.999796
34.552, 155.622, 0.880904, 0.539615, -0.841763, -0.0158177, 0.841908, 0.539466, 0.0129061, -0.00233075, -0.0202813, 0.999792
34.9143, 156.197, 0.881639, 0.539653, -0.841733, -0.0161338, 0.841884, 0.539494, 0.0133261, -0.0025129, -0.0207742, 0.999781
35.3092, 156.825, 0.882352, 0.539908, -0.841562, -0.0165124, 0.841721, 0.539743, 0.0135512, -0.00249174, -0.0212153, 0.999772
35.6729, 157.399, 0.883132, 0.539871, -0.841575, -0.0170671, 0.841744, 0.539697, 0.0139443, -0.00252409, -0.0218942, 0.999757
36.0688, 158.027, 0.885099, 0.539817, -0.841592, -0.0179102, 0.841778, 0.539625, 0.0146395, -0.00265574, -0.022979, 0.999732
36.4303, 158.603, 0.88703, 0.539894, -0.84153, -0.0185085, 0.84173, 0.539703, 0.0145302, -0.00223847, -0.023424, 0.999723
36.8257, 159.231, 0.889477, 0.540011, -0.841459, -0.018303, 0.841656, 0.539831, 0.0140737, -0.00196191, -0.0230048, 0.999733
37.1871, 159.806, 0.89274, 0.540295, -0.841273, -0.0184546, 0.841473, 0.540111, 0.0142647, -0.00203296, -0.0232362, 0.999728
37.5834, 160.434, 0.893328, 0.540481, -0.841158, -0.0182445, 0.841354, 0.54031, 0.0137001, -0.00166628, -0.0227548, 0.99974
37.9471, 161.008, 0.895423, 0.540506, -0.841149, -0.0179433, 0.841338, 0.540337, 0.0136212, -0.00176201, -0.0224587, 0.999746
38.3427, 161.635, 0.901342, 0.54067, -0.841038, -0.0181985, 0.841231, 0.540484, 0.0143742, -0.00225326, -0.0230808, 0.999731
38.7051, 162.211, 0.903934, 0.540817, -0.840928, -0.0189219, 0.841138, 0.540618, 0.0148128, -0.00222692, -0.0239269, 0.999711
39.1005, 162.838, 0.906829, 0.540975, -0.840812, -0.0195269, 0.841036, 0.540761, 0.015401, -0.00238997, -0.0247543, 0.999691
39.4645, 163.412, 0.909786, 0.540701, -0.840977, -0.019999, 0.84121, 0.540469, 0.0160802, -0.00271427, -0.025518, 0.999671
39.8611, 164.038, 0.91174, 0.540585, -0.841068, -0.019308, 0.841283, 0.540352, 0.0162004, -0.00319253, -0.0250012, 0.999682
40.2253, 164.613, 0.913438, 0.540271, -0.841282, -0.0187463, 0.841483, 0.540033, 0.016468, -0.00373063, -0.0246718, 0.999689
40.6219, 165.239, 0.915411, 0.540027, -0.841446, -0.0184366, 0.84164, 0.539797, 0.0161717, -0.0036556, -0.0242502, 0.999699
40.9863, 165.813, 0.915258, 0.539777, -0.841609, -0.0182794, 0.841802, 0.539569, 0.0152914, -0.0030064, -0.0236416, 0.999716
41.3824, 166.439, 0.916376, 0.539597, -0.841741, -0.0175088, 0.841919, 0.539412, 0.0143792, -0.00265912, -0.0224999, 0.999743
41.7448, 167.015, 0.919078, 0.539551, -0.841776, -0.0172503, 0.841949, 0.539373, 0.0140948, -0.00256034, -0.0221287, 0.999752
42.1407, 167.642, 0.918516, 0.539386, -0.841871, -0.0177669, 0.842056, 0.539211, 0.0139176, -0.00213677, -0.0224677, 0.999745
42.5037, 168.217, 0.922067, 0.539018, -0.8421, -0.0180657, 0.842291, 0.538833, 0.0143288, -0.00233192, -0.0229401, 0.999734
42.8988, 168.845, 0.923551, 0.538964, -0.842116, -0.0189308, 0.842325, 0.53876, 0.0150061, -0.00243771, -0.0240336, 0.999708
43.2615, 169.421, 0.924416, 0.538961, -0.842114, -0.0191288, 0.842328, 0.538757, 0.0149849, -0.0023132, -0.024189, 0.999705
43.6559, 170.049, 0.928532, 0.53893, -0.842131, -0.0192143, 0.842346, 0.53871, 0.0156645, -0.00284067, -0.0246272, 0.999693
44.0166, 170.625, 0.932527, 0.539036, -0.842068, -0.0189882, 0.842276, 0.538805, 0.0161426, -0.00336228, -0.0246947, 0.999689
44.4121, 171.253, 0.931822, 0.53909, -0.84203, -0.0191739, 0.842242, 0.53886, 0.016087, -0.00321374, -0.0248214, 0.999687
44.7747, 171.828, 0.934047, 0.539004, -0.842082, -0.0192902, 0.842296, 0.538764, 0.0164746, -0.00348006, -0.0251279, 0.999678
45.1702, 172.456, 0.937517, 0.538829, -0.842184, -0.0197563, 0.842407, 0.538571, 0.0170961, -0.00375788, -0.0258547, 0.999659
45.5335, 173.031, 0.939912, 0.538677, -0.842272, -0.0201091, 0.842503, 0.538407, 0.0175136, -0.00392436, -0.0263762, 0.999644
45.9286, 173.66, 0.942862, 0.538501, -0.84238, -0.0203259, 0.842615, 0.538216, 0.0180199, -0.0042399, -0.0268306, 0.999631
46.2914, 174.236, 0.944027, 0.53822, -0.842567, -0.0199877, 0.842795, 0.537949, 0.0175386, -0.00402512, -0.0262851, 0.999646
46.686, 174.865, 0.946672, 0.538032, -0.842686, -0.0200642, 0.842917, 0.537771, 0.0171403, -0.00365393, -0.0261344, 0.999652
47.0463, 175.442, 0.951205, 0.538011, -0.842708, -0.0196834, 0.84293, 0.537757, 0.0169121, -0.00366708, -0.0256907, 0.999663
47.4409, 176.071, 0.955185, 0.537967, -0.842747, -0.0192104, 0.842957, 0.537714, 0.016964, -0.00396665, -0.0253196, 0.999672
47.8023, 176.648, 0.95914, 0.538, -0.842725, -0.0192295, 0.842933, 0.53773, 0.01762, -0.00450853, -0.0256887, 0.99966
48.198, 177.277, 0.959495, 0.53798, -0.842729, -0.0196433, 0.842943, 0.537688, 0.0184171, -0.00495871, -0.0264662, 0.999637
48.5609, 177.853, 0.958441, 0.537786, -0.842833, -0.0204635, 0.843068, 0.537481, 0.0187247, -0.00478304, -0.027322, 0.999615
48.9557, 178.482, 0.963153, 0.537771, -0.842839, -0.0206386, 0.843077, 0.537456, 0.0190409, -0.00495607, -0.0276396, 0.999606
49.3183, 179.06, 0.966167, 0.537828, -0.842804, -0.0205522, 0.843038, 0.537504, 0.0193881, -0.00529347, -0.0277537, 0.999601
49.7132, 179.689, 0.968096, 0.538036, -0.842673, -0.0204824, 0.842906, 0.537719, 0.0191626, -0.00513404, -0.027575, 0.999607
50.0749, 180.267, 0.970685, 0.538144, -0.842592, -0.0209743, 0.842837, 0.537813, 0.01958, -0.00521772, -0.0282148, 0.999588
50.469, 180.898, 0.9755, 0.538294, -0.842489, -0.021288, 0.842739, 0.537943, 0.020191, -0.00555897, -0.0288089, 0.999569
50.8316, 181.475, 0.97638, 0.538508, -0.84232, -0.0224936, 0.842602, 0.538131, 0.0209002, -0.00550015, -0.0302081, 0.999528
51.2266, 182.105, 0.981623, 0.53865, -0.842217, -0.0229443, 0.84251, 0.538252, 0.0215043, -0.00576148, -0.0309141, 0.999505
51.5902, 182.682, 0.981542, 0.538816, -0.842112, -0.0228886, 0.842401, 0.538405, 0.0219254, -0.00614031, -0.0310951, 0.999498
51.9868, 183.312, 0.982532, 0.539038, -0.841965, -0.0230679, 0.842259, 0.538622, 0.0220529, -0.00614293, -0.0313165, 0.999491
52.3503, 183.89, 0.981998, 0.539381, -0.841724, -0.0238477, 0.842042, 0.53896, 0.0220762, -0.00572913, -0.0319883, 0.999472
52.7462, 184.52, 0.984775, 0.539709, -0.841487, -0.0247593, 0.841833, 0.539271, 0.0224269, -0.00551995, -0.0329472, 0.999442
53.1093, 185.097, 0.987901, 0.539721, -0.841465, -0.0252665, 0.841826, 0.539271, 0.0227003, -0.00547597, -0.0335218, 0.999423
53.5246, 185.757, 0.99069, 0.539959, -0.841303, -0.0255546, 0.841673, 0.5395, 0.0229263, -0.00550125, -0.0338879, 0.99941
53.8704, 186.304, 0.991883, 0.540024, -0.841255, -0.0257583, 0.841631, 0.539559, 0.023102, -0.00553656, -0.0341546, 0.999401
54.2695, 186.933, 0.991367, 0.540082, -0.841226, -0.0254841, 0.841596, 0.539636, 0.0225683, -0.00523292, -0.033636, 0.99942
54.6341, 187.51, 0.99281, 0.540172, -0.841149, -0.0261267, 0.841541, 0.539725, 0.0225051, -0.00482893, -0.0341433, 0.999405
55.0294, 188.14, 0.999344, 0.540322, -0.841051, -0.0261607, 0.841444, 0.539875, 0.0225111, -0.00480952, -0.0341761, 0.999404
55.3929, 188.717, 1.00061, 0.540573, -0.840883, -0.0263967, 0.841284, 0.540125, 0.0224837, -0.00464861, -0.0343612, 0.999399
55.7898, 189.346, 1.00026, 0.540742, -0.840792, -0.0258101, 0.841174, 0.5403, 0.0223876, -0.00487809, -0.0338167, 0.999416
56.154, 189.921, 1.00058, 0.540918, -0.840695, -0.0252761, 0.84106, 0.540485, 0.0222049, -0.00500624, -0.0332697, 0.999434
56.5521, 190.548, 0.998973, 0.541141, -0.840549, -0.0253546, 0.840919, 0.540721, 0.0218277, -0.00463749, -0.0331331, 0.99944
56.917, 191.123, 1.00026, 0.541109, -0.840564, -0.0255506, 0.840941, 0.540692, 0.0217058, -0.00443007, -0.0332317, 0.999438
57.313, 191.75, 1.00412, 0.540952, -0.840656, -0.0258291, 0.841043, 0.540536, 0.0216406, -0.00423073, -0.0334299, 0.999432
57.6777, 192.323, 1.00253, 0.540968, -0.840646, -0.0258242, 0.841035, 0.540572, 0.0210185, -0.00370929, -0.0330894, 0.999446
58.0741, 192.948, 1.00195, 0.540947, -0.840649, -0.0261818, 0.841049, 0.540548, 0.0210888, -0.00357578, -0.0334281, 0.999435
58.4384, 193.521, 1.00548, 0.540909, -0.840662, -0.0265496, 0.841073, 0.540493, 0.0215344, -0.00375326, -0.0339783, 0.999416
58.8345, 194.146, 1.00341, 0.54074, -0.84074, -0.0274878, 0.841183, 0.540321, 0.0215432, -0.00326002, -0.0347716, 0.99939
59.1965, 194.719, 1.00598, 0.540684, -0.840769, -0.0277222, 0.841219, 0.540251, 0.0218918, -0.003429, -0.035157, 0.999376
59.5914, 195.343, 1.00737, 0.540611, -0.840829, -0.0273166, 0.841265, 0.540181, 0.0218532, -0.00361889, -0.0347946, 0.999388
59.9544, 195.914, 1.00809, 0.540581, -0.840829, -0.027891, 0.841283, 0.540125, 0.0225439, -0.00389093, -0.0356511, 0.999357
60.349, 196.537, 1.01141, 0.540476, -0.840898, -0.0278708, 0.841346, 0.539985, 0.0235199, -0.00472805, -0.0361609, 0.999335
60.7093, 197.109, 1.01361, 0.540604, -0.840821, -0.027695, 0.841261, 0.540094, 0.0240604, -0.00527254, -0.0363059, 0.999327
61.1023, 197.731, 1.01451, 0.540812, -0.840678, -0.0279713, 0.841127, 0.540294, 0.0242511, -0.00527464, -0.0366427, 0.999315
61.4637, 198.302, 1.01485, 0.540747, -0.840734, -0.0275319, 0.841169, 0.540245, 0.0238907, -0.00521173, -0.0360778, 0.999335
61.8583, 198.924, 1.01392, 0.540896, -0.840645, -0.02733, 0.841073, 0.540401, 0.0237131, -0.00516515, -0.0358129, 0.999345
62.2198, 199.494, 1.01423, 0.540981, -0.840596, -0.0271677, 0.841019, 0.540491, 0.0235998, -0.00515397, -0.0356156, 0.999352
62.6126, 200.115, 1.01222, 0.54109, -0.840516, -0.0274829, 0.840949, 0.540588, 0.0238802, -0.00521476, -0.0360331, 0.999337
62.9733, 200.685, 1.01184, 0.541101, -0.840497, -0.0278426, 0.840942, 0.540592, 0.024014, -0.00513221, -0.036408, 0.999324
63.3662, 201.307, 1.00985, 0.541092, -0.840492, -0.0281536, 0.840948, 0.540574, 0.0242143, -0.00513285, -0.0367779, 0.99931
63.7276, 201.877, 1.00945, 0.541029, -0.840539, -0.0279545, 0.840986, 0.540504, 0.0244445, -0.00543706, -0.0367346, 0.99931
64.1215, 202.499, 1.00842, 0.541, -0.840573, -0.0275027, 0.841004, 0.540482, 0.0243143, -0.00557325, -0.036284, 0.999326
64.4828, 203.069, 1.00788, 0.540971, -0.840594, -0.0274224, 0.841024, 0.540468, 0.0239289, -0.00529358, -0.0360078, 0.999337
64.878, 203.69, 1.00786, 0.540988, -0.840594, -0.0270863, 0.841013, 0.54049, 0.0238083, -0.00537324, -0.03566, 0.99935
65.2404, 204.26, 1.00666, 0.540834, -0.840683, -0.0274099, 0.841113, 0.54033, 0.0239242, -0.00530225, -0.0359938, 0.999338
65.634, 204.883, 1.00555, 0.540762, -0.840714, -0.0278723, 0.841161, 0.540261, 0.0237825, -0.00493597, -0.0363058, 0.999329
65.9953, 205.454, 1.00306, 0.540706, -0.840766, -0.0273683, 0.841197, 0.540219, 0.0234795, -0.00495587, -0.0357176, 0.99935
66.3899, 206.076, 1.00227, 0.540499, -0.840927, -0.026507, 0.84133, 0.54003, 0.0230678, -0.00508379, -0.0347692, 0.999382
66.752, 206.647, 1.00306, 0.54041, -0.841, -0.0259856, 0.841384, 0.539941, 0.0231584, -0.0054455, -0.0343789, 0.999394
67.1459, 207.271, 1.00359, 0.540329, -0.841056, -0.0258813, 0.841434, 0.539852, 0.0234102, -0.00571723, -0.0344267, 0.999391
67.5076, 207.843, 1.00399, 0.540085, -0.841228, -0.0253775, 0.841592, 0.539627, 0.0229307, -0.00559551, -0.0337421, 0.999415
67.9009, 208.468, 1.00644, 0.540161, -0.841191, -0.0249645, 0.841542, 0.539708, 0.0228522, -0.00574951, -0.0333525, 0.999427
68.2626, 209.039, 1.00382, 0.540144, -0.841211, -0.024689, 0.841553, 0.539699, 0.0226642, -0.00574074, -0.033019, 0.999438
68.657, 209.663, 1.00003, 0.540223, -0.841141, -0.025317, 0.841504, 0.539775, 0.0226653, -0.00539921, -0.0335487, 0.999422
69.0196, 210.234, 0.996832, 0.540154, -0.841193, -0.0250819, 0.841551, 0.539726, 0.0220596, -0.00501903, -0.0330233, 0.999442
69.4151, 210.857, 0.994803, 0.539955, -0.841322, -0.0250059, 0.841681, 0.539542, 0.0216421, -0.00471622, -0.0327327, 0.999453
69.7768, 211.429, 0.992701, 0.53992, -0.841332, -0.0254357, 0.841706, 0.539519, 0.021199, -0.00411238, -0.0328552, 0.999452
70.1714, 212.054, 0.988973, 0.539867, -0.841354, -0.0258451, 0.841744, 0.53949, 0.02044, -0.00325409, -0.0327898, 0.999457
70.5334, 212.626, 0.988338, 0.539854, -0.841352, -0.0261593, 0.841753, 0.539473, 0.0205324, -0.0031627, -0.0331041, 0.999447
70.9271, 213.252, 0.991283, 0.539854, -0.841349, -0.0262649, 0.841752, 0.539466, 0.0207496, -0.00328863, -0.0333103, 0.99944
71.2885, 213.824, 0.992259, 0.540062, -0.841215, -0.0262712, 0.841619, 0.539671, 0.0208097, -0.00332769, -0.0333489, 0.999438
71.6833, 214.45, 0.993833, 0.54022, -0.84111, -0.0263978, 0.841517, 0.539821, 0.0210566, -0.00346081, -0.0335894, 0.99943
72.0448, 215.023, 0.995505, 0.540437, -0.840972, -0.0263275, 0.841378, 0.540048, 0.020766, -0.00324551, -0.0333741, 0.999438
72.4393, 215.647, 0.994263, 0.541032, -0.840582, -0.0265818, 0.840996, 0.54064, 0.0208164, -0.00312673, -0.0336175, 0.99943
72.8017, 216.22, 0.997662, 0.541371, -0.840357, -0.0268057, 0.840777, 0.540963, 0.021263, -0.00336765, -0.0340488, 0.999414
73.1962, 216.844, 1.00338, 0.542038, -0.839903, -0.0275184, 0.840348, 0.541622, 0.0214663, -0.00312505, -0.0347605, 0.999391
73.5586, 217.416, 1.00576, 0.542624, -0.839509, -0.0279932, 0.839972, 0.542213, 0.0212849, -0.00269057, -0.0350632, 0.999381
73.954, 218.039, 1.00827, 0.543354, -0.839043, -0.0278184, 0.8395, 0.542952, 0.0210556, -0.00256244, -0.0347942, 0.999391
74.3186, 218.61, 1.01069, 0.543827, -0.838748, -0.0274617, 0.839194, 0.543441, 0.0206225, -0.00237326, -0.0342607, 0.99941
74.7153, 219.232, 1.01285, 0.543951, -0.838693, -0.0266629, 0.839113, 0.543584, 0.0201215, -0.00238218, -0.0333183, 0.999442
75.0784, 219.803, 1.01538, 0.543978, -0.838686, -0.026334, 0.839096, 0.543621, 0.0198593, -0.00233997, -0.0328998, 0.999456
75.4744, 220.425, 1.018, 0.543939, -0.83872, -0.0260497, 0.839121, 0.543587, 0.0197206, -0.00237981, -0.0325857, 0.999466
75.8394, 220.994, 1.01771, 0.543548, -0.838968, -0.0262222, 0.839374, 0.543186, 0.019985, -0.00252329, -0.0328731, 0.999456
76.2349, 221.616, 1.02071, 0.543195, -0.839186, -0.0265725, 0.839603, 0.542827, 0.0201405, -0.00247733, -0.0332506, 0.999444
76.597, 222.186, 1.02171, 0.542891, -0.839386, -0.026466, 0.839801, 0.542544, 0.0195098, -0.00201729, -0.0328179, 0.999459
76.9924, 222.807, 1.02033, 0.542423, -0.839692, -0.0263558, 0.840104, 0.542092, 0.0190323, -0.00169399, -0.0324652, 0.999471
77.3531, 223.377, 1.02463, 0.542162, -0.839853, -0.0265837, 0.840272, 0.541815, 0.0194809, -0.00195765, -0.0328994, 0.999457
77.7458, 223.999, 1.02857, 0.54227, -0.839799, -0.0261016, 0.840201, 0.541925, 0.0194763, -0.00221106, -0.032492, 0.99947
78.107, 224.567, 1.03024, 0.542058, -0.839964, -0.0251809, 0.840337, 0.54172, 0.0193323, -0.00259742, -0.0316397, 0.999496
78.5, 225.188, 1.03581, 0.541817, -0.840112, -0.0254217, 0.840491, 0.541457, 0.019988, -0.00302739, -0.0321966, 0.999477
78.8597, 225.756, 1.03788, 0.541662, -0.840215, -0.0253229, 0.840591, 0.541304, 0.0199155, -0.00302588, -0.0320736, 0.999481
79.2519, 226.376, 1.04168, 0.541366, -0.840408, -0.0252538, 0.840781, 0.541008, 0.0199147, -0.00307398, -0.0320141, 0.999483
79.6119, 226.944, 1.04272, 0.541054, -0.840624, -0.0247564, 0.840983, 0.540707, 0.0195962, -0.00308702, -0.0314223, 0.999501
80.0042, 227.564, 1.0447, 0.540587, -0.840938, -0.0242519, 0.841281, 0.540245, 0.0195221, -0.00331492, -0.0309561, 0.999515
80.3624, 228.132, 1.04685, 0.540462, -0.841035, -0.0236706, 0.841359, 0.540114, 0.0197878, -0.00385744, -0.0306101, 0.999524
80.7537, 228.751, 1.0475, 0.540143, -0.841247, -0.0234335, 0.841562, 0.539781, 0.0202537, -0.00438943, -0.0306606, 0.99952
81.1125, 229.318, 1.04347, 0.539802, -0.841473, -0.0231771, 0.841781, 0.53945, 0.0199524, -0.00428655, -0.0302804, 0.999532
81.5026, 229.937, 1.04355, 0.539399, -0.84174, -0.0228356, 0.84204, 0.539064, 0.019436, -0.00405026, -0.0297123, 0.99955
81.8599, 230.504, 1.0441, 0.538966, -0.842002, -0.0234028, 0.84232, 0.538639, 0.0190849, -0.00346388, -0.0299987, 0.999544
82.2495, 231.123, 1.04367, 0.538788, -0.84211, -0.02364, 0.842436, 0.538472, 0.0186993, -0.00301738, -0.0299901, 0.999546
82.6057, 231.69, 1.04312, 0.53846, -0.842323, -0.0235226, 0.842646, 0.538153, 0.0183972, -0.00283762, -0.0297274, 0.999554
82.9935, 232.309, 1.04454, 0.538263, -0.842437, -0.0239316, 0.842773, 0.537954, 0.0184363, -0.00265734, -0.0300925, 0.999544
83.3495, 232.875, 1.04301, 0.538113, -0.842521, -0.0243616, 0.84287, 0.537807, 0.0182904, -0.00230821, -0.0303759, 0.999536
83.7374, 233.492, 1.04377, 0.537839, -0.842705, -0.0240119, 0.843043, 0.53753, 0.0184312, -0.002625, -0.0301561, 0.999542
84.0924, 234.058, 1.04601, 0.537622, -0.842844, -0.0239984, 0.84318, 0.537299, 0.0188831, -0.00302115, -0.030387, 0.999534
84.4804, 234.675, 1.04409, 0.537378, -0.842985, -0.0245067, 0.843337, 0.537048, 0.0190522, -0.00289944, -0.0309056, 0.999518
84.8348, 235.241, 1.04417, 0.537264, -0.843038, -0.0251776, 0.84341, 0.53693, 0.0191152, -0.00259621, -0.031505, 0.9995
85.2216, 235.858, 1.04652, 0.536975, -0.843217, -0.0253664, 0.843596, 0.53666, 0.0185159, -0.00199974, -0.0313416, 0.999507
85.5754, 236.423, 1.04646, 0.536763, -0.843349, -0.0254507, 0.843732, 0.53647, 0.017778, -0.00133952, -0.0310161, 0.999518
85.9612, 237.04, 1.04939, 0.536569, -0.84347, -0.0255344, 0.843855, 0.536283, 0.017558, -0.00111595, -0.0309684, 0.99952
86.3144, 237.606, 1.05254, 0.536421, -0.843558, -0.0257514, 0.84395, 0.536137, 0.017483, -0.000941647, -0.0311112, 0.999515
86.6985, 238.222, 1.05776, 0.536625, -0.843427, -0.0257917, 0.843821, 0.536341, 0.0174773, -0.000907654, -0.0311423, 0.999515
87.0512, 238.787, 1.06267, 0.536785, -0.843316, -0.0260774, 0.843718, 0.536491, 0.017786, -0.00100889, -0.0315492, 0.999502
87.4364, 239.402, 1.06654, 0.537015, -0.843169, -0.0260858, 0.843572, 0.536716, 0.0179554, -0.00113878, -0.0316476, 0.999498
87.7895, 239.966, 1.06772, 0.537227, -0.843037, -0.0259967, 0.843437, 0.536924, 0.0180862, -0.00128912, -0.031643, 0.999498
88.1779, 240.586, 1.06953, 0.537491, -0.842874, -0.0258298, 0.843268, 0.537192, 0.0179834, -0.00128215, -0.0314473, 0.999505
88.5314, 241.148, 1.07011, 0.537637, -0.842789, -0.0255608, 0.843176, 0.537357, 0.0173904, -0.000921167, -0.030902, 0.999522
88.9161, 241.762, 1.07108, 0.538006, -0.84255, -0.0256643, 0.842941, 0.537727, 0.0173472, -0.000815477, -0.0309664, 0.99952
89.2683, 242.324, 1.07629, 0.538189, -0.842433, -0.0256728, 0.842824, 0.537896, 0.0177675, -0.00115868, -0.0311999, 0.999512
89.6537, 242.936, 1.07987, 0.538294, -0.84237, -0.0255397, 0.842757, 0.538011, 0.0174845, -0.000987791, -0.0309355, 0.999521
90.006, 243.497, 1.08261, 0.538315, -0.842363, -0.0253444, 0.842744, 0.538051, 0.0168411, -0.000549769, -0.0304246, 0.999537
90.3904, 244.109, 1.08596, 0.538251, -0.842407, -0.0252271, 0.842785, 0.53799, 0.0167501, -0.000538488, -0.0302768, 0.999541
90.7426, 244.671, 1.09041, 0.538534, -0.842227, -0.0251907, 0.842603, 0.538254, 0.0173874, -0.00108514, -0.0305895, 0.999531
91.1276, 245.283, 1.09053, 0.538994, -0.841926, -0.0254411, 0.842309, 0.538694, 0.018019, -0.00146567, -0.0311414, 0.999514
91.4818, 245.844, 1.09146, 0.539256, -0.841757, -0.0254676, 0.84214, 0.538953, 0.018142, -0.00154532, -0.0312305, 0.999511
91.8672, 246.456, 1.09368, 0.539475, -0.84159, -0.0263474, 0.842001, 0.539172, 0.0180815, -0.00101142, -0.031939, 0.999489
92.2207, 247.018, 1.09721, 0.539675, -0.841444, -0.0268892, 0.841873, 0.53938, 0.0178658, -0.000529567, -0.032279, 0.999479
92.6069, 247.632, 1.10095, 0.539641, -0.841447, -0.0274732, 0.841895, 0.539346, 0.0178679, -0.000217328, -0.0327718, 0.999463
92.9617, 248.195, 1.10311, 0.539234, -0.841668, -0.0286747, 0.842156, 0.538917, 0.0184889, -0.000108287, -0.0341184, 0.999418
93.3473, 248.812, 1.10959, 0.538889, -0.841848, -0.0298555, 0.842376, 0.538504, 0.0204001, -0.00109651, -0.036143, 0.999346
93.7018, 249.379, 1.11382, 0.538856, -0.841856, -0.0302209, 0.842394, 0.538397, 0.0223958, -0.00258318, -0.037526, 0.999292
94.0898, 249.996, 1.11745, 0.539213, -0.841628, -0.0301868, 0.842162, 0.538714, 0.0234652, -0.00348697, -0.0380749, 0.999269
94.4467, 250.563, 1.1221, 0.53955, -0.841416, -0.0300947, 0.841949, 0.539076, 0.0227904, -0.00295286, -0.0376347, 0.999287
94.837, 251.182, 1.12173, 0.539825, -0.841214, -0.0307812, 0.841777, 0.53945, 0.0201284, -0.000327415, -0.0367767, 0.999323
95.195, 251.749, 1.12115, 0.53978, -0.841174, -0.0326135, 0.8418, 0.539516, 0.0171673, 0.00315487, -0.0367206, 0.999321
95.5852, 252.37, 1.12335, 0.539269, -0.841462, -0.0336245, 0.842112, 0.539109, 0.0144302, 0.00598478, -0.0360974, 0.99933
95.9407, 252.942, 1.13477, 0.539079, -0.841628, -0.0325035, 0.842236, 0.538926, 0.0140295, 0.00570936, -0.0349387, 0.999373
96.331, 253.566, 1.14502, 0.539733, -0.841298, -0.0300807, 0.84183, 0.539523, 0.0154119, 0.00326323, -0.0336412, 0.999429
96.6933, 254.137, 1.14615, 0.540562, -0.840843, -0.0278619, 0.841303, 0.540306, 0.0166769, 0.00103131, -0.0324552, 0.999473
97.0887, 254.759, 1.14877, 0.541269, -0.84045, -0.0259377, 0.84085, 0.541005, 0.0168909, -0.000163514, -0.0309522, 0.999521
97.4533, 255.33, 1.14908, 0.541348, -0.840414, -0.0254177, 0.840798, 0.54112, 0.0157211, 0.000541774, -0.0298818, 0.999553
97.8498, 255.953, 1.14932, 0.540767, -0.840786, -0.0254946, 0.84117, 0.540594, 0.0138483, 0.00213881, -0.028934, 0.999579
98.2124, 256.528, 1.15422, 0.540149, -0.841179, -0.0256373, 0.841566, 0.539989, 0.0133837, 0.00258575, -0.0288047, 0.999582
98.6084, 257.154, 1.1595, 0.539875, -0.841353, -0.0256853, 0.841742, 0.539704, 0.0137702, 0.00227681, -0.0290546, 0.999575
98.9727, 257.729, 1.16308, 0.539783, -0.841419, -0.0254708, 0.841802, 0.539598, 0.0142562, 0.00174859, -0.0291366, 0.999574
99.3694, 258.358, 1.16749, 0.539772, -0.841419, -0.025684, 0.84181, 0.53958, 0.0144725, 0.00168113, -0.0294329, 0.999565
99.7338, 258.934, 1.17081, 0.539746, -0.841438, -0.0256051, 0.841825, 0.539567, 0.0140279, 0.00201212, -0.0291265, 0.999574
100.132, 259.563, 1.172, 0.539673, -0.841495, -0.0252725, 0.841872, 0.539508, 0.0135296, 0.00224962, -0.0285777, 0.999589
100.498, 260.142, 1.17558, 0.539564, -0.841573, -0.025031, 0.841942, 0.539405, 0.0133047, 0.00230499, -0.0282533, 0.999598
100.898, 260.773, 1.1812, 0.539457, -0.841645, -0.0248994, 0.84201, 0.539301, 0.0131903, 0.0023267, -0.0280811, 0.999603
101.263, 261.353, 1.18869, 0.539525, -0.841603, -0.024841, 0.841967, 0.53936, 0.0134726, 0.00205969, -0.0281841, 0.999601
101.663, 261.986, 1.19365, 0.539333, -0.841735, -0.0245574, 0.842091, 0.539166, 0.0135155, 0.00186406, -0.0279689, 0.999607
102.029, 262.567, 1.19907, 0.539443, -0.841662, -0.0245998, 0.842021, 0.539264, 0.0140028, 0.00148013, -0.0282673, 0.999599
102.429, 263.202, 1.20709, 0.539418, -0.841663, -0.0251408, 0.842038, 0.539208, 0.0150627, 0.000878406, -0.0292946, 0.99957
102.798, 263.784, 1.20966, 0.539172, -0.841822, -0.0250867, 0.842195, 0.53896, 0.0151393, 0.000776145, -0.0292906, 0.999571
103.197, 264.42, 1.21569, 0.539237, -0.841787, -0.0248615, 0.842154, 0.53902, 0.0153101, 0.00051304, -0.029193, 0.999574
103.564, 265.004, 1.22177, 0.539234, -0.84181, -0.0241459, 0.842156, 0.539018, 0.0152729, 0.000158196, -0.0285703, 0.999592
103.965, 265.64, 1.22475, 0.539304, -0.841755, -0.0244866, 0.842111, 0.539088, 0.0152384, 0.000373488, -0.0288386, 0.999584
104.342, 266.239, 1.2264, 0.539229, -0.841811, -0.0242233, 0.842159, 0.539033, 0.0145551, 0.000804515, -0.0282484, 0.999601
104.734, 266.861, 1.23123, 0.539379, -0.841727, -0.0237836, 0.842063, 0.539194, 0.0141695, 0.000897074, -0.02767, 0.999617
105.111, 267.46, 1.23302, 0.539546, -0.841626, -0.0235863, 0.841955, 0.539371, 0.0137925, 0.00111363, -0.0273003, 0.999627
105.505, 268.083, 1.23726, 0.539388, -0.841745, -0.0229569, 0.842057, 0.53922, 0.0134994, 0.00101581, -0.0266124, 0.999645
105.873, 268.669, 1.24256, 0.539484, -0.841708, -0.0220199, 0.841996, 0.539325, 0.0131143, 0.000837434, -0.0256156, 0.999672
106.275, 269.307, 1.2462, 0.539644, -0.84161, -0.0218474, 0.841893, 0.539487, 0.0130536, 0.000800337, -0.0254374, 0.999676
106.645, 269.893, 1.25105, 0.539853, -0.841487, -0.0214149, 0.841759, 0.539702, 0.0127873, 0.000797276, -0.0249294, 0.999689
107.049, 270.53, 1.25553, 0.539709, -0.841591, -0.020937, 0.841851, 0.53957, 0.0123154, 0.000932441, -0.0242726, 0.999705
107.418, 271.116, 1.25794, 0.539776, -0.84155, -0.0208711, 0.841808, 0.539652, 0.0116658, 0.00144571, -0.0238664, 0.999714
107.821, 271.754, 1.26211, 0.539701, -0.841616, -0.0201588, 0.841855, 0.539592, 0.0109289, 0.00167958, -0.0228692, 0.999737
108.191, 272.34, 1.26896, 0.539567, -0.841706, -0.0199621, 0.841941, 0.539457, 0.0110222, 0.00149128, -0.0227541, 0.99974
108.593, 272.979, 1.27637, 0.539712, -0.84162, -0.0196857, 0.841849, 0.5396, 0.0110546, 0.00131861, -0.0225387, 0.999745
108.964, 273.566, 1.27961, 0.539707, -0.841622, -0.0197411, 0.841852, 0.539589, 0.0113336, 0.00111353, -0.0227359, 0.999741
109.368, 274.205, 1.28514, 0.53985, -0.841539, -0.0193614, 0.841761, 0.539734, 0.0112272, 0.00100183, -0.0223586, 0.99975
109.738, 274.792, 1.29203, 0.539905, -0.841508, -0.0191671, 0.841725, 0.539804, 0.0105361, 0.00148025, -0.0218219, 0.999761
110.144, 275.431, 1.29525, 0.539619, -0.84168, -0.0196605, 0.841907, 0.539531, 0.00999095, 0.00219824, -0.0219436, 0.999757
110.515, 276.018, 1.30036, 0.539419, -0.841798, -0.0200732, 0.842034, 0.539336, 0.00981191, 0.00256652, -0.022195, 0.99975
110.918, 276.658, 1.30818, 0.539529, -0.841731, -0.019927, 0.841962, 0.539452, 0.00953711, 0.00272196, -0.0219233, 0.999756
111.289, 277.246, 1.31736, 0.539525, -0.841737, -0.0197901, 0.841966, 0.539442, 0.00978555, 0.00243872, -0.0219421, 0.999756
111.693, 277.886, 1.3258, 0.539536, -0.841735, -0.0195746, 0.84196, 0.539447, 0.0100409, 0.0021077, -0.0218985, 0.999758
112.064, 278.473, 1.33029, 0.539463, -0.841771, -0.0200241, 0.842007, 0.539365, 0.0104744, 0.00198329, -0.022511, 0.999745
112.469, 279.112, 1.3372, 0.539332, -0.841852, -0.0201338, 0.842092, 0.539219, 0.0111351, 0.00148244, -0.02296, 0.999735
112.84, 279.7, 1.34296, 0.539184, -0.841947, -0.0201456, 0.842187, 0.539059, 0.011673, 0.00103167, -0.0232603, 0.999729
113.244, 280.34, 1.34628, 0.539328, -0.841855, -0.0201143, 0.842095, 0.539196, 0.0119732, 0.000765902, -0.0233957, 0.999726
113.616, 280.928, 1.35225, 0.539207, -0.841937, -0.019962, 0.842173, 0.539067, 0.0122728, 0.00042797, -0.0234291, 0.999725
114.019, 281.568, 1.35756, 0.53903, -0.842052, -0.0198791, 0.842286, 0.538899, 0.0119006, 0.000691919, -0.0231587, 0.999732
114.389, 282.156, 1.36298, 0.539042, -0.842034, -0.0202921, 0.842278, 0.538908, 0.012053, 0.000786549, -0.0235887, 0.999721
114.793, 282.797, 1.36851, 0.538984, -0.842078, -0.0200008, 0.842316, 0.538842, 0.0123647, 0.000365195, -0.0235114, 0.999724
115.163, 283.385, 1.37001, 0.539132, -0.841993, -0.0196149, 0.842221, 0.538988, 0.012455, 8.5166e-05, -0.023235, 0.99973
115.565, 284.027, 1.37176, 0.539359, -0.841863, -0.0189281, 0.842076, 0.53921, 0.0126636, -0.000454807, -0.0227691, 0.999741
115.937, 284.615, 1.37398, 0.539309, -0.841887, -0.0192781, 0.842108, 0.539148, 0.0132049, -0.000723327, -0.0233557, 0.999727
116.341, 285.256, 1.37736, 0.539214, -0.841925, -0.0202819, 0.842169, 0.539041, 0.0136727, -0.00057864, -0.0244533, 0.999701
116.712, 285.845, 1.38331, 0.539217, -0.841913, -0.0207, 0.842167, 0.539043, 0.0137106, -0.000384927, -0.0248258, 0.999692
117.117, 286.485, 1.3849, 0.538945, -0.842085, -0.0207632, 0.842341, 0.538776, 0.0134587, -0.00014665, -0.0247432, 0.999694
117.487, 287.072, 1.38568, 0.538962, -0.842084, -0.0203742, 0.84233, 0.538808, 0.0128745, 0.000136382, -0.0241006, 0.99971
117.892, 287.713, 1.38799, 0.538748, -0.842252, -0.0190581, 0.842467, 0.538618, 0.0118304, 0.000300832, -0.0224294, 0.999748
118.262, 288.302, 1.39274, 0.538753, -0.842261, -0.0184687, 0.842464, 0.538635, 0.011295, 0.000434545, -0.0216444, 0.999766
118.667, 288.943, 1.3935, 0.538615, -0.842351, -0.018397, 0.842552, 0.538506, 0.0108462, 0.000770582, -0.0213424, 0.999772
119.038, 289.531, 1.39676, 0.53845, -0.842464, -0.0180527, 0.842657, 0.538341, 0.0108177, 0.000604948, -0.021037, 0.999779
119.441, 290.172, 1.39949, 0.538384, -0.84251, -0.0178819, 0.842699, 0.53828, 0.0106196, 0.000678335, -0.0207865, 0.999784
119.812, 290.76, 1.40491, 0.53834, -0.842539, -0.0178237, 0.842727, 0.538239, 0.0104845, 0.000759791, -0.0206648, 0.999786
120.218, 291.402, 1.40743, 0.537959, -0.842782, -0.0178564, 0.842971, 0.537858, 0.0104748, 0.000776243, -0.0206874, 0.999786
120.588, 291.991, 1.41383, 0.537682, -0.842957, -0.0179433, 0.843148, 0.537577, 0.0106094, 0.000702676, -0.0208334, 0.999783
120.992, 292.633, 1.41616, 0.537258, -0.843224, -0.0180977, 0.843418, 0.537152, 0.0106713, 0.000722952, -0.0209971, 0.999779
121.36, 293.223, 1.42495, 0.537299, -0.843209, -0.0175466, 0.843392, 0.537184, 0.0111364, 3.54326e-05, -0.0207822, 0.999784
121.763, 293.866, 1.42658, 0.537218, -0.84327, -0.0171221, 0.843444, 0.537099, 0.0113034, -0.000335547, -0.0205139, 0.99979
122.132, 294.456, 1.4278, 0.537346, -0.843198, -0.0165946, 0.843362, 0.537243, 0.0105315, 3.52122e-05, -0.0196543, 0.999807
122.535, 295.099, 1.42891, 0.537167, -0.84331, -0.016756, 0.843476, 0.537075, 0.00992561, 0.000628862, -0.019465, 0.99981
122.905, 295.689, 1.43264, 0.536974, -0.843432, -0.0167517, 0.843598, 0.536893, 0.00940326, 0.00106282, -0.019181, 0.999815
123.309, 296.331, 1.43216, 0.536598, -0.843673, -0.0166777, 0.843837, 0.536526, 0.00894098, 0.00140475, -0.018871, 0.999821
123.678, 296.921, 1.43545, 0.536437, -0.843775, -0.0167299, 0.843939, 0.536366, 0.00884744, 0.0015081, -0.0188651, 0.999821
124.081, 297.564, 1.43794, 0.536148, -0.84395, -0.0171669, 0.844123, 0.536072, 0.00914236, 0.001487, -0.0193926, 0.999811
124.449, 298.154, 1.44225, 0.536007, -0.84405, -0.0166106, 0.844212, 0.535933, 0.00902324, 0.00128611, -0.0188594, 0.999821
124.853, 298.797, 1.44086, 0.535697, -0.84426, -0.0159428, 0.844409, 0.535631, 0.00846805, 0.00139023, -0.0179986, 0.999837
125.221, 299.387, 1.44205, 0.535616, -0.844334, -0.0147021, 0.844461, 0.535558, 0.00796785, 0.00114631, -0.0166831, 0.99986
125.624, 300.03, 1.44168, 0.535721, -0.844286, -0.0135573, 0.844395, 0.535667, 0.00765857, 0.000796184, -0.0155506, 0.999879
125.994, 300.62, 1.44336, 0.535857, -0.844205, -0.0132649, 0.844308, 0.535808, 0.00730743, 0.000938449, -0.0151154, 0.999885
126.419, 301.299, 1.4434, 0.53636, -0.843881, -0.0135317, 0.843989, 0.536313, 0.00715334, 0.00122065, -0.0152573, 0.999883
126.766, 301.854, 1.44425, 0.537018, -0.843471, -0.0129911, 0.84357, 0.536972, 0.00705103, 0.00102852, -0.0147454, 0.999891
127.169, 302.497, 1.44896, 0.53765, -0.843072, -0.0126956, 0.843168, 0.537604, 0.00712862, 0.000815285, -0.0145373, 0.999894
127.54, 303.087, 1.45385, 0.538165, -0.842751, -0.0122361, 0.842839, 0.538124, 0.00669678, 0.00094082, -0.013917, 0.999903
127.944, 303.729, 1.4569, 0.538582, -0.842482, -0.0124039, 0.842573, 0.538541, 0.00667653, 0.00105515, -0.014047, 0.999901
128.316, 304.319, 1.45883, 0.538839, -0.84231, -0.0128815, 0.842407, 0.538803, 0.0064482, 0.00150923, -0.014326, 0.999896
128.721, 304.961, 1.45778, 0.539017, -0.842192, -0.0131515, 0.842291, 0.538997, 0.00532197, 0.00260649, -0.013946, 0.999899
129.093, 305.55, 1.46096, 0.539021, -0.842186, -0.0133931, 0.842285, 0.539016, 0.00428788, 0.00360792, -0.0135921, 0.999901
129.498, 306.193, 1.46456, 0.539149, -0.842094, -0.0139934, 0.842198, 0.539157, 0.00349542, 0.00460116, -0.0136697, 0.999896
129.87, 306.782, 1.46759, 0.53938, -0.841944, -0.0141332, 0.842048, 0.539395, 0.00306138, 0.00504588, -0.0135521, 0.999895
130.275, 307.425, 1.46899, 0.539537, -0.841832, -0.014794, 0.841947, 0.539547, 0.00369454, 0.00487189, -0.0144491, 0.999884
130.646, 308.015, 1.47544, 0.539819, -0.84164, -0.0154006, 0.841769, 0.539817, 0.0046512, 0.00439888, -0.0154746, 0.999871
131.053, 308.656, 1.47838, 0.539957, -0.841552, -0.0153674, 0.841683, 0.539946, 0.00521127, 0.00391201, -0.0157484, 0.999868
131.425, 309.245, 1.48159, 0.53993, -0.841559, -0.0159671, 0.841701, 0.539917, 0.0054684, 0.00401894, -0.0163921, 0.999858
131.829, 309.888, 1.48656, 0.540003, -0.841505, -0.0163083, 0.841652, 0.539993, 0.00541955, 0.00424576, -0.0166525, 0.999852
132.201, 310.477, 1.49168, 0.540082, -0.84145, -0.0165364, 0.841602, 0.540071, 0.00551242, 0.00429238, -0.0168942, 0.999848
132.606, 311.118, 1.49652, 0.540175, -0.841389, -0.0165904, 0.841541, 0.540165, 0.00544562, 0.00437968, -0.0169031, 0.999848
132.978, 311.707, 1.49978, 0.540411, -0.841229, -0.0170326, 0.841388, 0.540407, 0.00524775, 0.00479, -0.017167, 0.999841
133.384, 312.348, 1.50537, 0.54062, -0.84109, -0.0172673, 0.841253, 0.540617, 0.00521797, 0.0049462, -0.0173471, 0.999837
133.756, 312.936, 1.51082, 0.540801, -0.840978, -0.0170391, 0.841136, 0.540799, 0.00512433, 0.00490527, -0.0171034, 0.999842
134.161, 313.578, 1.52011, 0.540795, -0.840993, -0.0164493, 0.841142, 0.540788, 0.00531115, 0.00442891, -0.0167084, 0.999851
134.534, 314.166, 1.52497, 0.540738, -0.841035, -0.0162031, 0.841183, 0.540718, 0.00596448, 0.00374498, -0.016855, 0.999851
134.94, 314.807, 1.53003, 0.5404, -0.841258, -0.0158755, 0.841402, 0.540372, 0.00638674, 0.00320579, -0.0168091, 0.999854
135.312, 315.395, 1.53325, 0.540377, -0.841285, -0.0152248, 0.841418, 0.540345, 0.00647282, 0.00278117, -0.0163082, 0.999863
135.718, 316.037, 1.53812, 0.540338, -0.841339, -0.0135064, 0.841446, 0.5403, 0.00663566, 0.00171465, -0.0149504, 0.999887
136.091, 316.625, 1.54148, 0.540045, -0.84155, -0.0120249, 0.841636, 0.539997, 0.00720361, 0.000431213, -0.0140109, 0.999902
136.497, 317.266, 1.54697, 0.539809, -0.84173, -0.00988889, 0.841788, 0.539761, 0.00718117, -0.000706962, -0.0122008, 0.999925
136.87, 317.855, 1.54902, 0.539553, -0.841896, -0.00967658, 0.841951, 0.539503, 0.00745033, -0.00105186, -0.0121671, 0.999925
137.276, 318.496, 1.55093, 0.539091, -0.842194, -0.00950866, 0.842247, 0.539047, 0.00687234, -0.000662223, -0.0117135, 0.999931
137.646, 319.086, 1.55436, 0.538989, -0.842259, -0.00949893, 0.842313, 0.538953, 0.00622516, -0.000123721, -0.0113564, 0.999936
138.052, 319.73, 1.56249, 0.538589, -0.842527, -0.00837388, 0.842568, 0.538562, 0.00545422, -8.54731e-05, -0.00999315, 0.99995
138.424, 320.32, 1.57022, 0.538164, -0.842806, -0.00760329, 0.84284, 0.538139, 0.00517011, -0.000265768, -0.00919073, 0.999958
138.83, 320.963, 1.57478, 0.537834, -0.843019, -0.00734391, 0.843051, 0.537817, 0.00420651, 0.000403518, -0.00845369, 0.999964
139.201, 321.554, 1.58082, 0.537805, -0.843037, -0.00745751, 0.843069, 0.537797, 0.00318716, 0.00132374, -0.00800126, 0.999967
139.606, 322.199, 1.59028, 0.537828, -0.843021, -0.00757111, 0.843053, 0.537825, 0.00251934, 0.00194808, -0.00773781, 0.999968
139.977, 322.792, 1.59947, 0.537849, -0.843008, -0.00743338, 0.843038, 0.537851, 0.00200353, 0.00230906, -0.00734422, 0.99997
140.381, 323.437, 1.60795, 0.537363, -0.843316, -0.00777234, 0.843348, 0.537362, 0.00227974, 0.00225402, -0.00777984, 0.999967
140.752, 324.03, 1.61746, 0.53701, -0.843534, -0.00842019, 0.843574, 0.537004, 0.00313357, 0.0018784, -0.00878581, 0.99996
141.156, 324.675, 1.62486, 0.536837, -0.843634, -0.00931592, 0.843683, 0.536829, 0.00356105, 0.00199684, -0.00977139, 0.99995
141.527, 325.267, 1.62998, 0.536598, -0.843774, -0.0104245, 0.843831, 0.536603, 0.00254031, 0.0034504, -0.0101597, 0.999942
141.931, 325.913, 1.63008, 0.536387, -0.843884, -0.0121764, 0.843954, 0.536415, 0.00113109, 0.00557708, -0.010883, 0.999925
142.302, 326.507, 1.6365, 0.536156, -0.84402, -0.0129022, 0.844099, 0.536186, 0.00135695, 0.00577269, -0.0116183, 0.999916
142.706, 327.153, 1.64634, 0.536041, -0.844097, -0.012684, 0.844183, 0.536044, 0.00343455, 0.00390007, -0.0125487, 0.999914
143.076, 327.747, 1.65685, 0.535994, -0.844145, -0.0113681, 0.844221, 0.535958, 0.00627729, 0.000793898, -0.0129618, 0.999916
143.48, 328.393, 1.66281, 0.536395, -0.843919, -0.0090485, 0.843964, 0.536333, 0.00845591, -0.00228309, -0.0121723, 0.999923
143.853, 328.985, 1.66801, 0.536519, -0.843849, -0.00812335, 0.843882, 0.536453, 0.00902533, -0.00325822, -0.0116974, 0.999926
144.259, 329.63, 1.6683, 0.536709, -0.843736, -0.00727393, 0.843765, 0.536666, 0.00708962, -0.0020781, -0.00994255, 0.999948
144.63, 330.222, 1.66955, 0.53693, -0.843602, -0.00650285, 0.843627, 0.53691, 0.00465417, -0.000434824, -0.00798494, 0.999968
145.036, 330.869, 1.67537, 0.536991, -0.843566, -0.00617461, 0.843588, 0.536981, 0.00322872, 0.000592013, -0.00694263, 0.999976
145.41, 331.462, 1.68437, 0.537028, -0.843547, -0.00533746, 0.843564, 0.537019, 0.00310633, 0.000245989, -0.00617068, 0.999981
145.822, 332.115, 1.69135, 0.536914, -0.843626, -0.00436155, 0.843637, 0.536904, 0.00330965, -0.000450371, -0.00545656, 0.999985
146.196, 332.708, 1.69782, 0.536608, -0.843823, -0.00380294, 0.843831, 0.536598, 0.00346647, -0.000884435, -0.00506918, 0.999987
146.603, 333.354, 1.70987, 0.536421, -0.843944, -0.00342238, 0.843949, 0.53641, 0.0036983, -0.00128536, -0.00487216, 0.999987
146.977, 333.947, 1.71663, 0.536066, -0.84417, -0.00319556, 0.844176, 0.536056, 0.00332087, -0.00109038, -0.00447782, 0.999989
147.383, 334.594, 1.72015, 0.535636, -0.84444, -0.00382294, 0.844449, 0.53563, 0.00241683, 6.81376e-06, -0.00452281, 0.99999
147.754, 335.189, 1.72452, 0.535212, -0.84471, -0.00361871, 0.844717, 0.535211, 0.00123365, 0.000894695, -0.00371705, 0.999993
148.158, 335.837, 1.73052, 0.535058, -0.84481, -0.00293042, 0.844814, 0.535059, 0.000397247, 0.00123235, -0.00268821, 0.999996
148.53, 336.433, 1.73359, 0.53505, -0.844814, -0.0032622, 0.84482, 0.535051, 0.000428433, 0.0013835, -0.00298521, 0.999995
148.935, 337.082, 1.7383, 0.53483, -0.844952, -0.00353181, 0.844958, 0.534832, 0.000575874, 0.00140234, -0.00329223, 0.999994
149.306, 337.677, 1.74053, 0.534627, -0.845077, -0.00434869, 0.845087, 0.534629, 0.000622732, 0.00179868, -0.00400795, 0.99999
149.709, 338.327, 1.7518, 0.53497, -0.844857, -0.00496817, 0.844869, 0.534973, 0.000765878, 0.00201078, -0.00460717, 0.999987
150.08, 338.923, 1.75803, 0.5352, -0.844705, -0.00586577, 0.844722, 0.535204, 0.00110612, 0.00220503, -0.00554694, 0.999982
150.484, 339.572, 1.76568, 0.53543, -0.844553, -0.00668884, 0.844576, 0.535433, 0.00152375, 0.00229454, -0.0064651, 0.999976
150.855, 340.168, 1.77378, 0.535595, -0.844448, -0.00675393, 0.844472, 0.535598, 0.00148225, 0.00236571, -0.00649738, 0.999976
151.26, 340.816, 1.78173, 0.535578, -0.844459, -0.00668364, 0.844483, 0.535581, 0.00157785, 0.0022472, -0.00648928, 0.999976
151.631, 341.412, 1.78688, 0.535739, -0.844358, -0.00658358, 0.844381, 0.535739, 0.00192028, 0.00190568, -0.00658783, 0.999976
152.035, 342.06, 1.79705, 0.535771, -0.844332, -0.007313, 0.844362, 0.535765, 0.00295828, 0.00142028, -0.00775978, 0.999969
152.407, 342.654, 1.8019, 0.535506, -0.844487, -0.00866617, 0.84453, 0.535495, 0.00374792, 0.00147563, -0.00932587, 0.999955
152.813, 343.303, 1.80721, 0.53515, -0.844696, -0.0101209, 0.844756, 0.535133, 0.00455341, 0.0015698, -0.0109865, 0.999938
153.185, 343.897, 1.814, 0.534888, -0.844856, -0.0106492, 0.844922, 0.534863, 0.0052672, 0.00124584, -0.0118151, 0.999929
153.589, 344.545, 1.82259, 0.534797, -0.844914, -0.0105772, 0.84498, 0.534766, 0.00578096, 0.000771886, -0.0120291, 0.999927
153.958, 345.141, 1.82613, 0.534789, -0.844913, -0.0110567, 0.844986, 0.534749, 0.0065214, 0.000402551, -0.0128303, 0.999918
154.362, 345.791, 1.83011, 0.534703, -0.844963, -0.0113866, 0.84504, 0.534652, 0.00737253, -0.000141658, -0.0135642, 0.999908
154.732, 346.387, 1.83514, 0.534734, -0.844945, -0.0112584, 0.84502, 0.534678, 0.0078156, -0.000584146, -0.0136928, 0.999906
155.136, 347.036, 1.83695, 0.534788, -0.844909, -0.0113925, 0.844986, 0.534728, 0.0080507, -0.000710225, -0.0139319, 0.999903
155.507, 347.631, 1.84028, 0.534718, -0.844964, -0.0105773, 0.845029, 0.534656, 0.00823809, -0.00130568, -0.0133432, 0.99991
155.911, 348.28, 1.84436, 0.534605, -0.845035, -0.0106367, 0.8451, 0.534536, 0.00875215, -0.00171018, -0.013668, 0.999905
156.282, 348.876, 1.84503, 0.534644, -0.84501, -0.0106609, 0.845076, 0.534577, 0.008571, -0.00154351, -0.0135917, 0.999906
156.687, 349.525, 1.85153, 0.534676, -0.844997, -0.0100922, 0.845056, 0.534615, 0.0081815, -0.00151789, -0.0129029, 0.999916
157.058, 350.121, 1.85462, 0.534904, -0.844855, -0.00993279, 0.844911, 0.534843, 0.00825808, -0.0016644, -0.0128096, 0.999917
157.462, 350.771, 1.85431, 0.535193, -0.844668, -0.0101819, 0.844729, 0.535133, 0.00812454, -0.00141387, -0.0129491, 0.999915
157.833, 351.367, 1.85512, 0.535319, -0.844588, -0.0101914, 0.844649, 0.535265, 0.00767355, -0.00102589, -0.012716, 0.999919
158.238, 352.016, 1.85424, 0.535138, -0.844706, -0.00994255, 0.844765, 0.535096, 0.00674494, -0.000377276, -0.0120086, 0.999928
158.61, 352.612, 1.85361, 0.534998, -0.84479, -0.0103171, 0.844853, 0.534961, 0.00632882, 0.000172707, -0.0121023, 0.999927
159.015, 353.262, 1.85702, 0.535031, -0.844765, -0.0107222, 0.844833, 0.534991, 0.00647879, 0.000263216, -0.0125248, 0.999922
159.388, 353.856, 1.85896, 0.535204, -0.844649, -0.0111646, 0.844723, 0.535167, 0.00632415, 0.000633245, -0.0128157, 0.999918
159.793, 354.505, 1.86085, 0.535403, -0.844516, -0.0116425, 0.844596, 0.535367, 0.00626351, 0.000943397, -0.0131868, 0.999913
160.165, 355.102, 1.85922, 0.535777, -0.844272, -0.0121609, 0.844359, 0.535742, 0.0062499, 0.00123848, -0.0136167, 0.999907
160.571, 355.75, 1.8576, 0.536255, -0.84396, -0.0126867, 0.844053, 0.536228, 0.00572126, 0.00197446, -0.0137763, 0.999903
160.945, 356.344, 1.85768, 0.536496, -0.8438, -0.0131633, 0.843899, 0.536474, 0.0054292, 0.00248063, -0.0140213, 0.999899
161.35, 356.993, 1.85831, 0.536897, -0.843549, -0.0129069, 0.843644, 0.536877, 0.0052454, 0.00250465, -0.0137051, 0.999903
161.724, 357.588, 1.86004, 0.537461, -0.843198, -0.0123704, 0.843286, 0.537438, 0.00533146, 0.00215286, -0.0132973, 0.999909
162.131, 358.236, 1.86341, 0.537931, -0.842905, -0.0119211, 0.842987, 0.537903, 0.00566935, 0.00163368, -0.013099, 0.999913
162.506, 358.83, 1.86821, 0.538127, -0.842791, -0.0110569, 0.842863, 0.538094, 0.00598104, 0.000908907, -0.0125381, 0.999921
162.915, 359.476, 1.87102, 0.538394, -0.842624, -0.0108497, 0.842693, 0.538357, 0.00633418, 0.000503691, -0.0125533, 0.999921
163.289, 360.071, 1.87365, 0.538653, -0.842453, -0.0111688, 0.842527, 0.53861, 0.00682791, 0.00026345, -0.0130879, 0.999914
163.696, 360.719, 1.87629, 0.538613, -0.842483, -0.0109021, 0.842553, 0.538574, 0.00645313, 0.000434946, -0.0126613, 0.99992
164.07, 361.314, 1.87941, 0.538743, -0.842406, -0.0104261, 0.84247, 0.538708, 0.00612011, 0.000460997, -0.0120808, 0.999927
164.477, 361.962, 1.88595, 0.538745, -0.842412, -0.00982119, 0.842469, 0.53871, 0.00612778, 0.00012866, -0.0115754, 0.999933
164.851, 362.558, 1.89197, 0.538899, -0.842316, -0.00952015, 0.84237, 0.538865, 0.00605808, 2.72601e-05, -0.0112842, 0.999936
165.259, 363.205, 1.89683, 0.539042, -0.842222, -0.00975764, 0.842279, 0.539006, 0.00629711, -4.41424e-05, -0.0116131, 0.999933
165.634, 363.8, 1.90211, 0.539128, -0.84217, -0.00951253, 0.842224, 0.539091, 0.00636425, -0.000231667, -0.0114428, 0.999935
166.042, 364.449, 1.90725, 0.539131, -0.842164, -0.00986221, 0.842222, 0.539093, 0.00635472, -3.50672e-05, -0.0117322, 0.999931
166.417, 365.043, 1.91282, 0.539176, -0.84213, -0.0102901, 0.842193, 0.539135, 0.00668524, -8.20695e-05, -0.0122708, 0.999925
166.825, 365.692, 1.91744, 0.539211, -0.842111, -0.0100467, 0.842171, 0.53917, 0.00663592, -0.000171325, -0.0120392, 0.999928
167.201, 366.286, 1.91897, 0.539148, -0.842155, -0.00975168, 0.842211, 0.53911, 0.00636041, -9.92171e-05, -0.0116422, 0.999932
167.611, 366.934, 1.92207, 0.539065, -0.84221, -0.00949711, 0.842264, 0.53903, 0.0061787, -8.45378e-05, -0.0113298, 0.999936
167.986, 367.53, 1.92803, 0.538937, -0.842293, -0.00944111, 0.842346, 0.538896, 0.00664961, -0.00051314, -0.0115364, 0.999933
168.395, 368.178, 1.93173, 0.538853, -0.84235, -0.00912057, 0.842399, 0.538808, 0.00702269, -0.00100133, -0.0114674, 0.999934
168.77, 368.775, 1.93771, 0.538594, -0.84252, -0.00871764, 0.842564, 0.538544, 0.00748188, -0.0016088, -0.0113749, 0.999934
169.179, 369.424, 1.94138, 0.538421, -0.842636, -0.00825118, 0.842673, 0.538369, 0.00775124, -0.00208929, -0.0111265, 0.999936
169.554, 370.021, 1.94372, 0.538452, -0.842614, -0.00840635, 0.842654, 0.538399, 0.00787392, -0.00210871, -0.0113234, 0.999934
169.962, 370.672, 1.94591, 0.538356, -0.842673, -0.00864903, 0.842715, 0.538299, 0.00810723, -0.00217598, -0.0116532, 0.99993
170.337, 371.268, 1.94664, 0.538239, -0.842742, -0.00916889, 0.84279, 0.538184, 0.00785449, -0.00168476, -0.011955, 0.999927
170.745, 371.919, 1.95037, 0.538134, -0.842808, -0.00928233, 0.842858, 0.538084, 0.00748472, -0.00131352, -0.0118515, 0.999929
171.118, 372.516, 1.95517, 0.538065, -0.84286, -0.00855157, 0.842903, 0.538026, 0.00656046, -0.000928582, -0.0107381, 0.999942
171.526, 373.167, 1.95836, 0.53805, -0.842868, -0.00868223, 0.842913, 0.538014, 0.00623006, -0.000579959, -0.0106704, 0.999943
171.901, 373.764, 1.95803, 0.538063, -0.842856, -0.00909739, 0.842905, 0.53803, 0.00591056, -8.70785e-05, -0.0108485, 0.999941
172.309, 374.414, 1.95978, 0.537942, -0.842932, -0.00922433, 0.842982, 0.537914, 0.00549808, 0.000327386, -0.0107336, 0.999942
172.683, 375.011, 1.96383, 0.537986, -0.842902, -0.00937275, 0.842954, 0.537959, 0.00538923, 0.000499564, -0.0108001, 0.999942
173.091, 375.663, 1.96948, 0.538172, -0.842788, -0.00895842, 0.842835, 0.538142, 0.00563273, 7.3704e-05, -0.0105819, 0.999944
173.466, 376.26, 1.97172, 0.53853, -0.842556, -0.00920698, 0.842607, 0.538494, 0.00620033, -0.000266225, -0.0110969, 0.999938
173.875, 376.911, 1.97637, 0.538787, -0.842388, -0.00956035, 0.842442, 0.538747, 0.00658125, -0.000393358, -0.0115999, 0.999933
174.25, 377.507, 1.98127, 0.538816, -0.842369, -0.00960984, 0.842424, 0.538775, 0.00664043, -0.000416153, -0.0116735, 0.999932
174.659, 378.157, 1.98563, 0.538693, -0.842442, -0.0100592, 0.842502, 0.538655, 0.00639637, 2.98482e-05, -0.0119206, 0.999929
175.034, 378.754, 1.98841, 0.538667, -0.842456, -0.0102952, 0.842519, 0.538633, 0.00605488, 0.000444384, -0.0119355, 0.999929
175.442, 379.404, 1.99317, 0.538517, -0.84255, -0.0104608, 0.842614, 0.538485, 0.00589264, 0.000668122, -0.0119877, 0.999928
175.816, 380.001, 1.99861, 0.538613, -0.842494, -0.0099533, 0.842553, 0.538585, 0.00557394, 0.000664676, -0.0113884, 0.999935
176.224, 380.651, 2.00174, 0.538774, -0.842403, -0.00893649, 0.84245, 0.53875, 0.00514654, 0.000479076, -0.0103014, 0.999947
176.599, 381.248, 2.00383, 0.538964, -0.84229, -0.00806039, 0.842329, 0.53894, 0.00506561, 7.73491e-05, -0.00951968, 0.999955
177.007, 381.897, 2.00685, 0.53929, -0.842085, -0.0076286, 0.84212, 0.539268, 0.0048936, -6.97052e-06, -0.00906326, 0.999959
177.383, 382.492, 2.00825, 0.539296, -0.842086, -0.00715082, 0.842116, 0.539277, 0.00460133, -1.84374e-05, -0.0085033, 0.999964
177.793, 383.141, 2.00751, 0.539109, -0.84221, -0.00661262, 0.842236, 0.539095, 0.00395039, 0.000237774, -0.00769908, 0.99997
178.169, 383.736, 2.00816, 0.539162, -0.842181, -0.00603427, 0.842202, 0.539154, 0.00297109, 0.000751204, -0.00668397, 0.999977
178.579, 384.384, 2.00904, 0.539201, -0.842164, -0.00474593, 0.842176, 0.539201, 0.00140346, 0.00137707, -0.00475366, 0.999988
178.955, 384.978, 2.01114, 0.539063, -0.842256, -0.00393886, 0.842263, 0.539067, -4.06521e-05, 0.00215755, -0.00329564, 0.999992
179.364, 385.626, 2.00971, 0.539426, -0.842025, -0.00363055, 0.842022, 0.539436, -0.00285807, 0.00436502, -0.00151529, 0.999989
179.74, 386.219, 2.01295, 0.539277, -0.842121, -0.00362785, 0.842104, 0.539289, -0.00531513, 0.00643244, -0.000188703, 0.999979
180.15, 386.866, 2.01275, 0.538947, -0.842333, -0.00334157, 0.8423, 0.538955, -0.00765748, 0.00825111, 0.00131237, 0.999965
180.525, 387.459, 2.01499, 0.538783, -0.842442, -0.00207514, 0.842404, 0.53878, -0.00845745, 0.00824296, 0.00280863, 0.999962
180.935, 388.105, 2.02245, 0.538583, -0.842572, 0.000671654, 0.842552, 0.538564, -0.0074649, 0.00592799, 0.00458637, 0.999972
181.31, 388.698, 2.03521, 0.538311, -0.842741, 0.00307365, 0.842743, 0.538294, -0.0049529, 0.00251948, 0.0052565, 0.999983
181.718, 389.345, 2.0454, 0.538506, -0.84261, 0.00447131, 0.842622, 0.538497, -0.0030715, 0.000180293, 0.00542164, 0.999985
182.093, 389.936, 2.04821, 0.538402, -0.842674, 0.0048601, 0.842688, 0.538388, -0.00395145, 0.000713169, 0.00622302, 0.99998
182.503, 390.581, 2.04658, 0.537992, -0.84294, 0.00416747, 0.842944, 0.537963, -0.00634704, 0.00310823, 0.0069276, 0.999971
182.877, 391.174, 2.0509, 0.537755, -0.843091, 0.00425631, 0.84309, 0.537714, -0.00799105, 0.0044485, 0.00788568, 0.999959
183.283, 391.823, 2.05765, 0.537657, -0.843146, 0.00543985, 0.843156, 0.537611, -0.0079029, 0.00373878, 0.00883569, 0.999954
183.655, 392.417, 2.06982, 0.537759, -0.843067, 0.00730031, 0.843098, 0.537724, -0.00619278, 0.00129538, 0.0094851, 0.999954
184.062, 393.065, 2.08039, 0.538118, -0.842819, 0.00923622, 0.842869, 0.538097, -0.00487277, -0.000863122, 0.0104071, 0.999945
184.437, 393.658, 2.08197, 0.53807, -0.842844, 0.00971607, 0.842899, 0.538051, -0.00474082, -0.00123197, 0.0107406, 0.999942
184.845, 394.304, 2.08642, 0.537797, -0.843026, 0.00902317, 0.843074, 0.537765, -0.00587815, 0.000103091, 0.0107685, 0.999942
185.218, 394.898, 2.08795, 0.537642, -0.843143, 0.00714094, 0.843172, 0.537606, -0.00640461, 0.00156099, 0.00946443, 0.999954
185.625, 395.545, 2.09537, 0.537268, -0.843389, 0.0060778, 0.84341, 0.537239, -0.00589112, 0.00170328, 0.00829118, 0.999964
185.999, 396.139, 2.09968, 0.537308, -0.84337, 0.0051939, 0.843385, 0.537289, -0.00468287, 0.00115876, 0.0068966, 0.999976
186.405, 396.787, 2.10493, 0.537321, -0.84337, 0.00364319, 0.843378, 0.537311, -0.0033443, 0.000862958, 0.00486954, 0.999988
186.777, 397.381, 2.111, 0.537209, -0.843447, 0.00214566, 0.843449, 0.537204, -0.00250314, 0.000958603, 0.00315447, 0.999995
187.183, 398.029, 2.11289, 0.537418, -0.843316, 0.000491381, 0.843314, 0.537415, -0.00262719, 0.00195148, 0.00182629, 0.999996
187.556, 398.623, 2.11698, 0.537559, -0.843226, -0.000458426, 0.843223, 0.537558, -0.00243865, 0.00230276, 0.000924363, 0.999997
187.964, 399.271, 2.1226, 0.537616, -0.843189, -0.00093059, 0.843188, 0.537617, -0.00128655, 0.00158511, -9.29923e-05, 0.999999
188.337, 399.865, 2.12834, 0.537628, -0.84318, -0.00159874, 0.843182, 0.537629, 0.000103441, 0.000772311, -0.00140364, 0.999999
188.744, 400.513, 2.13299, 0.537657, -0.843158, -0.003034, 0.843164, 0.537654, 0.00155732, 0.000318176, -0.00339546, 0.999994
189.118, 401.107, 2.13755, 0.53745, -0.84329, -0.00315386, 0.843296, 0.537447, 0.00187928, 0.000110259, -0.00366966, 0.999993
189.525, 401.756, 2.14371, 0.537365, -0.843343, -0.00329503, 0.84335, 0.53736, 0.0021859, -7.2845e-05, -0.00395349, 0.999992
189.899, 402.35, 2.14711, 0.53712, -0.843496, -0.00411067, 0.843505, 0.537117, 0.00193287, 0.000577546, -0.00450556, 0.99999
190.306, 402.997, 2.14791, 0.536552, -0.843849, -0.00559939, 0.843865, 0.536555, 0.00111388, 0.00206443, -0.00532278, 0.999984
190.68, 403.593, 2.15078, 0.535966, -0.844216, -0.00633301, 0.844234, 0.535974, 0.000501485, 0.00297097, -0.00561532, 0.99998
191.086, 404.242, 2.15565, 0.535506, -0.844504, -0.00686664, 0.844526, 0.535514, 0.000729836, 0.00306083, -0.00618988, 0.999976
191.458, 404.838, 2.16203, 0.535279, -0.844643, -0.00738354, 0.844671, 0.535284, 0.00147659, 0.0027051, -0.00702705, 0.999972
191.863, 405.489, 2.16966, 0.535042, -0.844795, -0.00723821, 0.844823, 0.535041, 0.00216738, 0.00204175, -0.00727465, 0.999971
192.236, 406.085, 2.17502, 0.534739, -0.844991, -0.00666982, 0.845016, 0.534735, 0.00249445, 0.0014588, -0.00696998, 0.999975
192.641, 406.736, 2.18117, 0.534619, -0.84507, -0.00629431, 0.845093, 0.534611, 0.00299895, 0.000830685, -0.00692257, 0.999976
193.014, 407.332, 2.188, 0.534387, -0.845218, -0.00601301, 0.84524, 0.534374, 0.00377984, 1.84102e-05, -0.00710233, 0.999975
193.418, 407.983, 2.19447, 0.534357, -0.845239, -0.0057849, 0.845259, 0.534339, 0.00434907, -0.000584906, -0.0072137, 0.999974
193.79, 408.58, 2.19757, 0.53432, -0.845262, -0.00587643, 0.845282, 0.534302, 0.00441786, -0.000594467, -0.00732779, 0.999973
194.196, 409.231, 2.2022, 0.534408, -0.845207, -0.00576249, 0.845226, 0.53439, 0.00448884, -0.000714586, -0.00726948, 0.999973
194.569, 409.828, 2.20638, 0.534276, -0.845294, -0.00531642, 0.84531, 0.534261, 0.00404386, -0.000577896, -0.00665456, 0.999978
194.975, 410.479, 2.21148, 0.5342, -0.845347, -0.0043551, 0.845358, 0.534192, 0.00278408, -2.7047e-05, -0.00516887, 0.999987
195.348, 411.077, 2.21616, 0.534182, -0.845362, -0.00340823, 0.845369, 0.534178, 0.00227037, -9.86893e-05, -0.00409401, 0.999992
195.754, 411.729, 2.2223, 0.534314, -0.845283, -0.00251877, 0.845286, 0.534308, 0.00264952, -0.000893798, -0.00354475, 0.999993
196.127, 412.327, 2.22739, 0.534637, -0.84508, -0.00192389, 0.845081, 0.534631, 0.0028402, -0.00137163, -0.00314432, 0.999994
196.535, 412.979, 2.23398, 0.534766, -0.844999, -0.00159582, 0.844999, 0.534762, 0.00239739, -0.00117241, -0.00263051, 0.999996
196.909, 413.577, 2.23695, 0.534916, -0.844903, -0.00183518, 0.844905, 0.534914, 0.00132228, -0.000135538, -0.00225787, 0.999997
197.317, 414.229, 2.23998, 0.535095, -0.844791, -0.00138381, 0.844791, 0.535096, -0.000227349, 0.000932531, -0.00104737, 0.999999
197.692, 414.827, 2.24317, 0.534981, -0.844864, -0.000777032, 0.844862, 0.534982, -0.00149896, 0.00168212, 0.000145432, 0.999999
198.101, 415.48, 2.24729, 0.535223, -0.844711, -0.000248049, 0.844708, 0.535222, -0.0024658, 0.00221565, 0.00111022, 0.999997
198.477, 416.078, 2.25123, 0.53521, -0.844719, 0.000221087, 0.844714, 0.535206, -0.00345394, 0.00279928, 0.00203534, 0.999994
198.887, 416.73, 2.25792, 0.53506, -0.844814, 0.000734562, 0.844808, 0.535053, -0.00414703, 0.00311044, 0.00283948, 0.999991
199.261, 417.328, 2.26197, 0.535121, -0.844774, 0.00188933, 0.84477, 0.535107, -0.00499059, 0.00320493, 0.00426662, 0.999986
199.669, 417.982, 2.26923, 0.535068, -0.844804, 0.00280336, 0.844806, 0.535054, -0.00453951, 0.00233505, 0.00479724, 0.999986
200.044, 418.581, 2.27727, 0.534966, -0.844865, 0.0038168, 0.844873, 0.534954, -0.00383604, 0.00119913, 0.00527686, 0.999985
200.451, 419.235, 2.28154, 0.535242, -0.84469, 0.00381868, 0.844699, 0.535231, -0.00340461, 0.000831966, 0.00504792, 0.999987
200.827, 419.834, 2.28585, 0.535038, -0.844824, 0.00277013, 0.844827, 0.535029, -0.00337618, 0.00137017, 0.00414666, 0.99999
201.234, 420.487, 2.29, 0.534795, -0.84498, 0.00189161, 0.844978, 0.534785, -0.00403706, 0.00239963, 0.00375736, 0.99999
201.608, 421.087, 2.29555, 0.534743, -0.845014, 0.00112187, 0.84501, 0.534736, -0.00395626, 0.0027432, 0.00306357, 0.999992
202.015, 421.741, 2.30252, 0.5345, -0.845168, 0.000669789, 0.845166, 0.534496, -0.00288984, 0.00208441, 0.0021107, 0.999996
202.389, 422.342, 2.30925, 0.534131, -0.845402, -0.000198529, 0.845401, 0.53413, -0.00112971, 0.0010611, 0.000435576, 0.999999
202.796, 422.996, 2.31723, 0.533927, -0.84553, -0.000167879, 0.84553, 0.533927, -0.000163134, 0.00022757, -5.4845e-05, 1
203.17, 423.597, 2.32277, 0.533915, -0.845538, 5.21551e-05, 0.845538, 0.533915, 5.49621e-05, -7.43189e-05, 1.47541e-05, 1
203.577, 424.252, 2.32856, 0.533743, -0.845647, -0.000161859, 0.845647, 0.533743, -0.000445612, 0.000463221, 0.000100966, 1
203.949, 424.853, 2.33279, 0.533724, -0.845659, 3.34821e-05, 0.845658, 0.533724, -0.000839374, 0.000691954, 0.000476308, 1
204.356, 425.508, 2.33934, 0.533379, -0.845876, -0.000309657, 0.845876, 0.533379, -0.000390942, 0.000495853, -5.34108e-05, 1
204.729, 426.109, 2.34422, 0.533277, -0.84594, -0.000559416, 0.84594, 0.533278, 2.28584e-05, 0.000278987, -0.000485423, 1
205.139, 426.773, 2.34949, 0.533344, -0.845898, -0.000770436, 0.845898, 0.533344, 0.000635847, -0.000126954, -0.000990836, 1
205.514, 427.373, 2.35494, 0.533288, -0.845933, -0.00122381, 0.845934, 0.533286, 0.00130329, -0.000449857, -0.0017303, 0.999998
205.921, 428.03, 2.36189, 0.533484, -0.845809, -0.00116141, 0.84581, 0.533482, 0.00151134, -0.000658715, -0.00178861, 0.999998
206.294, 428.631, 2.36728, 0.53357, -0.845754, -0.00183354, 0.845755, 0.533566, 0.00219437, -0.000877586, -0.00272157, 0.999996
206.703, 429.287, 2.3744, 0.533488, -0.845805, -0.00239808, 0.845807, 0.533481, 0.00295168, -0.00121721, -0.003603, 0.999993
207.077, 429.887, 2.38061, 0.533467, -0.845817, -0.00269102, 0.84582, 0.533459, 0.00320881, -0.00127852, -0.00398791, 0.999991
207.485, 430.543, 2.3879, 0.533439, -0.845831, -0.00355836, 0.845837, 0.533428, 0.00369074, -0.00122361, -0.00497859, 0.999987
207.859, 431.144, 2.39628, 0.533268, -0.845937, -0.00409665, 0.845946, 0.533256, 0.00360099, -0.000861643, -0.00538583, 0.999985
208.266, 431.8, 2.40029, 0.53311, -0.846032, -0.00489895, 0.846046, 0.5331, 0.00330956, -0.000188362, -0.0059091, 0.999983
208.64, 432.401, 2.40566, 0.533013, -0.846092, -0.00500136, 0.846107, 0.533006, 0.00274695, 0.000341582, -0.00569585, 0.999984
209.048, 433.057, 2.41181, 0.532971, -0.846126, -0.00363489, 0.846134, 0.532966, 0.00226176, 2.35425e-05, -0.00428105, 0.999991
209.421, 433.661, 2.41466, 0.533116, -0.846038, -0.00266077, 0.846042, 0.533111, 0.00238022, -0.000595269, -0.00352006, 0.999994
209.828, 434.316, 2.42105, 0.532926, -0.846158, -0.00275745, 0.84616, 0.532915, 0.00371327, -0.00167252, -0.00431214, 0.999989
210.202, 434.919, 2.42532, 0.533257, -0.84595, -0.00227193, 0.84595, 0.533246, 0.00420781, -0.0023481, -0.00416578, 0.999989
210.609, 435.575, 2.43306, 0.533741, -0.845646, -0.00177483, 0.845644, 0.533731, 0.00426385, -0.00265842, -0.00377667, 0.999989
210.983, 436.176, 2.43587, 0.5341, -0.845421, -0.00105007, 0.845417, 0.534093, 0.00370979, -0.0025755, -0.00286914, 0.999993
211.392, 436.833, 2.43997, 0.534598, -0.845106, -0.000899361, 0.845104, 0.534594, 0.00295957, -0.00202036, -0.00234224, 0.999995
211.777, 437.448, 2.44095, 0.534847, -0.844949, -0.000965558, 0.844947, 0.534842, 0.00292956, -0.0019589, -0.00238271, 0.999995
212.178, 438.089, 2.44458, 0.53507, -0.844808, -0.000566033, 0.844805, 0.535066, 0.00285496, -0.00210903, -0.00200579, 0.999996
212.554, 438.691, 2.44576, 0.535378, -0.844613, 8.69852e-05, 0.844609, 0.535376, 0.00294253, -0.00253187, -0.0015019, 0.999996
212.964, 439.347, 2.44786, 0.535467, -0.844556, 4.63312e-06, 0.84455, 0.535464, 0.00367025, -0.00310221, -0.00196139, 0.999993
213.339, 439.949, 2.44988, 0.535664, -0.844431, -0.000281167, 0.844426, 0.53566, 0.00376966, -0.00303261, -0.0022567, 0.999993
213.749, 440.604, 2.44921, 0.535951, -0.844249, -0.00055022, 0.844246, 0.535946, 0.00320653, -0.00241222, -0.00218306, 0.999995
214.126, 441.205, 2.44873, 0.536256, -0.844055, -0.000395654, 0.844053, 0.536253, 0.00287721, -0.00221636, -0.00187687, 0.999996
214.537, 441.86, 2.453, 0.536285, -0.844037, -0.000367913, 0.844034, 0.536282, 0.00269646, -0.00207861, -0.0017566, 0.999996
214.912, 442.46, 2.4578, 0.536209, -0.844085, -7.36171e-05, 0.844083, 0.536207, 0.00242532, -0.0020077, -0.00136262, 0.999997
215.321, 443.115, 2.46026, 0.536245, -0.844062, -0.000649644, 0.84406, 0.536242, 0.00252087, -0.00177941, -0.00190015, 0.999997
215.697, 443.715, 2.46337, 0.536305, -0.844024, -0.000554913, 0.844023, 0.536303, 0.00213187, -0.00150175, -0.00161169, 0.999998
216.106, 444.369, 2.46948, 0.536627, -0.84382, -0.0001387, 0.843819, 0.536626, 0.00144678, -0.00114639, -0.000893416, 0.999999
216.482, 444.968, 2.47394, 0.536704, -0.843771, 0.000294319, 0.84377, 0.536704, 0.000825023, -0.000854092, -0.000194456, 1
216.892, 445.621, 2.47945, 0.536792, -0.843714, 0.00067114, 0.843714, 0.536793, 0.000863645, -0.00108893, 0.000102652, 0.999999
217.268, 446.22, 2.48482, 0.536746, -0.843744, 0.000845181, 0.843743, 0.536747, 0.00119659, -0.00146326, 7.08515e-05, 0.999999
217.677, 446.872, 2.49168, 0.536879, -0.84366, 0.000287564, 0.843658, 0.536878, 0.00167874, -0.00157067, -0.000658673, 0.999999
218.052, 447.471, 2.49596, 0.53708, -0.843531, 0.000579113, 0.84353, 0.53708, 0.00134857, -0.00144859, -0.000235789, 0.999999
218.461, 448.122, 2.50215, 0.537078, -0.843531, 0.00144674, 0.843531, 0.53708, 0.00115911, -0.00175476, 0.000597834, 0.999998
218.837, 448.719, 2.50932, 0.537042, -0.843553, 0.0020672, 0.843554, 0.537044, 0.000526709, -0.00155448, 0.00146093, 0.999998
219.246, 449.369, 2.51532, 0.537105, -0.84351, 0.00280805, 0.843514, 0.537106, -0.000521225, -0.00106857, 0.00264859, 0.999996
219.622, 449.966, 2.51841, 0.537111, -0.843505, 0.00326014, 0.843511, 0.537109, -0.00145395, -0.000524639, 0.00353089, 0.999994
220.031, 450.615, 2.52596, 0.53693, -0.843617, 0.00419105, 0.843627, 0.536925, -0.0021913, -0.000401662, 0.00471226, 0.999989
220.405, 451.212, 2.5301, 0.536902, -0.843632, 0.00467459, 0.843644, 0.536898, -0.00211168, -0.000728304, 0.00507746, 0.999987
220.812, 451.862, 2.53609, 0.536926, -0.843614, 0.00516943, 0.843627, 0.536929, -0.000947856, -0.00197599, 0.00487, 0.999986
221.185, 452.458, 2.53819, 0.537035, -0.843543, 0.00541324, 0.843555, 0.537042, -0.000148124, -0.00278219, 0.00464592, 0.999985
221.592, 453.107, 2.54595, 0.537185, -0.843444, 0.00582581, 0.843457, 0.537196, 0.0004287, -0.00349119, 0.00468353, 0.999983
221.965, 453.702, 2.5489, 0.537046, -0.843535, 0.00552459, 0.843546, 0.537057, 0.000559945, -0.00343935, 0.00435953, 0.999985
222.371, 454.35, 2.55139, 0.537208, -0.843439, 0.00430096, 0.843444, 0.537216, 0.000853042, -0.00303004, 0.00316936, 0.99999
222.744, 454.944, 2.55472, 0.537314, -0.843373, 0.00395914, 0.843376, 0.537322, 0.00124458, -0.00317698, 0.00267031, 0.999991
223.15, 455.592, 2.56163, 0.537769, -0.843085, 0.00353003, 0.843083, 0.537778, 0.00241479, -0.00393424, 0.00167751, 0.999991
223.523, 456.184, 2.56782, 0.538349, -0.842714, 0.0036908, 0.84271, 0.53836, 0.00300674, -0.0045208, 0.0014916, 0.999989
223.93, 456.831, 2.57218, 0.53891, -0.842354, 0.00397497, 0.842348, 0.538923, 0.0035342, -0.00511925, 0.00144369, 0.999986
224.303, 457.424, 2.57682, 0.539187, -0.842175, 0.00435325, 0.842168, 0.539202, 0.00371877, -0.00547914, 0.00166105, 0.999984
224.711, 458.069, 2.57604, 0.539318, -0.842094, 0.00383453, 0.842084, 0.539331, 0.00416967, -0.00557934, 0.000980219, 0.999984
225.086, 458.66, 2.57796, 0.539425, -0.842026, 0.00357993, 0.842013, 0.539437, 0.00462243, -0.00582335, 0.00052089, 0.999983
225.495, 459.305, 2.57948, 0.53915, -0.842201, 0.0037608, 0.842189, 0.539163, 0.004553, -0.00586223, 0.000712559, 0.999983
225.868, 459.896, 2.58005, 0.538884, -0.842373, 0.00333825, 0.84236, 0.538894, 0.00476858, -0.00581589, 0.000242299, 0.999983
226.276, 460.54, 2.58026, 0.538304, -0.842748, 0.0021317, 0.84273, 0.538306, 0.00562582, -0.00588866, -0.00123195, 0.999982
226.648, 461.132, 2.58361, 0.538056, -0.842907, 0.00186655, 0.842885, 0.538056, 0.00635467, -0.00636071, -0.00184587, 0.999978
227.054, 461.778, 2.58583, 0.537738, -0.843111, 0.00160657, 0.843083, 0.537734, 0.00735165, -0.00706216, -0.00259879, 0.999972
227.427, 462.37, 2.58908, 0.537511, -0.843256, 0.00146752, 0.843222, 0.537504, 0.00812493, -0.00764019, -0.0031298, 0.999966
227.832, 463.015, 2.58943, 0.537433, -0.843305, 0.00129826, 0.843278, 0.537427, 0.00736646, -0.00690989, -0.00286419, 0.999972
228.205, 463.606, 2.59005, 0.537241, -0.843429, 0.000547308, 0.843409, 0.537232, 0.00651834, -0.00579178, -0.00304031, 0.999979
228.61, 464.25, 2.58862, 0.536711, -0.843766, 0.000252238, 0.843751, 0.536704, 0.00576573, -0.0050003, -0.00288171, 0.999983
228.981, 464.842, 2.58956, 0.536316, -0.844017, 0.000131887, 0.844002, 0.536307, 0.00599239, -0.00512841, -0.0031025, 0.999982
229.383, 465.487, 2.59121, 0.536149, -0.844123, 0.000465518, 0.844103, 0.536139, 0.00667408, -0.00588333, -0.00318536, 0.999978
229.752, 466.08, 2.59191, 0.535862, -0.844305, 0.000968759, 0.844281, 0.535854, 0.00706594, -0.00648492, -0.00296846, 0.999975
230.154, 466.725, 2.58647, 0.535852, -0.844311, 0.000730987, 0.844288, 0.535844, 0.00697408, -0.00627999, -0.00311991, 0.999975
230.523, 467.316, 2.58477, 0.535922, -0.844267, 0.000786965, 0.84425, 0.535916, 0.0060498, -0.0055294, -0.00257783, 0.999981
230.925, 467.96, 2.58222, 0.535706, -0.844405, -0.000450595, 0.844392, 0.535695, 0.00580152, -0.00465745, -0.00348839, 0.999983
231.293, 468.551, 2.58072, 0.535654, -0.844437, -0.000428038, 0.844424, 0.535643, 0.005961, -0.00480442, -0.00355448, 0.999982
231.695, 469.194, 2.58427, 0.535355, -0.844627, -0.000700171, 0.844608, 0.535337, 0.00717913, -0.00568886, -0.00443475, 0.999974
232.064, 469.784, 2.58647, 0.535081, -0.844801, -0.000246453, 0.844777, 0.535064, 0.00759024, -0.00628037, -0.00426959, 0.999971
232.465, 470.426, 2.58557, 0.534803, -0.844977, -1.44117e-05, 0.844955, 0.534789, 0.0072352, -0.00610587, -0.00388159, 0.999974
232.832, 471.016, 2.58741, 0.534684, -0.845052, 0.000482368, 0.845028, 0.534673, 0.007268, -0.00639975, -0.00347847, 0.999973
233.232, 471.658, 2.58931, 0.53453, -0.845148, 0.00146963, 0.845123, 0.534526, 0.00698831, -0.00669171, -0.00249344, 0.999975
233.599, 472.247, 2.59189, 0.5342, -0.845355, 0.00227517, 0.845327, 0.534201, 0.00715026, -0.00725991, -0.0018964, 0.999972
233.999, 472.888, 2.59371, 0.533503, -0.845796, 0.00205242, 0.845765, 0.533502, 0.00757871, -0.00750501, -0.0023074, 0.999969
234.385, 473.51, 2.59394, 0.533351, -0.845893, 0.00133258, 0.845862, 0.533343, 0.00788858, -0.00738362, -0.0030802, 0.999968
234.762, 474.116, 2.59352, 0.533266, -0.845947, 0.000985322, 0.845915, 0.533255, 0.00811547, -0.00739069, -0.0034942, 0.999967
235.128, 474.703, 2.5983, 0.533015, -0.846104, 0.00189125, 0.846069, 0.533011, 0.00813733, -0.00789308, -0.00273719, 0.999965
235.525, 475.342, 2.60195, 0.533191, -0.845993, 0.0019673, 0.845955, 0.533187, 0.00846913, -0.00821376, -0.00285142, 0.999962
235.91, 475.963, 2.60513, 0.533389, -0.845863, 0.00328824, 0.845823, 0.533397, 0.00849702, -0.00894125, -0.00175095, 0.999958
236.306, 476.601, 2.60796, 0.533419, -0.845843, 0.00383506, 0.845795, 0.53343, 0.00916779, -0.00980024, -0.0016466, 0.999951
236.649, 477.153, 2.60903, 0.533749, -0.845634, 0.00398702, 0.845588, 0.533762, 0.00894374, -0.00969125, -0.00140233, 0.999952
237.047, 477.788, 2.60904, 0.533767, -0.845622, 0.00407355, 0.845582, 0.533781, 0.00827771, -0.0091742, -0.000973845, 0.999957
237.411, 478.371, 2.60973, 0.533876, -0.845553, 0.00411996, 0.845517, 0.533891, 0.0078442, -0.0088323, -0.000704332, 0.999961
237.808, 479.006, 2.60785, 0.533727, -0.845647, 0.00399114, 0.845618, 0.533742, 0.0070692, -0.00810829, -0.000398043, 0.999967
238.169, 479.589, 2.60537, 0.533727, -0.845644, 0.00471899, 0.845621, 0.533748, 0.00617579, -0.00774126, 0.000694291, 0.99997
238.563, 480.225, 2.60328, 0.533583, -0.845736, 0.00445964, 0.845716, 0.533601, 0.00590822, -0.00737646, 0.000619066, 0.999973
238.925, 480.806, 2.60233, 0.533378, -0.845869, 0.00354028, 0.845847, 0.53339, 0.00610352, -0.00705113, -0.000260954, 0.999975
239.317, 481.44, 2.5999, 0.533316, -0.845911, 0.00306534, 0.845888, 0.533324, 0.00625053, -0.00692221, -0.000740572, 0.999976
239.678, 482.02, 2.60202, 0.533208, -0.84598, 0.00243464, 0.845956, 0.533212, 0.0066517, -0.00692539, -0.00148714, 0.999975
240.071, 482.652, 2.59994, 0.533164, -0.84601, 0.00155492, 0.845986, 0.533161, 0.00683826, -0.00661426, -0.00233047, 0.999975
240.43, 483.232, 2.60098, 0.532944, -0.84615, 0.00114436, 0.846121, 0.532937, 0.00764765, -0.00708093, -0.0031075, 0.99997
240.821, 483.862, 2.60232, 0.532683, -0.846315, -0.000237135, 0.846282, 0.53266, 0.00894741, -0.00744602, -0.00496682, 0.99996
241.179, 484.441, 2.60411, 0.532733, -0.846282, -0.00147487, 0.846247, 0.532693, 0.0101463, -0.00780102, -0.0066534, 0.999947
241.567, 485.071, 2.60261, 0.532936, -0.846152, -0.00237789, 0.846118, 0.532884, 0.0108968, -0.00795318, -0.00781925, 0.999938
241.923, 485.649, 2.59976, 0.533342, -0.845896, -0.00251172, 0.845864, 0.533289, 0.0107655, -0.00776703, -0.00786627, 0.999939
242.311, 486.278, 2.59821, 0.534062, -0.845442, -0.00244517, 0.845415, 0.534017, 0.00998638, -0.00713714, -0.00740053, 0.999947
242.667, 486.855, 2.59551, 0.534596, -0.845107, -0.00118882, 0.845082, 0.534568, 0.00852849, -0.00657198, -0.00556395, 0.999963
243.057, 487.482, 2.59465, 0.535017, -0.844841, -0.00066317, 0.844818, 0.534995, 0.00795748, -0.00636801, -0.00481764, 0.999968
243.413, 488.057, 2.59762, 0.535637, -0.844448, 0.000821385, 0.844418, 0.535626, 0.0079698, -0.00717003, -0.00357533, 0.999968
243.804, 488.681, 2.59719, 0.536121, -0.844139, 0.00198219, 0.844102, 0.536118, 0.00831014, -0.0080776, -0.00278207, 0.999964
244.16, 489.253, 2.59531, 0.536916, -0.843632, 0.00230699, 0.843597, 0.536916, 0.00804028, -0.0080217, -0.00237079, 0.999965
244.55, 489.876, 2.59282, 0.537543, -0.843234, 0.00213149, 0.843202, 0.537542, 0.00771022, -0.00764728, -0.0023473, 0.999968
244.907, 490.446, 2.59692, 0.538095, -0.842883, 0.00153814, 0.84285, 0.538089, 0.00806555, -0.00762597, -0.00304361, 0.999966
245.297, 491.067, 2.60086, 0.538454, -0.842655, 0.00098844, 0.84262, 0.538441, 0.00853771, -0.00772656, -0.00376428, 0.999963
245.655, 491.635, 2.60104, 0.538796, -0.842435, 0.00113046, 0.842398, 0.538784, 0.00884119, -0.00805721, -0.0038113, 0.99996
246.045, 492.253, 2.60127, 0.539029, -0.842286, 0.00149849, 0.84224, 0.539017, 0.00956366, -0.00886305, -0.003893, 0.999953
246.401, 492.818, 2.59956, 0.539117, -0.842229, 0.00199588, 0.842179, 0.539109, 0.00979901, -0.009329, -0.00360192, 0.99995
246.789, 493.433, 2.59502, 0.539478, -0.841995, 0.00285925, 0.841946, 0.539478, 0.00947803, -0.00952296, -0.00270585, 0.999951
247.143, 493.996, 2.59071, 0.539789, -0.841791, 0.00404338, 0.841748, 0.539802, 0.0085571, -0.00938591, -0.00121552, 0.999955
247.529, 494.608, 2.58517, 0.540046, -0.841622, 0.00486174, 0.84159, 0.540068, 0.00728593, -0.00875767, 0.000156861, 0.999962
247.882, 495.167, 2.58024, 0.540209, -0.841518, 0.00462169, 0.841493, 0.540229, 0.00654737, -0.0080065, 0.000352177, 0.999968
248.267, 495.775, 2.57801, 0.540439, -0.84137, 0.0047082, 0.841346, 0.54046, 0.00632507, -0.00786632, 0.000542913, 0.999969
248.617, 496.331, 2.57947, 0.540534, -0.841308, 0.00491551, 0.84128, 0.540556, 0.00688137, -0.00844646, 0.000415706, 0.999964
248.999, 496.934, 2.57158, 0.540462, -0.841353, 0.00505253, 0.841322, 0.540486, 0.00716759, -0.00876129, 0.000376989, 0.999962
249.347, 497.485, 2.5685, 0.540309, -0.841456, 0.00422488, 0.841421, 0.540325, 0.00765157, -0.00872127, -0.000579305, 0.999962
249.725, 498.082, 2.56388, 0.540074, -0.84161, 0.00366569, 0.841579, 0.540086, 0.00723203, -0.00806634, -0.00082086, 0.999967
250.07, 498.629, 2.56219, 0.540075, -0.841608, 0.0038713, 0.841581, 0.540089, 0.00670184, -0.00773117, -0.00036149, 0.99997
250.443, 499.222, 2.56256, 0.54001, -0.841648, 0.00422147, 0.841621, 0.540026, 0.00671044, -0.00792754, -7.08211e-05, 0.999969
250.786, 499.763, 2.55749, 0.539489, -0.841983, 0.00395938, 0.841955, 0.539503, 0.00690254, -0.00794792, -0.000390228, 0.999968
251.155, 500.351, 2.55287, 0.539417, -0.842027, 0.0044584, 0.841997, 0.539436, 0.00709664, -0.00838058, -7.40913e-05, 0.999965
251.494, 500.888, 2.54679, 0.539395, -0.842039, 0.00478315, 0.842005, 0.539416, 0.00761086, -0.00898875, -7.78226e-05, 0.99996
251.86, 501.47, 2.54211, 0.539163, -0.842187, 0.00491972, 0.842145, 0.539185, 0.0084053, -0.00973148, -0.000388705, 0.999953
252.194, 502.001, 2.53817, 0.539097, -0.842224, 0.00575168, 0.84218, 0.539127, 0.00863363, -0.0103723, 0.000189592, 0.999946
252.557, 502.577, 2.53307, 0.538653, -0.842509, 0.0056399, 0.842462, 0.538683, 0.00884763, -0.0104923, -1.44042e-05, 0.999945
252.888, 503.103, 2.5265, 0.538448, -0.842644, 0.00486508, 0.842602, 0.53847, 0.008457, -0.00974595, -0.000454329, 0.999952
253.248, 503.674, 2.52002, 0.53816, -0.842832, 0.00428441, 0.842794, 0.538177, 0.00799023, -0.00904019, -0.000689146, 0.999959
253.575, 504.195, 2.51785, 0.53819, -0.842812, 0.00427016, 0.842775, 0.538207, 0.00800016, -0.00904086, -0.000706824, 0.999959
253.93, 504.761, 2.51424, 0.538197, -0.842813, 0.00325032, 0.842772, 0.538203, 0.008508, -0.00891999, -0.00183969, 0.999959
254.254, 505.276, 2.51302, 0.538324, -0.842731, 0.00336843, 0.842689, 0.538332, 0.00856715, -0.00903314, -0.00177337, 0.999958
254.606, 505.836, 2.50984, 0.538876, -0.84238, 0.00295307, 0.842337, 0.538879, 0.00887533, -0.00906775, -0.00229522, 0.999956
254.927, 506.346, 2.50704, 0.539759, -0.841815, 0.00258796, 0.841772, 0.539759, 0.00888595, -0.0088772, -0.0026178, 0.999957
255.277, 506.9, 2.50744, 0.541578, -0.840649, 0.00140231, 0.840606, 0.541566, 0.009401, -0.00866238, -0.00391259, 0.999955
255.595, 507.404, 2.50909, 0.543862, -0.839174, 0.00107592, 0.839129, 0.543846, 0.0097187, -0.00874082, -0.0043828, 0.999952
255.943, 507.951, 2.51563, 0.547303, -0.836934, 0.00075739, 0.83688, 0.547278, 0.0108922, -0.00953056, -0.0053275, 0.99994
256.262, 508.446, 2.51818, 0.551138, -0.834414, -0.000529521, 0.83436, 0.551095, 0.0117402, -0.0095044, -0.00691231, 0.999931
256.612, 508.983, 2.52186, 0.556286, -0.830991, -0.000412583, 0.830936, 0.556243, 0.0117854, -0.00956408, -0.00689889, 0.99993
256.933, 509.471, 2.52452, 0.562061, -0.827096, -0.000316175, 0.827038, 0.562017, 0.0120112, -0.00975672, -0.00701251, 0.999928
257.287, 509.996, 2.52734, 0.569289, -0.822138, -0.000442026, 0.822077, 0.56924, 0.0124262, -0.0099644, -0.00743745, 0.999923
257.613, 510.471, 2.5281, 0.576858, -0.816845, -0.000473943, 0.816784, 0.576807, 0.0125645, -0.00998984, -0.00763501, 0.999921
257.971, 510.982, 2.52967, 0.586329, -0.810073, -0.000139208, 0.810003, 0.586276, 0.0132392, -0.0106431, -0.00787525, 0.999912
258.303, 511.445, 2.53007, 0.596178, -0.802852, -0.000373291, 0.80277, 0.59611, 0.0146244, -0.0115187, -0.00901844, 0.999893
258.67, 511.941, 2.53172, 0.608586, -0.793488, 6.98925e-05, 0.79339, 0.608512, 0.0157072, -0.012506, -0.00950372, 0.999877
259.011, 512.388, 2.53304, 0.621318, -0.783558, -0.000193695, 0.783447, 0.621226, 0.0170107, -0.0132086, -0.0107208, 0.999855
259.389, 512.866, 2.53073, 0.635978, -0.771707, -0.000315743, 0.771583, 0.635868, 0.0182215, -0.0138609, -0.0118321, 0.999834
259.741, 513.293, 2.5239, 0.649971, -0.759959, 0.000213755, 0.759833, 0.649867, 0.0180703, -0.0138716, -0.0115827, 0.999837
260.13, 513.75, 2.52134, 0.666157, -0.745811, 0.000809734, 0.745681, 0.666061, 0.0179535, -0.0139292, -0.011356, 0.999838
260.494, 514.159, 2.52329, 0.681678, -0.73165, 0.00173113, 0.731498, 0.681581, 0.0189424, -0.0150391, -0.0116463, 0.999819
260.898, 514.592, 2.52317, 0.69949, -0.714632, 0.00389457, 0.714425, 0.699401, 0.0208595, -0.0176307, -0.0118086, 0.999775
261.276, 514.977, 2.51862, 0.716251, -0.697817, 0.00600246, 0.697562, 0.716181, 0.0221847, -0.0197797, -0.0117027, 0.999736
261.696, 515.381, 2.50925, 0.734438, -0.678626, 0.00820958, 0.678338, 0.7344, 0.0226811, -0.0214211, -0.011089, 0.999709
262.09, 515.739, 2.50394, 0.751204, -0.659984, 0.0106779, 0.659679, 0.751217, 0.0222699, -0.0227192, -0.00968527, 0.999695
262.526, 516.116, 2.49872, 0.769169, -0.638908, 0.0132697, 0.638596, 0.769241, 0.0215138, -0.0239529, -0.00807374, 0.99968
262.938, 516.451, 2.49056, 0.78588, -0.618162, 0.0163546, 0.617903, 0.786038, 0.0184355, -0.0242515, -0.00438253, 0.999696
263.39, 516.797, 2.48192, 0.804266, -0.594024, 0.0170939, 0.593818, 0.804443, 0.0158549, -0.0231693, -0.00260091, 0.999728
263.812, 517.099, 2.47365, 0.821134, -0.570448, 0.0181009, 0.570313, 0.821334, 0.0124402, -0.0219634, 0.000108043, 0.999759
264.28, 517.412, 2.4672, 0.839374, -0.543184, 0.0200594, 0.543116, 0.839608, 0.00917743, -0.021827, 0.00319127, 0.999757
264.714, 517.685, 2.45818, 0.855907, -0.516711, 0.0207865, 0.516659, 0.856152, 0.008223, -0.0220453, 0.0037014, 0.99975
265.194, 517.966, 2.44569, 0.873509, -0.486403, 0.0198615, 0.486337, 0.873731, 0.00835233, -0.0214162, 0.00236357, 0.999768
265.639, 518.209, 2.43178, 0.889149, -0.457259, 0.0181215, 0.457188, 0.889333, 0.00812711, -0.0198322, 0.0010587, 0.999803
266.133, 518.452, 2.41949, 0.905152, -0.42477, 0.0164492, 0.424713, 0.905301, 0.0069974, -0.0178637, 0.00065247, 0.99984
266.591, 518.661, 2.41404, 0.918834, -0.394394, 0.0140366, 0.394323, 0.91894, 0.00765898, -0.0159194, -0.00150239, 0.999872
267.097, 518.869, 2.4103, 0.932687, -0.360501, 0.0115526, 0.360412, 0.932749, 0.00909548, -0.0140546, -0.00431954, 0.999892
267.565, 519.044, 2.40231, 0.944511, -0.328324, 0.0101038, 0.328234, 0.944548, 0.00957714, -0.0126879, -0.0057293, 0.999903
268.08, 519.216, 2.39871, 0.956257, -0.292348, 0.0102572, 0.29226, 0.956294, 0.00926444, -0.0125173, -0.00586142, 0.999904
268.556, 519.353, 2.39125, 0.96563, -0.259708, 0.0105529, 0.259628, 0.965673, 0.00834659, -0.0123583, -0.00531989, 0.999909
269.078, 519.488, 2.38498, 0.974589, -0.223702, 0.0115496, 0.22364, 0.974651, 0.00642575, -0.0126943, -0.00367953, 0.999913
269.56, 519.592, 2.37873, 0.981586, -0.190594, 0.0127604, 0.190546, 0.981666, 0.00495485, -0.0134708, -0.00243217, 0.999906
270.088, 519.689, 2.3711, 0.987959, -0.154062, 0.0141967, 0.154009, 0.988058, 0.00476095, -0.0147607, -0.00251721, 0.999888
270.574, 519.758, 2.36511, 0.99249, -0.121388, 0.0151134, 0.121327, 0.992601, 0.0048749, -0.0155933, -0.00300463, 0.999874
271.105, 519.815, 2.34963, 0.996211, -0.0858141, 0.0141404, 0.08576, 0.996306, 0.00439404, -0.0144652, -0.00316471, 0.99989
271.594, 519.851, 2.34272, 0.998467, -0.0537204, 0.0133638, 0.0536833, 0.998553, 0.00312149, -0.0135122, -0.00239929, 0.999906
272.129, 519.872, 2.34196, 0.999724, -0.0193344, 0.0133223, 0.0193123, 0.999812, 0.00178491, -0.0133543, -0.00152713, 0.99991
272.62, 519.876, 2.34058, 0.999858, 0.0108362, 0.0129159, -0.0108545, 0.99994, 0.00134714, -0.0129006, -0.00148715, 0.999916
273.155, 519.861, 2.33156, 0.999013, 0.0431123, 0.0106594, -0.0431408, 0.999066, 0.00245982, -0.0105434, -0.00291725, 0.99994
273.646, 519.833, 2.32603, 0.997311, 0.0728161, 0.00832152, -0.0728418, 0.997339, 0.00283363, -0.00809304, -0.00343216, 0.999961
274.18, 519.786, 2.32544, 0.994351, 0.105908, 0.00708823, -0.105923, 0.994373, 0.0018425, -0.0068532, -0.00258289, 0.999973
274.669, 519.724, 2.32796, 0.990722, 0.135709, 0.00732046, -0.135715, 0.990748, 0.000312509, -0.00721032, -0.00130311, 0.999973
275.201, 519.642, 2.32959, 0.98583, 0.167593, 0.00722715, -0.167584, 0.985856, -0.00179052, -0.00742501, 0.000553996, 0.999972
275.688, 519.551, 2.32194, 0.980506, 0.19639, 0.00627776, -0.196362, 0.980519, -0.0048813, -0.00711411, 0.00355343, 0.999968
276.217, 519.433, 2.31941, 0.974069, 0.226161, 0.00636605, -0.226099, 0.974061, -0.00918247, -0.00827763, 0.007505, 0.999938
276.701, 519.314, 2.31746, 0.967489, 0.252818, 0.00697312, -0.252698, 0.967434, -0.0146542, -0.0104509, 0.0124157, 0.999868
277.226, 519.166, 2.31259, 0.960075, 0.27966, 0.00681006, -0.279483, 0.959947, -0.019779, -0.0120687, 0.017086, 0.999781
277.705, 519.019, 2.30686, 0.95312, 0.30255, 0.00507404, -0.302358, 0.952908, -0.0233741, -0.0119069, 0.0207442, 0.999714
278.227, 518.845, 2.30067, 0.945299, 0.326192, 0.00294704, -0.326023, 0.945033, -0.0249388, -0.0109199, 0.0226138, 0.999685
278.705, 518.672, 2.29995, 0.938071, 0.346437, 0.00183717, -0.346275, 0.93777, -0.026107, -0.0107673, 0.023854, 0.999657
279.224, 518.472, 2.29275, 0.92999, 0.367585, 0.000642244, -0.367432, 0.92965, -0.0272921, -0.0106292, 0.0251454, 0.999627
279.698, 518.276, 2.28629, 0.922641, 0.385659, -0.000799585, -0.385515, 0.922237, -0.0292796, -0.0105546, 0.0273229, 0.999571
280.214, 518.05, 2.27988, 0.914487, 0.40461, -0.00202859, -0.404458, 0.913981, -0.0324604, -0.0112797, 0.0305051, 0.999471
280.686, 517.834, 2.2766, 0.907121, 0.420869, -0.00119346, -0.420653, 0.906556, -0.0347373, -0.0135379, 0.0320129, 0.999396
281.2, 517.588, 2.26485, 0.899509, 0.436901, -0.000791198, -0.436648, 0.898924, -0.0356892, -0.0148814, 0.0324482, 0.999363
281.669, 517.356, 2.25299, 0.892807, 0.450438, -0.00148423, -0.4502, 0.892218, -0.0355862, -0.0147051, 0.0324398, 0.999366
282.184, 517.093, 2.24323, 0.88563, 0.464387, -0.0019543, -0.464169, 0.885069, -0.0346468, -0.0143598, 0.0315914, 0.999398
282.653, 516.843, 2.23971, 0.879401, 0.47608, -0.00117037, -0.475839, 0.878873, -0.0340613, -0.0151873, 0.0305105, 0.999419
283.166, 516.562, 2.23357, 0.872903, 0.487894, -0.0009493, -0.487629, 0.872361, -0.0346954, -0.0160995, 0.0307486, 0.999397
283.635, 516.297, 2.22507, 0.867668, 0.497141, -0.00177656, -0.496876, 0.867076, -0.0359573, -0.0163354, 0.0320817, 0.999352
284.147, 516.001, 2.2186, 0.862694, 0.505721, -0.00210971, -0.50544, 0.862059, -0.0372277, -0.0170082, 0.0331825, 0.999305
284.617, 515.723, 2.21309, 0.858959, 0.51204, -0.00197896, -0.511728, 0.858288, -0.038419, -0.0179736, 0.0340131, 0.99926
285.13, 515.418, 2.20544, 0.855423, 0.517925, -0.00206287, -0.517596, 0.854723, -0.0392901, -0.0185861, 0.0346774, 0.999226
285.603, 515.132, 2.19949, 0.852872, 0.522116, -0.00215604, -0.521772, 0.852143, -0.040084, -0.0190913, 0.0353115, 0.999194
286.12, 514.815, 2.19324, 0.850671, 0.525697, -0.00130054, -0.525302, 0.84993, -0.0409527, -0.0204234, 0.0355204, 0.99916
286.596, 514.521, 2.18533, 0.849449, 0.52767, -0.000663063, -0.527232, 0.848692, -0.0418, -0.0214939, 0.0358566, 0.999126
287.117, 514.197, 2.17397, 0.848807, 0.528703, 1.95094e-05, -0.528226, 0.848042, -0.0424648, -0.0224678, 0.0360341, 0.999098
287.598, 513.899, 2.16406, 0.848436, 0.529298, 0.000457654, -0.528789, 0.847657, -0.0431273, -0.0232151, 0.0363487, 0.999069
288.126, 513.573, 2.1541, 0.848227, 0.529631, 0.00145953, -0.529085, 0.847472, -0.0431301, -0.02408, 0.0358119, 0.999068
288.613, 513.272, 2.14352, 0.848031, 0.529944, 0.00141981, -0.529407, 0.847286, -0.0428316, -0.0239014, 0.0355709, 0.999081
289.149, 512.94, 2.13264, 0.847681, 0.530505, 0.00106843, -0.529989, 0.846942, -0.042449, -0.0234243, 0.035417, 0.999098
289.642, 512.634, 2.12335, 0.847365, 0.531008, 0.00175538, -0.530481, 0.846662, -0.0418838, -0.0237269, 0.0345597, 0.999121
290.183, 512.299, 2.10912, 0.846872, 0.53179, 0.00276691, -0.531235, 0.846205, -0.0415539, -0.0244393, 0.0337209, 0.999132
290.682, 511.989, 2.09632, 0.846549, 0.532299, 0.00365344, -0.531713, 0.845903, -0.0415884, -0.0252279, 0.033264, 0.999128
291.229, 511.649, 2.08328, 0.846165, 0.532901, 0.0044866, -0.532283, 0.845535, -0.0417653, -0.0260504, 0.0329522, 0.999117
291.733, 511.335, 2.07301, 0.845893, 0.533331, 0.0048034, -0.532701, 0.845271, -0.0417922, -0.0263493, 0.032793, 0.999115
292.285, 510.991, 2.06203, 0.845668, 0.533686, 0.00500454, -0.533042, 0.845043, -0.0420576, -0.0266746, 0.0328991, 0.999103
292.794, 510.674, 2.05224, 0.845356, 0.534179, 0.00519958, -0.533521, 0.844726, -0.0423501, -0.0270147, 0.0330268, 0.999089
293.35, 510.327, 2.03542, 0.845095, 0.534598, 0.00447616, -0.533959, 0.844442, -0.0424941, -0.0264971, 0.0335215, 0.999087
293.878, 509.996, 2.01942, 0.844841, 0.535007, 0.00339665, -0.534402, 0.844157, -0.0425944, -0.0256556, 0.0341703, 0.999087
294.438, 509.645, 2.00696, 0.844604, 0.535383, 0.00297883, -0.534791, 0.843907, -0.0426678, -0.0253575, 0.0344444, 0.999085
294.936, 509.332, 1.99411, 0.844367, 0.535761, 0.00221293, -0.535181, 0.843631, -0.0432312, -0.0250285, 0.0353187, 0.999063
295.499, 508.977, 1.98064, 0.844258, 0.535935, 0.00140821, -0.535373, 0.843486, -0.0436709, -0.0245926, 0.0361156, 0.999045
296.017, 508.651, 1.9693, 0.844289, 0.535887, 0.00110942, -0.535331, 0.843503, -0.0438419, -0.0244301, 0.0364213, 0.999038
296.585, 508.294, 1.95877, 0.84408, 0.536214, 0.00170141, -0.535626, 0.843295, -0.0442474, -0.0251609, 0.036437, 0.999019
297.107, 507.965, 1.94609, 0.843934, 0.536442, 0.00247243, -0.535821, 0.843162, -0.044428, -0.0259177, 0.0361695, 0.99901
297.68, 507.604, 1.93358, 0.843703, 0.536802, 0.00296978, -0.536145, 0.842921, -0.0450854, -0.0267052, 0.0364465, 0.998979
298.207, 507.272, 1.92302, 0.843288, 0.537451, 0.00352985, -0.536749, 0.842489, -0.0459641, -0.0276773, 0.0368663, 0.998937
298.786, 506.906, 1.90869, 0.84295, 0.537977, 0.00392597, -0.537251, 0.84215, -0.0463203, -0.0282255, 0.0369365, 0.998919
299.319, 506.569, 1.89591, 0.842673, 0.538412, 0.00385454, -0.537692, 0.841877, -0.046152, -0.0280939, 0.0368185, 0.998927
299.903, 506.199, 1.88062, 0.842345, 0.538928, 0.00336054, -0.538227, 0.841538, -0.0461, -0.0276726, 0.0370234, 0.998931
300.443, 505.856, 1.86777, 0.842089, 0.539328, 0.00334819, -0.538622, 0.841273, -0.046327, -0.0278022, 0.0372081, 0.998921
301.036, 505.48, 1.85515, 0.841782, 0.53981, 0.00306063, -0.53908, 0.840913, -0.047522, -0.0282265, 0.0383532, 0.998866
301.583, 505.131, 1.8398, 0.841538, 0.540187, 0.00349626, -0.539421, 0.840657, -0.0481784, -0.0289645, 0.038658, 0.998833
302.183, 504.749, 1.82049, 0.841149, 0.540792, 0.00357741, -0.539997, 0.840237, -0.0490402, -0.0295264, 0.0393183, 0.99879
302.736, 504.396, 1.8011, 0.840791, 0.541348, 0.00358121, -0.540545, 0.839869, -0.0493104, -0.0297019, 0.0395239, 0.998777
303.344, 504.009, 1.78375, 0.840564, 0.5417, 0.00376084, -0.540885, 0.839643, -0.0494312, -0.0299346, 0.0395159, 0.99877
303.904, 503.65, 1.76393, 0.840499, 0.5418, 0.00372098, -0.541006, 0.839603, -0.0487731, -0.0295494, 0.0389806, 0.998803
304.52, 503.257, 1.74456, 0.839985, 0.5426, 0.00329456, -0.541828, 0.839084, -0.0485821, -0.0291251, 0.0390231, 0.998814
305.088, 502.893, 1.72948, 0.839815, 0.54286, 0.00363941, -0.542066, 0.838914, -0.0488594, -0.029577, 0.03906, 0.998799
305.711, 502.494, 1.70856, 0.839563, 0.543244, 0.00449377, -0.54242, 0.838693, -0.0487317, -0.0302421, 0.0384758, 0.998802
306.286, 502.126, 1.68656, 0.839179, 0.543837, 0.00436375, -0.543025, 0.838315, -0.0484899, -0.0300288, 0.0383221, 0.998814
306.915, 501.722, 1.66357, 0.838888, 0.54429, 0.0040007, -0.543507, 0.838033, -0.0479694, -0.029462, 0.0380665, 0.998841
307.497, 501.349, 1.64558, 0.838574, 0.544776, 0.00350796, -0.544017, 0.837713, -0.0477704, -0.0289628, 0.0381506, 0.998852
308.134, 500.939, 1.62542, 0.838203, 0.545349, 0.00304607, -0.544615, 0.83734, -0.0474961, -0.0284526, 0.0381525, 0.998867
308.72, 500.561, 1.60758, 0.837947, 0.545744, 0.00285882, -0.545025, 0.83709, -0.047205, -0.0281549, 0.0379971, 0.998881
309.362, 500.146, 1.58973, 0.837663, 0.546181, 0.00270989, -0.54546, 0.836792, -0.04747, -0.0281948, 0.0382857, 0.998869
309.953, 499.764, 1.57519, 0.837353, 0.546654, 0.00284587, -0.545917, 0.836473, -0.0478265, -0.0285251, 0.0384941, 0.998852
310.598, 499.345, 1.55678, 0.837133, 0.546989, 0.00329029, -0.546223, 0.836252, -0.0481956, -0.029114, 0.0385489, 0.998832
311.193, 498.96, 1.53744, 0.836957, 0.547258, 0.00345719, -0.546481, 0.836073, -0.0483858, -0.02937, 0.0386075, 0.998823
311.842, 498.538, 1.52169, 0.836563, 0.547856, 0.00400541, -0.547024, 0.835654, -0.0494604, -0.0304443, 0.0391857, 0.998768
312.44, 498.15, 1.50515, 0.836133, 0.548506, 0.00473033, -0.547607, 0.8352, -0.0506804, -0.0317493, 0.0397852, 0.998704
313.092, 497.726, 1.48596, 0.83572, 0.54913, 0.00529542, -0.548173, 0.834762, -0.0517679, -0.0328477, 0.0403607, 0.998645
313.691, 497.335, 1.46406, 0.835554, 0.54938, 0.00561906, -0.548381, 0.834572, -0.0526025, -0.0335883, 0.0408708, 0.9986
314.346, 496.908, 1.44305, 0.83521, 0.549891, 0.00669054, -0.548815, 0.834227, -0.0535492, -0.0350276, 0.0410529, 0.998543
314.947, 496.515, 1.41855, 0.835077, 0.550085, 0.00727776, -0.548977, 0.834107, -0.053767, -0.0356468, 0.0409043, 0.998527
315.604, 496.085, 1.39524, 0.834959, 0.550258, 0.00773256, -0.549109, 0.83398, -0.0543783, -0.0363709, 0.0411576, 0.99849
316.207, 495.69, 1.3723, 0.834993, 0.5502, 0.00820172, -0.549037, 0.834036, -0.054244, -0.0366856, 0.0407903, 0.998494
316.864, 495.261, 1.34425, 0.834752, 0.55057, 0.00785442, -0.549434, 0.833798, -0.0538924, -0.0362205, 0.0406713, 0.998516
317.467, 494.865, 1.31964, 0.834684, 0.550677, 0.00758054, -0.549587, 0.83376, -0.0528996, -0.035451, 0.0399883, 0.998571
318.126, 494.434, 1.29522, 0.834652, 0.550725, 0.00763737, -0.549701, 0.833806, -0.0509666, -0.0344367, 0.0383411, 0.998671
318.731, 494.039, 1.27647, 0.834595, 0.550813, 0.00751873, -0.549821, 0.833776, -0.0501433, -0.0338885, 0.0377154, 0.998714
319.389, 493.608, 1.25526, 0.834579, 0.550844, 0.00694672, -0.549886, 0.833755, -0.0497733, -0.0332092, 0.0377198, 0.998736
319.993, 493.214, 1.23702, 0.83469, 0.550687, 0.00607457, -0.549766, 0.833841, -0.0496667, -0.032416, 0.0381167, 0.998747
320.652, 492.783, 1.21674, 0.834799, 0.550527, 0.0055443, -0.54963, 0.833938, -0.0495328, -0.0318927, 0.0383026, 0.998757
321.254, 492.389, 1.19975, 0.834883, 0.550391, 0.00627532, -0.549473, 0.834054, -0.0493245, -0.0323817, 0.0377321, 0.998763
321.911, 491.96, 1.17775, 0.835089, 0.550076, 0.00657946, -0.549149, 0.834272, -0.0492585, -0.032585, 0.0375222, 0.998764
322.514, 491.566, 1.15769, 0.835542, 0.54939, 0.00639311, -0.548466, 0.834711, -0.0494318, -0.0324938, 0.0377959, 0.998757
323.171, 491.139, 1.13726, 0.835771, 0.54904, 0.00643922, -0.54813, 0.83496, -0.0489463, -0.0322499, 0.0373783, 0.998781
323.772, 490.746, 1.11947, 0.836282, 0.548265, 0.00612802, -0.547388, 0.835484, -0.0483048, -0.0316037, 0.037042, 0.998814
324.471, 490.293, 1.09831, 0.836652, 0.547699, 0.00632144, -0.54683, 0.835876, -0.0478376, -0.0314845, 0.0365666, 0.998835
324.947, 489.984, 1.08567, 0.837019, 0.547129, 0.00703073, -0.546246, 0.836278, -0.0474715, -0.0318527, 0.035894, 0.998848
325.602, 489.56, 1.06529, 0.83753, 0.546337, 0.00766856, -0.545426, 0.836802, -0.0476695, -0.0324607, 0.035742, 0.998834
326.203, 489.172, 1.04572, 0.837891, 0.545781, 0.00792121, -0.544842, 0.83715, -0.0482486, -0.0329644, 0.0361112, 0.998804
326.856, 488.752, 1.02346, 0.838185, 0.545336, 0.00741834, -0.544392, 0.8374, -0.0489729, -0.0329188, 0.0370099, 0.998773
327.456, 488.366, 1.00359, 0.838492, 0.54487, 0.00697751, -0.54393, 0.837677, -0.0493819, -0.0327516, 0.037611, 0.998756
328.108, 487.947, 0.982668, 0.838707, 0.544546, 0.00642722, -0.543634, 0.837883, -0.0491373, -0.0321427, 0.0377177, 0.998771
328.705, 487.561, 0.963747, 0.83896, 0.544161, 0.00587367, -0.543257, 0.838102, -0.0495683, -0.0318958, 0.0383949, 0.998753
329.356, 487.144, 0.941103, 0.838932, 0.544208, 0.00555614, -0.543302, 0.838046, -0.0500183, -0.0318767, 0.0389433, 0.998733
329.951, 486.76, 0.921425, 0.838973, 0.544148, 0.00529273, -0.54325, 0.838075, -0.0500871, -0.0316905, 0.0391464, 0.998731
330.6, 486.344, 0.904765, 0.838858, 0.544326, 0.00523869, -0.543418, 0.837944, -0.0504591, -0.0318559, 0.0394812, 0.998712
331.194, 485.963, 0.888173, 0.838803, 0.544406, 0.00560558, -0.543481, 0.837898, -0.0505584, -0.0322212, 0.039362, 0.998705
331.839, 485.549, 0.868191, 0.83886, 0.544318, 0.00564972, -0.543398, 0.837965, -0.0503314, -0.0321305, 0.0391509, 0.998717
332.431, 485.169, 0.847656, 0.838804, 0.54441, 0.00505696, -0.543508, 0.837885, -0.0504727, -0.0317149, 0.0395882, 0.998713
333.073, 484.756, 0.830185, 0.838704, 0.544564, 0.00507186, -0.54364, 0.837757, -0.0511765, -0.0321179, 0.0401646, 0.998677
333.661, 484.378, 0.812182, 0.838627, 0.544677, 0.00567246, -0.543716, 0.837685, -0.0515507, -0.0328302, 0.0401476, 0.998654
334.299, 483.968, 0.794318, 0.838639, 0.544645, 0.00677686, -0.543633, 0.837724, -0.0517876, -0.033883, 0.039747, 0.998635
334.882, 483.592, 0.774752, 0.8388, 0.544389, 0.00735726, -0.543362, 0.837914, -0.0515512, -0.0342287, 0.0392435, 0.998643
335.517, 483.185, 0.757569, 0.838852, 0.544312, 0.00727082, -0.543312, 0.837991, -0.0508295, -0.03376, 0.0386881, 0.998681
336.096, 482.811, 0.738119, 0.839009, 0.544076, 0.00664094, -0.543128, 0.838158, -0.0500381, -0.0327907, 0.0383755, 0.998725
336.726, 482.406, 0.718166, 0.839218, 0.543758, 0.00630651, -0.542832, 0.838366, -0.0497589, -0.0323439, 0.0383352, 0.998741
337.303, 482.035, 0.70058, 0.839373, 0.54351, 0.00706474, -0.542582, 0.838575, -0.0489482, -0.0325282, 0.0372526, 0.998776
337.928, 481.634, 0.678, 0.839705, 0.54298, 0.00822306, -0.54204, 0.838978, -0.0480416, -0.0329846, 0.0358835, 0.998811
338.501, 481.269, 0.660063, 0.839774, 0.542858, 0.00918087, -0.541904, 0.839101, -0.0474269, -0.0334497, 0.0348527, 0.998833
339.135, 480.863, 0.637514, 0.839722, 0.542942, 0.00893366, -0.541993, 0.839037, -0.0475422, -0.0333083, 0.0350802, 0.998829
339.701, 480.501, 0.61762, 0.839652, 0.543063, 0.00819669, -0.542135, 0.838938, -0.0476713, -0.032765, 0.0355836, 0.998829
340.303, 480.117, 0.595606, 0.839514, 0.543285, 0.00753029, -0.542385, 0.838782, -0.0475771, -0.0321642, 0.0358574, 0.998839
340.863, 479.757, 0.578639, 0.839417, 0.543433, 0.00768045, -0.542545, 0.838711, -0.0470012, -0.0319837, 0.0352866, 0.998865
341.47, 479.368, 0.559718, 0.839367, 0.543507, 0.00792338, -0.54262, 0.838677, -0.0467331, -0.0320449, 0.0349268, 0.998876
342.025, 479.013, 0.54238, 0.839324, 0.543572, 0.00808257, -0.542663, 0.838623, -0.0472003, -0.032435, 0.0352302, 0.998853
342.625, 478.627, 0.522588, 0.839049, 0.54399, 0.00851395, -0.543047, 0.838342, -0.0477685, -0.0331232, 0.0354566, 0.998822
343.172, 478.276, 0.50395, 0.83888, 0.544252, 0.00834009, -0.543277, 0.838127, -0.0489183, -0.033614, 0.0365056, 0.998768
343.763, 477.895, 0.48057, 0.83884, 0.544316, 0.00824994, -0.543344, 0.838084, -0.0489089, -0.033536, 0.0365442, 0.998769
344.31, 477.544, 0.461895, 0.838589, 0.544706, 0.00801543, -0.543735, 0.837817, -0.0491479, -0.0334866, 0.0368566, 0.998759
344.894, 477.169, 0.440344, 0.838275, 0.54519, 0.00791778, -0.544198, 0.837474, -0.0498471, -0.0338071, 0.0374767, 0.998725
345.425, 476.828, 0.419311, 0.838106, 0.545451, 0.00791003, -0.544452, 0.837297, -0.0500511, -0.0339235, 0.0376415, 0.998715
345.998, 476.459, 0.394773, 0.837769, 0.545986, 0.00648734, -0.545037, 0.836909, -0.0501819, -0.0328279, 0.038505, 0.998719
346.518, 476.122, 0.380927, 0.837627, 0.546213, 0.0058064, -0.545288, 0.836743, -0.0502222, -0.0322904, 0.0389012, 0.998721
347.08, 475.759, 0.361685, 0.837347, 0.546653, 0.00451945, -0.545763, 0.836403, -0.0507182, -0.0315054, 0.0400022, 0.998703
347.589, 475.429, 0.343456, 0.83718, 0.546916, 0.00341514, -0.546071, 0.836203, -0.0507067, -0.0305881, 0.0405857, 0.998708
348.136, 475.072, 0.325507, 0.837087, 0.547063, 0.00263035, -0.546212, 0.836034, -0.0519457, -0.0306167, 0.0420463, 0.998646
348.632, 474.749, 0.311564, 0.836959, 0.547256, 0.00317643, -0.546353, 0.835885, -0.0528631, -0.0315848, 0.0425088, 0.998597
349.167, 474.403, 0.29519, 0.836979, 0.547218, 0.00438372, -0.546261, 0.83594, -0.052938, -0.0326331, 0.0419133, 0.998588
349.651, 474.09, 0.279306, 0.836834, 0.547434, 0.00502145, -0.546467, 0.835836, -0.0524659, -0.0329188, 0.0411612, 0.99861
350.171, 473.753, 0.262375, 0.836688, 0.547648, 0.00584569, -0.54665, 0.835722, -0.0523652, -0.0335631, 0.0406178, 0.998611
350.643, 473.447, 0.247484, 0.836547, 0.54786, 0.0061798, -0.546853, 0.835598, -0.0522329, -0.0337802, 0.0403159, 0.998616
351.149, 473.119, 0.229529, 0.836284, 0.548263, 0.00603473, -0.547265, 0.835336, -0.0521, -0.0336056, 0.0402678, 0.998624
351.606, 472.822, 0.213339, 0.836103, 0.548539, 0.00601604, -0.547553, 0.835169, -0.0517598, -0.0334167, 0.0399824, 0.998641
352.099, 472.504, 0.194236, 0.835839, 0.548932, 0.00685833, -0.547951, 0.834977, -0.0506214, -0.0335142, 0.0385533, 0.998694
352.545, 472.216, 0.181419, 0.835657, 0.549201, 0.00749584, -0.548209, 0.834834, -0.0501907, -0.0338225, 0.0378329, 0.998712
353.024, 471.906, 0.169312, 0.835407, 0.549574, 0.00798775, -0.548577, 0.834616, -0.0497946, -0.0340325, 0.0372169, 0.998728
353.457, 471.626, 0.157385, 0.835181, 0.549908, 0.00862867, -0.548903, 0.834429, -0.0493331, -0.0343286, 0.0364657, 0.998745
353.922, 471.325, 0.147041, 0.834873, 0.550362, 0.00947499, -0.549345, 0.83417, -0.0487923, -0.0347572, 0.0355304, 0.998764
354.342, 471.054, 0.136478, 0.834488, 0.550934, 0.0101206, -0.549909, 0.833824, -0.0483578, -0.0350807, 0.0347886, 0.998779
354.791, 470.761, 0.12395, 0.834227, 0.551322, 0.0104824, -0.550309, 0.8336, -0.0476469, -0.0350069, 0.0339798, 0.998809
355.196, 470.495, 0.11367, 0.834122, 0.551481, 0.0104647, -0.550472, 0.833497, -0.0475663, -0.0349542, 0.0339156, 0.998813
355.631, 470.21, 0.106386, 0.833707, 0.552114, 0.0101184, -0.551096, 0.833052, -0.0481452, -0.0350108, 0.0345628, 0.998789
356.024, 469.953, 0.0968173, 0.833568, 0.552326, 0.0100164, -0.551298, 0.832897, -0.048516, -0.0351393, 0.0349194, 0.998772
356.444, 469.677, 0.0849982, 0.833385, 0.552608, 0.00973214, -0.551593, 0.832708, -0.0484028, -0.0348518, 0.0349699, 0.99878
356.823, 469.428, 0.0749369, 0.833292, 0.55275, 0.00956117, -0.551758, 0.832627, -0.0479129, -0.0344447, 0.03465, 0.998806
357.231, 469.16, 0.0658941, 0.832873, 0.553379, 0.00971703, -0.552402, 0.832233, -0.047333, -0.0342799, 0.0340546, 0.998832
357.599, 468.919, 0.0543198, 0.832108, 0.554531, 0.00952738, -0.553576, 0.83148, -0.0468366, -0.0338942, 0.033699, 0.998857
357.992, 468.658, 0.0439797, 0.830731, 0.556591, 0.00958728, -0.555637, 0.830112, -0.0467036, -0.0339533, 0.0334711, 0.998863
358.347, 468.422, 0.0358517, 0.828646, 0.559684, 0.0100213, -0.558704, 0.828036, -0.0469668, -0.0345846, 0.0333199, 0.998846
358.727, 468.165, 0.0254565, 0.82548, 0.564337, 0.0102803, -0.56335, 0.82489, -0.0468304, -0.0349083, 0.0328661, 0.99885
359.069, 467.93, 0.0140924, 0.8219, 0.569539, 0.0102506, -0.56854, 0.821307, -0.0470914, -0.0352393, 0.0328765, 0.998838
359.435, 467.676, 0.00674875, 0.816837, 0.576761, 0.0111408, -0.575751, 0.816303, -0.0464861, -0.0359057, 0.0315572, 0.998857
359.763, 467.441, -0.00541365, 0.811207, 0.584649, 0.011381, -0.583626, 0.810692, -0.0464789, -0.0364003, 0.0310617, 0.998854
360.114, 467.185, -0.0194177, 0.803562, 0.595114, 0.0112965, -0.594079, 0.803051, -0.0466868, -0.0368557, 0.0308047, 0.998846
360.427, 466.951, -0.0355158, 0.795493, 0.60586, 0.0112086, -0.604843, 0.79501, -0.0460893, -0.0368346, 0.0298842, 0.998874
360.761, 466.692, -0.0480729, 0.785612, 0.618626, 0.0107858, -0.617655, 0.785162, -0.0449742, -0.0362908, 0.0286704, 0.99893
361.059, 466.453, -0.0627959, 0.775063, 0.631795, 0.0105677, -0.630867, 0.774657, -0.0437441, -0.0358237, 0.0272376, 0.998987
361.375, 466.19, -0.0768389, 0.761878, 0.647631, 0.010765, -0.646741, 0.761534, -0.0423463, -0.0356227, 0.0253006, 0.999045
361.655, 465.945, -0.0933784, 0.748314, 0.663263, 0.0104685, -0.662388, 0.747988, -0.0419099, -0.0356276, 0.0244276, 0.999067
361.95, 465.674, -0.108515, 0.731918, 0.681321, 0.00992235, -0.680443, 0.731588, -0.0421319, -0.0359644, 0.0240855, 0.999063
362.21, 465.42, -0.121046, 0.71571, 0.698332, 0.00951745, -0.697461, 0.71539, -0.0420125, -0.0361474, 0.0234307, 0.999072
362.484, 465.14, -0.132045, 0.696984, 0.717038, 0.0083344, -0.716194, 0.69665, -0.0417755, -0.0357608, 0.0231478, 0.999092
362.725, 464.879, -0.143999, 0.678533, 0.734533, 0.00742461, -0.733753, 0.67822, -0.0403156, -0.0346486, 0.0219076, 0.999159
362.98, 464.591, -0.14941, 0.6566, 0.754187, 0.00883519, -0.753455, 0.656407, -0.0378858, -0.0343725, 0.0182189, 0.999243
363.204, 464.325, -0.156206, 0.634635, 0.772728, 0.0113607, -0.772006, 0.634576, -0.0363223, -0.0352765, 0.0142809, 0.999276
363.437, 464.029, -0.167669, 0.609197, 0.79288, 0.014823, -0.79213, 0.609293, -0.0359458, -0.0375322, 0.0101564, 0.999244
363.637, 463.753, -0.182178, 0.584058, 0.811527, 0.0173145, -0.810751, 0.584272, -0.0361696, -0.039469, 0.00708739, 0.999196
363.842, 463.446, -0.200763, 0.5554, 0.831397, 0.0176152, -0.830586, 0.555646, -0.0371964, -0.0407128, 0.00602794, 0.999153
364.017, 463.159, -0.21213, 0.528291, 0.848904, 0.0164633, -0.848074, 0.528512, -0.0380257, -0.0409812, 0.0061266, 0.999141
364.199, 462.843, -0.22207, 0.497907, 0.86711, 0.014436, -0.866266, 0.498069, -0.0388609, -0.0408868, 0.00684371, 0.99914
364.36, 462.53, -0.232196, 0.468095, 0.883584, 0.0128884, -0.882739, 0.46822, -0.0392723, -0.040735, 0.0070061, 0.999145
364.513, 462.227, -0.245898, 0.436073, 0.899838, 0.0115039, -0.899015, 0.436174, -0.0390558, -0.0401616, 0.00668906, 0.999171
364.649, 461.928, -0.256508, 0.403439, 0.914931, 0.0117873, -0.914132, 0.403583, -0.0385247, -0.0400046, 0.00476725, 0.999188
364.782, 461.596, -0.266174, 0.367892, 0.929779, 0.0129276, -0.928983, 0.368113, -0.0385031, -0.0405581, 0.00215545, 0.999175
364.891, 461.287, -0.280487, 0.335665, 0.941875, 0.0141642, -0.941071, 0.335964, -0.0389007, -0.0413982, -0.000271902, 0.999143
364.999, 460.948, -0.298665, 0.29998, 0.953829, 0.0148959, -0.953045, 0.300338, -0.0387449, -0.0414298, -0.00257381, 0.999138
365.088, 460.633, -0.312658, 0.266436, 0.963762, 0.0132079, -0.96299, 0.266752, -0.0386575, -0.0407799, -0.00241936, 0.999165
365.17, 460.286, -0.324723, 0.2297, 0.973215, 0.00946588, -0.972442, 0.229895, -0.0387895, -0.0399267, -0.000295085, 0.999203
365.232, 459.963, -0.33306, 0.196607, 0.980465, 0.0059046, -0.979677, 0.196686, -0.0393499, -0.0397426, 0.00195187, 0.999208
365.286, 459.607, -0.345478, 0.161338, 0.986899, 0.000815401, -0.986105, 0.161241, -0.0399865, -0.0395941, 0.00564725, 0.9992
365.328, 459.278, -0.358945, 0.13, 0.991511, -0.00256742, -0.990755, 0.129799, -0.0394684, -0.0388001, 0.00767459, 0.999218
365.366, 458.915, -0.375505, 0.0971212, 0.995266, -0.00373612, -0.994572, 0.0969114, -0.0378653, -0.0373239, 0.00739336, 0.999276
365.392, 458.577, -0.38847, 0.0681545, 0.997669, -0.00336053, -0.997008, 0.0679854, -0.0367911, -0.0364769, 0.00585795, 0.999317
365.413, 458.204, -0.401767, 0.0387759, 0.999248, -0.000543635, -0.99858, 0.0387301, -0.0365842, -0.0365357, 0.00196145, 0.99933
365.422, 457.859, -0.4137, 0.0133932, 0.999908, 0.00221813, -0.999205, 0.0134671, -0.0375346, -0.037561, -0.00171366, 0.999293
365.42, 457.478, -0.427163, -0.0117214, 0.999925, 0.0036245, -0.999147, -0.0115685, -0.039645, -0.0396001, -0.0040861, 0.999207
365.411, 457.125, -0.444663, -0.0324791, 0.999463, 0.00434538, -0.998649, -0.0322756, -0.0407149, -0.0405528, -0.00566189, 0.999161
365.392, 456.738, -0.459738, -0.0525021, 0.998617, 0.00279392, -0.997799, -0.0523452, -0.0407127, -0.0405102, -0.00492527, 0.999167
365.369, 456.379, -0.472624, -0.068638, 0.997641, -0.000683829, -0.996842, -0.0686104, -0.0399793, -0.0399319, -0.00206243, 0.9992
365.335, 455.984, -0.484177, -0.0831254, 0.996531, -0.0040112, -0.995742, -0.0832192, -0.0396424, -0.0398387, 0.000698834, 0.999206
365.301, 455.619, -0.494482, -0.0945197, 0.995506, -0.00589686, -0.994702, -0.0946806, -0.0400458, -0.0404242, 0.00208049, 0.99918
365.261, 455.216, -0.510882, -0.104823, 0.994472, -0.00609897, -0.993654, -0.104985, -0.0403765, -0.0407936, 0.00182785, 0.999166
365.223, 454.845, -0.527971, -0.112619, 0.993629, -0.00425275, -0.992811, -0.112698, -0.0403056, -0.0405281, -0.000316984, 0.999178
365.178, 454.436, -0.547275, -0.118723, 0.992926, -0.00172346, -0.99214, -0.118698, -0.0396091, -0.0395334, -0.00299259, 0.999214
365.134, 454.059, -0.56225, -0.122239, 0.9925, -0.000902991, -0.991743, -0.122181, -0.0389701, -0.0387881, -0.00386811, 0.99924
365.084, 453.644, -0.576983, -0.124078, 0.992269, -0.00244786, -0.991515, -0.124079, -0.0387501, -0.0387543, -0.00238093, 0.999246
365.037, 453.26, -0.587596, -0.123831, 0.99229, -0.00522878, -0.991518, -0.123941, -0.0391308, -0.0394772, 0.000338823, 0.99922
364.986, 452.839, -0.60069, -0.121686, 0.99254, -0.00757539, -0.991759, -0.121891, -0.0394546, -0.0400836, 0.0027119, 0.999193
364.94, 452.449, -0.61765, -0.118097, 0.992967, -0.0083587, -0.992205, -0.118335, -0.0390555, -0.0397699, 0.00368122, 0.999202
364.893, 452.02, -0.635039, -0.112433, 0.993631, -0.00753005, -0.992874, -0.112642, -0.0389032, -0.0395037, 0.00310237, 0.999215
364.853, 451.623, -0.651511, -0.10609, 0.994336, -0.00632533, -0.993576, -0.106257, -0.0389438, -0.0393953, 0.00215315, 0.999221
364.813, 451.188, -0.668038, -0.0977134, 0.995199, -0.00560611, -0.994426, -0.0978586, -0.039242, -0.0396022, 0.0017404, 0.999214
364.779, 450.785, -0.679583, -0.0882018, 0.996084, -0.00612147, -0.995298, -0.0883759, -0.0396432, -0.040029, 0.00259608, 0.999195
364.746, 450.343, -0.696353, -0.0759365, 0.997086, -0.00734736, -0.996316, -0.0761683, -0.0394089, -0.0398537, 0.00432772, 0.999196
364.72, 449.935, -0.710853, -0.0632007, 0.997963, -0.00872826, -0.997216, -0.0634953, -0.0390853, -0.0395598, 0.00623375, 0.999198
364.698, 449.487, -0.729612, -0.0474494, 0.998818, -0.0105668, -0.998115, -0.0478229, -0.038455, -0.0389149, 0.00872225, 0.999204
364.684, 449.073, -0.746141, -0.0312233, 0.999437, -0.0122437, -0.998745, -0.0316767, -0.0387821, -0.0391481, 0.0110174, 0.999173
364.677, 448.618, -0.760563, -0.0120665, 0.999824, -0.0143756, -0.999112, -0.012636, -0.0402059, -0.0403804, 0.0138777, 0.999088
364.679, 448.199, -0.774594, 0.00662029, 0.999849, -0.0160521, -0.999114, 0.00594641, -0.0416713, -0.0415696, 0.0163138, 0.999002
364.692, 447.74, -0.795529, 0.028341, 0.999465, -0.016354, -0.998734, 0.0276325, -0.0420312, -0.0415568, 0.0175245, 0.998982
364.713, 447.316, -0.812646, 0.0495761, 0.998648, -0.0156308, -0.997945, 0.0488929, -0.0414196, -0.0405994, 0.0176521, 0.99902
364.747, 446.854, -0.831614, 0.0736084, 0.997184, -0.0143202, -0.996507, 0.0729755, -0.0405927, -0.0394334, 0.0172582, 0.999073
364.789, 446.428, -0.847408, 0.0963818, 0.995248, -0.0138522, -0.994581, 0.0957537, -0.0404915, -0.0389727, 0.0176798, 0.999084
364.845, 445.962, -0.861706, 0.122458, 0.992371, -0.0143118, -0.991714, 0.121787, -0.0408685, -0.0388138, 0.0191979, 0.999062
364.906, 445.535, -0.876629, 0.147508, 0.988923, -0.0165018, -0.988298, 0.146718, -0.0417241, -0.0388408, 0.0224633, 0.998993
364.986, 445.069, -0.889521, 0.175616, 0.984279, -0.0188047, -0.983704, 0.174701, -0.0425068, -0.0385534, 0.0259632, 0.998919
365.071, 444.641, -0.902621, 0.201771, 0.979242, -0.0193036, -0.978681, 0.200805, -0.0431345, -0.0383629, 0.0275953, 0.998883
365.178, 444.176, -0.915993, 0.230589, 0.972877, -0.0184076, -0.972295, 0.229623, -0.0437622, -0.0383485, 0.0279887, 0.998872
365.29, 443.751, -0.932633, 0.257035, 0.966263, -0.0163867, -0.965667, 0.256141, -0.0433464, -0.0376867, 0.0269656, 0.998926
365.427, 443.29, -0.942755, 0.285917, 0.958145, -0.0145034, -0.95754, 0.285087, -0.0429184, -0.0369873, 0.0261587, 0.998973
365.565, 442.869, -0.954262, 0.312533, 0.949796, -0.0145297, -0.949219, 0.311688, -0.0428171, -0.0361388, 0.0271736, 0.998977
365.729, 442.413, -0.972002, 0.341802, 0.939652, -0.0150306, -0.939114, 0.34092, -0.0428674, -0.0351561, 0.0287676, 0.998968
365.892, 441.997, -0.982832, 0.368616, 0.929444, -0.0159909, -0.928911, 0.367641, -0.0443289, -0.0353223, 0.0311944, 0.998889
366.083, 441.548, -0.997871, 0.397719, 0.917351, -0.0169467, -0.91681, 0.396629, -0.0463007, -0.0357524, 0.0339516, 0.998784
366.273, 441.14, -1.01466, 0.423988, 0.905531, -0.0157205, -0.904963, 0.422909, -0.0467857, -0.0357176, 0.034063, 0.998781
366.493, 440.701, -1.02823, 0.452476, 0.891669, -0.0138504, -0.891053, 0.451429, -0.0472939, -0.0359181, 0.0337408, 0.998785
366.709, 440.303, -1.03996, 0.478114, 0.878218, -0.0118574, -0.877566, 0.477121, -0.0472586, -0.0358459, 0.0330006, 0.998812
366.958, 439.875, -1.05384, 0.505722, 0.862655, -0.00847705, -0.861947, 0.504848, -0.0466495, -0.0359628, 0.0308984, 0.998875
367.199, 439.49, -1.06515, 0.53073, 0.847522, -0.00575559, -0.846757, 0.529934, -0.0466098, -0.0364528, 0.0296108, 0.998897
367.474, 439.077, -1.07863, 0.55717, 0.830388, -0.00418382, -0.82957, 0.556383, -0.0474557, -0.0370789, 0.0299117, 0.998865
367.737, 438.706, -1.09153, 0.580567, 0.814202, -0.00413868, -0.813368, 0.579726, -0.0484858, -0.0370779, 0.0315155, 0.998815
368.035, 438.31, -1.10718, 0.605228, 0.796038, -0.00473186, -0.795236, 0.604327, -0.0488815, -0.0360519, 0.0333474, 0.998793
368.318, 437.956, -1.11695, 0.626804, 0.779167, -0.00402455, -0.778379, 0.625919, -0.0484865, -0.0352601, 0.0335242, 0.998816
368.637, 437.58, -1.12801, 0.648358, 0.761333, -0.00177474, -0.760525, 0.647559, -0.0476271, -0.0351109, 0.0322292, 0.998864
368.938, 437.243, -1.13889, 0.666521, 0.745485, 0.0016717, -0.744638, 0.665867, -0.0462211, -0.0355702, 0.0295625, 0.99893
369.276, 436.887, -1.15288, 0.684572, 0.728931, 0.00462615, -0.72808, 0.684054, -0.0443793, -0.035514, 0.0270127, 0.999004
369.593, 436.571, -1.1669, 0.699081, 0.715015, 0.00635853, -0.714204, 0.698663, -0.0422169, -0.0346282, 0.0249718, 0.999088
369.944, 436.232, -1.17799, 0.713191, 0.700919, 0.00840918, -0.700153, 0.712887, -0.0397265, -0.0338398, 0.0224448, 0.999175
370.268, 435.928, -1.18809, 0.724526, 0.689161, 0.0109121, -0.688412, 0.724337, -0.0377345, -0.0339092, 0.0198276, 0.999228
370.624, 435.606, -1.2021, 0.735391, 0.677522, 0.0128259, -0.676748, 0.73526, -0.0374794, -0.0348235, 0.0188821, 0.999215
370.951, 435.315, -1.21502, 0.744482, 0.667508, 0.0134053, -0.666713, 0.744355, -0.0378139, -0.0352194, 0.0192143, 0.999195
371.308, 435.005, -1.22522, 0.753562, 0.657253, 0.0127581, -0.656445, 0.753386, -0.0385915, -0.0349762, 0.0207061, 0.999174
371.638, 434.728, -1.23663, 0.761162, 0.648442, 0.0124908, -0.647657, 0.760975, -0.0381771, -0.0342609, 0.0209692, 0.999193
371.997, 434.431, -1.24601, 0.768931, 0.639201, 0.012924, -0.638408, 0.768749, -0.0382125, -0.0343608, 0.021132, 0.999186
372.325, 434.167, -1.25758, 0.775456, 0.631249, 0.0138747, -0.630454, 0.775309, -0.0377331, -0.0345762, 0.020513, 0.999192
372.683, 433.885, -1.26809, 0.782392, 0.622613, 0.0146776, -0.621829, 0.782278, -0.0370074, -0.0345233, 0.0198273, 0.999207
373.008, 433.631, -1.28183, 0.788436, 0.61495, 0.0143048, -0.614214, 0.788326, -0.0358182, -0.0333033, 0.0194541, 0.999256
373.363, 433.362, -1.29119, 0.794549, 0.607021, 0.0147288, -0.606327, 0.794474, -0.0343358, -0.0325442, 0.018351, 0.999302
373.687, 433.12, -1.29981, 0.799892, 0.599954, 0.0150821, -0.599255, 0.799823, -0.0343014, -0.0326423, 0.0183994, 0.999298
374.037, 432.864, -1.31276, 0.805134, 0.592902, 0.0150528, -0.59218, 0.805043, -0.0350689, -0.0329106, 0.0193212, 0.999272
374.356, 432.633, -1.32639, 0.810116, 0.58609, 0.0145165, -0.585345, 0.80998, -0.0361, -0.0329159, 0.020748, 0.999243
374.702, 432.39, -1.33998, 0.815026, 0.579258, 0.0139005, -0.578506, 0.814849, -0.0367574, -0.0326188, 0.0219167, 0.999228
375.017, 432.171, -1.35539, 0.819366, 0.573121, 0.0131043, -0.57237, 0.819145, -0.0373344, -0.0321315, 0.02309, 0.999217
375.357, 431.939, -1.36767, 0.823779, 0.566763, 0.0129963, -0.566022, 0.823553, -0.0371337, -0.0317491, 0.0232338, 0.999226
375.666, 431.732, -1.38218, 0.827452, 0.561375, 0.0134737, -0.560645, 0.827252, -0.0364936, -0.0316327, 0.0226428, 0.999243
376.001, 431.512, -1.39165, 0.831007, 0.556061, 0.0149262, -0.555341, 0.830877, -0.035215, -0.0319836, 0.0209748, 0.999268
376.304, 431.315, -1.40081, 0.833903, 0.551698, 0.0153044, -0.550987, 0.833791, -0.0347094, -0.0319098, 0.0205118, 0.99928
376.63, 431.105, -1.41018, 0.836478, 0.547789, 0.0152332, -0.54709, 0.836367, -0.0343909, -0.0315795, 0.0204333, 0.999292
376.925, 430.915, -1.41946, 0.838343, 0.544949, 0.0145759, -0.544242, 0.838194, -0.03508, -0.0313342, 0.0214762, 0.999278
377.242, 430.712, -1.42754, 0.839955, 0.542482, 0.013705, -0.541769, 0.839758, -0.0359532, -0.0310128, 0.0227741, 0.999259
377.528, 430.53, -1.43894, 0.841188, 0.540569, 0.013735, -0.53986, 0.840994, -0.0357697, -0.0308871, 0.022674, 0.999266
377.836, 430.336, -1.44811, 0.84193, 0.539392, 0.0144595, -0.538693, 0.841776, -0.0349704, -0.0310344, 0.0216534, 0.999284
378.113, 430.163, -1.45357, 0.84218, 0.538975, 0.0154262, -0.538286, 0.842076, -0.0339959, -0.031313, 0.0203269, 0.999303
378.41, 429.976, -1.46073, 0.841913, 0.539375, 0.0160086, -0.538698, 0.841843, -0.0332363, -0.0314035, 0.0193583, 0.999319
378.676, 429.806, -1.4692, 0.841557, 0.539927, 0.0161394, -0.539257, 0.841497, -0.0329355, -0.031364, 0.0190138, 0.999327
378.962, 429.625, -1.47765, 0.840979, 0.540837, 0.0158335, -0.540168, 0.840907, -0.0330638, -0.0311966, 0.0192532, 0.999328
379.218, 429.461, -1.48624, 0.840669, 0.541338, 0.0151531, -0.540647, 0.840553, -0.0342275, -0.0312656, 0.0205815, 0.999299
379.493, 429.286, -1.49444, 0.840212, 0.542045, 0.0151969, -0.541353, 0.840099, -0.034213, -0.0313119, 0.0205193, 0.999299
379.739, 429.128, -1.50077, 0.839931, 0.542469, 0.0155724, -0.541769, 0.83983, -0.0342384, -0.0316514, 0.0203213, 0.999292
380.003, 428.958, -1.50792, 0.839581, 0.542997, 0.0160546, -0.542292, 0.839498, -0.034095, -0.0319913, 0.0199192, 0.99929
380.241, 428.806, -1.51403, 0.839195, 0.543584, 0.0163639, -0.54288, 0.839128, -0.0338366, -0.0321244, 0.0195119, 0.999293
380.497, 428.642, -1.52139, 0.838861, 0.544093, 0.0166129, -0.543386, 0.838803, -0.0337724, -0.0323103, 0.0193031, 0.999291
380.725, 428.494, -1.52853, 0.838545, 0.544566, 0.0170539, -0.54384, 0.838495, -0.0341186, -0.0328794, 0.0193354, 0.999272
380.968, 428.338, -1.53744, 0.838036, 0.545342, 0.017236, -0.544614, 0.837994, -0.0340777, -0.0330277, 0.0191714, 0.999271
381.185, 428.198, -1.54628, 0.837656, 0.545941, 0.0167698, -0.545196, 0.837584, -0.0348625, -0.033079, 0.02006, 0.999251
381.417, 428.048, -1.55146, 0.837334, 0.546432, 0.0168527, -0.545667, 0.837253, -0.0354084, -0.0334583, 0.0204527, 0.999231
381.625, 427.914, -1.55856, 0.837004, 0.546944, 0.0166078, -0.546176, 0.836911, -0.0356453, -0.0333953, 0.0207644, 0.999226
381.847, 427.772, -1.56712, 0.83663, 0.547503, 0.017052, -0.546744, 0.836564, -0.0350882, -0.033476, 0.0200328, 0.999239
382.044, 427.644, -1.57442, 0.836164, 0.548193, 0.0177321, -0.547425, 0.836124, -0.0349724, -0.0339979, 0.0195357, 0.999231
382.255, 427.507, -1.57955, 0.83591, 0.548554, 0.0185163, -0.547788, 0.835907, -0.0344552, -0.0343784, 0.0186584, 0.999235
382.442, 427.384, -1.58561, 0.835681, 0.548895, 0.0187409, -0.548136, 0.835692, -0.0341359, -0.0343986, 0.0182541, 0.999241
382.642, 427.253, -1.59589, 0.835415, 0.549307, 0.0185473, -0.54856, 0.835423, -0.0339107, -0.0341222, 0.0181551, 0.999253
382.822, 427.136, -1.60134, 0.835196, 0.549637, 0.0186231, -0.548881, 0.835204, -0.0341142, -0.0343045, 0.0182701, 0.999244
383.012, 427.011, -1.60677, 0.834755, 0.550301, 0.0187899, -0.549537, 0.834766, -0.034274, -0.0345462, 0.0182846, 0.999236
383.181, 426.899, -1.61141, 0.834515, 0.55065, 0.0191924, -0.549888, 0.834545, -0.0340261, -0.0347534, 0.0178416, 0.999237
383.362, 426.782, -1.61486, 0.834135, 0.551214, 0.0195269, -0.550442, 0.834176, -0.0341174, -0.0350948, 0.0177101, 0.999227
383.521, 426.678, -1.61933, 0.833892, 0.551581, 0.019569, -0.550792, 0.833926, -0.0345849, -0.0353955, 0.0180616, 0.99921
383.686, 426.571, -1.62339, 0.833609, 0.552002, 0.0197544, -0.551204, 0.833647, -0.0347355, -0.0356422, 0.0180671, 0.999201
383.829, 426.477, -1.62807, 0.833338, 0.55242, 0.0194862, -0.551622, 0.833365, -0.0348705, -0.0355023, 0.0183099, 0.999202
383.977, 426.38, -1.63294, 0.832981, 0.552969, 0.0191762, -0.552169, 0.832993, -0.0351058, -0.035386, 0.018654, 0.9992
384.105, 426.297, -1.63984, 0.832789, 0.553265, 0.0190002, -0.552473, 0.832797, -0.0349733, -0.0351728, 0.0186283, 0.999208
384.237, 426.211, -1.64356, 0.832511, 0.553678, 0.0191448, -0.552889, 0.832528, -0.0347991, -0.035206, 0.0183857, 0.999211
384.351, 426.136, -1.64756, 0.832228, 0.554109, 0.0189451, -0.553317, 0.832235, -0.0350175, -0.0351703, 0.0186599, 0.999207
384.469, 426.058, -1.65023, 0.831962, 0.554504, 0.0190831, -0.553721, 0.83198, -0.0346645, -0.0350983, 0.0182728, 0.999217
384.571, 425.991, -1.65419, 0.831802, 0.554746, 0.0190159, -0.553979, 0.831826, -0.0342386, -0.0348117, 0.0179453, 0.999233
384.677, 425.921, -1.66236, 0.831632, 0.555022, 0.0183777, -0.554257, 0.831629, -0.034519, -0.0344422, 0.0185211, 0.999235
384.77, 425.86, -1.66512, 0.831438, 0.555311, 0.0184661, -0.554554, 0.831443, -0.0342281, -0.0343608, 0.0182181, 0.999243
384.865, 425.797, -1.66618, 0.831398, 0.555376, 0.0182833, -0.554634, 0.831403, -0.0339101, -0.0340337, 0.0180522, 0.999258
384.946, 425.741, -1.66814, 0.83138, 0.55539, 0.0186747, -0.554662, 0.831409, -0.0332907, -0.0340157, 0.0173191, 0.999271
385.031, 425.686, -1.66897, 0.831179, 0.555692, 0.018642, -0.554957, 0.831204, -0.0334996, -0.0341107, 0.0174987, 0.999265
385.104, 425.638, -1.67104, 0.831043, 0.555893, 0.0187078, -0.555161, 0.831072, -0.0334006, -0.0341147, 0.0173715, 0.999267
385.177, 425.589, -1.67521, 0.831005, 0.555961, 0.0183907, -0.555234, 0.831023, -0.0334173, -0.0338618, 0.0175588, 0.999272
385.238, 425.547, -1.67782, 0.83101, 0.555962, 0.0181467, -0.555239, 0.83102, -0.0333882, -0.0336428, 0.0176702, 0.999278
385.301, 425.506, -1.67537, 0.83075, 0.556347, 0.018232, -0.555621, 0.830763, -0.0334341, -0.0337474, 0.0176453, 0.999275
385.354, 425.471, -1.67715, 0.830596, 0.556578, 0.0181788, -0.555855, 0.830608, -0.0334056, -0.0336923, 0.0176418, 0.999277
385.406, 425.438, -1.67742, 0.830463, 0.556782, 0.0180436, -0.556066, 0.830473, -0.0332521, -0.0334989, 0.0175812, 0.999284
385.45, 425.411, -1.67763, 0.830355, 0.556941, 0.0180764, -0.556231, 0.830369, -0.0330703, -0.0334283, 0.0174054, 0.99929
385.49, 425.384, -1.68022, 0.830233, 0.557137, 0.0176369, -0.55643, 0.83023, -0.0332235, -0.0331528, 0.0177696, 0.999292
385.521, 425.362, -1.68433, 0.830238, 0.557128, 0.0176815, -0.556435, 0.830245, -0.0327655, -0.0329345, 0.0173646, 0.999307
385.55, 425.342, -1.68412, 0.830303, 0.557021, 0.0180072, -0.556334, 0.830327, -0.0323913, -0.0329945, 0.0168766, 0.999313
385.572, 425.327, -1.68489, 0.830374, 0.55692, 0.0178772, -0.556231, 0.830391, -0.032521, -0.0329567, 0.0170607, 0.999311
385.591, 425.315, -1.684, 0.83027, 0.557079, 0.0177433, -0.556389, 0.830281, -0.0326244, -0.0329062, 0.0172149, 0.99931
385.603, 425.306, -1.68728, 0.830194, 0.557198, 0.0175508, -0.556513, 0.8302, -0.0325689, -0.032718, 0.0172713, 0.999315
385.612, 425.301, -1.68773, 0.830211, 0.557165, 0.0178031, -0.556486, 0.83023, -0.0322645, -0.0327573, 0.0168792, 0.999321
385.614, 425.298, -1.68981, 0.830244, 0.557131, 0.0173295, -0.556452, 0.830243, -0.0325307, -0.0325116, 0.0173653, 0.99932
385.612, 425.299, -1.68955, 0.83022, 0.557167, 0.0172969, -0.556488, 0.830219, -0.0325218, -0.0324803, 0.0173747, 0.999321
385.611, 425.301, -1.68806, 0.830246, 0.557142, 0.0168876, -0.556477, 0.830234, -0.0323172, -0.0320259, 0.0174336, 0.999335
385.61, 425.302, -1.68958, 0.830262, 0.557139, 0.0161905, -0.5565, 0.830236, -0.031868, -0.0311968, 0.0174488, 0.999361
385.611, 425.301, -1.69012, 0.830296, 0.557094, 0.0159728, -0.556454, 0.83026, -0.0320533, -0.0311183, 0.0177256, 0.999359
385.612, 425.302, -1.6899, 0.830279, 0.55711, 0.0162999, -0.556462, 0.830252, -0.0321167, -0.0314256, 0.0175956, 0.999351
385.612, 425.302, -1.6894, 0.83029, 0.557092, 0.0163214, -0.556448, 0.830266, -0.0319959, -0.0313758, 0.0174839, 0.999355
385.612, 425.302, -1.68845, 0.830265, 0.557132, 0.0162521, -0.556491, 0.83024, -0.0319298, -0.0312823, 0.0174661, 0.999358
385.612, 425.302, -1.68741, 0.830251, 0.557152, 0.0162748, -0.556509, 0.830226, -0.0319897, -0.0313349, 0.0175024, 0.999356
385.612, 425.301, -1.68675, 0.830266, 0.557127, 0.0163487, -0.556477, 0.830241, -0.0321347, -0.0314765, 0.0175826, 0.99935
385.611, 425.302, -1.68756, 0.830284, 0.557103, 0.0162831, -0.556457, 0.830258, -0.0320403, -0.031369, 0.0175417, 0.999354
385.611, 425.302, -1.68956, 0.830267, 0.557125, 0.0164114, -0.556485, 0.83025, -0.0317621, -0.031321, 0.0172383, 0.999361
385.611, 425.302, -1.68917, 0.830255, 0.557148, 0.0162127, -0.556506, 0.830228, -0.0319839, -0.03128, 0.0175324, 0.999357
385.611, 425.302, -1.68967, 0.830264, 0.55713, 0.0163501, -0.556489, 0.830244, -0.031861, -0.0313253, 0.0173543, 0.999359
385.611, 425.302, -1.69119, 0.830264, 0.557135, 0.01621, -0.556496, 0.830238, -0.0318806, -0.03122, 0.0174485, 0.99936
385.611, 425.302, -1.69167, 0.830269, 0.557124, 0.0163024, -0.556486, 0.830249, -0.0317803, -0.0312406, 0.0173142, 0.999362
385.611, 425.303, -1.68954, 0.830271, 0.557125, 0.0161762, -0.556481, 0.830242, -0.0320415, -0.0312813, 0.0176014, 0.999356
385.61, 425.303, -1.6891, 0.83027, 0.557129, 0.0161151, -0.556486, 0.830238, -0.0320678, -0.0312453, 0.0176571, 0.999356
385.61, 425.302, -1.68829, 0.830303, 0.557072, 0.0163683, -0.556431, 0.830283, -0.0318367, -0.0313256, 0.0173262, 0.999359
385.61, 425.303, -1.69026, 0.830284, 0.557099, 0.0164031, -0.556462, 0.830267, -0.0317208, -0.0312906, 0.0172096, 0.999362
385.61, 425.303, -1.69081, 0.830286, 0.5571, 0.0162832, -0.55646, 0.830264, -0.0318437, -0.0312595, 0.0173784, 0.99936
385.609, 425.303, -1.69084, 0.830254, 0.557146, 0.0163166, -0.556505, 0.830232, -0.0318843, -0.0313108, 0.0173918, 0.999358
385.609, 425.303, -1.69182, 0.830249, 0.557156, 0.016226, -0.556519, 0.830226, -0.0317957, -0.0311864, 0.0173683, 0.999363
385.609, 425.303, -1.69198, 0.830255, 0.557144, 0.0163648, -0.556509, 0.830238, -0.0316704, -0.0312317, 0.0171873, 0.999364
385.609, 425.303, -1.6921, 0.830295, 0.557088, 0.0162441, -0.556453, 0.830273, -0.0317275, -0.0311621, 0.0173041, 0.999365
385.609, 425.303, -1.69132, 0.830268, 0.557132, 0.016073, -0.556495, 0.830238, -0.0318989, -0.0311163, 0.0175401, 0.999362
385.61, 425.304, -1.69014, 0.83023, 0.557188, 0.0161053, -0.55656, 0.830208, -0.0315625, -0.030957, 0.0172406, 0.999372
385.611, 425.302, -1.69033, 0.830252, 0.557165, 0.0157485, -0.556545, 0.830219, -0.031517, -0.0306349, 0.0174023, 0.999379
385.617, 425.299, -1.68968, 0.830248, 0.557182, 0.0153765, -0.556558, 0.830198, -0.0318412, -0.0305069, 0.0178782, 0.999375
385.626, 425.293, -1.69175, 0.830196, 0.557253, 0.0156263, -0.556632, 0.830158, -0.0316104, -0.0305873, 0.0175447, 0.999378
385.636, 425.286, -1.69389, 0.830207, 0.557233, 0.0157241, -0.556617, 0.830176, -0.0313921, -0.0305464, 0.0173096, 0.999383
385.651, 425.274, -1.69706, 0.830307, 0.557087, 0.0156555, -0.556479, 0.830277, -0.0311729, -0.0303644, 0.0171711, 0.999391
385.668, 425.263, -1.69931, 0.830207, 0.557241, 0.0154772, -0.556637, 0.830172, -0.031138, -0.0302001, 0.0172358, 0.999395
385.69, 425.248, -1.70131, 0.83027, 0.557159, 0.0149953, -0.556553, 0.830215, -0.031489, -0.0299937, 0.0177988, 0.999392
385.714, 425.232, -1.69976, 0.830213, 0.557249, 0.0148207, -0.556632, 0.830144, -0.0319721, -0.0301197, 0.018294, 0.999379
385.742, 425.211, -1.69799, 0.830243, 0.557196, 0.0151604, -0.556575, 0.830185, -0.0318776, -0.030348, 0.0180283, 0.999377
385.773, 425.191, -1.6991, 0.830158, 0.557323, 0.0151191, -0.556712, 0.830105, -0.0315978, -0.0301606, 0.0178142, 0.999386
385.811, 425.166, -1.699, 0.830091, 0.557421, 0.0151857, -0.556811, 0.830041, -0.0315154, -0.0301721, 0.0177051, 0.999388
385.85, 425.141, -1.701, 0.829821, 0.557828, 0.0150194, -0.557225, 0.829768, -0.0313942, -0.0299752, 0.0176824, 0.999394
385.896, 425.112, -1.70345, 0.82973, 0.557964, 0.0149674, -0.557367, 0.82968, -0.031209, -0.0298316, 0.0175527, 0.999401
385.942, 425.082, -1.70569, 0.829609, 0.558146, 0.0148949, -0.557551, 0.829557, -0.0311708, -0.0297541, 0.0175549, 0.999403
385.997, 425.045, -1.70954, 0.829558, 0.558243, 0.0140625, -0.557663, 0.829482, -0.0311891, -0.0290757, 0.018031, 0.999415
386.053, 425.008, -1.70995, 0.829502, 0.558336, 0.0136797, -0.557762, 0.829413, -0.0312335, -0.0287849, 0.0182782, 0.999418
386.117, 424.963, -1.7137, 0.829453, 0.558416, 0.0133819, -0.557849, 0.829358, -0.0311466, -0.0284912, 0.0183696, 0.999425
386.182, 424.918, -1.71782, 0.829435, 0.558451, 0.0130388, -0.557892, 0.82933, -0.0311124, -0.0281882, 0.0185315, 0.999431
386.259, 424.865, -1.72118, 0.829593, 0.558229, 0.0125228, -0.557669, 0.829467, -0.0314628, -0.0279507, 0.0191177, 0.999426
386.337, 424.813, -1.72452, 0.829593, 0.558234, 0.0122613, -0.557682, 0.829462, -0.0313717, -0.027683, 0.0191879, 0.999433
386.43, 424.753, -1.72725, 0.829415, 0.558502, 0.0120897, -0.557957, 0.829282, -0.0312399, -0.0274733, 0.0191653, 0.999439
386.521, 424.692, -1.73024, 0.829353, 0.558588, 0.012407, -0.558052, 0.829239, -0.0306847, -0.0274285, 0.0185247, 0.999452
386.628, 424.621, -1.73679, 0.829277, 0.558706, 0.0121013, -0.558185, 0.829161, -0.0303534, -0.0269926, 0.0184166, 0.999466
386.734, 424.55, -1.74306, 0.829341, 0.558611, 0.0121611, -0.558097, 0.829232, -0.0300294, -0.0268591, 0.0181175, 0.999475
386.858, 424.467, -1.75108, 0.829239, 0.558769, 0.011818, -0.55826, 0.829119, -0.0301151, -0.026626, 0.0183751, 0.999477
386.979, 424.386, -1.75748, 0.829153, 0.558907, 0.011314, -0.5584, 0.829015, -0.0303966, -0.0263684, 0.0188857, 0.999474
387.121, 424.293, -1.76289, 0.829047, 0.559065, 0.0112726, -0.558551, 0.828903, -0.0306728, -0.026492, 0.0191329, 0.999466
387.258, 424.202, -1.76871, 0.829072, 0.559034, 0.010993, -0.55853, 0.828924, -0.0304829, -0.0261533, 0.0191326, 0.999475
387.415, 424.096, -1.7746, 0.829138, 0.558939, 0.0108467, -0.558449, 0.828994, -0.0300584, -0.0257927, 0.0188652, 0.999489
387.566, 423.994, -1.78063, 0.829107, 0.558999, 0.0101147, -0.558514, 0.828937, -0.0304196, -0.025389, 0.0195719, 0.999486
387.739, 423.878, -1.78922, 0.829034, 0.559113, 0.00973008, -0.558638, 0.828857, -0.0303211, -0.0250177, 0.0197016, 0.999493
387.905, 423.767, -1.79472, 0.829063, 0.559069, 0.00982754, -0.558591, 0.828887, -0.0303573, -0.0251178, 0.0196785, 0.999491
388.093, 423.642, -1.80194, 0.829093, 0.559031, 0.00941961, -0.558548, 0.828896, -0.0309144, -0.02509, 0.0203696, 0.999478
388.272, 423.524, -1.80907, 0.82896, 0.559229, 0.00942566, -0.558751, 0.828768, -0.0306788, -0.0249681, 0.0201649, 0.999485
388.474, 423.39, -1.81456, 0.828777, 0.559488, 0.0101109, -0.558993, 0.8286, -0.0308162, -0.0256192, 0.0198878, 0.999474
388.665, 423.263, -1.8206, 0.828799, 0.559448, 0.0105135, -0.558936, 0.828625, -0.0311666, -0.0261479, 0.0199545, 0.999459
388.878, 423.12, -1.83136, 0.828854, 0.559371, 0.0102699, -0.558858, 0.82867, -0.03136, -0.0260522, 0.0202535, 0.999455
389.08, 422.986, -1.84022, 0.82885, 0.559376, 0.0103143, -0.558863, 0.828667, -0.0313577, -0.0260879, 0.0202266, 0.999455
389.305, 422.835, -1.84541, 0.82871, 0.559579, 0.0105446, -0.559034, 0.828513, -0.0323777, -0.0268542, 0.020937, 0.99942
389.517, 422.694, -1.85122, 0.828516, 0.559878, 0.00986387, -0.559325, 0.828282, -0.0332329, -0.0267765, 0.0220169, 0.999399
389.753, 422.536, -1.8588, 0.828496, 0.559923, 0.00894491, -0.55937, 0.82822, -0.034021, -0.0264575, 0.0231828, 0.999381
389.973, 422.387, -1.86319, 0.8286, 0.559771, 0.00880834, -0.559209, 0.82831, -0.0344562, -0.0265836, 0.0236247, 0.999367
390.219, 422.221, -1.87091, 0.8286, 0.55977, 0.00890507, -0.559211, 0.828318, -0.0342445, -0.0265453, 0.0233952, 0.999374
390.449, 422.067, -1.87691, 0.828665, 0.559673, 0.00896677, -0.559122, 0.828392, -0.0338975, -0.0263995, 0.0230761, 0.999385
390.705, 421.896, -1.87958, 0.828724, 0.559569, 0.00993442, -0.559014, 0.828492, -0.0332391, -0.0268301, 0.0219925, 0.999398
390.945, 421.737, -1.88675, 0.828662, 0.559657, 0.0101978, -0.559085, 0.828427, -0.0336471, -0.027279, 0.0221806, 0.999382
391.211, 421.56, -1.89318, 0.828477, 0.559932, 0.0100983, -0.559355, 0.828236, -0.0338722, -0.0273299, 0.0224138, 0.999375
391.457, 421.394, -1.90115, 0.828357, 0.560122, 0.00941712, -0.559559, 0.828095, -0.0339314, -0.026804, 0.0228378, 0.99938
391.731, 421.208, -1.90796, 0.828502, 0.559912, 0.00907375, -0.559363, 0.828236, -0.0337394, -0.0264063, 0.0228777, 0.999389
391.987, 421.036, -1.91617, 0.828541, 0.55985, 0.00935024, -0.559311, 0.828297, -0.0330948, -0.0262729, 0.0221907, 0.999408
392.271, 420.846, -1.92441, 0.828471, 0.55995, 0.00964434, -0.559411, 0.82824, -0.0328252, -0.0263683, 0.0217996, 0.999415
392.535, 420.669, -1.93217, 0.82848, 0.559934, 0.00980023, -0.559382, 0.828245, -0.033199, -0.0267062, 0.0220226, 0.999401
392.827, 420.473, -1.93886, 0.828341, 0.560143, 0.00951626, -0.559564, 0.82807, -0.0344655, -0.0271858, 0.0232242, 0.999361
393.099, 420.292, -1.94121, 0.828166, 0.560394, 0.00996566, -0.559774, 0.827883, -0.0355318, -0.0281622, 0.0238477, 0.999319
393.398, 420.09, -1.94819, 0.828238, 0.560289, 0.00988851, -0.559646, 0.827931, -0.0364115, -0.028588, 0.0246234, 0.999288
393.675, 419.904, -1.95648, 0.828162, 0.560399, 0.0100169, -0.559763, 0.827867, -0.0360705, -0.0285066, 0.0242651, 0.999299
393.98, 419.7, -1.96187, 0.828085, 0.5605, 0.0107165, -0.559849, 0.827812, -0.0360179, -0.0290593, 0.0238263, 0.999294
394.263, 419.512, -1.97006, 0.828033, 0.560564, 0.011363, -0.559895, 0.827776, -0.0361164, -0.0296516, 0.0235435, 0.999283
394.573, 419.305, -1.97648, 0.827791, 0.560924, 0.0112745, -0.560237, 0.827516, -0.0367561, -0.0299472, 0.02411, 0.999261
394.859, 419.115, -1.98445, 0.827775, 0.560964, 0.0103583, -0.560282, 0.827458, -0.0373777, -0.0295386, 0.0251368, 0.999248
395.172, 418.905, -1.9927, 0.827696, 0.561087, 0.0100383, -0.560404, 0.827362, -0.0376725, -0.0294429, 0.0255559, 0.99924
395.461, 418.711, -2.00135, 0.827695, 0.561078, 0.0106135, -0.560387, 0.827385, -0.0374225, -0.0297784, 0.0250267, 0.999243
395.778, 418.498, -2.01172, 0.827834, 0.560871, 0.0107209, -0.560172, 0.827522, -0.0375985, -0.0299597, 0.0251198, 0.999235
396.07, 418.302, -2.02094, 0.827934, 0.560731, 0.010338, -0.560056, 0.827622, -0.0371479, -0.0293859, 0.0249662, 0.999256
396.39, 418.087, -2.03261, 0.828173, 0.560389, 0.00961257, -0.559745, 0.82785, -0.0367376, -0.0285451, 0.0250445, 0.999279
396.684, 417.889, -2.04416, 0.828298, 0.560212, 0.00924582, -0.559598, 0.827983, -0.0359834, -0.0278137, 0.0246311, 0.99931
397.008, 417.672, -2.0594, 0.828439, 0.560009, 0.00880734, -0.559411, 0.828117, -0.0357888, -0.0273356, 0.0247219, 0.999321
397.305, 417.472, -2.07385, 0.828498, 0.559924, 0.00873859, -0.559319, 0.828166, -0.0361067, -0.027454, 0.0250267, 0.99931
397.632, 417.253, -2.08971, 0.828537, 0.559868, 0.00857955, -0.559251, 0.828186, -0.0366904, -0.0276473, 0.0256013, 0.99929
397.934, 417.053, -2.10271, 0.828501, 0.559926, 0.00828519, -0.559286, 0.828114, -0.0377768, -0.0280133, 0.0266644, 0.999252
398.265, 416.831, -2.11671, 0.828556, 0.559837, 0.00874544, -0.559189, 0.828185, -0.037655, -0.0283235, 0.026309, 0.999253
398.571, 416.628, -2.12893, 0.828712, 0.559602, 0.00906741, -0.558937, 0.828342, -0.0379298, -0.0287365, 0.0263647, 0.999239
398.907, 416.405, -2.13874, 0.829028, 0.559128, 0.00938145, -0.558433, 0.828646, -0.0387044, -0.0294146, 0.0268481, 0.999207
399.216, 416.2, -2.14625, 0.829407, 0.558558, 0.00983544, -0.557813, 0.829004, -0.0399606, -0.0304739, 0.0276573, 0.999153
399.555, 415.975, -2.1551, 0.830248, 0.5573, 0.0102443, -0.556514, 0.82983, -0.0409275, -0.0313099, 0.0282789, 0.99911
399.868, 415.769, -2.16215, 0.831134, 0.555969, 0.0106563, -0.555175, 0.830729, -0.0408637, -0.0315715, 0.0280471, 0.999108
400.21, 415.543, -2.17189, 0.83225, 0.554307, 0.0101679, -0.553518, 0.83182, -0.0411632, -0.0312749, 0.0286299, 0.999101
400.526, 415.335, -2.18231, 0.833645, 0.552212, 0.00986721, -0.55142, 0.833193, -0.0415438, -0.0311623, 0.0291919, 0.999088
400.872, 415.109, -2.19362, 0.835706, 0.549098, 0.00929896, -0.54833, 0.835237, -0.0413854, -0.0304915, 0.0294871, 0.9991
401.192, 414.903, -2.20692, 0.838044, 0.545544, 0.00801664, -0.544821, 0.837539, -0.041198, -0.0291896, 0.0301581, 0.999119
401.544, 414.677, -2.21778, 0.8413, 0.540531, 0.00642316, -0.539847, 0.840731, -0.0416818, -0.0279304, 0.0315994, 0.99911
401.873, 414.47, -2.22749, 0.844733, 0.535157, 0.0058217, -0.534461, 0.844102, -0.042936, -0.0278916, 0.033158, 0.999061
402.231, 414.248, -2.23677, 0.849036, 0.528291, 0.00680278, -0.527528, 0.84838, -0.0443427, -0.0291972, 0.0340599, 0.998993
402.561, 414.048, -2.24733, 0.853677, 0.520746, 0.00774135, -0.519933, 0.853014, -0.045128, -0.0301037, 0.0344997, 0.998951
402.922, 413.833, -2.26204, 0.85933, 0.511351, 0.00848242, -0.510509, 0.85867, -0.0454553, -0.0305272, 0.0347308, 0.99893
403.256, 413.639, -2.27529, 0.864877, 0.501909, 0.00867793, -0.501058, 0.864202, -0.0457735, -0.0304736, 0.0352403, 0.998914
403.623, 413.434, -2.28783, 0.871379, 0.490527, 0.00907225, -0.489667, 0.870701, -0.0459027, -0.0304157, 0.0355562, 0.998905
403.961, 413.25, -2.29707, 0.877629, 0.479264, 0.00859135, -0.478419, 0.87691, -0.0463049, -0.0297261, 0.0365282, 0.99889
404.332, 413.057, -2.30744, 0.884844, 0.465815, 0.00822993, -0.464991, 0.884098, -0.0464058, -0.0288926, 0.0372351, 0.998889
404.675, 412.886, -2.31643, 0.892141, 0.451674, 0.00869415, -0.450839, 0.891389, -0.0465758, -0.028787, 0.0376325, 0.998877
405.051, 412.704, -2.32669, 0.900496, 0.434761, 0.00950798, -0.433852, 0.899675, -0.048554, -0.0296635, 0.0395976, 0.998775
405.397, 412.545, -2.33679, 0.908483, 0.417803, 0.00998649, -0.416833, 0.907582, -0.0504526, -0.0301428, 0.0416726, 0.998677
405.777, 412.38, -2.35387, 0.917445, 0.397753, 0.00936126, -0.396777, 0.916425, -0.0522862, -0.0293759, 0.0442554, 0.998588
406.127, 412.237, -2.36632, 0.925976, 0.377476, 0.00894769, -0.376535, 0.924914, -0.0525002, -0.0280934, 0.0452448, 0.998581
406.512, 412.09, -2.37177, 0.935171, 0.354068, 0.0095395, -0.353134, 0.934111, -0.0522746, -0.0274197, 0.045517, 0.998587
406.867, 411.966, -2.37564, 0.943403, 0.331451, 0.0114148, -0.330473, 0.942399, -0.0516894, -0.0278898, 0.0449917, 0.998598
407.254, 411.841, -2.37926, 0.952054, 0.305623, 0.0136817, -0.304564, 0.951078, -0.0518729, -0.0288659, 0.0452189, 0.99856
407.611, 411.739, -2.38739, 0.959454, 0.28151, 0.0141642, -0.280434, 0.958433, -0.0525689, -0.0283741, 0.0464653, 0.998517
408.001, 411.636, -2.40008, 0.967228, 0.253604, 0.0124917, -0.252639, 0.966134, -0.0525298, -0.0253904, 0.0476524, 0.998541
408.361, 411.554, -2.40989, 0.973803, 0.227103, 0.0114628, -0.226257, 0.97274, -0.0508387, -0.0226959, 0.0469133, 0.998641
408.755, 411.475, -2.41176, 0.98022, 0.197539, 0.01214, -0.19671, 0.979182, -0.0500755, -0.0217792, 0.0466969, 0.998672
409.115, 411.415, -2.41331, 0.98522, 0.170686, 0.0144168, -0.169766, 0.984184, -0.0506171, -0.0228285, 0.0474215, 0.998614
409.529, 411.361, -2.42255, 0.990024, 0.139968, 0.0161438, -0.138951, 0.9889, -0.0526265, -0.0233306, 0.0498583, 0.998484
409.867, 411.322, -2.4313, 0.993403, 0.113506, 0.0163224, -0.112473, 0.992169, -0.0543145, -0.0223596, 0.0521204, 0.99839
410.257, 411.288, -2.44041, 0.996488, 0.0821788, 0.0160698, -0.0811769, 0.995162, -0.0553485, -0.0205406, 0.0538496, 0.998338
410.613, 411.269, -2.44828, 0.998458, 0.0530884, 0.0162348, -0.0521474, 0.997193, -0.0537343, -0.0190419, 0.0528048, 0.998423
411, 411.262, -2.456, 0.999636, 0.0210678, 0.0168646, -0.0201963, 0.998531, -0.0502768, -0.0178991, 0.0499179, 0.998593
411.351, 411.268, -2.46207, 0.999825, -0.0079915, 0.0169411, 0.00878478, 0.998843, -0.0472808, -0.0165437, 0.0474213, 0.998738
411.732, 411.285, -2.47127, 0.999097, -0.0393155, 0.0160811, 0.0400038, 0.998186, -0.0449912, -0.0142831, 0.0455939, 0.998858
412.078, 411.31, -2.47566, 0.997615, -0.0673715, 0.0150279, 0.0679779, 0.9967, -0.0443574, -0.0119899, 0.0452731, 0.998903
412.453, 411.346, -2.47737, 0.995082, -0.0979888, 0.0145011, 0.0985504, 0.994109, -0.0451137, -0.00999502, 0.046321, 0.998877
412.794, 411.389, -2.47822, 0.991966, -0.12561, 0.0150173, 0.126183, 0.990906, -0.0467154, -0.00901286, 0.048235, 0.998795
413.16, 411.448, -2.4845, 0.987746, -0.155339, 0.0151175, 0.155903, 0.986552, -0.0490869, -0.00728908, 0.0508422, 0.99868
413.493, 411.513, -2.48911, 0.983204, -0.18189, 0.0150562, 0.182422, 0.981961, -0.049744, -0.00573672, 0.0516551, 0.998649
413.851, 411.594, -2.49242, 0.97767, -0.209612, 0.0149609, 0.210096, 0.976503, -0.0479708, -0.00455412, 0.0500429, 0.998737
414.175, 411.676, -2.49441, 0.972143, -0.233908, 0.0150317, 0.234357, 0.971082, -0.0455599, -0.0039402, 0.0478135, 0.998849
414.525, 411.772, -2.49879, 0.965845, -0.258698, 0.0148199, 0.259104, 0.964878, -0.0433121, -0.0030946, 0.0456726, 0.998952
414.841, 411.869, -2.49946, 0.959946, -0.279817, 0.0143446, 0.280177, 0.95903, -0.0419711, -0.00201268, 0.044309, 0.999016
415.182, 411.979, -2.50381, 0.953244, -0.301869, 0.0141664, 0.302198, 0.9524, -0.0401368, -0.00137605, 0.0425412, 0.999094
415.491, 412.086, -2.50288, 0.947157, -0.320407, 0.0152463, 0.320766, 0.946298, -0.0403606, -0.0014957, 0.0431183, 0.999069
415.822, 412.21, -2.50292, 0.94085, -0.338433, 0.0162538, 0.338819, 0.939992, -0.0402143, -0.00166856, 0.0433427, 0.999059
416.122, 412.327, -2.49948, 0.935266, -0.353536, 0.017029, 0.353941, 0.934403, -0.0402067, -0.00169747, 0.0436313, 0.999046
416.446, 412.459, -2.49695, 0.929872, -0.367496, 0.0168748, 0.367881, 0.929021, -0.0398008, -0.00105043, 0.0432176, 0.999065
416.739, 412.583, -2.49561, 0.925565, -0.378237, 0.0163136, 0.378588, 0.924756, -0.0386886, -0.000452629, 0.0419849, 0.999118
417.055, 412.722, -2.49501, 0.921643, -0.38771, 0.0159761, 0.388039, 0.920853, -0.038141, 7.59971e-05, 0.0413517, 0.999145
417.341, 412.85, -2.49281, 0.918574, -0.394924, 0.0160061, 0.395248, 0.917776, -0.0383007, 0.00043585, 0.0415084, 0.999138
417.652, 412.988, -2.49167, 0.915688, -0.40155, 0.0165604, 0.40189, 0.914797, -0.0403858, 0.00106748, 0.0436362, 0.999047
417.934, 413.115, -2.49109, 0.913556, -0.406354, 0.0170989, 0.40671, 0.912579, -0.0422643, 0.00157016, 0.0455651, 0.99896
418.239, 413.253, -2.48785, 0.911667, -0.410557, 0.0174739, 0.410924, 0.910627, -0.0435814, 0.00198046, 0.0469122, 0.998897
418.517, 413.38, -2.48608, 0.910198, -0.413802, 0.0175349, 0.414168, 0.909155, -0.0436251, 0.00211023, 0.0469698, 0.998894
418.819, 413.518, -2.48334, 0.909217, -0.415939, 0.0178364, 0.416318, 0.908194, -0.0431666, 0.00175578, 0.0466735, 0.998909
419.093, 413.645, -2.48436, 0.908679, -0.41711, 0.0179559, 0.417492, 0.907649, -0.0432873, 0.00175785, 0.0468307, 0.998901
419.39, 413.782, -2.4839, 0.908631, -0.417175, 0.0188399, 0.417599, 0.907566, -0.0439887, 0.00125256, 0.047837, 0.998854
419.661, 413.907, -2.48885, 0.909028, -0.416292, 0.0191835, 0.416733, 0.907946, -0.0443514, 0.00104556, 0.048311, 0.998832
419.955, 414.042, -2.49059, 0.910051, -0.414041, 0.0194235, 0.414495, 0.908915, -0.045467, 0.00117092, 0.0494283, 0.998777
420.225, 414.164, -2.49215, 0.911247, -0.411404, 0.0194049, 0.411858, 0.910033, -0.0470461, 0.00169586, 0.0508626, 0.998704
420.519, 414.298, -2.48812, 0.913034, -0.40739, 0.0200498, 0.40788, 0.911728, -0.0488529, 0.00162223, 0.0527823, 0.998605
420.79, 414.42, -2.48558, 0.915077, -0.40272, 0.0212529, 0.403279, 0.913706, -0.0500708, 0.000745601, 0.0543895, 0.99852
421.087, 414.548, -2.48033, 0.917291, -0.397581, 0.0225116, 0.398218, 0.915902, -0.0504511, -0.00056003, 0.0552428, 0.998473
421.36, 414.666, -2.47662, 0.919701, -0.391964, 0.0226976, 0.392618, 0.918345, -0.0499323, -0.00127258, 0.0548343, 0.998495
421.66, 414.793, -2.47216, 0.922712, -0.384889, 0.0215081, 0.385486, 0.921498, -0.0473564, -0.00159272, 0.0519874, 0.998646
421.937, 414.907, -2.47027, 0.925922, -0.377166, 0.020336, 0.377711, 0.924782, -0.0459662, -0.00146948, 0.0502423, 0.998736
422.242, 415.029, -2.46857, 0.930002, -0.367048, 0.0192582, 0.367551, 0.928884, -0.0456177, -0.00114471, 0.0495029, 0.998773
422.524, 415.138, -2.4666, 0.934377, -0.355816, 0.0182842, 0.356285, 0.933257, -0.0457485, -0.00078583, 0.0492607, 0.998786
422.834, 415.253, -2.46393, 0.939562, -0.341923, 0.017657, 0.342378, 0.938394, -0.0468448, -0.000551858, 0.050059, 0.998746
423.122, 415.354, -2.45939, 0.944458, -0.328155, 0.0176875, 0.32863, 0.943243, -0.0479054, -0.000963219, 0.0510573, 0.998695
423.44, 415.459, -2.45249, 0.949736, -0.312571, 0.0173625, 0.313048, 0.948583, -0.0468102, -0.00183827, 0.0498926, 0.998753
423.735, 415.551, -2.45271, 0.954647, -0.297271, 0.0166864, 0.297731, 0.953523, -0.0463679, -0.00212701, 0.0492331, 0.998785
424.061, 415.647, -2.4535, 0.960156, -0.279043, 0.0153335, 0.279457, 0.959062, -0.0458634, -0.00190797, 0.0483211, 0.99883
424.363, 415.73, -2.45516, 0.965326, -0.260638, 0.0146073, 0.261038, 0.964247, -0.0456874, -0.0021772, 0.0479163, 0.998849
424.698, 415.812, -2.45413, 0.9709, -0.239027, 0.0147794, 0.239458, 0.96985, -0.0452794, -0.0035108, 0.0475008, 0.998865
425.009, 415.883, -2.45765, 0.975982, -0.217343, 0.0148853, 0.217801, 0.97496, -0.0449023, -0.00475332, 0.0470658, 0.99888
425.351, 415.952, -2.46067, 0.981288, -0.192009, 0.0143568, 0.192467, 0.980279, -0.0448291, -0.00546603, 0.0467535, 0.998892
425.67, 416.008, -2.46223, 0.98578, -0.167489, 0.0135878, 0.167933, 0.984808, -0.0441869, -0.00598057, 0.0458404, 0.998931
426.023, 416.059, -2.46301, 0.990187, -0.139085, 0.0136097, 0.139556, 0.989236, -0.0440118, -0.00734181, 0.0454792, 0.998938
426.35, 416.098, -2.46673, 0.993657, -0.111561, 0.0141167, 0.112079, 0.992736, -0.0437494, -0.00913339, 0.0450541, 0.998943
426.711, 416.13, -2.46881, 0.9966, -0.080917, 0.0155514, 0.081521, 0.995734, -0.0432104, -0.0119886, 0.0443312, 0.998945
427.046, 416.15, -2.46946, 0.99846, -0.0526845, 0.0173563, 0.0533803, 0.997673, -0.0424202, -0.015081, 0.0432813, 0.998949
427.416, 416.16, -2.47541, 0.999581, -0.0219694, 0.0188305, 0.0227535, 0.998838, -0.0424925, -0.017875, 0.0429032, 0.998919
427.758, 416.16, -2.47968, 0.999793, 0.00665886, 0.019205, -0.00584081, 0.999086, -0.0423416, -0.0194694, 0.0422207, 0.998919
428.135, 416.148, -2.48489, 0.999092, 0.0382167, 0.01885, -0.0373667, 0.998352, -0.0435534, -0.0204834, 0.0428095, 0.998873
428.484, 416.126, -2.49046, 0.99754, 0.0676125, 0.0185154, -0.0667336, 0.996775, -0.0445591, -0.0214684, 0.0432139, 0.998835
428.868, 416.091, -2.49496, 0.994868, 0.0994245, 0.0187988, -0.0984928, 0.994107, -0.0452862, -0.0231906, 0.0432022, 0.998797
429.222, 416.047, -2.5003, 0.991544, 0.128313, 0.0194119, -0.127341, 0.990837, -0.0450164, -0.0250102, 0.0421638, 0.998798
429.61, 415.987, -2.5089, 0.987068, 0.159104, 0.0195858, -0.158124, 0.98643, -0.0441987, -0.0263522, 0.0405301, 0.998831
429.969, 415.921, -2.51739, 0.982215, 0.186806, 0.0188859, -0.185841, 0.981593, -0.0440315, -0.0267636, 0.0397387, 0.998852
430.361, 415.836, -2.53021, 0.976085, 0.216704, 0.0172428, -0.215752, 0.975399, -0.0452635, -0.0266273, 0.0404609, 0.998826
430.721, 415.748, -2.53962, 0.969662, 0.243951, 0.0155868, -0.243014, 0.968908, -0.0464814, -0.0264414, 0.0412835, 0.998798
431.115, 415.639, -2.55054, 0.961865, 0.273175, 0.0138407, -0.272282, 0.961084, -0.04669, -0.0260566, 0.0411409, 0.998814
431.478, 415.529, -2.55717, 0.95415, 0.299039, 0.0131717, -0.298145, 0.953365, -0.0469546, -0.0265987, 0.0408747, 0.99881
431.874, 415.396, -2.56421, 0.945219, 0.326183, 0.0128649, -0.325282, 0.944456, -0.0468409, -0.027429, 0.0400902, 0.99882
432.235, 415.264, -2.57337, 0.936788, 0.349684, 0.0122273, -0.348827, 0.936082, -0.0455004, -0.0273565, 0.038359, 0.998889
432.63, 415.11, -2.58542, 0.927392, 0.373913, 0.0115633, -0.373146, 0.926802, -0.0424227, -0.0265792, 0.0350276, 0.999033
432.992, 414.959, -2.59248, 0.918691, 0.394807, 0.0115849, -0.394069, 0.918172, -0.0408537, -0.0267662, 0.0329667, 0.999098
433.387, 414.785, -2.60008, 0.909506, 0.415505, 0.0124043, -0.414741, 0.90904, -0.0404518, -0.0280839, 0.0316466, 0.999104
433.747, 414.617, -2.60953, 0.901577, 0.432428, 0.0128749, -0.431589, 0.901084, -0.0421647, -0.0298345, 0.032458, 0.999028
434.139, 414.424, -2.62385, 0.893642, 0.44859, 0.0130641, -0.447662, 0.893093, -0.0445404, -0.0316478, 0.0339549, 0.998922
434.497, 414.24, -2.64077, 0.887294, 0.461043, 0.0121818, -0.460074, 0.88666, -0.0465495, -0.0322624, 0.0356986, 0.998842
434.887, 414.034, -2.65468, 0.881339, 0.472369, 0.0104569, -0.471393, 0.88059, -0.048475, -0.0321064, 0.0377936, 0.99877
435.3, 413.805, -2.67033, 0.876069, 0.482076, 0.0103054, -0.481113, 0.875345, -0.0479674, -0.0321447, 0.0370646, 0.998796
435.624, 413.627, -2.67825, 0.87192, 0.489496, 0.0121892, -0.488503, 0.871314, -0.0466529, -0.0334571, 0.0347231, 0.998837
435.984, 413.427, -2.6907, 0.86776, 0.496789, 0.0138915, -0.495804, 0.867287, -0.0446316, -0.0342204, 0.031842, 0.998907
436.376, 413.206, -2.70632, 0.863256, 0.504555, 0.0146065, -0.503641, 0.862902, -0.0417853, -0.033687, 0.028715, 0.99902
436.735, 412.998, -2.72029, 0.859285, 0.511286, 0.014685, -0.510453, 0.859011, -0.0392277, -0.0326711, 0.0262117, 0.999122
437.125, 412.765, -2.72881, 0.855418, 0.517718, 0.0150913, -0.516931, 0.855209, -0.037419, -0.0322787, 0.0242078, 0.999186
437.483, 412.549, -2.74007, 0.852308, 0.522819, 0.0152268, -0.522029, 0.852108, -0.037379, -0.0325173, 0.0239096, 0.999185
437.873, 412.309, -2.75441, 0.849731, 0.527025, 0.0141832, -0.52619, 0.849448, -0.0395092, -0.0328702, 0.0261091, 0.999119
438.232, 412.086, -2.7687, 0.848047, 0.529757, 0.0131962, -0.528894, 0.847689, -0.0411637, -0.0329931, 0.0279294, 0.999065
438.624, 411.841, -2.78235, 0.847181, 0.531153, 0.0126755, -0.530247, 0.846759, -0.0428516, -0.0334938, 0.0295819, 0.999001
438.986, 411.615, -2.7958, 0.846699, 0.531915, 0.0128894, -0.530951, 0.846239, -0.044388, -0.0345182, 0.0307397, 0.998931
439.382, 411.368, -2.81273, 0.846647, 0.531999, 0.0128653, -0.530981, 0.846138, -0.0459204, -0.0353154, 0.0320472, 0.998862
439.747, 411.141, -2.82805, 0.847192, 0.53112, 0.0132953, -0.53007, 0.84668, -0.0464712, -0.0359387, 0.0323226, 0.998831
440.148, 410.893, -2.84462, 0.848072, 0.529701, 0.0138059, -0.528618, 0.847562, -0.0469152, -0.0365524, 0.0324895, 0.998803
440.519, 410.666, -2.85905, 0.849045, 0.52812, 0.0145813, -0.52699, 0.848541, -0.0475297, -0.0374742, 0.0326706, 0.998763
440.924, 410.418, -2.87153, 0.850429, 0.525894, 0.0143621, -0.524716, 0.849864, -0.0490397, -0.0379955, 0.0341687, 0.998694
441.295, 410.189, -2.8835, 0.852077, 0.523258, 0.0128438, -0.522097, 0.851415, -0.0500698, -0.0371348, 0.0359577, 0.998663
441.704, 409.942, -2.89588, 0.854313, 0.519643, 0.0110247, -0.518536, 0.853564, -0.0504867, -0.0356454, 0.0374147, 0.998664
442.084, 409.715, -2.90821, 0.856838, 0.5155, 0.0094406, -0.514453, 0.856025, -0.0505953, -0.0341632, 0.0384952, 0.998675
442.498, 409.467, -2.92036, 0.859874, 0.510443, 0.00801104, -0.509444, 0.858992, -0.0509857, -0.0329067, 0.0397601, 0.998667
442.881, 409.243, -2.93332, 0.862886, 0.50536, 0.00626622, -0.504415, 0.861912, -0.0517023, -0.0315292, 0.0414524, 0.998643
443.302, 409, -2.94518, 0.866414, 0.499313, 0.00370619, -0.498467, 0.865334, -0.0522313, -0.0292868, 0.0434065, 0.998628
443.692, 408.78, -2.95556, 0.869544, 0.493849, 0.00247259, -0.493098, 0.868476, -0.0510224, -0.0273448, 0.043147, 0.998694
444.12, 408.543, -2.96427, 0.873031, 0.48766, 0.00200594, -0.486946, 0.871961, -0.0506785, -0.026463, 0.0432671, 0.998713
444.515, 408.327, -2.97177, 0.87639, 0.481598, 0.00168998, -0.480885, 0.875273, -0.0514508, -0.0262578, 0.0442783, 0.998674
444.946, 408.094, -2.98439, 0.880254, 0.474502, 0.000324724, -0.473815, 0.879015, -0.053218, -0.0255375, 0.0466915, 0.998583
445.345, 407.881, -2.99247, 0.883972, 0.467539, -0.000491054, -0.466854, 0.882621, -0.0550206, -0.0252908, 0.0488659, 0.998485
445.783, 407.652, -2.99997, 0.888369, 0.459129, -0.000751543, -0.458434, 0.886932, -0.0564841, -0.0252669, 0.0505232, 0.998403
446.187, 407.448, -3.01108, 0.89261, 0.450824, -0.00197863, -0.450164, 0.891048, -0.0581893, -0.0244701, 0.0528311, 0.998304
446.633, 407.229, -3.02074, 0.897064, 0.441893, -0.00238746, -0.441265, 0.895473, -0.0584252, -0.0236798, 0.0534647, 0.998289
447.043, 407.032, -3.03179, 0.901185, 0.433427, -0.00261631, -0.43284, 0.899616, -0.0578029, -0.0226997, 0.0532236, 0.998325
447.493, 406.822, -3.04103, 0.905488, 0.424361, -0.0029233, -0.423819, 0.903939, -0.0572054, -0.0216332, 0.0530378, 0.998358
447.91, 406.632, -3.04952, 0.909409, 0.415892, -0.00310588, -0.415397, 0.907905, -0.056162, -0.0205375, 0.0523644, 0.998417
448.366, 406.43, -3.05791, 0.913621, 0.406558, -0.00261465, -0.406067, 0.912161, -0.055431, -0.0201509, 0.0517046, 0.998459
448.786, 406.247, -3.06747, 0.917356, 0.398062, -0.00224615, -0.397566, 0.915901, -0.0553758, -0.0199857, 0.0516923, 0.998463
449.246, 406.052, -3.07935, 0.921257, 0.388948, -0.0023815, -0.388474, 0.919794, -0.0553734, -0.0193469, 0.0519383, 0.998463
449.671, 405.879, -3.08928, 0.924833, 0.380358, -0.00337214, -0.379946, 0.923339, -0.0555455, -0.0180135, 0.0526515, 0.99845
450.137, 405.692, -3.09637, 0.928447, 0.371441, -0.00429579, -0.371099, 0.926955, -0.0551271, -0.0164945, 0.0527768, 0.99847
450.567, 405.525, -3.10188, 0.931271, 0.364298, -0.00457571, -0.364004, 0.929843, -0.0537847, -0.015339, 0.0517537, 0.998542
451.036, 405.347, -3.10659, 0.934069, 0.357063, -0.00461704, -0.356807, 0.932727, -0.0520572, -0.0142813, 0.0502724, 0.998633
451.47, 405.186, -3.11012, 0.936473, 0.350702, -0.00509333, -0.350495, 0.935184, -0.0508368, -0.0130653, 0.0493925, 0.998694
451.943, 405.015, -3.11612, 0.938931, 0.344045, -0.00646261, -0.343919, 0.937637, -0.0505599, -0.0113353, 0.0496949, 0.9987
452.379, 404.86, -3.11682, 0.941093, 0.338074, -0.00705574, -0.337986, 0.939793, -0.0505446, -0.0104569, 0.049952, 0.998697
452.855, 404.695, -3.12223, 0.94355, 0.331137, -0.00791159, -0.331099, 0.942227, -0.0508094, -0.00937035, 0.0505607, 0.998677
453.291, 404.543, -3.12503, 0.945811, 0.324605, -0.00850851, -0.324605, 0.944472, -0.0510421, -0.00853251, 0.0510381, 0.99866
453.77, 404.383, -3.12729, 0.948196, 0.317555, -0.00912409, -0.317594, 0.946844, -0.0511828, -0.00761426, 0.0514291, 0.998648
454.21, 404.238, -3.1278, 0.950413, 0.310855, -0.00912827, -0.310908, 0.949087, -0.0506846, -0.00709206, 0.0510094, 0.998673
454.692, 404.084, -3.12795, 0.952775, 0.303543, -0.00898853, -0.303605, 0.951497, -0.0497771, -0.00655693, 0.0501554, 0.99872
455.137, 403.946, -3.12949, 0.954808, 0.297076, -0.00935009, -0.297169, 0.953562, -0.0490809, -0.00566489, 0.0496414, 0.998751
455.623, 403.799, -3.13009, 0.956992, 0.289944, -0.00988719, -0.290076, 0.955771, -0.0485527, -0.00462768, 0.0493326, 0.998772
456.072, 403.666, -3.12441, 0.958991, 0.283276, -0.00952327, -0.283397, 0.957762, -0.0487748, -0.00469569, 0.0494735, 0.998764
456.563, 403.526, -3.12295, 0.961054, 0.276198, -0.00945501, -0.27632, 0.959773, -0.0498244, -0.00468671, 0.0504965, 0.998713
457.015, 403.4, -3.12704, 0.962872, 0.269768, -0.0101102, -0.26993, 0.961572, -0.0501779, -0.00381467, 0.051044, 0.998689
457.518, 403.265, -3.12692, 0.96485, 0.262576, -0.0108888, -0.262787, 0.963525, -0.0506223, -0.00280057, 0.0517044, 0.998659
457.976, 403.144, -3.12409, 0.966622, 0.255957, -0.0113194, -0.256197, 0.965253, -0.0514678, -0.00224748, 0.0526499, 0.998611
458.478, 403.018, -3.12535, 0.968412, 0.249085, -0.0116112, -0.24935, 0.96703, -0.0517421, -0.00165976, 0.0530029, 0.998593
458.94, 402.903, -3.12589, 0.970087, 0.242423, -0.0127248, -0.242756, 0.968683, -0.0521833, -0.000324167, 0.0537114, 0.998556
459.447, 402.779, -3.12574, 0.971966, 0.234701, -0.0140816, -0.235117, 0.970615, -0.0512502, 0.00163932, 0.0531243, 0.998587
459.915, 402.668, -3.12567, 0.973687, 0.227368, -0.015435, -0.227865, 0.972357, -0.0509882, 0.00341528, 0.0531637, 0.99858
460.427, 402.551, -3.12157, 0.975446, 0.219612, -0.0166096, -0.220187, 0.974075, -0.0519138, 0.00477815, 0.0542963, 0.998513
460.9, 402.448, -3.11708, 0.977197, 0.211581, -0.0178597, -0.212247, 0.975734, -0.0537988, 0.00604351, 0.0563627, 0.998392
461.418, 402.339, -3.11607, 0.979048, 0.202732, -0.019092, -0.203493, 0.977511, -0.0553478, 0.0074419, 0.0580733, 0.998285
461.896, 402.245, -3.10934, 0.98075, 0.194268, -0.019713, -0.195086, 0.97917, -0.0562762, 0.00836973, 0.0590386, 0.998221
462.419, 402.146, -3.10399, 0.982619, 0.184529, -0.020233, -0.185402, 0.980999, -0.0571596, 0.00930089, 0.0599174, 0.99816
462.901, 402.059, -3.09875, 0.984329, 0.175145, -0.020528, -0.176051, 0.982719, -0.0571843, 0.0101577, 0.0599021, 0.998153
463.428, 401.969, -3.09189, 0.986096, 0.164897, -0.0206038, -0.165825, 0.984493, -0.0572394, 0.0108457, 0.0598602, 0.998148
463.914, 401.893, -3.08671, 0.987676, 0.155171, -0.0204403, -0.156111, 0.986048, -0.0577784, 0.0111896, 0.0602573, 0.99812
464.446, 401.816, -3.0764, 0.989225, 0.144982, -0.0203468, -0.145948, 0.987528, -0.0590619, 0.0115302, 0.061395, 0.998047
464.935, 401.749, -3.07014, 0.990594, 0.135195, -0.0211256, -0.136243, 0.988831, -0.060428, 0.0127201, 0.0627379, 0.997949
465.471, 401.681, -3.05777, 0.991957, 0.124678, -0.0218496, -0.125807, 0.990136, -0.0616774, 0.0139443, 0.0639302, 0.997857
465.964, 401.623, -3.04647, 0.993167, 0.11464, -0.0218317, -0.115787, 0.991354, -0.0617216, 0.0145672, 0.0638277, 0.997855
466.505, 401.566, -3.03459, 0.994377, 0.103556, -0.0221329, -0.104759, 0.992514, -0.0627806, 0.0154659, 0.0647462, 0.997782
467.003, 401.519, -3.02614, 0.995403, 0.0930242, -0.0227677, -0.0943011, 0.993513, -0.0635473, 0.0167085, 0.0654022, 0.997719
467.549, 401.473, -3.01467, 0.996382, 0.0817973, -0.0230678, -0.0831298, 0.994457, -0.0643846, 0.0176734, 0.0660693, 0.997659
468.053, 401.433, -3.00048, 0.997208, 0.0710998, -0.022844, -0.0724606, 0.99521, -0.0656191, 0.018069, 0.0670912, 0.997583
468.605, 401.397, -2.98944, 0.997976, 0.0594645, -0.0225405, -0.0608437, 0.995933, -0.0664542, 0.0184972, 0.0676912, 0.997535
469.114, 401.37, -2.97775, 0.998573, 0.0484761, -0.0224245, -0.0498767, 0.996518, -0.0668081, 0.0191079, 0.0678312, 0.997514
469.671, 401.347, -2.96379, 0.999088, 0.0362985, -0.0225044, -0.0377405, 0.997014, -0.0673651, 0.0199919, 0.068153, 0.997475
470.185, 401.332, -2.94698, 0.999443, 0.0246826, -0.0224632, -0.0261745, 0.997291, -0.0687387, 0.0207057, 0.0692884, 0.997382
470.748, 401.322, -2.93078, 0.999679, 0.0119102, -0.0223704, -0.0134597, 0.997425, -0.0704429, 0.0214738, 0.0707214, 0.997265
471.268, 401.319, -2.91527, 0.999742, -0.000231202, -0.0226969, -0.00140286, 0.997407, -0.0719524, 0.0226547, 0.0719657, 0.99715
471.837, 401.323, -2.89927, 0.999643, -0.013395, -0.0231004, 0.0116692, 0.997243, -0.0732879, 0.0240184, 0.0729922, 0.997043
472.363, 401.332, -2.88149, 0.99942, -0.0255885, -0.0224889, 0.0238505, 0.996942, -0.074418, 0.0243244, 0.0738384, 0.996974
472.939, 401.351, -2.8622, 0.999006, -0.0389654, -0.0216538, 0.0372289, 0.996449, -0.0755157, 0.0245194, 0.0746345, 0.996909
473.471, 401.379, -2.85041, 0.99849, -0.0504595, -0.0217106, 0.048677, 0.995919, -0.0760037, 0.0254571, 0.0748322, 0.996871
474.054, 401.414, -2.83152, 0.997809, -0.0626654, -0.0212402, 0.0608911, 0.99526, -0.0758316, 0.0258915, 0.0743721, 0.996894
474.592, 401.451, -2.81132, 0.997089, -0.0735862, -0.019974, 0.0718725, 0.994511, -0.076047, 0.0254604, 0.07439, 0.996904
475.181, 401.498, -2.7942, 0.996156, -0.0855751, -0.018725, 0.0838922, 0.993474, -0.0772717, 0.0252154, 0.0754038, 0.996834
475.724, 401.547, -2.78209, 0.995111, -0.0970102, -0.0185134, 0.0952803, 0.99235, -0.0785106, 0.0259881, 0.0763628, 0.996741
476.32, 401.607, -2.76078, 0.993803, -0.109732, -0.0177576, 0.107991, 0.990946, -0.0797755, 0.0263507, 0.0773635, 0.996655
476.87, 401.671, -2.73926, 0.992515, -0.121007, -0.0164469, 0.119317, 0.989589, -0.080481, 0.0260144, 0.0779163, 0.99662
477.47, 401.749, -2.7213, 0.991017, -0.132848, -0.0153959, 0.131209, 0.988096, -0.0803183, 0.0258828, 0.0775767, 0.99665
478.021, 401.826, -2.70747, 0.989542, -0.143443, -0.0152161, 0.141775, 0.9866, -0.0807477, 0.0265949, 0.0777459, 0.996618
478.624, 401.916, -2.68765, 0.98784, -0.154785, -0.0146254, 0.153103, 0.984827, -0.0817067, 0.0270504, 0.078474, 0.996549
479.177, 402.005, -2.66711, 0.986134, -0.165407, -0.013422, 0.16375, 0.982996, -0.0831008, 0.0269392, 0.0797507, 0.996451
479.781, 402.111, -2.64788, 0.984163, -0.176826, -0.0125093, 0.175192, 0.980981, -0.0835751, 0.0270496, 0.08006, 0.996423
480.333, 402.213, -2.63014, 0.982215, -0.187368, -0.0121222, 0.185716, 0.978995, -0.0841335, 0.0276315, 0.0803859, 0.996381
480.935, 402.332, -2.60751, 0.980029, -0.198534, -0.0113143, 0.196895, 0.976763, -0.0846499, 0.0278573, 0.0807316, 0.996347
481.486, 402.446, -2.58803, 0.977906, -0.208782, -0.0104574, 0.20717, 0.974611, -0.0849294, 0.0279236, 0.0808866, 0.996332
482.085, 402.577, -2.56631, 0.975465, -0.21996, -0.00922675, 0.218366, 0.972023, -0.0865331, 0.0280025, 0.0823953, 0.996206
482.634, 402.704, -2.54981, 0.973185, -0.229858, -0.00871824, 0.228263, 0.969722, -0.0868069, 0.0284076, 0.0824891, 0.996187
483.23, 402.848, -2.53005, 0.970579, -0.240643, -0.00815207, 0.239072, 0.967164, -0.0862469, 0.0286391, 0.0817605, 0.99624
483.776, 402.984, -2.5048, 0.968088, -0.25051, -0.00707799, 0.248971, 0.964598, -0.086976, 0.0286158, 0.0824382, 0.996185
484.369, 403.14, -2.48451, 0.965322, -0.260984, -0.00640815, 0.259456, 0.961811, -0.0871886, 0.0289182, 0.0825024, 0.996171
484.91, 403.292, -2.46698, 0.962855, -0.269949, -0.00622141, 0.268392, 0.959321, -0.0875718, 0.0296082, 0.0826491, 0.996139
485.499, 403.461, -2.44609, 0.960023, -0.279862, -0.00571532, 0.278309, 0.956483, -0.0876592, 0.0299991, 0.0825642, 0.996134
486.038, 403.621, -2.42266, 0.957291, -0.289086, -0.00475522, 0.287577, 0.953736, -0.0876757, 0.029881, 0.0825637, 0.996138
486.623, 403.801, -2.40021, 0.954278, -0.298893, -0.00415861, 0.297374, 0.950659, -0.0884065, 0.0303775, 0.0831277, 0.996076
487.159, 403.971, -2.3774, 0.951404, -0.307921, -0.00379214, 0.306398, 0.947787, -0.08843, 0.0308236, 0.0829708, 0.996075
487.741, 404.164, -2.35401, 0.948097, -0.317964, -0.00315795, 0.316444, 0.944447, -0.0887894, 0.0312144, 0.0831816, 0.996045
488.272, 404.345, -2.33109, 0.945085, -0.326815, -0.00231456, 0.325337, 0.941437, -0.0886091, 0.0311378, 0.0829901, 0.996064
488.849, 404.549, -2.30858, 0.941652, -0.336583, -0.00178988, 0.335112, 0.938007, -0.0885561, 0.0314854, 0.0827892, 0.99607
489.377, 404.741, -2.28624, 0.938353, -0.345675, -0.00113438, 0.344211, 0.93467, -0.0889443, 0.0318061, 0.0830707, 0.996036
489.951, 404.956, -2.26117, 0.934638, -0.3556, -0.000101535, 0.354179, 0.930927, -0.0890601, 0.0317643, 0.083203, 0.996026
490.475, 405.159, -2.23971, 0.931268, -0.364334, 0.000869295, 0.362939, 0.927488, -0.0896725, 0.0318645, 0.0838246, 0.995971
491.044, 405.386, -2.2135, 0.9275, -0.373816, 0.00235054, 0.372478, 0.923612, -0.0905613, 0.0316823, 0.0848711, 0.995888
491.564, 405.599, -2.19329, 0.923811, -0.382831, 0.00370981, 0.381533, 0.919789, -0.0917672, 0.0317191, 0.0861909, 0.995774
492.128, 405.836, -2.1724, 0.919801, -0.392353, 0.00494928, 0.391085, 0.915658, -0.0928626, 0.0319031, 0.0873507, 0.995667
492.644, 406.058, -2.15324, 0.915802, -0.401586, 0.00600259, 0.400344, 0.911571, -0.0936138, 0.0321222, 0.0881348, 0.99559
493.203, 406.308, -2.13171, 0.91153, -0.411174, 0.00704529, 0.409973, 0.907258, -0.0938412, 0.0321932, 0.0884274, 0.995562
493.714, 406.542, -2.10905, 0.907426, -0.420133, 0.00815142, 0.418998, 0.903161, -0.0934894, 0.0319159, 0.0882501, 0.995587
494.268, 406.802, -2.089, 0.902874, -0.429812, 0.00890732, 0.428727, 0.898675, -0.0926079, 0.0317992, 0.0874321, 0.995663
494.774, 407.048, -2.06886, 0.898681, -0.438493, 0.00987017, 0.437461, 0.894489, -0.0922842, 0.0316372, 0.0872518, 0.995684
495.323, 407.32, -2.04538, 0.893867, -0.448187, 0.0113763, 0.447241, 0.889637, -0.0923075, 0.0312503, 0.0875987, 0.995666
495.825, 407.573, -2.02172, 0.889209, -0.457327, 0.012599, 0.456445, 0.884951, -0.0922972, 0.0310605, 0.0878223, 0.995652
496.368, 407.857, -2.00122, 0.884132, -0.46705, 0.0132429, 0.466147, 0.879779, -0.093253, 0.0319029, 0.0886211, 0.995554
496.865, 408.122, -1.97963, 0.87921, -0.476248, 0.0133142, 0.475308, 0.87487, -0.0931955, 0.0327359, 0.0882668, 0.995559
497.403, 408.417, -1.95364, 0.873786, -0.486105, 0.01418, 0.485199, 0.869446, -0.0929767, 0.0328676, 0.0881218, 0.995567
497.894, 408.694, -1.93166, 0.868853, -0.494844, 0.0149559, 0.493958, 0.864485, -0.0931165, 0.033149, 0.0882922, 0.995543
498.425, 409.002, -1.91244, 0.863427, -0.504257, 0.0148108, 0.503315, 0.859081, -0.0930304, 0.0341876, 0.0877794, 0.995553
498.911, 409.288, -1.8904, 0.858178, -0.513141, 0.0147307, 0.512139, 0.853824, -0.0932702, 0.0352834, 0.0875866, 0.995532
499.436, 409.606, -1.86579, 0.85226, -0.522889, 0.0154657, 0.521886, 0.847855, -0.0936833, 0.0358733, 0.0879138, 0.995482
499.915, 409.902, -1.8417, 0.846764, -0.531719, 0.0162846, 0.530695, 0.842223, -0.094996, 0.036796, 0.0890813, 0.995344
500.432, 410.234, -1.81472, 0.840912, -0.54091, 0.0168634, 0.539831, 0.836227, -0.0964744, 0.0380823, 0.0902299, 0.995193
500.904, 410.542, -1.78716, 0.835413, -0.549351, 0.0172835, 0.548242, 0.830675, -0.0970048, 0.0389326, 0.0905146, 0.995134
501.414, 410.884, -1.76135, 0.829457, -0.558308, 0.0171174, 0.557133, 0.824738, -0.0970077, 0.0400428, 0.0900005, 0.995136
501.88, 411.203, -1.73679, 0.824151, -0.566122, 0.0167653, 0.564879, 0.819472, -0.0968345, 0.0410815, 0.0892766, 0.995159
502.383, 411.554, -1.70826, 0.818132, -0.5748, 0.0162893, 0.573469, 0.813495, -0.0967419, 0.042356, 0.088489, 0.995176
502.842, 411.881, -1.67866, 0.812877, -0.582225, 0.0156397, 0.580834, 0.80836, -0.0958477, 0.0431625, 0.0869964, 0.995273
503.338, 412.241, -1.64607, 0.807192, -0.590094, 0.0151327, 0.588643, 0.802765, -0.0952243, 0.0440433, 0.0857721, 0.995341
503.789, 412.578, -1.6177, 0.802313, -0.596728, 0.0144715, 0.595196, 0.797951, -0.0949576, 0.0451163, 0.0847992, 0.995376
504.279, 412.946, -1.58521, 0.796984, -0.603845, 0.0136929, 0.602286, 0.792812, -0.0932823, 0.0454722, 0.0825916, 0.995546
504.726, 413.288, -1.55875, 0.792313, -0.609978, 0.0129374, 0.60841, 0.788337, -0.0914485, 0.0455825, 0.080327, 0.995726
505.208, 413.665, -1.52674, 0.787777, -0.615845, 0.0119783, 0.614245, 0.783982, -0.0898612, 0.0459498, 0.0781482, 0.995882
505.649, 414.014, -1.49939, 0.784019, -0.62065, 0.0104175, 0.618962, 0.780399, -0.0886732, 0.0469052, 0.0759695, 0.996006
506.126, 414.397, -1.46519, 0.780677, -0.624872, 0.00879687, 0.623161, 0.777326, -0.0862235, 0.0470407, 0.0727946, 0.996237
506.562, 414.752, -1.43601, 0.778342, -0.627793, 0.00768993, 0.626087, 0.775196, -0.0841862, 0.0468903, 0.0703402, 0.99642
507.035, 415.138, -1.40688, 0.777005, -0.629464, 0.00612372, 0.627709, 0.774033, -0.082784, 0.0473696, 0.0681675, 0.996549
507.47, 415.494, -1.37568, 0.776327, -0.630308, 0.00530074, 0.628529, 0.773446, -0.0820555, 0.0476204, 0.0670336, 0.996614
507.944, 415.881, -1.34355, 0.776092, -0.630603, 0.00450273, 0.628842, 0.77335, -0.080537, 0.0473047, 0.0653356, 0.996741
508.378, 416.236, -1.31601, 0.776277, -0.630378, 0.00416347, 0.628642, 0.773612, -0.0795824, 0.0469461, 0.0643953, 0.99682
508.85, 416.622, -1.28717, 0.776614, -0.629964, 0.00402814, 0.628234, 0.773974, -0.0792873, 0.0468305, 0.0641063, 0.996844
509.285, 416.976, -1.2572, 0.776765, -0.629775, 0.00445691, 0.628057, 0.774082, -0.0796314, 0.0466998, 0.0646541, 0.996814
509.759, 417.361, -1.22256, 0.776963, -0.629527, 0.00492304, 0.62783, 0.774244, -0.0798477, 0.0464547, 0.0651295, 0.996795
510.193, 417.713, -1.19476, 0.77729, -0.629126, 0.00442065, 0.627388, 0.77458, -0.0800621, 0.046945, 0.0650049, 0.99678
510.667, 418.097, -1.16577, 0.777798, -0.628504, 0.00352365, 0.626664, 0.775067, -0.0810095, 0.0481838, 0.0652172, 0.996707
511.102, 418.448, -1.1333, 0.778562, -0.627562, 0.00284642, 0.625695, 0.77588, -0.0807141, 0.0484446, 0.0646219, 0.996733
511.577, 418.832, -1.09781, 0.779686, -0.626165, 0.00271831, 0.624377, 0.777117, -0.0790077, 0.0473594, 0.0632984, 0.99687
512.012, 419.181, -1.06975, 0.78096, -0.624573, 0.00303606, 0.622852, 0.778429, -0.0781201, 0.0464283, 0.0628997, 0.996939
512.488, 419.561, -1.03655, 0.782702, -0.622384, 0.00390485, 0.620703, 0.780095, -0.0786154, 0.0458828, 0.0639562, 0.996897
512.927, 419.908, -1.00786, 0.784487, -0.62013, 0.00421012, 0.618476, 0.781861, -0.0786206, 0.0454633, 0.0642808, 0.996896
513.405, 420.285, -0.972964, 0.786946, -0.616995, 0.00572804, 0.615428, 0.784215, -0.0790898, 0.0443059, 0.0657646, 0.996851
513.844, 420.629, -0.94695, 0.789015, -0.614338, 0.00668752, 0.612821, 0.786199, -0.0796346, 0.0436649, 0.0669311, 0.996802
514.325, 421.002, -0.923355, 0.791203, -0.611518, 0.00659977, 0.609965, 0.788325, -0.0805384, 0.0440479, 0.0677479, 0.99673
514.768, 421.343, -0.892762, 0.793311, -0.608779, 0.00676209, 0.607221, 0.79038, -0.0811255, 0.0440429, 0.0684639, 0.996681
515.251, 421.713, -0.861301, 0.795603, -0.605778, 0.00702147, 0.604261, 0.792673, -0.080855, 0.0434145, 0.0685712, 0.996701
515.696, 422.051, -0.834041, 0.797557, -0.603191, 0.00801448, 0.601737, 0.794556, -0.0811981, 0.04261, 0.0695827, 0.996666
516.181, 422.418, -0.806571, 0.799868, -0.600115, 0.00855537, 0.598701, 0.796821, -0.0814501, 0.0420624, 0.0702714, 0.996641
516.628, 422.753, -0.780477, 0.802219, -0.596969, 0.00847738, 0.595564, 0.799176, -0.0813728, 0.0418021, 0.0703277, 0.996648
517.116, 423.115, -0.756905, 0.804368, -0.594085, 0.00739016, 0.592592, 0.801328, -0.0819077, 0.0427382, 0.0702633, 0.996613
517.563, 423.447, -0.733527, 0.806777, -0.590833, 0.00510653, 0.589148, 0.803759, -0.0829269, 0.0448916, 0.069912, 0.996543
518.054, 423.805, -0.704801, 0.809293, -0.587403, 0.0015629, 0.585451, 0.806382, -0.0836408, 0.0478706, 0.0686049, 0.996495
518.505, 424.134, -0.675228, 0.811914, -0.583775, -0.00152954, 0.581647, 0.809172, -0.083226, 0.049823, 0.0666827, 0.99653
518.997, 424.489, -0.642488, 0.814909, -0.579576, -0.00394211, 0.57739, 0.812389, -0.0815159, 0.0504472, 0.0641519, 0.996664
519.45, 424.811, -0.616339, 0.817487, -0.575928, -0.0046106, 0.573781, 0.815082, -0.0801056, 0.0498931, 0.0628398, 0.996776
519.944, 425.159, -0.586663, 0.820862, -0.571116, -0.00339561, 0.569054, 0.818377, -0.0802281, 0.0485984, 0.0639239, 0.996771
520.4, 425.474, -0.559196, 0.824127, -0.566398, -0.00280653, 0.56442, 0.821644, -0.0795648, 0.0473713, 0.0639874, 0.996826
520.895, 425.815, -0.534565, 0.827982, -0.56075, -0.00245331, 0.5588, 0.825452, -0.0798236, 0.0467861, 0.0647216, 0.996806
521.352, 426.123, -0.507938, 0.831398, -0.555671, -0.00251527, 0.553631, 0.828717, -0.0819784, 0.0476374, 0.0667642, 0.996631
521.85, 426.455, -0.477574, 0.83515, -0.550013, -0.00321886, 0.547843, 0.832348, -0.084056, 0.0489111, 0.068436, 0.996456
522.315, 426.758, -0.449788, 0.838252, -0.545271, -0.00364954, 0.543063, 0.835423, -0.0845645, 0.0491595, 0.0689044, 0.996411
522.808, 427.077, -0.417345, 0.841673, -0.539983, -0.00231209, 0.537892, 0.838775, -0.0844337, 0.0475321, 0.0698219, 0.996426
523.267, 427.369, -0.390123, 0.844844, -0.535013, -0.00039953, 0.533032, 0.84178, -0.0853401, 0.0459943, 0.0718861, 0.996352
523.767, 427.683, -0.363375, 0.847992, -0.530008, 0.00101106, 0.52807, 0.844725, -0.0870735, 0.0452956, 0.0743715, 0.996201
524.225, 427.968, -0.34063, 0.850874, -0.52537, 0.000417181, 0.523357, 0.847545, -0.0881178, 0.0459409, 0.0751955, 0.99611
524.724, 428.276, -0.314099, 0.853968, -0.520322, -0.00174613, 0.518135, 0.850677, -0.0888014, 0.0476907, 0.0749289, 0.996048
525.182, 428.554, -0.286143, 0.856902, -0.515468, -0.00356784, 0.513153, 0.85367, -0.0889972, 0.0489209, 0.074431, 0.996025
525.68, 428.853, -0.25314, 0.860165, -0.509985, -0.00553945, 0.507585, 0.857075, -0.0882074, 0.0497322, 0.0730612, 0.996087
526.138, 429.123, -0.222687, 0.863098, -0.504994, -0.00649665, 0.502584, 0.860104, -0.0873505, 0.0496993, 0.072127, 0.996156
526.637, 429.414, -0.192099, 0.866361, -0.499363, -0.00748699, 0.49704, 0.863599, -0.084548, 0.0486859, 0.0695277, 0.996391
527.093, 429.678, -0.168836, 0.869554, -0.49377, -0.00816002, 0.491525, 0.866962, -0.0823427, 0.0477328, 0.0675906, 0.996571
527.589, 429.959, -0.146754, 0.872991, -0.487633, -0.0100249, 0.485352, 0.870571, -0.0808643, 0.0481595, 0.0657282, 0.996675
528.044, 430.215, -0.130517, 0.876496, -0.48119, -0.0145151, 0.478668, 0.874323, -0.0802255, 0.0512946, 0.0633695, 0.996671
528.54, 430.489, -0.100823, 0.881003, -0.472728, -0.0190049, 0.469951, 0.879049, -0.0801152, 0.054579, 0.0616504, 0.996604
528.997, 430.735, -0.075079, 0.885304, -0.464432, -0.0232268, 0.461455, 0.883602, -0.0794183, 0.0574076, 0.0595912, 0.996571
529.496, 430.997, -0.0415303, 0.890111, -0.455003, -0.0259791, 0.451988, 0.888643, -0.0775947, 0.0583919, 0.0573256, 0.996646
529.956, 431.231, -0.0106716, 0.894734, -0.445833, -0.0261325, 0.44303, 0.893447, -0.0740091, 0.0563438, 0.054641, 0.996915
530.455, 431.479, 0.0235639, 0.900337, -0.434573, -0.0232325, 0.432245, 0.899165, -0.0683164, 0.0505784, 0.0514656, 0.997393
530.913, 431.698, 0.051424, 0.905751, -0.423353, -0.0196739, 0.421526, 0.904712, -0.0617494, 0.043941, 0.0476365, 0.997898
531.414, 431.932, 0.0689321, 0.911842, -0.410239, -0.0157562, 0.408917, 0.910977, -0.0539219, 0.0364744, 0.0427253, 0.998421
531.876, 432.137, 0.0769206, 0.917026, -0.39863, -0.0125962, 0.397698, 0.916347, -0.0463102, 0.0300031, 0.0374581, 0.998848
532.382, 432.355, 0.0774404, 0.922727, -0.385314, -0.0104051, 0.384651, 0.92221, -0.0396493, 0.0248731, 0.0325831, 0.999159
532.847, 432.548, 0.0739424, 0.927543, -0.373567, -0.0105312, 0.373018, 0.927165, -0.034967, 0.0228267, 0.0285051, 0.999333
533.357, 432.752, 0.0692732, 0.932475, -0.361033, -0.0120213, 0.360521, 0.932211, -0.0317437, 0.022667, 0.0252663, 0.999424
533.833, 432.934, 0.0722371, 0.936689, -0.349891, -0.0137831, 0.349384, 0.936506, -0.0297755, 0.0233262, 0.0230747, 0.999462
534.347, 433.125, 0.0791812, 0.94114, -0.337649, -0.0157936, 0.337096, 0.940997, -0.0298594, 0.0249437, 0.0227779, 0.999429
534.822, 433.293, 0.0926373, 0.945195, -0.326086, -0.0165915, 0.325471, 0.945022, -0.0316398, 0.0259966, 0.0245057, 0.999362
535.34, 433.468, 0.104402, 0.949502, -0.313312, -0.0167494, 0.312648, 0.949279, -0.0334594, 0.0263831, 0.0265332, 0.9993
535.817, 433.622, 0.112986, 0.953362, -0.301411, -0.0158685, 0.30076, 0.953093, -0.034019, 0.0253778, 0.0276599, 0.999295
536.34, 433.784, 0.124571, 0.957662, -0.287516, -0.0147357, 0.286914, 0.957372, -0.0334563, 0.0237268, 0.027812, 0.999332
536.82, 433.924, 0.133885, 0.961569, -0.274208, -0.0139427, 0.273639, 0.961261, -0.0331555, 0.0224941, 0.028066, 0.999353
537.348, 434.069, 0.146771, 0.965854, -0.25873, -0.0135703, 0.258214, 0.965576, -0.0314322, 0.0212356, 0.0268549, 0.999414
537.833, 434.197, 0.15904, 0.9699, -0.243119, -0.0137029, 0.24263, 0.969649, -0.0301902, 0.0206268, 0.0259567, 0.99945
538.366, 434.327, 0.174685, 0.974189, -0.225319, -0.0136707, 0.224857, 0.973957, -0.0290938, 0.0198701, 0.0252689, 0.999483
538.857, 434.439, 0.190851, 0.97804, -0.208015, -0.0129439, 0.20758, 0.977791, -0.0288957, 0.0186671, 0.0255743, 0.999499
539.395, 434.55, 0.204576, 0.981972, -0.188642, -0.0120171, 0.188228, 0.981687, -0.0293482, 0.0173333, 0.0265572, 0.999497
539.891, 434.643, 0.219788, 0.985305, -0.17045, -0.0109569, 0.170063, 0.984984, -0.0297362, 0.0158608, 0.0274359, 0.999498
540.434, 434.735, 0.231454, 0.98862, -0.150053, -0.010665, 0.149677, 0.988277, -0.0300832, 0.0150541, 0.0281446, 0.99949
540.933, 434.809, 0.240697, 0.991242, -0.131626, -0.0106721, 0.131256, 0.990893, -0.0300371, 0.0145285, 0.0283733, 0.999492
541.479, 434.876, 0.251867, 0.993675, -0.111832, -0.0102012, 0.11147, 0.993284, -0.0309899, 0.0135984, 0.0296567, 0.999468
541.977, 434.927, 0.260503, 0.995572, -0.0934187, -0.0104656, 0.0930487, 0.995162, -0.0315349, 0.0133609, 0.0304214, 0.999448
542.519, 434.973, 0.273387, 0.997252, -0.0733733, -0.0102429, 0.0730119, 0.996816, -0.0320582, 0.0125625, 0.0312222, 0.999434
543.013, 435.006, 0.28775, 0.998462, -0.0546754, -0.00914166, 0.0543729, 0.998052, -0.0305839, 0.010796, 0.0300399, 0.99949
543.55, 435.028, 0.297954, 0.999407, -0.033572, -0.00767463, 0.033336, 0.999022, -0.0290483, 0.00864233, 0.0287753, 0.999549
544.037, 435.04, 0.301234, 0.99989, -0.0134398, -0.00630802, 0.0132583, 0.99952, -0.0279846, 0.0066811, 0.0278979, 0.999588
544.564, 435.041, 0.305826, 0.99995, 0.00885637, -0.00458973, -0.00897224, 0.999625, -0.0258715, 0.00435889, 0.0259114, 0.999655
545.043, 435.031, 0.307926, 0.999559, 0.0294688, -0.00354015, -0.029547, 0.999262, -0.0245638, 0.00281367, 0.0246576, 0.999692
545.56, 435.012, 0.311951, 0.998627, 0.0523056, -0.00269691, -0.0523571, 0.99831, -0.0252199, 0.00137321, 0.0253265, 0.999678
546.03, 434.981, 0.314212, 0.997301, 0.0733749, -0.00256282, -0.0734164, 0.996977, -0.0254475, 0.000687862, 0.0255669, 0.999673
546.537, 434.938, 0.317878, 0.995389, 0.0958928, -0.0023886, -0.0959225, 0.995081, -0.024772, 1.3923e-06, 0.0248869, 0.99969
546.998, 434.888, 0.322285, 0.993242, 0.116048, -0.00205971, -0.116063, 0.992953, -0.0239509, -0.000734245, 0.0240281, 0.999711
547.494, 434.825, 0.324076, 0.990484, 0.137617, -0.00190563, -0.137624, 0.990216, -0.0230781, -0.00128895, 0.0231207, 0.999732
547.944, 434.756, 0.327626, 0.987578, 0.157122, -0.0017064, -0.15712, 0.987319, -0.0226994, -0.00188181, 0.0226856, 0.999741
548.429, 434.675, 0.33156, 0.983885, 0.178792, -0.00188995, -0.178789, 0.983631, -0.022469, -0.00215825, 0.0224448, 0.999746
548.869, 434.59, 0.335559, 0.98014, 0.198297, -0.0018402, -0.198285, 0.979861, -0.023549, -0.00286656, 0.0234462, 0.999721
549.342, 434.488, 0.338387, 0.975667, 0.219251, -0.00175618, -0.219228, 0.975375, -0.0241206, -0.00357553, 0.0239187, 0.999708
549.771, 434.387, 0.341623, 0.971189, 0.238307, -0.00145959, -0.238266, 0.970866, -0.0254756, -0.00465393, 0.0250894, 0.999674
550.231, 434.268, 0.344794, 0.96603, 0.258431, -0.000495304, -0.25836, 0.965718, -0.0252813, -0.00605514, 0.0245505, 0.99968
550.649, 434.151, 0.34531, 0.960908, 0.276866, 0.000474485, -0.276773, 0.960629, -0.0242533, -0.00717072, 0.0231739, 0.999706
551.097, 434.017, 0.342852, 0.954952, 0.296759, 0.00108999, -0.296651, 0.95469, -0.0237712, -0.00809493, 0.022377, 0.999717
551.503, 433.886, 0.343118, 0.94916, 0.31479, 0.00145719, -0.314658, 0.948878, -0.0249314, -0.00923085, 0.0232054, 0.999688
551.939, 433.738, 0.342004, 0.942486, 0.334241, 0.00183417, -0.334091, 0.942203, -0.0252283, -0.0101605, 0.0231646, 0.99968
552.333, 433.594, 0.338945, 0.936064, 0.351827, 0.00160674, -0.351669, 0.935763, -0.0260232, -0.0106592, 0.0237943, 0.99966
552.757, 433.43, 0.339759, 0.928715, 0.370792, 0.00146886, -0.370623, 0.928398, -0.0267417, -0.0112793, 0.024291, 0.999641
553.14, 433.275, 0.337024, 0.921745, 0.387795, 0.000994115, -0.387627, 0.921416, -0.027162, -0.0114493, 0.0246511, 0.999631
553.55, 433.098, 0.332573, 0.914146, 0.405385, 0.000442049, -0.40523, 0.913826, -0.0266668, -0.0112143, 0.0241983, 0.999644
553.921, 432.926, 0.330852, 0.907362, 0.420349, 0.00037755, -0.420187, 0.907037, -0.0269672, -0.0116781, 0.0243104, 0.999636
554.319, 432.735, 0.325045, 0.900107, 0.435669, 0.000470024, -0.4355, 0.899786, -0.0269085, -0.0121461, 0.0240158, 0.999638
554.679, 432.556, 0.321085, 0.893338, 0.449385, 0.000851471, -0.449202, 0.893026, -0.0268804, -0.01284, 0.0236308, 0.999638
555.067, 432.358, 0.313358, 0.88579, 0.464085, 0.00100883, -0.463908, 0.885508, -0.0258011, -0.0128672, 0.0223864, 0.999667
555.419, 432.171, 0.308064, 0.878418, 0.477892, 0.00111911, -0.477718, 0.878158, -0.0249665, -0.012914, 0.0213964, 0.999688
555.798, 431.963, 0.300004, 0.870155, 0.492777, 0.00136681, -0.492603, 0.869914, -0.0243416, -0.013184, 0.0205077, 0.999703
556.141, 431.765, 0.293831, 0.862581, 0.505917, 0.00105503, -0.505736, 0.862324, -0.0250725, -0.0135944, 0.0210935, 0.999685
556.509, 431.543, 0.290225, 0.853987, 0.520293, 0.000856289, -0.520104, 0.853719, -0.0256185, -0.0140601, 0.0214325, 0.999671
556.845, 431.335, 0.287999, 0.845828, 0.533455, 0.000641295, -0.533263, 0.845554, -0.0258458, -0.0143298, 0.0215191, 0.999666
557.206, 431.102, 0.28235, 0.83694, 0.547294, 0.000711529, -0.5471, 0.836677, -0.0255457, -0.0145763, 0.0209909, 0.999673
557.534, 430.884, 0.27914, 0.828537, 0.559933, 0.00126213, -0.559719, 0.828279, -0.0258793, -0.015536, 0.0207355, 0.999664
557.889, 430.64, 0.273021, 0.819035, 0.57374, 0.0020073, -0.573501, 0.818785, -0.0262191, -0.0166865, 0.0203232, 0.999654
558.211, 430.412, 0.266923, 0.809998, 0.586426, 0.00261518, -0.586176, 0.809769, -0.0259103, -0.0173122, 0.0194544, 0.999661
558.558, 430.156, 0.26275, 0.799893, 0.600136, 0.00297925, -0.599881, 0.799681, -0.0255446, -0.0177126, 0.0186457, 0.999669
558.874, 429.917, 0.260174, 0.790415, 0.612563, 0.00341883, -0.612305, 0.790222, -0.0251266, -0.0180932, 0.0177671, 0.999678
559.214, 429.649, 0.256361, 0.780097, 0.625646, 0.00405905, -0.625365, 0.779913, -0.025556, -0.0191547, 0.0173978, 0.999665
559.523, 429.398, 0.251484, 0.770339, 0.637614, 0.00501444, -0.637303, 0.770169, -0.0261691, -0.0205478, 0.0169634, 0.999645
559.857, 429.12, 0.245339, 0.759347, 0.650655, 0.00627662, -0.650336, 0.759221, -0.025433, -0.0213135, 0.0152306, 0.999657
560.158, 428.859, 0.240198, 0.749144, 0.662372, 0.00678685, -0.662047, 0.749036, -0.0252901, -0.021835, 0.0144527, 0.999657
560.484, 428.565, 0.234971, 0.737559, 0.675245, 0.00715539, -0.674912, 0.737463, -0.0253404, -0.0223878, 0.0138607, 0.999653
560.778, 428.291, 0.231741, 0.72709, 0.686493, 0.00817623, -0.686144, 0.727023, -0.0253792, -0.023367, 0.0128429, 0.999644
561.096, 427.988, 0.228362, 0.715102, 0.698964, 0.0088617, -0.698588, 0.715049, -0.026082, -0.0245669, 0.0124606, 0.999621
561.383, 427.703, 0.220312, 0.703979, 0.710162, 0.00910139, -0.70978, 0.703936, -0.0262023, -0.0250147, 0.0119859, 0.999615
561.693, 427.389, 0.213108, 0.691586, 0.722239, 0.00892882, -0.721844, 0.691539, -0.0267501, -0.0254946, 0.0120548, 0.999602
561.973, 427.093, 0.207027, 0.679923, 0.733232, 0.00870496, -0.732824, 0.679868, -0.0273589, -0.0259787, 0.0122227, 0.999588
562.271, 426.762, 0.197348, 0.667479, 0.744572, 0.00919677, -0.744147, 0.66744, -0.027741, -0.0267935, 0.0116728, 0.999573
562.542, 426.454, 0.189252, 0.655892, 0.754797, 0.00930671, -0.754349, 0.655854, -0.0285084, -0.0276219, 0.0116779, 0.99955
562.832, 426.113, 0.177446, 0.643656, 0.76526, 0.00920206, -0.764806, 0.64362, -0.0287226, -0.0279029, 0.0114497, 0.999545
563.094, 425.795, 0.166995, 0.632216, 0.774741, 0.0088415, -0.774297, 0.632179, -0.0285115, -0.0276785, 0.0111795, 0.999554
563.376, 425.442, 0.161617, 0.619663, 0.784817, 0.00899591, -0.784364, 0.619635, -0.0287414, -0.0281309, 0.0107539, 0.999546
563.631, 425.113, 0.153784, 0.607854, 0.793991, 0.00957251, -0.793512, 0.607842, -0.0294293, -0.0291852, 0.0102928, 0.999521
563.905, 424.75, 0.141674, 0.594802, 0.803814, 0.00963276, -0.803307, 0.59479, -0.0303702, -0.0301414, 0.0103262, 0.999492
564.152, 424.411, 0.132718, 0.582576, 0.81273, 0.00872716, -0.812198, 0.582533, -0.0314686, -0.0306593, 0.0112446, 0.999467
564.415, 424.036, 0.121416, 0.568944, 0.822332, 0.00850315, -0.821811, 0.568906, -0.0311771, -0.0304754, 0.0107501, 0.999478
564.652, 423.688, 0.112327, 0.55668, 0.830685, 0.00838533, -0.830176, 0.55665, -0.0307983, -0.0302514, 0.0101835, 0.99949
564.905, 423.303, 0.102277, 0.542954, 0.839714, 0.00899809, -0.839209, 0.542954, -0.0304667, -0.0304688, 0.00899072, 0.999495
565.132, 422.945, 0.0941256, 0.530727, 0.847493, 0.00916224, -0.84698, 0.530738, -0.0306878, -0.0308704, 0.00852661, 0.999487
565.375, 422.55, 0.0797072, 0.517548, 0.855609, 0.00883493, -0.855117, 0.517561, -0.0300877, -0.0303159, 0.00801691, 0.999508
565.593, 422.185, 0.0664933, 0.506054, 0.862467, 0.00774915, -0.862, 0.506046, -0.0295477, -0.0294054, 0.00827299, 0.999533
565.825, 421.781, 0.0544924, 0.493733, 0.869593, 0.00590303, -0.869132, 0.493675, -0.0299092, -0.028923, 0.00963667, 0.999535
566.034, 421.409, 0.0416043, 0.481798, 0.87627, 0.00453614, -0.875809, 0.481702, -0.0303583, -0.0287872, 0.0106538, 0.999529
566.255, 420.997, 0.025356, 0.468853, 0.883266, 0.0041876, -0.88281, 0.468755, -0.0302686, -0.0286982, 0.0104947, 0.999533
566.454, 420.617, 0.0139657, 0.457011, 0.889452, 0.00389513, -0.888991, 0.456908, -0.030498, -0.0289062, 0.0104752, 0.999527
566.665, 420.198, 0.00349869, 0.443824, 0.896104, 0.00414052, -0.895632, 0.443733, -0.0307251, -0.0293702, 0.00992816, 0.999519
566.853, 419.811, -0.00568852, 0.431377, 0.902164, 0.00381349, -0.90168, 0.431277, -0.0312086, -0.0297999, 0.0100241, 0.999506
567.052, 419.385, -0.0178935, 0.417403, 0.908712, 0.0042644, -0.908234, 0.417328, -0.030811, -0.029778, 0.00898753, 0.999516
567.229, 418.99, -0.0270007, 0.404172, 0.914673, 0.00431297, -0.914181, 0.404102, -0.0312064, -0.0302866, 0.00866994, 0.999504
567.418, 418.558, -0.0358054, 0.389055, 0.921208, 0.00346493, -0.920673, 0.388952, -0.0328104, -0.0315729, 0.00957499, 0.999456
567.583, 418.157, -0.049063, 0.375159, 0.926958, 0.00216291, -0.926402, 0.375013, -0.0338352, -0.0321749, 0.0106898, 0.999425
567.757, 417.718, -0.0675524, 0.360197, 0.932876, 0.00054473, -0.93232, 0.360003, -0.034322, -0.0322143, 0.0118548, 0.999411
567.91, 417.31, -0.0828123, 0.346552, 0.938031, -0.000509671, -0.937505, 0.346339, -0.033681, -0.0314173, 0.01215, 0.999433
568.07, 416.862, -0.0922918, 0.331344, 0.94351, -0.000166974, -0.943002, 0.331159, -0.0328711, -0.0309589, 0.0110491, 0.99946
568.212, 416.45, -0.0976014, 0.316959, 0.948439, 0.00075539, -0.947931, 0.316816, -0.0324826, -0.0310471, 0.00957962, 0.999472
568.358, 415.996, -0.105592, 0.30062, 0.953744, 0.000761266, -0.953227, 0.300483, -0.0326975, -0.0314138, 0.00910385, 0.999465
568.486, 415.578, -0.11286, 0.28475, 0.958602, -0.000119987, -0.95809, 0.284594, -0.0327012, -0.0313133, 0.00942662, 0.999465
568.618, 415.119, -0.12239, 0.267161, 0.96365, -0.00170427, -0.963163, 0.266969, -0.0323069, -0.0306776, 0.0102726, 0.999477
568.732, 414.694, -0.133252, 0.251173, 0.967936, -0.00344997, -0.967477, 0.25094, -0.0319019, -0.0300133, 0.0113507, 0.999485
568.848, 414.228, -0.138152, 0.233849, 0.972262, -0.00465573, -0.971811, 0.233588, -0.0319331, -0.0299598, 0.011992, 0.999479
568.947, 413.799, -0.145701, 0.217856, 0.975971, -0.00448595, -0.975517, 0.217609, -0.031835, -0.0300939, 0.0113116, 0.999483
569.047, 413.329, -0.156402, 0.200435, 0.9797, -0.00371837, -0.979262, 0.200229, -0.0309086, -0.0295367, 0.00983644, 0.999515
569.131, 412.897, -0.161708, 0.184205, 0.982882, -0.00323479, -0.982464, 0.184029, -0.0299573, -0.0288492, 0.00869637, 0.999546
569.214, 412.423, -0.168641, 0.166589, 0.986019, -0.00386413, -0.985638, 0.166412, -0.0287288, -0.0276841, 0.00859455, 0.99958
569.284, 411.986, -0.171149, 0.150178, 0.988647, -0.00476646, -0.988287, 0.149988, -0.0281548, -0.0271203, 0.00893888, 0.999592
569.35, 411.509, -0.180136, 0.132129, 0.991218, -0.00531078, -0.990882, 0.131938, -0.0273073, -0.0263668, 0.00887046, 0.999613
569.404, 411.071, -0.190687, 0.115519, 0.993293, -0.00496161, -0.992971, 0.115349, -0.0265042, -0.0257542, 0.00798847, 0.999636
569.455, 410.591, -0.200198, 0.0982819, 0.995146, -0.0050381, -0.994833, 0.0981191, -0.0260614, -0.0254406, 0.00757344, 0.999648
569.493, 410.15, -0.210645, 0.0828661, 0.996544, -0.00569973, -0.996236, 0.0826917, -0.0260103, -0.0254491, 0.00783365, 0.999645
569.53, 409.669, -0.21914, 0.0659331, 0.997801, -0.00671593, -0.997498, 0.0657381, -0.0259926, -0.0254939, 0.0084129, 0.99964
569.555, 409.227, -0.230542, 0.0510451, 0.998668, -0.00758675, -0.998372, 0.0508336, -0.0258568, -0.0254366, 0.00889426, 0.999637
569.576, 408.744, -0.249384, 0.0350468, 0.999354, -0.00794494, -0.999075, 0.0348366, -0.0252023, -0.0249092, 0.00882085, 0.999651
569.587, 408.301, -0.261574, 0.0209245, 0.999749, -0.00802262, -0.999478, 0.0207201, -0.0247709, -0.0245984, 0.00853675, 0.999661
569.593, 407.818, -0.273639, 0.00606536, 0.99995, -0.00792856, -0.999684, 0.00587002, -0.0244332, -0.0243854, 0.00807425, 0.99967
569.592, 407.376, -0.285854, -0.00747093, 0.999946, -0.00725359, -0.999682, -0.00764333, -0.024038, -0.0240921, 0.00707169, 0.999685
569.584, 406.894, -0.297094, -0.0220353, 0.999729, -0.0075317, -0.999476, -0.022207, -0.0235301, -0.0236909, 0.00700926, 0.999695
569.57, 406.451, -0.307194, -0.0347587, 0.999363, -0.00810096, -0.999114, -0.0349402, -0.0234562, -0.0237243, 0.00727848, 0.999692
569.551, 405.97, -0.31873, -0.0483426, 0.998797, -0.00825711, -0.998552, -0.0485227, -0.0232217, -0.0235944, 0.00712255, 0.999696
569.527, 405.529, -0.330008, -0.0601289, 0.998157, -0.0081653, -0.997926, -0.0602992, -0.022523, -0.0229738, 0.00679409, 0.999713
569.495, 405.049, -0.337777, -0.0727663, 0.997313, -0.00845795, -0.997092, -0.0729374, -0.0220773, -0.0226349, 0.00682687, 0.99972
569.459, 404.608, -0.34513, -0.0831621, 0.996501, -0.00835999, -0.996287, -0.0833259, -0.0216461, -0.022267, 0.00652882, 0.999731
569.416, 404.129, -0.352974, -0.0942847, 0.995514, -0.00785757, -0.99529, -0.0944363, -0.0218951, -0.0225389, 0.00575619, 0.999729
569.372, 403.691, -0.358441, -0.104684, 0.994481, -0.00703711, -0.994242, -0.104817, -0.0222699, -0.0228846, 0.00466528, 0.999727
569.321, 403.214, -0.363073, -0.116027, 0.993217, -0.00760129, -0.992985, -0.116168, -0.0220198, -0.0227535, 0.00499309, 0.999729
569.27, 402.778, -0.36984, -0.126106, 0.991982, -0.00834599, -0.991784, -0.126254, -0.0205848, -0.0214735, 0.00568155, 0.999753
569.208, 402.305, -0.376957, -0.135782, 0.990698, -0.00898547, -0.990551, -0.135927, -0.0182308, -0.0192826, 0.00642515, 0.999793
569.147, 401.871, -0.379036, -0.144482, 0.989455, -0.0101428, -0.98935, -0.144634, -0.0163506, -0.0176452, 0.00767241, 0.999815
569.076, 401.4, -0.379979, -0.15344, 0.988096, -0.0110771, -0.988006, -0.153603, -0.0158283, -0.0173414, 0.00851559, 0.999813
569.007, 400.968, -0.380829, -0.160981, 0.986882, -0.0122305, -0.986786, -0.161172, -0.0166413, -0.0183942, 0.00938999, 0.999787
568.929, 400.499, -0.387731, -0.168592, 0.985605, -0.0126728, -0.98549, -0.1688, -0.01775, -0.0196336, 0.00949642, 0.999762
568.855, 400.069, -0.396626, -0.175195, 0.98446, -0.0120573, -0.984325, -0.175396, -0.018437, -0.0202653, 0.0086382, 0.999757
568.771, 399.602, -0.400418, -0.182513, 0.983135, -0.0116143, -0.982974, -0.182713, -0.019458, -0.0212519, 0.00786525, 0.999743
568.692, 399.174, -0.404578, -0.189421, 0.981832, -0.0112353, -0.981637, -0.189621, -0.0208165, -0.0225688, 0.00708595, 0.99972
568.601, 398.708, -0.410541, -0.196957, 0.980344, -0.0115191, -0.980112, -0.197174, -0.022407, -0.0242378, 0.00687679, 0.999683
568.514, 398.281, -0.416767, -0.203394, 0.979013, -0.0128006, -0.978779, -0.203644, -0.0228184, -0.0249463, 0.00788787, 0.999658
568.413, 397.816, -0.428637, -0.210161, 0.977554, -0.0148231, -0.977378, -0.210443, -0.0211111, -0.0237566, 0.010051, 0.999667
568.32, 397.39, -0.435893, -0.215556, 0.976353, -0.0164243, -0.976232, -0.215856, -0.019431, -0.0225168, 0.0118454, 0.999676
568.216, 396.924, -0.438337, -0.220912, 0.97513, -0.0178453, -0.975044, -0.221233, -0.0185605, -0.0220468, 0.0132997, 0.999668
568.119, 396.498, -0.446506, -0.225291, 0.974134, -0.0175122, -0.974051, -0.225598, -0.0181557, -0.0216368, 0.0129675, 0.999682
568.013, 396.033, -0.45058, -0.230331, 0.972974, -0.0164067, -0.972877, -0.230614, -0.0180947, -0.0213893, 0.011794, 0.999702
567.914, 395.606, -0.459425, -0.235371, 0.971782, -0.0154849, -0.971693, -0.235623, -0.0171563, -0.0203208, 0.0110085, 0.999733
567.803, 395.141, -0.465558, -0.240884, 0.970435, -0.0151753, -0.970368, -0.241114, -0.0158306, -0.0190215, 0.0109123, 0.99976
567.698, 394.713, -0.468047, -0.245852, 0.969184, -0.01547, -0.969127, -0.246083, -0.0153986, -0.018731, 0.0112066, 0.999762
567.579, 394.248, -0.475463, -0.251392, 0.967764, -0.0153461, -0.967703, -0.251621, -0.0154408, -0.0188044, 0.0109688, 0.999763
567.468, 393.822, -0.484628, -0.256758, 0.966342, -0.0160719, -0.966293, -0.256997, -0.0151657, -0.0187857, 0.0116362, 0.999756
567.343, 393.358, -0.492504, -0.262807, 0.964716, -0.0159913, -0.96467, -0.263041, -0.014882, -0.0185633, 0.0115152, 0.999761
567.229, 392.933, -0.500049, -0.268207, 0.96323, -0.0158873, -0.963188, -0.268435, -0.0145316, -0.018262, 0.011405, 0.999768
567.1, 392.47, -0.505039, -0.27355, 0.96173, -0.0156748, -0.96168, -0.273776, -0.014763, -0.0184895, 0.0110357, 0.999768
566.98, 392.047, -0.511782, -0.2787, 0.960256, -0.015303, -0.960201, -0.278919, -0.0147383, -0.0184208, 0.0105864, 0.999774
566.846, 391.587, -0.518871, -0.284307, 0.958622, -0.0145959, -0.958564, -0.28451, -0.0144464, -0.0180014, 0.00988387, 0.999789
566.721, 391.166, -0.522918, -0.289678, 0.957028, -0.0135806, -0.956956, -0.289864, -0.0146517, -0.0179586, 0.00875171, 0.9998
566.581, 390.703, -0.527359, -0.295399, 0.955269, -0.0141611, -0.955203, -0.295594, -0.0145446, -0.0180799, 0.00923024, 0.999794
566.451, 390.285, -0.53438, -0.300414, 0.953695, -0.0147389, -0.953638, -0.300617, -0.0143121, -0.0180802, 0.00975604, 0.999789
566.307, 389.831, -0.540174, -0.306387, 0.9518, -0.0142416, -0.951737, -0.306581, -0.0142842, -0.0179619, 0.00917776, 0.999797
566.174, 389.416, -0.546047, -0.312382, 0.949854, -0.0139612, -0.949784, -0.312571, -0.0144721, -0.0181102, 0.00873936, 0.999798
566.027, 388.966, -0.548132, -0.319181, 0.947593, -0.0137873, -0.947511, -0.319371, -0.014994, -0.0186115, 0.00827783, 0.999793
565.888, 388.554, -0.551046, -0.325303, 0.945514, -0.0134839, -0.94542, -0.32549, -0.0153931, -0.0189433, 0.00774051, 0.999791
565.734, 388.109, -0.553383, -0.332166, 0.943132, -0.012973, -0.943036, -0.332342, -0.0152634, -0.0187068, 0.00716399, 0.999799
565.589, 387.702, -0.556738, -0.338697, 0.94082, -0.011936, -0.940719, -0.338852, -0.0150372, -0.0181919, 0.0061354, 0.999816
565.43, 387.261, -0.560126, -0.346059, 0.938136, -0.0120224, -0.938033, -0.346215, -0.0151179, -0.018345, 0.00604573, 0.999813
565.28, 386.858, -0.565791, -0.352378, 0.935775, -0.0124052, -0.935676, -0.35254, -0.015042, -0.0184493, 0.0063068, 0.99981
565.115, 386.422, -0.568748, -0.359279, 0.933149, -0.0122625, -0.933045, -0.359439, -0.0151779, -0.0185708, 0.00598833, 0.99981
564.96, 386.024, -0.574179, -0.365645, 0.930668, -0.0127115, -0.930578, -0.365807, -0.0144971, -0.018142, 0.00652828, 0.999814
564.79, 385.591, -0.581133, -0.372821, 0.927814, -0.0128532, -0.92773, -0.372984, -0.014183, -0.0179532, 0.00663657, 0.999817
564.632, 385.197, -0.585337, -0.379182, 0.92523, -0.0130853, -0.925137, -0.379351, -0.0146721, -0.018539, 0.00654235, 0.999807
564.455, 384.77, -0.588094, -0.385678, 0.922536, -0.0134107, -0.922428, -0.385858, -0.0155034, -0.019477, 0.00639107, 0.99979
564.291, 384.381, -0.596043, -0.391491, 0.920086, -0.0133211, -0.919975, -0.391669, -0.0155473, -0.0195224, 0.00616846, 0.99979
564.111, 383.958, -0.60341, -0.397809, 0.917377, -0.0129811, -0.91727, -0.397977, -0.0151446, -0.0190595, 0.00588252, 0.999801
563.943, 383.573, -0.611191, -0.403162, 0.91504, -0.0127267, -0.914936, -0.403324, -0.0149007, -0.0187677, 0.00563669, 0.999808
563.758, 383.154, -0.614302, -0.409128, 0.912393, -0.0123794, -0.912271, -0.409286, -0.0156878, -0.0193801, 0.00487509, 0.9998
563.586, 382.772, -0.620502, -0.414547, 0.909941, -0.0125919, -0.909806, -0.414712, -0.0163255, -0.0200773, 0.00468851, 0.999787
563.396, 382.356, -0.629844, -0.420704, 0.907105, -0.0130079, -0.906981, -0.420874, -0.0158529, -0.0198549, 0.0051285, 0.99979
563.219, 381.976, -0.639083, -0.426, 0.904638, -0.0124269, -0.904526, -0.426154, -0.0150282, -0.0188908, 0.00483848, 0.99981
563.023, 381.562, -0.643969, -0.4321, 0.901748, -0.011819, -0.901644, -0.432239, -0.0143985, -0.0180925, 0.00443489, 0.999826
562.841, 381.183, -0.648068, -0.437475, 0.899158, -0.0114252, -0.899054, -0.437606, -0.0142495, -0.0178123, 0.00403806, 0.999833
562.639, 380.772, -0.652856, -0.44311, 0.896396, -0.0112618, -0.896291, -0.443237, -0.0142736, -0.0177864, 0.00376913, 0.999835
562.452, 380.394, -0.65849, -0.448544, 0.893699, -0.0105353, -0.89359, -0.448657, -0.0142854, -0.0174936, 0.00300661, 0.999842
562.243, 379.983, -0.663854, -0.454471, 0.890707, -0.00981742, -0.890602, -0.454571, -0.0139308, -0.016871, 0.00241228, 0.999855
562.05, 379.606, -0.669262, -0.459852, 0.887932, -0.010611, -0.887843, -0.459961, -0.0130785, -0.0164934, 0.00340674, 0.999858
561.835, 379.194, -0.673424, -0.46572, 0.884851, -0.0119969, -0.884777, -0.46585, -0.0124242, -0.0165823, 0.00482842, 0.999851
561.635, 378.816, -0.672715, -0.471207, 0.881917, -0.0136624, -0.881854, -0.471363, -0.0122804, -0.0172702, 0.00626167, 0.999831
561.412, 378.405, -0.674704, -0.476973, 0.878796, -0.0146584, -0.878747, -0.477143, -0.0117582, -0.0173272, 0.0072727, 0.999823
561.208, 378.025, -0.677826, -0.482469, 0.875791, -0.0146598, -0.875751, -0.482634, -0.0111898, -0.0168752, 0.00743962, 0.99983
560.978, 377.61, -0.676091, -0.488297, 0.87254, -0.0154723, -0.872516, -0.488471, -0.0105419, -0.016756, 0.00835226, 0.999825
560.764, 377.229, -0.677814, -0.493332, 0.869704, -0.0154481, -0.869671, -0.493509, -0.0110208, -0.0172086, 0.00799785, 0.99982
560.527, 376.81, -0.68338, -0.498543, 0.866716, -0.0160431, -0.866684, -0.498732, -0.0111955, -0.0177045, 0.00832284, 0.999809
560.305, 376.424, -0.688928, -0.503436, 0.863876, -0.0164808, -0.863849, -0.50363, -0.0109905, -0.0177947, 0.00870387, 0.999804
560.057, 375.999, -0.697474, -0.508275, 0.861021, -0.0173216, -0.861015, -0.508477, -0.0102196, -0.0176069, 0.00971976, 0.999798
559.826, 375.606, -0.706974, -0.512267, 0.858651, -0.017332, -0.858657, -0.512463, -0.00953197, -0.0170666, 0.00999929, 0.999804
559.568, 375.173, -0.710285, -0.516237, 0.856264, -0.0176679, -0.856276, -0.516436, -0.00927137, -0.0170631, 0.0103424, 0.999801
559.326, 374.772, -0.715869, -0.518852, 0.854672, -0.0180996, -0.854696, -0.519054, -0.00881879, -0.0169318, 0.010894, 0.999797
559.058, 374.329, -0.720911, -0.520668, 0.853553, -0.0187518, -0.853594, -0.520874, -0.00821304, -0.0167776, 0.0117301, 0.99979
558.807, 373.917, -0.724314, -0.522012, 0.852732, -0.0187585, -0.852774, -0.522217, -0.00813022, -0.0167289, 0.0117527, 0.999791
558.529, 373.464, -0.728768, -0.52269, 0.852305, -0.0192648, -0.852363, -0.522896, -0.00754445, -0.0165036, 0.0124772, 0.999786
558.27, 373.041, -0.73186, -0.522757, 0.852245, -0.0201024, -0.852322, -0.52297, -0.00699702, -0.0164761, 0.013476, 0.999773
557.986, 372.575, -0.73874, -0.522626, 0.8523, -0.0211496, -0.852403, -0.522847, -0.00638751, -0.0165021, 0.0146897, 0.999756
557.722, 372.141, -0.74563, -0.522546, 0.852319, -0.022293, -0.852448, -0.522779, -0.00589005, -0.0166745, 0.0159258, 0.999734
557.431, 371.661, -0.751976, -0.522595, 0.852265, -0.0232145, -0.85241, -0.522842, -0.00581676, -0.0170949, 0.0167485, 0.999714
557.16, 371.215, -0.758168, -0.522536, 0.852297, -0.0233691, -0.852445, -0.522785, -0.00576826, -0.0171333, 0.0169067, 0.99971
556.86, 370.723, -0.767211, -0.522522, 0.852319, -0.0228832, -0.852465, -0.522757, -0.00541254, -0.0165755, 0.0166789, 0.999723
556.583, 370.266, -0.77262, -0.52266, 0.852233, -0.022919, -0.852382, -0.522893, -0.0052698, -0.0164753, 0.0167814, 0.999723
556.276, 369.763, -0.784539, -0.522943, 0.852066, -0.0226777, -0.852211, -0.523172, -0.00527655, -0.0163603, 0.0165669, 0.999729
555.991, 369.295, -0.790248, -0.523188, 0.851916, -0.0226438, -0.852061, -0.523416, -0.00520821, -0.0162891, 0.016569, 0.99973
555.674, 368.779, -0.796313, -0.523266, 0.851864, -0.0228011, -0.852012, -0.523496, -0.00517804, -0.0163473, 0.0167173, 0.999727
555.382, 368.3, -0.803854, -0.523551, 0.851695, -0.0225892, -0.851832, -0.523785, -0.00562675, -0.0166241, 0.0162963, 0.999729
555.061, 367.773, -0.810214, -0.52378, 0.851557, -0.0224983, -0.851687, -0.524017, -0.00596142, -0.016866, 0.0160391, 0.999729
554.763, 367.283, -0.821673, -0.524595, 0.851057, -0.0224118, -0.85119, -0.524827, -0.00567466, -0.0165918, 0.0160998, 0.999733
554.433, 366.743, -0.832392, -0.525632, 0.850417, -0.0223859, -0.850557, -0.525857, -0.0052796, -0.0162616, 0.0162653, 0.999735
554.126, 366.242, -0.842787, -0.526068, 0.850142, -0.0226235, -0.850284, -0.526298, -0.00532642, -0.0164349, 0.0164343, 0.99973
553.787, 365.691, -0.852803, -0.526823, 0.849693, -0.0219083, -0.849804, -0.527059, -0.00647256, -0.0170467, 0.0152079, 0.999739
553.474, 365.179, -0.86519, -0.528372, 0.848761, -0.0207099, -0.848836, -0.528602, -0.00752805, -0.0173368, 0.0136017, 0.999757
553.128, 364.616, -0.875998, -0.529856, 0.847869, -0.0192442, -0.847907, -0.530075, -0.0085908, -0.0174847, 0.0117654, 0.999778
552.807, 364.095, -0.887339, -0.531428, 0.846909, -0.0181603, -0.846927, -0.531632, -0.00900154, -0.0172781, 0.0105968, 0.999795
552.451, 363.523, -0.896308, -0.534013, 0.845295, -0.0175169, -0.84531, -0.534204, -0.00875487, -0.0167581, 0.010132, 0.999808
552.121, 362.994, -0.90544, -0.536469, 0.843767, -0.0160996, -0.843764, -0.536639, -0.00897124, -0.0162093, 0.00877148, 0.99983
551.757, 362.414, -0.915984, -0.538953, 0.842215, -0.0142339, -0.842202, -0.539092, -0.00867759, -0.0149818, 0.00731103, 0.999861
551.42, 361.878, -0.923667, -0.541879, 0.840364, -0.0124454, -0.840338, -0.541992, -0.00872156, -0.0140746, 0.00573234, 0.999885
551.046, 361.293, -0.930564, -0.544967, 0.838384, -0.0111312, -0.838341, -0.545064, -0.00942256, -0.013967, 0.00419679, 0.999894
550.699, 360.755, -0.938916, -0.547815, 0.836533, -0.010545, -0.836481, -0.547906, -0.00988407, -0.014046, 0.00340608, 0.999896
550.318, 360.167, -0.946948, -0.551369, 0.834206, -0.00962326, -0.834144, -0.551448, -0.0104196, -0.0139988, 0.00228217, 0.999899
549.963, 359.627, -0.95485, -0.554048, 0.832421, -0.0102535, -0.832366, -0.554135, -0.010048, -0.014046, 0.00296761, 0.999897
549.573, 359.038, -0.961115, -0.557024, 0.83042, -0.0112699, -0.830369, -0.557125, -0.00998382, -0.0145695, 0.00379694, 0.999887
549.212, 358.498, -0.96559, -0.559769, 0.828569, -0.0115164, -0.828513, -0.559875, -0.0103342, -0.0150103, 0.00375675, 0.99988
548.817, 357.908, -0.976317, -0.562658, 0.826614, -0.0111603, -0.826559, -0.562758, -0.0101915, -0.014705, 0.00349034, 0.999886
548.451, 357.367, -0.983985, -0.565602, 0.824613, -0.0103472, -0.82456, -0.565689, -0.00980252, -0.0139366, 0.00298757, 0.999898
548.049, 356.777, -0.992306, -0.568545, 0.822589, -0.0101675, -0.822545, -0.568627, -0.00909002, -0.0132589, 0.00319517, 0.999907
547.678, 356.236, -0.996397, -0.571423, 0.820587, -0.0105818, -0.820541, -0.571512, -0.00935852, -0.0137271, 0.00333512, 0.9999
547.269, 355.647, -1.00532, -0.574449, 0.818464, -0.0111822, -0.818409, -0.574548, -0.01006, -0.0146584, 0.00337263, 0.999887
546.892, 355.106, -1.01633, -0.57739, 0.816395, -0.0109282, -0.81634, -0.577485, -0.0100375, -0.0145055, 0.00312558, 0.99989
546.478, 354.516, -1.02357, -0.580456, 0.814219, -0.0108979, -0.814159, -0.580551, -0.0102821, -0.0146987, 0.00290429, 0.999888
546.095, 353.976, -1.03236, -0.583221, 0.812238, -0.0111069, -0.81218, -0.583318, -0.0101641, -0.0147345, 0.00309291, 0.999887
545.674, 353.388, -1.04817, -0.586068, 0.810195, -0.0104151, -0.810146, -0.586153, -0.00932574, -0.0136605, 0.00297227, 0.999902
545.285, 352.849, -1.05763, -0.588811, 0.808216, -0.00945782, -0.808173, -0.588881, -0.00864883, -0.0125596, 0.00255104, 0.999918
544.859, 352.259, -1.06496, -0.591834, 0.806012, -0.00878714, -0.805972, -0.591895, -0.00831266, -0.0119012, 0.00216248, 0.999927
544.465, 351.718, -1.06807, -0.594399, 0.804135, -0.00747588, -0.804089, -0.594446, -0.00871871, -0.011455, 0.000828872, 0.999934
544.033, 351.13, -1.07433, -0.597339, 0.801963, -0.00646841, -0.801906, -0.597374, -0.00952551, -0.0115032, -0.000502899, 0.999934
543.634, 350.59, -1.07843, -0.60006, 0.799937, -0.00543718, -0.79986, -0.600079, -0.0113191, -0.0123173, -0.00244315, 0.999921
543.196, 350.001, -1.08358, -0.602781, 0.797898, -0.00384359, -0.797802, -0.602773, -0.0133345, -0.0129563, -0.00497134, 0.999904
542.793, 349.46, -1.08963, -0.605449, 0.795881, -0.0020837, -0.795785, -0.605413, -0.0142294, -0.0125864, -0.00695702, 0.999897
542.35, 348.871, -1.09506, -0.607981, 0.793951, -0.000555778, -0.793865, -0.607925, -0.0143339, -0.0117183, -0.00827352, 0.999897
541.94, 348.329, -1.09747, -0.610058, 0.792357, 0.00030426, -0.792279, -0.609992, -0.0142904, -0.0111375, -0.00895902, 0.999898
541.49, 347.739, -1.09827, -0.611618, 0.791152, 0.00126497, -0.791076, -0.611536, -0.0149102, -0.0110226, -0.01012, 0.999888
541.076, 347.197, -1.10269, -0.612801, 0.790234, 0.0023522, -0.790166, -0.612704, -0.0152026, -0.0105724, -0.0111748, 0.999882
540.622, 346.605, -1.10806, -0.6135, 0.789686, 0.00353509, -0.78963, -0.613387, -0.0154882, -0.0100624, -0.0122934, 0.999874
540.203, 346.061, -1.1082, -0.613885, 0.789386, 0.0039083, -0.789331, -0.613763, -0.0158528, -0.0101152, -0.0128168, 0.999867
539.745, 345.464, -1.11476, -0.614211, 0.78913, 0.00427316, -0.789075, -0.61408, -0.0163213, -0.0102556, -0.0133966, 0.999858
539.324, 344.915, -1.11731, -0.614459, 0.78894, 0.00372993, -0.788872, -0.614327, -0.0168195, -0.0109782, -0.0132774, 0.999852
538.863, 344.316, -1.12176, -0.61463, 0.788811, 0.0027763, -0.788724, -0.614501, -0.0173805, -0.0120039, -0.0128723, 0.999845
538.439, 343.764, -1.12567, -0.61496, 0.788555, 0.002295, -0.788456, -0.61483, -0.0179259, -0.0127245, -0.0128332, 0.999837
537.974, 343.161, -1.13233, -0.615324, 0.788272, 0.00195482, -0.788169, -0.6152, -0.0178705, -0.0128842, -0.0125369, 0.999838
537.547, 342.608, -1.13755, -0.615285, 0.788302, 0.00215749, -0.788196, -0.615152, -0.0182962, -0.0130957, -0.0129579, 0.99983
537.08, 342.002, -1.14573, -0.615349, 0.78825, 0.00274594, -0.788151, -0.615208, -0.0183582, -0.0127815, -0.0134609, 0.999828
536.65, 341.444, -1.15043, -0.615654, 0.78801, 0.00335795, -0.787914, -0.615499, -0.0187582, -0.0127148, -0.0141943, 0.999818
536.181, 340.835, -1.15674, -0.615754, 0.787931, 0.0032585, -0.787832, -0.615599, -0.0189268, -0.0129071, -0.0142214, 0.999816
535.749, 340.275, -1.16634, -0.615571, 0.788073, 0.0035908, -0.787983, -0.615415, -0.0186355, -0.0124763, -0.0143009, 0.99982
535.278, 339.663, -1.17365, -0.61511, 0.788426, 0.00483434, -0.788354, -0.614939, -0.0186913, -0.0117639, -0.0153084, 0.999814
534.845, 339.101, -1.17638, -0.61463, 0.788793, 0.00605312, -0.788733, -0.614435, -0.0192495, -0.0114646, -0.0166056, 0.999796
534.374, 338.486, -1.17511, -0.613965, 0.789298, 0.00747018, -0.789249, -0.613733, -0.0204117, -0.0115262, -0.0184279, 0.999764
533.941, 337.92, -1.17646, -0.613451, 0.789684, 0.00872058, -0.789642, -0.613176, -0.0219423, -0.0119803, -0.0203467, 0.999721
533.468, 337.302, -1.18105, -0.61289, 0.790104, 0.0100541, -0.790072, -0.612567, -0.0234122, -0.0123392, -0.0222925, 0.999675
533.035, 336.733, -1.18484, -0.612492, 0.790392, 0.0115758, -0.790374, -0.61211, -0.0251053, -0.0127573, -0.024526, 0.999618
532.563, 336.111, -1.18718, -0.611918, 0.790821, 0.0125633, -0.790801, -0.611473, -0.0270929, -0.0137436, -0.0265137, 0.999554
532.129, 335.539, -1.18913, -0.611683, 0.790987, 0.0135293, -0.790977, -0.61119, -0.0283355, -0.014144, -0.0280337, 0.999507
531.655, 334.914, -1.19257, -0.611445, 0.791146, 0.0149286, -0.791158, -0.610894, -0.029628, -0.0143203, -0.0299267, 0.99945
531.221, 334.34, -1.19295, -0.611461, 0.791122, 0.0155371, -0.791136, -0.610867, -0.0307563, -0.0148409, -0.0310982, 0.999406
530.745, 333.712, -1.19948, -0.611731, 0.790903, 0.0160186, -0.790915, -0.611095, -0.0318828, -0.0154273, -0.032173, 0.999363
530.283, 333.103, -1.20593, -0.612119, 0.790609, 0.0157586, -0.790603, -0.611467, -0.0324793, -0.0160426, -0.03234, 0.999348
529.83, 332.508, -1.21192, -0.612359, 0.790415, 0.0161491, -0.790415, -0.611685, -0.0329445, -0.0161617, -0.0329383, 0.999327
529.39, 331.93, -1.22109, -0.612429, 0.790325, 0.0178255, -0.790386, -0.611742, -0.0325713, -0.0148373, -0.0340367, 0.99931
528.909, 331.299, -1.22753, -0.612324, 0.790381, 0.0188919, -0.790497, -0.611667, -0.0312613, -0.0131527, -0.0340761, 0.999333
528.468, 330.72, -1.2258, -0.612131, 0.790519, 0.0193806, -0.790656, -0.611481, -0.03089, -0.0125683, -0.0342322, 0.999335
527.986, 330.086, -1.22949, -0.612088, 0.79053, 0.0202459, -0.790693, -0.611412, -0.0313038, -0.012368, -0.0351689, 0.999305
527.543, 329.504, -1.23725, -0.611929, 0.790641, 0.0207448, -0.790813, -0.611224, -0.0319266, -0.0125628, -0.0359421, 0.999275
527.059, 328.869, -1.24211, -0.611973, 0.790603, 0.0208483, -0.79077, -0.611242, -0.0326444, -0.0130654, -0.0364638, 0.99925
526.615, 328.284, -1.25336, -0.611915, 0.790632, 0.0214945, -0.790817, -0.611161, -0.0330167, -0.0129675, -0.0372017, 0.999224
526.13, 327.647, -1.26427, -0.611756, 0.790742, 0.0219541, -0.790943, -0.610992, -0.0331284, -0.0127823, -0.0376309, 0.99921
525.684, 327.06, -1.27074, -0.611522, 0.790909, 0.0224317, -0.79112, -0.610726, -0.0338022, -0.0130349, -0.038417, 0.999177
525.198, 326.419, -1.27649, -0.611424, 0.79101, 0.0215569, -0.791176, -0.61061, -0.0345748, -0.0141861, -0.0381952, 0.99917
524.751, 325.831, -1.28373, -0.611305, 0.79111, 0.0212297, -0.791241, -0.610438, -0.0361056, -0.0156041, -0.0388694, 0.999122
524.263, 325.19, -1.29433, -0.610978, 0.791372, 0.0208917, -0.791474, -0.610078, -0.0370665, -0.0165878, -0.039182, 0.999094
523.814, 324.599, -1.304, -0.610681, 0.791608, 0.0206127, -0.791689, -0.609762, -0.0376603, -0.0172434, -0.0393173, 0.999078
523.325, 323.954, -1.31695, -0.610242, 0.791939, 0.020916, -0.79203, -0.609314, -0.037756, -0.017156, -0.0396064, 0.999068
522.877, 323.361, -1.32557, -0.609885, 0.792204, 0.0212801, -0.79231, -0.608955, -0.0376604, -0.0168762, -0.0398289, 0.999064
522.386, 322.713, -1.33435, -0.609346, 0.792632, 0.0207812, -0.792719, -0.608427, -0.0375945, -0.0171548, -0.0393817, 0.999077
521.936, 322.119, -1.3418, -0.608886, 0.792996, 0.0203852, -0.793065, -0.607971, -0.0376598, -0.0174704, -0.0390973, 0.999083
521.444, 321.469, -1.35375, -0.608742, 0.793104, 0.0204728, -0.793177, -0.607827, -0.0376342, -0.0174039, -0.039148, 0.999082
520.993, 320.872, -1.36374, -0.60831, 0.793437, 0.0204348, -0.793514, -0.607408, -0.0372967, -0.0171803, -0.0389032, 0.999095
520.501, 320.219, -1.37813, -0.607768, 0.793844, 0.0207375, -0.793928, -0.606853, -0.0375097, -0.0171922, -0.0392613, 0.999081
520.049, 319.619, -1.38968, -0.607289, 0.794216, 0.0205282, -0.794273, -0.606335, -0.0385715, -0.0181872, -0.039729, 0.999045
519.556, 318.964, -1.40522, -0.607004, 0.794438, 0.0203542, -0.79447, -0.606016, -0.0395375, -0.0190751, -0.0401702, 0.999011
519.102, 318.363, -1.42206, -0.606503, 0.794813, 0.0206346, -0.794856, -0.605511, -0.0394888, -0.0188917, -0.0403516, 0.999007
518.608, 317.706, -1.43944, -0.605886, 0.795254, 0.02175, -0.795353, -0.604896, -0.0389294, -0.0178023, -0.0408857, 0.999005
518.156, 317.101, -1.45389, -0.605332, 0.795606, 0.0241828, -0.795812, -0.604318, -0.0385211, -0.0160336, -0.042563, 0.998965
517.662, 316.441, -1.47259, -0.604621, 0.796063, 0.026768, -0.796387, -0.603586, -0.038102, -0.0141748, -0.044355, 0.998915
517.209, 315.833, -1.48247, -0.603822, 0.796603, 0.0286685, -0.797003, -0.602731, -0.0387541, -0.0135923, -0.0462494, 0.998837
516.716, 315.168, -1.49486, -0.602933, 0.797213, 0.0303743, -0.797671, -0.601745, -0.0402858, -0.0138388, -0.0485184, 0.998726
516.264, 314.558, -1.50819, -0.602225, 0.797716, 0.031216, -0.798195, -0.600955, -0.0417025, -0.0145073, -0.0500308, 0.998642
515.77, 313.892, -1.51981, -0.601613, 0.798171, 0.0313812, -0.798643, -0.600289, -0.0426916, -0.0152374, -0.0507462, 0.998595
515.318, 313.279, -1.53019, -0.601064, 0.798582, 0.0314318, -0.799043, -0.599701, -0.0434499, -0.0158487, -0.0512316, 0.998561
514.823, 312.61, -1.54472, -0.600189, 0.799233, 0.031629, -0.799695, -0.598797, -0.0439376, -0.0161771, -0.0516644, 0.998533
514.368, 311.995, -1.55833, -0.599567, 0.799688, 0.0319014, -0.800157, -0.59815, -0.0443245, -0.0163639, -0.0521017, 0.998508
513.873, 311.324, -1.57241, -0.598905, 0.800188, 0.0318047, -0.800654, -0.597502, -0.0440907, -0.0162775, -0.0518707, 0.998521
513.413, 310.7, -1.58433, -0.598313, 0.800643, 0.0314859, -0.801093, -0.596917, -0.044048, -0.0164723, -0.0515777, 0.998533
512.917, 310.025, -1.5982, -0.598001, 0.800892, 0.031092, -0.801325, -0.596623, -0.0438102, -0.0165371, -0.0511134, 0.998556
512.462, 309.404, -1.6107, -0.597824, 0.80106, 0.0301411, -0.801451, -0.596481, -0.0434366, -0.0168167, -0.0501241, 0.998601
511.964, 308.727, -1.62209, -0.597405, 0.801444, 0.0281857, -0.801737, -0.596095, -0.0434569, -0.0180269, -0.0485589, 0.998658
511.507, 308.105, -1.63042, -0.5972, 0.801681, 0.0257062, -0.801841, -0.595902, -0.0441892, -0.0201073, -0.0470021, 0.998692
511.007, 307.425, -1.64699, -0.596885, 0.802011, 0.0224999, -0.802011, -0.59563, -0.0447623, -0.0224983, -0.0447631, 0.998744
510.546, 306.802, -1.66498, -0.596189, 0.802596, 0.01993, -0.802486, -0.594998, -0.0446487, -0.0239766, -0.0426126, 0.998804
510.045, 306.119, -1.68653, -0.595596, 0.803067, 0.0186467, -0.802926, -0.594478, -0.0436617, -0.0239782, -0.0409767, 0.998872
509.586, 305.491, -1.702, -0.595008, 0.803508, 0.0184239, -0.803388, -0.593949, -0.0423358, -0.0230743, -0.0399917, 0.998934
509.085, 304.803, -1.71684, -0.594484, 0.803872, 0.0194712, -0.80381, -0.593432, -0.0415653, -0.0218583, -0.0403611, 0.998946
508.624, 304.172, -1.73257, -0.593927, 0.804251, 0.0207644, -0.804242, -0.592847, -0.0415638, -0.0211176, -0.0413855, 0.99892
508.124, 303.479, -1.74596, -0.593657, 0.80443, 0.0215114, -0.804447, -0.592551, -0.0418107, -0.0208872, -0.0421261, 0.998894
507.663, 302.845, -1.75974, -0.593615, 0.804454, 0.0217871, -0.804481, -0.592502, -0.0418588, -0.0207645, -0.0423753, 0.998886
507.16, 302.152, -1.77611, -0.593664, 0.804405, 0.0222849, -0.804458, -0.592551, -0.0415936, -0.0202531, -0.0426199, 0.998886
506.697, 301.516, -1.79227, -0.593412, 0.804553, 0.0235886, -0.804675, -0.592301, -0.0409697, -0.0189908, -0.043293, 0.998882
506.193, 300.82, -1.80615, -0.593508, 0.804427, 0.0253814, -0.80463, -0.592368, -0.0408793, -0.0178493, -0.0446848, 0.998842
505.73, 300.181, -1.81625, -0.593549, 0.804357, 0.0266382, -0.804602, -0.592349, -0.0416821, -0.0177481, -0.0461735, 0.998776
505.225, 299.484, -1.82959, -0.594082, 0.803945, 0.0271938, -0.804176, -0.592768, -0.0438972, -0.0191714, -0.0479471, 0.998666
504.761, 298.844, -1.8417, -0.594435, 0.803696, 0.0268098, -0.803852, -0.592991, -0.0467345, -0.0216624, -0.0493318, 0.998548
504.253, 298.148, -1.8591, -0.595102, 0.80326, 0.0250659, -0.803284, -0.593598, -0.0487491, -0.0242791, -0.0491457, 0.998496
503.787, 297.509, -1.87688, -0.595695, 0.802881, 0.0230113, -0.802794, -0.594217, -0.0492734, -0.025887, -0.0478252, 0.99852
503.276, 296.813, -1.89974, -0.595976, 0.802717, 0.0214247, -0.802573, -0.594573, -0.0485618, -0.0262428, -0.0461366, 0.99859
502.808, 296.174, -1.92104, -0.596208, 0.802568, 0.0205174, -0.802446, -0.594936, -0.0461753, -0.0248523, -0.0439942, 0.998723
502.297, 295.476, -1.93553, -0.596478, 0.802387, 0.0197136, -0.802278, -0.595311, -0.044207, -0.0237353, -0.0421843, 0.998828
501.828, 294.836, -1.94711, -0.596748, 0.802222, 0.0182437, -0.802057, -0.595625, -0.0439897, -0.0244231, -0.0408832, 0.998865
501.316, 294.14, -1.96427, -0.597162, 0.801959, 0.0161248, -0.801705, -0.596084, -0.0441927, -0.025829, -0.0393175, 0.998893
500.845, 293.502, -1.98094, -0.597179, 0.801977, 0.0145074, -0.80164, -0.596115, -0.0449472, -0.0273985, -0.0384712, 0.998884
500.332, 292.807, -2.00369, -0.597148, 0.802022, 0.0132171, -0.801662, -0.596155, -0.0440134, -0.0274203, -0.0368782, 0.998944
499.862, 292.17, -2.02631, -0.597104, 0.802047, 0.0136796, -0.801771, -0.596192, -0.0414423, -0.025083, -0.0357132, 0.999047
499.35, 291.474, -2.04685, -0.596994, 0.802102, 0.015204, -0.801951, -0.596153, -0.038426, -0.0217577, -0.0351329, 0.999146
498.882, 290.834, -2.05814, -0.597197, 0.801932, 0.0161339, -0.801836, -0.596374, -0.0373797, -0.0203542, -0.0352598, 0.999171
498.372, 290.136, -2.0709, -0.597624, 0.801615, 0.0161196, -0.801497, -0.596763, -0.0384217, -0.0211798, -0.0358816, 0.999132
497.904, 289.497, -2.08326, -0.59828, 0.801151, 0.0147929, -0.800947, -0.597386, -0.0401689, -0.0233443, -0.0358805, 0.999083
497.391, 288.805, -2.10514, -0.598565, 0.80096, 0.0135537, -0.800697, -0.597677, -0.0408228, -0.0245967, -0.0352875, 0.999074
496.92, 288.17, -2.12932, -0.598699, 0.800867, 0.0130981, -0.800636, -0.597892, -0.0388288, -0.0232655, -0.0337336, 0.99916
496.408, 287.478, -2.15715, -0.598462, 0.801032, 0.0138608, -0.800925, -0.597791, -0.0341317, -0.0190548, -0.031528, 0.999321
495.939, 286.842, -2.17584, -0.598097, 0.801271, 0.0156263, -0.801276, -0.5975, -0.0308455, -0.0153789, -0.0309696, 0.999402
495.431, 286.148, -2.18645, -0.598204, 0.801156, 0.0173671, -0.801239, -0.597635, -0.0291229, -0.0129529, -0.0313366, 0.999425
494.964, 285.513, -2.19289, -0.598451, 0.800948, 0.0184155, -0.801051, -0.597833, -0.0301951, -0.0131753, -0.032822, 0.999374
494.457, 284.821, -2.20408, -0.599051, 0.800485, 0.019003, -0.80058, -0.598355, -0.0322962, -0.0144821, -0.0345605, 0.999298
493.991, 284.188, -2.2127, -0.599521, 0.80013, 0.0191241, -0.8002, -0.598755, -0.0342378, -0.015944, -0.0358294, 0.999231
493.483, 283.499, -2.22595, -0.600069, 0.799708, 0.0195928, -0.799779, -0.599257, -0.0352869, -0.0164781, -0.0368445, 0.999185
493.017, 282.868, -2.23836, -0.600387, 0.79944, 0.0207649, -0.799556, -0.59956, -0.0351844, -0.015678, -0.037727, 0.999165
492.511, 282.18, -2.24461, -0.600859, 0.799049, 0.0221084, -0.799224, -0.600029, -0.0347194, -0.0144769, -0.038531, 0.999153
492.046, 281.549, -2.25239, -0.601184, 0.798756, 0.023814, -0.799002, -0.600345, -0.0343604, -0.0131489, -0.0396844, 0.999126
491.539, 280.863, -2.25452, -0.601779, 0.798267, 0.0251383, -0.798568, -0.600924, -0.03434, -0.0123063, -0.0407397, 0.999094
491.074, 280.236, -2.25831, -0.602168, 0.797955, 0.0257151, -0.798287, -0.60133, -0.0337692, -0.011483, -0.0408628, 0.999099
490.568, 279.553, -2.2653, -0.602863, 0.797411, 0.0263119, -0.797776, -0.602048, -0.0330543, -0.0105168, -0.0409182, 0.999107
490.104, 278.928, -2.27297, -0.603281, 0.797078, 0.0268042, -0.797471, -0.602491, -0.0323249, -0.00961617, -0.0408766, 0.999118
489.597, 278.249, -2.28111, -0.603563, 0.796837, 0.0275894, -0.797267, -0.602786, -0.0318508, -0.0087494, -0.04122, 0.999112
489.133, 277.627, -2.28708, -0.603739, 0.796717, 0.0272185, -0.797134, -0.602977, -0.0315513, -0.00872528, -0.0407455, 0.999131
488.628, 276.95, -2.29561, -0.604204, 0.796387, 0.0265584, -0.796783, -0.603471, -0.0309821, -0.00864655, -0.0398808, 0.999167
488.165, 276.33, -2.3059, -0.604361, 0.796267, 0.0265924, -0.796671, -0.603661, -0.0301336, -0.00794159, -0.0393969, 0.999192
487.662, 275.656, -2.31201, -0.604583, 0.796101, 0.0265231, -0.796511, -0.603928, -0.0289877, -0.00705908, -0.0386514, 0.999228
487.2, 275.039, -2.31771, -0.604556, 0.796107, 0.0269465, -0.79654, -0.603935, -0.0280595, -0.00606439, -0.0384275, 0.999243
486.697, 274.367, -2.32378, -0.604457, 0.796152, 0.0278067, -0.796626, -0.603893, -0.0264558, -0.00427056, -0.0381429, 0.999263
486.237, 273.752, -2.32654, -0.604152, 0.79635, 0.0287498, -0.796864, -0.603629, -0.0252891, -0.00278479, -0.0381881, 0.999267
485.736, 273.082, -2.32751, -0.603544, 0.796804, 0.0289557, -0.797326, -0.603034, -0.0249189, -0.00239424, -0.0381268, 0.99927
485.28, 272.469, -2.3285, -0.603484, 0.796885, 0.027956, -0.797368, -0.602951, -0.0255843, -0.00353164, -0.0377309, 0.999282
484.782, 271.802, -2.33225, -0.603007, 0.797307, 0.0261623, -0.797721, -0.602464, -0.026052, -0.0050096, -0.0365797, 0.999318
484.327, 271.191, -2.33454, -0.602709, 0.797579, 0.0246763, -0.797941, -0.602189, -0.0256513, -0.00559919, -0.0351505, 0.999366
483.833, 270.527, -2.34211, -0.60225, 0.797926, 0.0246815, -0.798294, -0.601778, -0.0242865, -0.00452605, -0.0343297, 0.9994
483.381, 269.917, -2.3432, -0.602037, 0.798066, 0.025331, -0.798463, -0.601613, -0.0227845, -0.00294411, -0.033943, 0.999419
482.889, 269.253, -2.33607, -0.601753, 0.798276, 0.0254702, -0.798678, -0.601334, -0.0225976, -0.00272301, -0.0339407, 0.99942
482.439, 268.646, -2.33103, -0.601386, 0.798562, 0.0251896, -0.798951, -0.600941, -0.0233924, -0.00354275, -0.0341931, 0.999409
481.95, 267.985, -2.33101, -0.601004, 0.798874, 0.0243645, -0.799233, -0.600541, -0.0240456, -0.00457756, -0.0339245, 0.999414
481.502, 267.382, -2.33631, -0.600765, 0.799059, 0.0242217, -0.799413, -0.600308, -0.0238568, -0.00452252, -0.0336955, 0.999422
481.015, 266.724, -2.3453, -0.600122, 0.799519, 0.0249681, -0.799904, -0.599718, -0.0221798, -0.00275935, -0.0332827, 0.999442
480.571, 266.12, -2.34509, -0.599394, 0.800049, 0.0254833, -0.800453, -0.599035, -0.0207873, -0.00136541, -0.032858, 0.999459
480.088, 265.463, -2.33875, -0.598839, 0.800444, 0.0261028, -0.800869, -0.598476, -0.020872, -0.00108498, -0.0334039, 0.999441
479.646, 264.862, -2.33035, -0.598396, 0.800787, 0.0257467, -0.801198, -0.597998, -0.0219238, -0.00215983, -0.0337473, 0.999428
479.165, 264.207, -2.32636, -0.597904, 0.801154, 0.0257532, -0.80156, -0.597449, -0.0235702, -0.00349713, -0.0347354, 0.99939
478.726, 263.609, -2.32599, -0.597475, 0.801456, 0.0263162, -0.801878, -0.596983, -0.0245659, -0.0039782, -0.0357799, 0.999352
478.248, 262.956, -2.32442, -0.5972, 0.801686, 0.0255041, -0.802082, -0.596732, -0.0239854, -0.0040096, -0.0347805, 0.999387
477.811, 262.358, -2.32449, -0.597423, 0.801531, 0.0251864, -0.801917, -0.596972, -0.0235219, -0.003818, -0.0342499, 0.999406
477.336, 261.709, -2.32295, -0.597596, 0.801415, 0.0247673, -0.801789, -0.597164, -0.0230056, -0.00364687, -0.0336062, 0.999428
476.9, 261.115, -2.31783, -0.597813, 0.801265, 0.0243758, -0.801626, -0.597382, -0.023023, -0.00388582, -0.0333038, 0.999438
476.426, 260.469, -2.31591, -0.597979, 0.801134, 0.0246032, -0.801504, -0.597563, -0.0225545, -0.00336719, -0.0332067, 0.999443
475.991, 259.879, -2.31282, -0.598083, 0.801054, 0.0246982, -0.80143, -0.597698, -0.0215847, -0.00252843, -0.0327033, 0.999462
475.517, 259.236, -2.30545, -0.598259, 0.800947, 0.0238809, -0.801299, -0.597899, -0.0209188, -0.00247644, -0.0316506, 0.999496
475.084, 258.647, -2.30172, -0.598227, 0.801019, 0.02221, -0.801321, -0.597887, -0.0204002, -0.00306188, -0.0300013, 0.999545
474.612, 258.01, -2.29789, -0.598036, 0.801204, 0.0206152, -0.801457, -0.59769, -0.0208024, -0.00434546, -0.0289628, 0.999571
474.18, 257.425, -2.29735, -0.597592, 0.801569, 0.0192666, -0.801784, -0.597251, -0.0208348, -0.00519354, -0.0278984, 0.999597
473.713, 256.788, -2.30168, -0.597476, 0.801657, 0.0191686, -0.801873, -0.597154, -0.020169, -0.00472201, -0.0274213, 0.999613
473.284, 256.204, -2.30194, -0.597318, 0.801751, 0.0201621, -0.801998, -0.597023, -0.0190212, -0.003213, -0.0275316, 0.999616
472.818, 255.568, -2.30183, -0.597548, 0.801556, 0.0210792, -0.801831, -0.597284, -0.0178528, -0.00171979, -0.0275698, 0.999618
472.392, 254.986, -2.29615, -0.598055, 0.801164, 0.0216091, -0.801453, -0.597775, -0.0183891, -0.00181533, -0.0283163, 0.999597
471.928, 254.353, -2.28889, -0.598661, 0.800724, 0.0211236, -0.800995, -0.598335, -0.0200634, -0.00342624, -0.028931, 0.999576
471.503, 253.777, -2.29102, -0.59889, 0.800532, 0.0218803, -0.800818, -0.598499, -0.0221034, -0.00459913, -0.0307596, 0.999516
471.042, 253.149, -2.29364, -0.599259, 0.800238, 0.0225365, -0.800539, -0.598831, -0.0232118, -0.0050794, -0.0319512, 0.999477
470.617, 252.575, -2.29575, -0.599532, 0.80002, 0.0230101, -0.800335, -0.59909, -0.0235671, -0.00506904, -0.032545, 0.999457
470.156, 251.95, -2.29247, -0.599996, 0.799692, 0.0223052, -0.799984, -0.599552, -0.0237434, -0.00561423, -0.0320897, 0.999469
469.734, 251.378, -2.28736, -0.600534, 0.79933, 0.0207204, -0.799575, -0.600116, -0.0232299, -0.00613371, -0.0305179, 0.999515
469.273, 250.758, -2.28582, -0.600973, 0.79905, 0.0187581, -0.799244, -0.6006, -0.0220953, -0.00638909, -0.028271, 0.99958
468.852, 250.189, -2.2857, -0.600753, 0.799235, 0.0178342, -0.799412, -0.600422, -0.0208174, -0.00592991, -0.026763, 0.999624
468.394, 249.571, -2.28989, -0.600525, 0.799392, 0.0185033, -0.799595, -0.600235, -0.0191136, -0.00417289, -0.0262734, 0.999646
467.974, 249.005, -2.28495, -0.600236, 0.799605, 0.0186665, -0.799818, -0.599989, -0.0174461, -0.00275032, -0.0254016, 0.999674
467.517, 248.389, -2.2776, -0.600053, 0.799742, 0.0186564, -0.799956, -0.599817, -0.0170035, -0.00240798, -0.0251273, 0.999681
467.099, 247.825, -2.26947, -0.600194, 0.799642, 0.0184385, -0.799845, -0.599918, -0.0185989, -0.00381086, -0.025911, 0.999657
466.645, 247.212, -2.26667, -0.600353, 0.799546, 0.0173831, -0.799712, -0.600029, -0.0206479, -0.00607859, -0.0262975, 0.999636
466.23, 246.651, -2.26622, -0.600124, 0.799738, 0.0164449, -0.799868, -0.599764, -0.0222456, -0.0079276, -0.0265039, 0.999617
465.779, 246.041, -2.26557, -0.600174, 0.799701, 0.0164425, -0.799813, -0.59976, -0.024206, -0.00949602, -0.0276787, 0.999572
465.366, 245.482, -2.26949, -0.600212, 0.799652, 0.017407, -0.799785, -0.599768, -0.0249423, -0.009505, -0.0288925, 0.999537
464.918, 244.875, -2.26946, -0.60024, 0.799618, 0.0179742, -0.799776, -0.599822, -0.0238944, -0.00832508, -0.0287177, 0.999553
464.506, 244.318, -2.2667, -0.600351, 0.799515, 0.0187931, -0.799703, -0.599946, -0.023244, -0.00730914, -0.0289835, 0.999553
464.058, 243.714, -2.26044, -0.600424, 0.799451, 0.0192006, -0.799654, -0.600031, -0.0227409, -0.00665925, -0.029008, 0.999557
463.65, 243.159, -2.26031, -0.60025, 0.799545, 0.0207048, -0.799788, -0.599825, -0.0234388, -0.00632116, -0.0306286, 0.999511
463.206, 242.556, -2.26226, -0.600149, 0.799596, 0.0216088, -0.79986, -0.599685, -0.0245283, -0.00665424, -0.0320046, 0.999466
462.8, 242.002, -2.26623, -0.600203, 0.799539, 0.0222318, -0.799815, -0.599694, -0.025747, -0.00725349, -0.0332348, 0.999421
462.359, 241.402, -2.27041, -0.599914, 0.799759, 0.0220851, -0.800024, -0.599381, -0.0265171, -0.00796986, -0.0335766, 0.999404
461.953, 240.852, -2.27109, -0.600124, 0.799644, 0.0205215, -0.799857, -0.599603, -0.0265481, -0.00892427, -0.0323464, 0.999437
461.512, 240.254, -2.27832, -0.600258, 0.799558, 0.0199378, -0.799756, -0.599755, -0.0261661, -0.00896353, -0.0316518, 0.999459
461.109, 239.708, -2.28785, -0.600168, 0.799611, 0.0205002, -0.799843, -0.599721, -0.0242157, -0.00706877, -0.0309305, 0.999497
460.67, 239.112, -2.29774, -0.599914, 0.799748, 0.0225041, -0.800056, -0.599542, -0.0214119, -0.00363196, -0.0308498, 0.999517
460.268, 238.566, -2.29807, -0.599704, 0.799872, 0.0236495, -0.800221, -0.599392, -0.0194042, -0.00134557, -0.0305616, 0.999532
459.829, 237.972, -2.29471, -0.599084, 0.80032, 0.0242117, -0.800686, -0.598779, -0.0191357, -0.000817238, -0.0308498, 0.999524
459.426, 237.429, -2.28807, -0.598389, 0.800911, 0.0217179, -0.801199, -0.598054, -0.020289, -0.00326118, -0.0295411, 0.999558
458.989, 236.839, -2.28796, -0.597621, 0.801572, 0.0181869, -0.801746, -0.59724, -0.0225158, -0.00718614, -0.0280372, 0.999581
458.591, 236.297, -2.29713, -0.597171, 0.801974, 0.0150082, -0.802049, -0.59678, -0.0238779, -0.0101928, -0.0262964, 0.999602
458.156, 235.707, -2.31126, -0.596606, 0.802427, 0.0131023, -0.802455, -0.596238, -0.0237985, -0.0112845, -0.0247123, 0.999631
457.759, 235.166, -2.32289, -0.595923, 0.802949, 0.012186, -0.802981, -0.595622, -0.0213298, -0.0098685, -0.0224961, 0.999698
457.327, 234.576, -2.32343, -0.595235, 0.80347, 0.0114681, -0.803508, -0.594992, -0.0189858, -0.0084311, -0.0205157, 0.999754
456.931, 234.034, -2.3216, -0.594916, 0.803722, 0.0102747, -0.803749, -0.594714, -0.0173794, -0.00785768, -0.0185976, 0.999796
456.502, 233.445, -2.31641, -0.594497, 0.804051, 0.00867026, -0.804051, -0.59431, -0.0172624, -0.00872702, -0.0172338, 0.999813
456.107, 232.904, -2.32122, -0.594123, 0.804342, 0.00721678, -0.804318, -0.593952, -0.0171445, -0.00950361, -0.0159905, 0.999827
455.677, 232.316, -2.33124, -0.593584, 0.804742, 0.00688194, -0.804719, -0.593426, -0.0164941, -0.00918961, -0.0153287, 0.99984
455.283, 231.776, -2.33734, -0.593072, 0.805115, 0.00745418, -0.805111, -0.592927, -0.01529, -0.00789046, -0.0150695, 0.999855
454.854, 231.189, -2.33733, -0.59258, 0.805483, 0.00676238, -0.805485, -0.592471, -0.0131188, -0.00656048, -0.0132209, 0.999891
454.461, 230.65, -2.33099, -0.592248, 0.80574, 0.00511657, -0.805731, -0.592167, -0.0116819, -0.00638268, -0.0110411, 0.999919
454.033, 230.061, -2.32979, -0.591621, 0.806209, 0.00330645, -0.806183, -0.591555, -0.0114425, -0.0072691, -0.00943522, 0.999929
453.642, 229.522, -2.33057, -0.590838, 0.806788, 0.00186102, -0.806745, -0.590779, -0.0119637, -0.00855271, -0.00856997, 0.999927
453.216, 228.934, -2.3384, -0.589914, 0.807464, 0.00162989, -0.807417, -0.589855, -0.0122042, -0.0088931, -0.00851546, 0.999924
452.825, 228.395, -2.34746, -0.588363, 0.80859, 0.00350991, -0.808562, -0.588291, -0.011877, -0.00753876, -0.00982596, 0.999923
452.401, 227.805, -2.34984, -0.586984, 0.809586, 0.00449669, -0.809581, -0.586927, -0.00969892, -0.00521287, -0.00933355, 0.999943
452.014, 227.263, -2.34433, -0.585775, 0.810458, 0.00501411, -0.810465, -0.585728, -0.00837016, -0.00384676, -0.00896679, 0.999952
451.593, 226.672, -2.34007, -0.584432, 0.811429, 0.00463687, -0.811431, -0.584385, -0.00854156, -0.00422115, -0.00875447, 0.999953
451.208, 226.13, -2.33671, -0.583316, 0.812234, 0.00420452, -0.812226, -0.583258, -0.00995344, -0.0056322, -0.00922102, 0.999942
450.788, 225.538, -2.34041, -0.582132, 0.813083, 0.00433516, -0.813069, -0.582063, -0.0110306, -0.00644542, -0.00994602, 0.99993
450.404, 224.995, -2.34771, -0.581004, 0.813885, 0.00495771, -0.813879, -0.580935, -0.0107287, -0.0058518, -0.0102684, 0.99993
449.986, 224.403, -2.34816, -0.579799, 0.814741, 0.005512, -0.814745, -0.579735, -0.00987322, -0.00484861, -0.0102154, 0.999936
449.604, 223.859, -2.34838, -0.57835, 0.815761, 0.00671935, -0.815779, -0.578283, -0.00967615, -0.00400774, -0.0110777, 0.999931
449.19, 223.265, -2.3444, -0.577011, 0.816693, 0.00838052, -0.816728, -0.576927, -0.0105383, -0.00377164, -0.0129253, 0.999909
448.811, 222.72, -2.3417, -0.575734, 0.817576, 0.0100493, -0.817629, -0.575627, -0.0116865, -0.00376995, -0.0149449, 0.999881
448.399, 222.125, -2.33941, -0.574182, 0.81866, 0.0105602, -0.818719, -0.574068, -0.012088, -0.00383365, -0.0155866, 0.999871
448.019, 221.58, -2.33889, -0.572375, 0.819937, 0.00951284, -0.819981, -0.57227, -0.0117268, -0.00417132, -0.0145125, 0.999886
447.608, 220.984, -2.33752, -0.570801, 0.821043, 0.00860191, -0.821073, -0.570695, -0.012084, -0.00501243, -0.0139604, 0.99989
447.233, 220.437, -2.33697, -0.569046, 0.822268, 0.00787734, -0.822283, -0.568932, -0.0129219, -0.00614362, -0.0138306, 0.999885
446.826, 219.84, -2.34083, -0.567097, 0.82361, 0.00818697, -0.823622, -0.566965, -0.0140711, -0.00694735, -0.0147226, 0.999867
446.454, 219.292, -2.34538, -0.565073, 0.824991, 0.0090304, -0.825011, -0.564926, -0.0147144, -0.00703774, -0.0157649, 0.999851
446.051, 218.692, -2.34717, -0.563184, 0.826277, 0.00952127, -0.826305, -0.563037, -0.0144409, -0.00657132, -0.0160003, 0.99985
445.684, 218.141, -2.34477, -0.561459, 0.827444, 0.0100046, -0.827479, -0.561306, -0.0146168, -0.00647893, -0.0164853, 0.999843
445.278, 217.532, -2.34181, -0.559309, 0.828894, 0.0104436, -0.828933, -0.559145, -0.0150669, -0.00664932, -0.0170841, 0.999832
444.912, 216.98, -2.34077, -0.557418, 0.830166, 0.0104941, -0.830199, -0.557238, -0.0160135, -0.00744618, -0.0176384, 0.999817
444.514, 216.378, -2.34611, -0.55524, 0.831625, 0.0103874, -0.831656, -0.555062, -0.015972, -0.00751708, -0.017507, 0.999818
444.15, 215.825, -2.34897, -0.553175, 0.832997, 0.0106647, -0.833036, -0.553003, -0.0154617, -0.00698189, -0.0174371, 0.999824
443.755, 215.22, -2.349, -0.550768, 0.834589, 0.010752, -0.834632, -0.550601, -0.0151269, -0.00670469, -0.0173053, 0.999828
443.395, 214.666, -2.34955, -0.548195, 0.836282, 0.0106752, -0.836322, -0.548028, -0.0151608, -0.0068284, -0.017239, 0.999828
443.004, 214.059, -2.35066, -0.545335, 0.838146, 0.0109745, -0.838192, -0.545169, -0.0150059, -0.00659419, -0.017382, 0.999827
442.648, 213.503, -2.34943, -0.542483, 0.839992, 0.0112132, -0.84004, -0.542309, -0.0152935, -0.00676538, -0.017716, 0.99982
442.26, 212.894, -2.34913, -0.538924, 0.842274, 0.0116734, -0.842327, -0.538743, -0.0155234, -0.00678597, -0.0181987, 0.999811
441.909, 212.334, -2.34539, -0.535759, 0.844281, 0.0123111, -0.844343, -0.535566, -0.0159506, -0.00687339, -0.0189405, 0.999797
441.527, 211.722, -2.34225, -0.532347, 0.846428, 0.0129391, -0.846497, -0.532138, -0.0164911, -0.00707314, -0.0197319, 0.99978
441.181, 211.159, -2.34209, -0.529211, 0.848366, 0.0145119, -0.848462, -0.528977, -0.0171924, -0.00690901, -0.0214112, 0.999747
440.805, 210.544, -2.34082, -0.525836, 0.850439, 0.0158018, -0.850557, -0.525574, -0.0180369, -0.00703427, -0.0229248, 0.999712
440.462, 209.978, -2.34263, -0.522943, 0.852218, 0.0159813, -0.852336, -0.52267, -0.0184205, -0.00734533, -0.0232543, 0.999703
440.09, 209.359, -2.34596, -0.520166, 0.853915, 0.0160084, -0.854026, -0.519872, -0.0192905, -0.0081501, -0.0237059, 0.999686
439.752, 208.79, -2.35038, -0.518461, 0.854949, 0.0161112, -0.855056, -0.51815, -0.0199791, -0.00873308, -0.0241344, 0.999671
439.383, 208.169, -2.35698, -0.516985, 0.85584, 0.0162517, -0.855949, -0.516669, -0.0200945, -0.00880087, -0.0242992, 0.999666
439.046, 207.598, -2.35941, -0.516, 0.856406, 0.0176831, -0.856546, -0.515659, -0.0205977, -0.00852161, -0.0257748, 0.999631
438.678, 206.975, -2.36095, -0.51544, 0.856735, 0.0180607, -0.856881, -0.515083, -0.0210805, -0.00875761, -0.0263416, 0.999615
438.34, 206.404, -2.36437, -0.514967, 0.85702, 0.0180497, -0.857159, -0.514593, -0.0217473, -0.00934966, -0.0266706, 0.999601
437.972, 205.78, -2.37294, -0.515064, 0.856949, 0.0186345, -0.857102, -0.514678, -0.0219781, -0.00924333, -0.0272918, 0.999585
437.634, 205.207, -2.37881, -0.51555, 0.856663, 0.0183554, -0.856812, -0.51518, -0.0214943, -0.00895701, -0.0268085, 0.9996
437.265, 204.582, -2.37936, -0.51614, 0.856303, 0.0185704, -0.856458, -0.515765, -0.0215845, -0.0089049, -0.0270453, 0.999595
436.926, 204.009, -2.38012, -0.51687, 0.855848, 0.0192174, -0.856019, -0.516485, -0.0217875, -0.00872131, -0.0277117, 0.999578
436.556, 203.383, -2.38574, -0.517899, 0.855186, 0.0209197, -0.855401, -0.517483, -0.0223531, -0.00829043, -0.0294714, 0.999531
436.215, 202.809, -2.38602, -0.519209, 0.854355, 0.0223623, -0.854609, -0.518761, -0.0230346, -0.008079, -0.0310708, 0.999485
435.841, 202.183, -2.38752, -0.521074, 0.853172, 0.0240718, -0.853479, -0.520598, -0.0234787, -0.00749965, -0.032779, 0.999434
435.498, 201.61, -2.38816, -0.523455, 0.85168, 0.0252245, -0.852025, -0.522966, -0.0236738, -0.00697097, -0.0338841, 0.999401
435.119, 200.986, -2.38875, -0.526113, 0.850023, 0.0258251, -0.850388, -0.525614, -0.0238817, -0.00672594, -0.0345258, 0.999381
434.771, 200.414, -2.38928, -0.528868, 0.848294, 0.026385, -0.848677, -0.52835, -0.0243584, -0.00672258, -0.0352748, 0.999355
434.389, 199.79, -2.39004, -0.532246, 0.846151, 0.0272438, -0.846561, -0.531688, -0.0253398, -0.00695609, -0.0365505, 0.999308
434.036, 199.219, -2.39092, -0.53551, 0.844104, 0.0267999, -0.844497, -0.534943, -0.025718, -0.00737222, -0.0364047, 0.99931
433.647, 198.599, -2.39487, -0.539203, 0.841727, 0.0274941, -0.842142, -0.5386, -0.0266049, -0.00758578, -0.0374994, 0.999268
433.289, 198.03, -2.39339, -0.542589, 0.839534, 0.0279319, -0.839964, -0.541964, -0.0271377, -0.0076449, -0.0381864, 0.999241
432.894, 197.412, -2.39548, -0.546404, 0.837058, 0.0278454, -0.837487, -0.545776, -0.0272978, -0.00765255, -0.0382358, 0.999239
432.528, 196.847, -2.3966, -0.54975, 0.83484, 0.0285827, -0.835293, -0.549087, -0.0280792, -0.0077472, -0.0393115, 0.999197
432.128, 196.231, -2.39886, -0.554072, 0.832007, 0.0277301, -0.83243, -0.553419, -0.0280513, -0.00799244, -0.0386258, 0.999222
431.756, 195.667, -2.39975, -0.557714, 0.829606, 0.0266281, -0.829989, -0.557068, -0.0281527, -0.00852193, -0.0378022, 0.999249
431.347, 195.055, -2.40362, -0.561794, 0.826887, 0.0254001, -0.827233, -0.561183, -0.0275552, -0.00853096, -0.0364921, 0.999298
430.969, 194.494, -2.40493, -0.56511, 0.82464, 0.0248758, -0.824974, -0.564522, -0.0270585, -0.00827063, -0.0358129, 0.999324
430.554, 193.884, -2.40938, -0.568551, 0.822262, 0.0251754, -0.822612, -0.567974, -0.0267569, -0.00770223, -0.0359223, 0.999325
430.172, 193.325, -2.41339, -0.571699, 0.82006, 0.0257327, -0.820434, -0.57113, -0.026437, -0.00698314, -0.036226, 0.999319
429.752, 192.716, -2.411, -0.575034, 0.817754, 0.0247943, -0.8181, -0.57449, -0.0259724, -0.00699498, -0.0352193, 0.999355
429.363, 192.16, -2.4127, -0.578027, 0.815687, 0.0232165, -0.815983, -0.577508, -0.0256014, -0.00747499, -0.0337425, 0.999403
428.937, 191.555, -2.41883, -0.581395, 0.813298, 0.0229282, -0.813588, -0.580886, -0.0254194, -0.00735491, -0.0334329, 0.999414
428.544, 191.001, -2.4287, -0.584182, 0.811301, 0.0228365, -0.811594, -0.583694, -0.024828, -0.00681344, -0.0330381, 0.999431
428.113, 190.397, -2.43372, -0.587092, 0.809184, 0.0233268, -0.809495, -0.586598, -0.0249329, -0.00649187, -0.0335208, 0.999417
427.717, 189.844, -2.43801, -0.589932, 0.807117, 0.0232874, -0.807428, -0.589437, -0.0249856, -0.00643979, -0.0335427, 0.999417
427.281, 189.242, -2.44174, -0.592765, 0.805081, 0.0217921, -0.805346, -0.592295, -0.0245785, -0.00688033, -0.0321195, 0.99946
426.879, 188.692, -2.44827, -0.594754, 0.803631, 0.0210845, -0.803876, -0.594293, -0.0244883, -0.00714921, -0.0315139, 0.999478
426.439, 188.09, -2.45245, -0.596626, 0.802263, 0.0203071, -0.802487, -0.596183, -0.024079, -0.00721094, -0.0306623, 0.999504
426.034, 187.54, -2.45604, -0.598018, 0.801227, 0.0202344, -0.801451, -0.597579, -0.0240041, -0.00714109, -0.0305717, 0.999507
425.59, 186.94, -2.46162, -0.599047, 0.80046, 0.0201681, -0.800687, -0.59863, -0.0232865, -0.00656666, -0.030098, 0.999525
425.183, 186.39, -2.46517, -0.599947, 0.799798, 0.0196712, -0.800015, -0.599555, -0.022577, -0.00626304, -0.0292823, 0.999552
424.737, 185.788, -2.46441, -0.601125, 0.798931, 0.0189432, -0.799128, -0.600739, -0.022525, -0.00661601, -0.0286784, 0.999567
424.329, 185.238, -2.46554, -0.602182, 0.798152, 0.0181399, -0.798329, -0.601809, -0.0222938, -0.0068771, -0.0279066, 0.999587
423.882, 184.637, -2.46752, -0.603348, 0.797268, 0.0183225, -0.797448, -0.602965, -0.0225939, -0.00696559, -0.0282432, 0.999577
423.471, 184.087, -2.46836, -0.604332, 0.796508, 0.0189029, -0.796704, -0.603938, -0.0228446, -0.00677973, -0.0288658, 0.99956
423.022, 183.486, -2.46897, -0.60532, 0.795743, 0.0195052, -0.795958, -0.604926, -0.0227094, -0.00627169, -0.0292717, 0.999552
422.609, 182.936, -2.4695, -0.606079, 0.795162, 0.0196607, -0.795385, -0.605705, -0.0219913, -0.00557811, -0.0289663, 0.999565
422.158, 182.334, -2.4669, -0.606788, 0.794629, 0.019308, -0.794846, -0.606436, -0.0213088, -0.00522352, -0.0282769, 0.999586
421.744, 181.785, -2.46708, -0.606839, 0.79459, 0.019316, -0.79481, -0.6065, -0.0208738, -0.00487098, -0.0280196, 0.999596
421.291, 181.183, -2.46598, -0.606718, 0.794685, 0.0191802, -0.794903, -0.606387, -0.0206127, -0.00474999, -0.0277526, 0.999604
420.877, 180.632, -2.46466, -0.606711, 0.794692, 0.0191364, -0.794908, -0.606376, -0.0207354, -0.0048744, -0.0277921, 0.999602
420.424, 180.03, -2.46506, -0.606342, 0.794969, 0.0193333, -0.79519, -0.606007, -0.0207056, -0.0047442, -0.0279283, 0.999599
420.01, 179.478, -2.46413, -0.60614, 0.795119, 0.019472, -0.795345, -0.605808, -0.0205898, -0.00457511, -0.0279673, 0.999598
419.556, 178.875, -2.46512, -0.605373, 0.795699, 0.0196489, -0.79593, -0.605042, -0.0205179, -0.00443768, -0.0280601, 0.999596
419.141, 178.323, -2.46674, -0.604346, 0.796472, 0.0199642, -0.796711, -0.604013, -0.0205111, -0.00427792, -0.0283015, 0.99959
418.69, 177.718, -2.467, -0.603257, 0.797302, 0.0197593, -0.797535, -0.602924, -0.0205006, -0.00443177, -0.0281259, 0.999595
418.276, 177.163, -2.46922, -0.60227, 0.798047, 0.0197958, -0.798279, -0.601935, -0.0205838, -0.00451106, -0.0281996, 0.999592
417.826, 176.557, -2.47236, -0.601049, 0.798946, 0.02062, -0.799202, -0.600709, -0.0206033, -0.00407431, -0.0288631, 0.999575
417.415, 176, -2.46836, -0.599855, 0.799826, 0.0212621, -0.800099, -0.599502, -0.0209615, -0.00401895, -0.0295856, 0.999554
416.967, 175.391, -2.46387, -0.598529, 0.800812, 0.0215472, -0.801089, -0.598154, -0.021634, -0.00443622, -0.0302098, 0.999534
416.558, 174.833, -2.46218, -0.597434, 0.801624, 0.0217167, -0.801905, -0.597051, -0.0218909, -0.00458229, -0.030493, 0.999524
416.111, 174.223, -2.46351, -0.596087, 0.802623, 0.0218313, -0.802904, -0.595684, -0.0224691, -0.00502966, -0.030922, 0.999509
415.704, 173.664, -2.46598, -0.594972, 0.803441, 0.022136, -0.803729, -0.594552, -0.0229671, -0.00529174, -0.0314562, 0.999491
415.259, 173.053, -2.46816, -0.593257, 0.804696, 0.0225858, -0.804994, -0.592817, -0.0235191, -0.00553646, -0.0321343, 0.999468
414.854, 172.492, -2.46808, -0.591588, 0.805909, 0.0231252, -0.806221, -0.59113, -0.0239621, -0.00564125, -0.0328197, 0.999445
414.411, 171.88, -2.47092, -0.589617, 0.807332, 0.0238134, -0.807665, -0.589152, -0.0240173, -0.00536023, -0.0333942, 0.999428
414.009, 171.317, -2.47159, -0.587589, 0.808789, 0.0244792, -0.809144, -0.58712, -0.0240144, -0.00505036, -0.0339178, 0.999412
413.572, 170.702, -2.47168, -0.585627, 0.810181, 0.0254357, -0.810568, -0.585154, -0.0239791, -0.00454369, -0.0346602, 0.999389
413.174, 170.137, -2.47605, -0.583681, 0.811554, 0.0263901, -0.811974, -0.58321, -0.0237677, -0.00389779, -0.0353008, 0.999369
412.74, 169.52, -2.4762, -0.58127, 0.813253, 0.0272873, -0.813703, -0.580793, -0.0238031, -0.00350961, -0.0360398, 0.999344
412.344, 168.954, -2.47612, -0.579009, 0.814834, 0.0281847, -0.815313, -0.578505, -0.0244195, -0.00359281, -0.0371185, 0.999304
411.914, 168.335, -2.47475, -0.576271, 0.816736, 0.0292252, -0.817249, -0.575716, -0.0256111, -0.00409204, -0.0386432, 0.999245
411.522, 167.767, -2.47175, -0.573693, 0.818538, 0.0295414, -0.819054, -0.573078, -0.0270482, -0.00521038, -0.0397134, 0.999198
411.097, 167.146, -2.47186, -0.570763, 0.820577, 0.0297292, -0.821093, -0.570111, -0.0279203, -0.0059618, -0.0403463, 0.999168
410.709, 166.576, -2.47451, -0.568088, 0.822408, 0.0303471, -0.822948, -0.567434, -0.0278388, -0.00567485, -0.040789, 0.999152
410.29, 165.953, -2.47494, -0.564966, 0.824498, 0.0318989, -0.825096, -0.564275, -0.0284502, -0.00545737, -0.0423931, 0.999086
409.908, 165.382, -2.47602, -0.561986, 0.826491, 0.0329418, -0.82713, -0.561278, -0.0286659, -0.00520257, -0.043357, 0.999046
409.493, 164.756, -2.47721, -0.558827, 0.828576, 0.0342532, -0.82927, -0.558099, -0.0289427, -0.00486459, -0.0445792, 0.998994
409.116, 164.183, -2.47685, -0.555848, 0.830542, 0.0351132, -0.831267, -0.555076, -0.0297534, -0.00522092, -0.0457268, 0.99894
408.707, 163.555, -2.47737, -0.552579, 0.832681, 0.0360342, -0.833441, -0.551755, -0.0307032, -0.00568397, -0.0469983, 0.998879
408.334, 162.979, -2.48179, -0.549703, 0.834536, 0.0370983, -0.835344, -0.548872, -0.0306609, -0.00522538, -0.0478442, 0.998841
407.931, 162.349, -2.48427, -0.546383, 0.836663, 0.0382273, -0.837522, -0.545548, -0.0305677, -0.00472001, -0.0487179, 0.998801
407.562, 161.772, -2.4843, -0.543064, 0.838773, 0.0392646, -0.839677, -0.542192, -0.0311335, -0.00482496, -0.049877, 0.998744
407.163, 161.14, -2.48838, -0.539709, 0.84085, 0.0410469, -0.841836, -0.538758, -0.0324458, -0.00516768, -0.0520661, 0.99863
406.8, 160.56, -2.49341, -0.536336, 0.84295, 0.0421842, -0.843987, -0.535333, -0.0332356, -0.00543331, -0.0534284, 0.998557
406.407, 159.926, -2.49661, -0.532553, 0.845316, 0.0427597, -0.846378, -0.531528, -0.0335034, -0.005593, -0.0540333, 0.998523
406.048, 159.344, -2.49927, -0.528821, 0.847629, 0.0432871, -0.848717, -0.52781, -0.0331029, -0.00521164, -0.054244, 0.998514
405.662, 158.708, -2.49992, -0.524678, 0.850166, 0.043942, -0.851286, -0.523663, -0.0330093, -0.0050526, -0.0547265, 0.998489
405.311, 158.122, -2.49802, -0.520894, 0.85246, 0.0445159, -0.853606, -0.519864, -0.0331269, -0.0050971, -0.0552546, 0.998459
404.931, 157.483, -2.49917, -0.516783, 0.854917, 0.0453055, -0.856102, -0.515736, -0.0332588, -0.00506784, -0.0559737, 0.998419
404.587, 156.895, -2.49785, -0.512853, 0.85726, 0.045685, -0.858458, -0.511767, -0.0338363, -0.0056264, -0.0565717, 0.998383
404.214, 156.254, -2.49959, -0.508631, 0.85974, 0.0462834, -0.860962, -0.507497, -0.0345046, -0.00617628, -0.0573983, 0.998332
403.875, 155.664, -2.50093, -0.504957, 0.861897, 0.0463844, -0.863121, -0.503815, -0.0345291, -0.00639134, -0.0574711, 0.998327
403.507, 155.019, -2.50175, -0.50041, 0.864528, 0.0467035, -0.865763, -0.499247, -0.0347467, -0.00672293, -0.0578217, 0.998304
403.174, 154.427, -2.50529, -0.496577, 0.866697, 0.0474, -0.867967, -0.495402, -0.0347854, -0.00666636, -0.0584153, 0.99827
402.815, 153.779, -2.50837, -0.492441, 0.869026, 0.0479091, -0.870321, -0.49127, -0.03456, -0.00649724, -0.0587151, 0.998254
402.488, 153.183, -2.50735, -0.488347, 0.871333, 0.0479173, -0.872621, -0.487153, -0.0348411, -0.00701515, -0.0588283, 0.998243
402.134, 152.534, -2.5116, -0.483366, 0.874099, 0.0480437, -0.875391, -0.482185, -0.0344734, -0.00696723, -0.0587202, 0.99825
401.812, 151.937, -2.51386, -0.478193, 0.876911, 0.0485517, -0.878228, -0.477019, -0.0341878, -0.0068196, -0.0589878, 0.998235
401.467, 151.284, -2.51323, -0.47177, 0.880376, 0.0486937, -0.881694, -0.470592, -0.0340557, -0.00706693, -0.0589993, 0.998233
401.154, 150.683, -2.51496, -0.465709, 0.88358, 0.0490136, -0.884907, -0.46451, -0.0342081, -0.00745827, -0.0593035, 0.998212
400.817, 150.027, -2.51799, -0.45877, 0.887164, 0.0497056, -0.888519, -0.457532, -0.0346074, -0.00796052, -0.0600412, 0.998164
400.514, 149.422, -2.52346, -0.452264, 0.890459, 0.0503954, -0.891844, -0.450985, -0.0350269, -0.00846246, -0.0607862, 0.998115
400.19, 148.761, -2.52992, -0.4449, 0.89413, 0.0509431, -0.895538, -0.443606, -0.0350088, -0.00870377, -0.061197, 0.998088
399.897, 148.152, -2.5366, -0.438056, 0.897519, 0.0506611, -0.898905, -0.436786, -0.0344652, -0.0088051, -0.0606371, 0.998121
399.582, 147.488, -2.54656, -0.430324, 0.901251, 0.0506716, -0.902632, -0.429079, -0.0338622, -0.0087762, -0.0603095, 0.998141
399.298, 146.876, -2.55634, -0.422888, 0.904768, 0.0505966, -0.906141, -0.421679, -0.0330986, -0.00861111, -0.0598447, 0.998171
398.996, 146.205, -2.56374, -0.415024, 0.908332, 0.0518555, -0.909773, -0.413813, -0.0327435, -0.00828343, -0.060766, 0.998118
398.725, 145.588, -2.57179, -0.407894, 0.911476, 0.0532279, -0.912996, -0.406691, -0.0322606, -0.00775748, -0.0617558, 0.998061
398.434, 144.915, -2.57781, -0.40014, 0.91484, 0.0543677, -0.916424, -0.398948, -0.0317271, -0.00733533, -0.0625192, 0.998017
398.173, 144.293, -2.58134, -0.392957, 0.917894, 0.0552737, -0.919525, -0.391735, -0.0318878, -0.00761699, -0.0633561, 0.997962
397.894, 143.614, -2.58251, -0.385393, 0.921123, 0.054813, -0.922711, -0.384133, -0.0323414, -0.00873494, -0.0630407, 0.997973
397.642, 142.99, -2.58869, -0.37839, 0.924062, 0.0541282, -0.925599, -0.377133, -0.032192, -0.00933386, -0.0622822, 0.998015
397.373, 142.309, -2.59397, -0.370548, 0.927289, 0.0531882, -0.92876, -0.369308, -0.0318747, -0.00991425, -0.0612102, 0.998076
397.131, 141.682, -2.60278, -0.363068, 0.930214, 0.0537095, -0.93171, -0.36183, -0.0315545, -0.00991871, -0.0614981, 0.998058
396.875, 140.997, -2.60429, -0.355208, 0.93323, 0.0539304, -0.934736, -0.353992, -0.0309574, -0.00979943, -0.061407, 0.998065
396.645, 140.366, -2.60904, -0.347926, 0.935929, 0.0546309, -0.937474, -0.34673, -0.0303342, -0.00944849, -0.0617691, 0.998046
396.4, 139.678, -2.61622, -0.340124, 0.938739, 0.0555466, -0.940336, -0.338938, -0.0298281, -0.00917392, -0.0623777, 0.99801
396.18, 139.044, -2.61929, -0.333004, 0.941218, 0.0567226, -0.942877, -0.331777, -0.0301031, -0.00951431, -0.0635069, 0.997936
395.946, 138.352, -2.62337, -0.325286, 0.94385, 0.0577617, -0.945564, -0.32402, -0.030338, -0.00991857, -0.0644859, 0.997869
395.736, 137.716, -2.62923, -0.318133, 0.946238, 0.0585263, -0.947992, -0.316849, -0.030289, -0.0101166, -0.0651184, 0.997826
395.514, 137.02, -2.63549, -0.310452, 0.948763, 0.058898, -0.950535, -0.309175, -0.0299111, -0.0101688, -0.0652706, 0.997816
395.314, 136.381, -2.64253, -0.303319, 0.951054, 0.0591075, -0.952835, -0.302057, -0.0294426, -0.0101477, -0.0652502, 0.997817
395.101, 135.683, -2.64902, -0.295564, 0.953467, 0.059524, -0.955271, -0.294324, -0.0288208, -0.0099603, -0.06538, 0.997811
394.911, 135.041, -2.65298, -0.288402, 0.955635, 0.0598883, -0.95746, -0.287183, -0.0282276, -0.00977634, -0.0654815, 0.997806
394.71, 134.341, -2.65601, -0.280945, 0.957874, 0.059559, -0.959677, -0.279773, -0.0273392, -0.00952447, -0.0648382, 0.99785
394.53, 133.697, -2.66065, -0.273717, 0.960022, 0.0586288, -0.961761, -0.272579, -0.0267574, -0.00970671, -0.0637109, 0.997921
394.341, 132.994, -2.66779, -0.266407, 0.962128, 0.0577743, -0.963807, -0.265279, -0.026523, -0.0101922, -0.0627492, 0.997977
394.17, 132.348, -2.67565, -0.25965, 0.96402, 0.0569904, -0.965648, -0.258554, -0.0259517, -0.0102829, -0.061771, 0.998037
393.99, 131.643, -2.68248, -0.252774, 0.965845, 0.0569922, -0.967471, -0.251694, -0.0254981, -0.0102826, -0.0615835, 0.998049
393.829, 130.995, -2.68911, -0.246614, 0.967436, 0.0569998, -0.969062, -0.245564, -0.0248601, -0.0100534, -0.0613672, 0.998065
393.658, 130.287, -2.69314, -0.240337, 0.968961, 0.0579089, -0.970637, -0.239276, -0.0247031, -0.0100802, -0.0621456, 0.998016
393.505, 129.637, -2.69459, -0.234477, 0.970364, 0.0584391, -0.972063, -0.233379, -0.025049, -0.0106682, -0.0626799, 0.997977
393.341, 128.928, -2.69719, -0.228115, 0.971862, 0.0587141, -0.973567, -0.226976, -0.025481, -0.0114374, -0.0629747, 0.99795
393.196, 128.278, -2.70527, -0.22212, 0.973215, 0.0592848, -0.974952, -0.220977, -0.025276, -0.0114985, -0.0634141, 0.997921
393.043, 127.568, -2.71441, -0.215254, 0.974774, 0.0590089, -0.976495, -0.214163, -0.024315, -0.0110641, -0.0628559, 0.997961
392.907, 126.917, -2.71987, -0.209124, 0.976113, 0.0589133, -0.977833, -0.208084, -0.023332, -0.0105157, -0.0624866, 0.99799
392.765, 126.205, -2.72307, -0.202503, 0.977478, 0.0594092, -0.979229, -0.201492, -0.0226069, -0.0101273, -0.0627532, 0.997978
392.637, 125.544, -2.72712, -0.196367, 0.978699, 0.0598996, -0.98048, -0.19537, -0.0221201, -0.00994634, -0.063074, 0.997959
392.504, 124.83, -2.73241, -0.189694, 0.979961, 0.0607729, -0.98179, -0.188679, -0.0220872, -0.010178, -0.0638561, 0.997907
392.387, 124.176, -2.73566, -0.183957, 0.981025, 0.0612361, -0.98288, -0.182931, -0.0220013, -0.0103819, -0.064235, 0.997881
392.262, 123.462, -2.74021, -0.17736, 0.982213, 0.0616522, -0.984087, -0.176315, -0.0220304, -0.0107683, -0.0645785, 0.997855
392.152, 122.807, -2.74511, -0.171291, 0.983289, 0.061666, -0.985158, -0.170238, -0.0219856, -0.0111203, -0.0645167, 0.997855
392.038, 122.092, -2.75214, -0.164923, 0.984353, 0.0620408, -0.986245, -0.163884, -0.0215248, -0.0110205, -0.0647374, 0.997841
391.936, 121.436, -2.75635, -0.158678, 0.985332, 0.0627916, -0.987269, -0.157636, -0.0212499, -0.01104, -0.0653641, 0.9978
391.83, 120.72, -2.7574, -0.151841, 0.986346, 0.0637651, -0.988337, -0.15076, -0.0214631, -0.0115568, -0.0662804, 0.997734
391.738, 120.063, -2.76208, -0.145795, 0.98722, 0.0643507, -0.989246, -0.144712, -0.0212099, -0.0116265, -0.066751, 0.997702
391.642, 119.347, -2.76686, -0.139571, 0.988093, 0.0647504, -0.990143, -0.138492, -0.0208987, -0.0116825, -0.0670291, 0.997683
391.556, 118.689, -2.77001, -0.133459, 0.988892, 0.0654351, -0.990978, -0.132337, -0.0212136, -0.0123184, -0.0676759, 0.997631
391.469, 117.972, -2.77569, -0.126791, 0.989763, 0.0655216, -0.991845, -0.12564, -0.0214146, -0.0129632, -0.0677024, 0.997621
391.393, 117.313, -2.78359, -0.120971, 0.990423, 0.0665385, -0.992567, -0.119791, -0.0214579, -0.0132817, -0.0686398, 0.997553
391.315, 116.596, -2.78922, -0.114815, 0.991153, 0.0665769, -0.993292, -0.113617, -0.0215096, -0.013755, -0.0685999, 0.997549
391.248, 115.937, -2.79789, -0.109341, 0.991803, 0.0661155, -0.993911, -0.108178, -0.0209332, -0.0136094, -0.0680018, 0.997592
391.177, 115.218, -2.80446, -0.103555, 0.992457, 0.0656146, -0.994535, -0.102439, -0.0201543, -0.0132807, -0.0673431, 0.997641
391.118, 114.559, -2.80692, -0.0983695, 0.993041, 0.0647462, -0.995059, -0.0972713, -0.0199083, -0.0134718, -0.0663846, 0.997703
391.055, 113.841, -2.81257, -0.0925126, 0.993661, 0.063872, -0.995619, -0.0914405, -0.0195164, -0.0135522, -0.0653977, 0.997767
391.001, 113.182, -2.82136, -0.0872285, 0.994161, 0.0635252, -0.996101, -0.0861991, -0.0187748, -0.0131894, -0.0649153, 0.997804
390.946, 112.463, -2.82644, -0.0813392, 0.994682, 0.0631826, -0.996597, -0.08032, -0.0185109, -0.0133376, -0.0644733, 0.99783
390.901, 111.803, -2.82716, -0.076066, 0.995143, 0.0624831, -0.997002, -0.0750158, -0.0189883, -0.0142088, -0.0637401, 0.997865
390.854, 111.085, -2.83164, -0.0703854, 0.995574, 0.0622775, -0.997404, -0.0692876, -0.019619, -0.0152171, -0.0634967, 0.997866
390.814, 110.425, -2.83978, -0.065212, 0.995975, 0.0614994, -0.997748, -0.0641117, -0.0197001, -0.015678, -0.0626456, 0.997913
390.775, 109.705, -2.84688, -0.0594611, 0.996376, 0.0608199, -0.998097, -0.0583446, -0.0199731, -0.0163522, -0.0618917, 0.997949
390.742, 109.046, -2.85163, -0.0543127, 0.996723, 0.0599495, -0.998379, -0.0531821, -0.0202972, -0.0170424, -0.0609546, 0.997995
390.71, 108.326, -2.85505, -0.048694, 0.997093, 0.0586078, -0.99866, -0.0475748, -0.0203444, -0.017497, -0.05952, 0.998074
390.682, 107.666, -2.86061, -0.0434195, 0.997401, 0.057492, -0.998905, -0.0423378, -0.019902, -0.0174162, -0.0582932, 0.998148
390.657, 106.947, -2.86886, -0.0379207, 0.99768, 0.0565365, -0.999131, -0.0368748, -0.0194294, -0.0172996, -0.0572242, 0.998211
390.638, 106.287, -2.87221, -0.0331243, 0.997907, 0.0555436, -0.999291, -0.032072, -0.0197304, -0.0179077, -0.0561578, 0.998261
390.62, 105.567, -2.88181, -0.0280853, 0.998154, 0.0538463, -0.999439, -0.0270557, -0.0197551, -0.0182618, -0.0543709, 0.998354
390.606, 104.907, -2.89056, -0.0236838, 0.998372, 0.0518911, -0.99955, -0.0226913, -0.0196325, -0.018423, -0.0523327, 0.99846
390.595, 104.188, -2.89832, -0.0193791, 0.99854, 0.0504139, -0.999633, -0.0183954, -0.0199044, -0.018948, -0.0507811, 0.99853
390.588, 103.528, -2.90824, -0.0160733, 0.998649, 0.0494191, -0.999693, -0.0151176, -0.0196527, -0.018879, -0.0497198, 0.998585
390.58, 102.808, -2.91935, -0.012881, 0.998744, 0.0484253, -0.999742, -0.0119582, -0.0192982, -0.0186949, -0.0486614, 0.99864
390.576, 102.148, -2.92637, -0.0104136, 0.998847, 0.0468726, -0.999768, -0.0095164, -0.019324, -0.0188556, -0.047063, 0.998714
390.573, 101.429, -2.93597, -0.00817157, 0.998966, 0.0447215, -0.999787, -0.00731531, -0.0192768, -0.0189298, -0.0448696, 0.998813
390.573, 100.769, -2.9453, -0.00669378, 0.999057, 0.0428984, -0.999793, -0.0058623, -0.0194792, -0.0192093, -0.0430199, 0.99889
390.572, 100.05, -2.95369, -0.00499361, 0.999114, 0.0417865, -0.999792, -0.00416096, -0.0199898, -0.0197982, -0.0418776, 0.998927
390.572, 99.3907, -2.96221, -0.00348349, 0.999164, 0.0407386, -0.999799, -0.00267513, -0.0198804, -0.0197547, -0.0407996, 0.998972
390.572, 98.672, -2.97034, -0.00232489, 0.999211, 0.0396546, -0.999802, -0.0015397, -0.0198199, -0.0197432, -0.0396929, 0.999017
390.575, 98.0122, -2.97973, -0.00141184, 0.999262, 0.0383812, -0.999795, -0.00063623, -0.0202128, -0.0201734, -0.0384019, 0.999059
390.577, 97.2938, -2.98947, -0.000639473, 0.999345, 0.0361864, -0.99979, 0.000102952, -0.0205111, -0.0205014, -0.0361919, 0.999135
390.579, 96.6352, -3.00301, 0.000361817, 0.999384, 0.0350902, -0.999794, 0.00107352, -0.0202653, -0.0202905, -0.0350756, 0.999179
390.584, 95.9159, -3.01585, 0.00114823, 0.999425, 0.0338774, -0.999794, 0.00183345, -0.0202024, -0.0202529, -0.0338472, 0.999222
390.587, 95.2563, -3.02686, 0.00190601, 0.999469, 0.0325423, -0.999793, 0.00256398, -0.0201892, -0.0202619, -0.0324971, 0.999266
390.592, 94.5376, -3.03818, 0.00243411, 0.999512, 0.0311502, -0.999794, 0.00305992, -0.020058, -0.0201435, -0.031095, 0.999313
390.596, 93.8784, -3.0488, 0.0030413, 0.999547, 0.0299279, -0.999789, 0.00364759, -0.0202247, -0.0203247, -0.0298601, 0.999347
390.601, 93.1602, -3.0608, 0.00363552, 0.999569, 0.0291332, -0.999783, 0.00423042, -0.0203843, -0.0204987, -0.0290528, 0.999368
390.608, 92.501, -3.07393, 0.00414683, 0.999605, 0.0277951, -0.999771, 0.00472805, -0.0208779, -0.0210011, -0.0277021, 0.999396
390.614, 91.7826, -3.08705, 0.00462792, 0.999628, 0.0268624, -0.999757, 0.00520464, -0.0214392, -0.0215711, -0.0267566, 0.999409
390.619, 91.1241, -3.10247, 0.00507794, 0.999665, 0.0253846, -0.999765, 0.00560974, -0.0209226, -0.021058, -0.0252724, 0.999459
390.625, 90.4058, -3.11292, 0.00566948, 0.999701, 0.0237679, -0.999776, 0.00615155, -0.0202584, -0.0203985, -0.0236477, 0.999512
390.631, 89.7461, -3.12504, 0.00603372, 0.999736, 0.0221655, -0.999778, 0.00647834, -0.0200424, -0.0201807, -0.0220397, 0.999553
390.638, 89.0277, -3.14137, 0.00662335, 0.999763, 0.0207567, -0.999787, 0.00702594, -0.0193832, -0.0195244, -0.0206239, 0.999597
390.646, 88.3685, -3.1543, 0.00701342, 0.999791, 0.0192069, -0.999801, 0.00736966, -0.0185404, -0.018678, -0.019073, 0.999644
390.653, 87.6493, -3.16322, 0.00738924, 0.999808, 0.0181741, -0.999789, 0.00773541, -0.0190516, -0.0191885, -0.0180295, 0.999653
390.66, 86.9898, -3.17461, 0.00776401, 0.999824, 0.0170768, -0.999767, 0.00810561, -0.0200264, -0.0201613, -0.0169173, 0.999654
390.666, 86.2715, -3.18927, 0.00840689, 0.99984, 0.015766, -0.99975, 0.00873064, -0.0205792, -0.0207136, -0.015589, 0.999664
390.674, 85.6117, -3.20207, 0.00889984, 0.999869, 0.0135415, -0.999745, 0.00917818, -0.0206327, -0.0207543, -0.0133544, 0.999695
390.682, 84.8924, -3.21388, 0.00908948, 0.999901, 0.0107769, -0.999738, 0.00931315, -0.0208892, -0.0209874, -0.0105842, 0.999724
390.691, 84.2325, -3.22175, 0.00934678, 0.999919, 0.00868735, -0.999733, 0.00952786, -0.0210425, -0.0211236, -0.00848835, 0.999741
390.701, 83.5127, -3.23314, 0.00914979, 0.999934, 0.00696027, -0.999734, 0.00929493, -0.0211148, -0.0211781, -0.00676522, 0.999753
390.709, 82.8526, -3.24318, 0.0089499, 0.999947, 0.00513443, -0.99973, 0.00905773, -0.0213766, -0.021422, -0.00494173, 0.999758
390.717, 82.133, -3.25645, 0.00844542, 0.999959, 0.00329332, -0.999731, 0.00851459, -0.0215853, -0.0216124, -0.00311014, 0.999762
390.723, 81.4728, -3.26493, 0.00771204, 0.999969, 0.00186149, -0.999728, 0.00775113, -0.0219938, -0.0220075, -0.00169136, 0.999756
390.73, 80.7534, -3.27826, 0.00659942, 0.999978, 0.000559176, -0.999733, 0.00661019, -0.0221545, -0.0221577, -0.00041282, 0.999754
390.736, 80.0921, -3.28963, 0.00537333, 0.999985, -0.000768637, -0.999743, 0.00535511, -0.0220207, -0.0220162, 0.000886764, 0.999757
390.741, 79.371, -3.30176, 0.00384308, 0.99999, -0.00238059, -0.999752, 0.00378993, -0.021944, -0.0219347, 0.00246434, 0.999756
390.745, 78.7096, -3.31173, 0.0023087, 0.999989, -0.0040391, -0.999754, 0.002219, -0.0220733, -0.0220641, 0.00408907, 0.999748
390.747, 77.9894, -3.32295, 3.11252e-05, 0.99998, -0.00625431, -0.999753, -0.000108008, -0.0222444, -0.0222447, 0.00625346, 0.999733
390.748, 77.3275, -3.33588, -0.0023031, 0.999965, -0.00802614, -0.999747, -0.00248188, -0.0223362, -0.0223554, 0.00797268, 0.999718
390.748, 76.6071, -3.34817, -0.0053962, 0.999935, -0.0100237, -0.999739, -0.00561705, -0.0221369, -0.0221918, 0.00990166, 0.999705
390.745, 75.9457, -3.36093, -0.00830856, 0.999889, -0.0123538, -0.99974, -0.0085684, -0.0211317, -0.0212352, 0.012175, 0.9997
390.739, 75.2238, -3.37223, -0.0118054, 0.999836, -0.0137013, -0.999711, -0.0120889, -0.0207978, -0.0209601, 0.0134518, 0.99969
390.733, 74.5398, -3.38235, -0.0156169, 0.999757, -0.0155561, -0.999657, -0.0159385, -0.0207701, -0.021013, 0.0152264, 0.999663
390.722, 73.8392, -3.39692, -0.0195854, 0.999663, -0.0170321, -0.999589, -0.0199347, -0.0205914, -0.020924, 0.0166219, 0.999643
390.709, 73.1765, -3.40615, -0.0235866, 0.999551, -0.0184912, -0.9995, -0.023967, -0.0206287, -0.0210626, 0.0179954, 0.999616
390.692, 72.4539, -3.41756, -0.0281944, 0.999407, -0.0197913, -0.999373, -0.0286066, -0.0208657, -0.0214195, 0.0191906, 0.999586
390.674, 71.7908, -3.4304, -0.0325256, 0.999246, -0.0211859, -0.999238, -0.0329686, -0.0209075, -0.0215902, 0.0204898, 0.999557
390.65, 71.0685, -3.44286, -0.0373462, 0.999042, -0.0228327, -0.999062, -0.0378291, -0.0210951, -0.0219386, 0.0220234, 0.999517
390.624, 70.4056, -3.45691, -0.0414868, 0.998844, -0.0242775, -0.998906, -0.0419902, -0.0206062, -0.0216018, 0.023396, 0.999493
390.593, 69.6826, -3.46942, -0.0462165, 0.998582, -0.0264014, -0.99871, -0.046746, -0.0198052, -0.0210113, 0.025452, 0.999455
390.562, 69.0192, -3.47835, -0.0505808, 0.998317, -0.0283829, -0.998498, -0.0511476, -0.0196134, -0.0210321, 0.0273482, 0.999405
390.524, 68.2963, -3.49356, -0.0553703, 0.998012, -0.0301025, -0.99825, -0.0559603, -0.0191229, -0.0207695, 0.028991, 0.999364
390.487, 67.6332, -3.50562, -0.0597303, 0.997702, -0.031977, -0.998016, -0.0603268, -0.0180267, -0.0199143, 0.0308368, 0.999326
390.443, 66.9102, -3.51785, -0.0647703, 0.997354, -0.0330161, -0.997719, -0.0653528, -0.0168781, -0.0189911, 0.0318476, 0.999312
390.4, 66.2471, -3.52916, -0.069666, 0.996965, -0.0347477, -0.997401, -0.0702535, -0.0159829, -0.0183756, 0.0335439, 0.999268
390.348, 65.5245, -3.54097, -0.0747884, 0.996546, -0.0360841, -0.997037, -0.0753795, -0.0153082, -0.0179753, 0.0348323, 0.999232
390.297, 64.861, -3.55293, -0.0792861, 0.996172, -0.0368061, -0.996698, -0.0798687, -0.0146364, -0.01752, 0.0355241, 0.999215
390.24, 64.1382, -3.56352, -0.0844809, 0.995714, -0.0376385, -0.996281, -0.0850504, -0.0137908, -0.0169328, 0.0363334, 0.999196
390.183, 63.4751, -3.57086, -0.0890697, 0.995289, -0.0382848, -0.995888, -0.0896308, -0.0131953, -0.0165647, 0.0369521, 0.99918
390.118, 62.7531, -3.57997, -0.0943733, 0.994739, -0.0398487, -0.995407, -0.0949318, -0.012359, -0.0160769, 0.0384993, 0.999129
390.053, 62.0917, -3.58816, -0.0990374, 0.994229, -0.0412391, -0.994962, -0.0995893, -0.0115466, -0.015587, 0.0398878, 0.999083
389.979, 61.3706, -3.59968, -0.103746, 0.993706, -0.042253, -0.994499, -0.104258, -0.0100867, -0.0144284, 0.0409741, 0.999056
389.91, 60.7092, -3.60884, -0.108062, 0.993231, -0.0425992, -0.99405, -0.108542, -0.00912208, -0.0136841, 0.04136, 0.999051
389.831, 59.9887, -3.61783, -0.113033, 0.992691, -0.0422969, -0.993504, -0.113485, -0.00843742, -0.0131758, 0.0410684, 0.999069
389.755, 59.3285, -3.6247, -0.11741, 0.99217, -0.0425837, -0.992998, -0.117855, -0.0081003, -0.0130556, 0.0413345, 0.99906
389.668, 58.6102, -3.62945, -0.122563, 0.991529, -0.0429994, -0.992377, -0.122999, -0.00763225, -0.0128565, 0.0417362, 0.999046
389.585, 57.9513, -3.63581, -0.12729, 0.99091, -0.043524, -0.991791, -0.127695, -0.00663204, -0.0121295, 0.0423226, 0.99903
389.491, 57.2335, -3.63778, -0.132555, 0.990234, -0.0432022, -0.991108, -0.13293, -0.00590368, -0.0115889, 0.0420355, 0.999049
389.402, 56.576, -3.63765, -0.137686, 0.989535, -0.0431564, -0.990412, -0.138042, -0.00537737, -0.0112785, 0.0420022, 0.999054
389.302, 55.8604, -3.64021, -0.143547, 0.988717, -0.0428055, -0.989589, -0.14386, -0.0042848, -0.0103944, 0.0417447, 0.999074
389.205, 55.2018, -3.64298, -0.148815, 0.987928, -0.0430439, -0.988816, -0.149098, -0.00343152, -0.00980786, 0.0420519, 0.999067
389.098, 54.4893, -3.6445, -0.154747, 0.986997, -0.043475, -0.987904, -0.155032, -0.0032335, -0.00993146, 0.0424488, 0.999049
388.995, 53.8352, -3.65088, -0.160296, 0.986093, -0.0438796, -0.98702, -0.160574, -0.00287367, -0.00987965, 0.0428494, 0.999033
388.879, 53.1235, -3.65435, -0.166463, 0.985039, -0.0445992, -0.985997, -0.166743, -0.00261768, -0.0100151, 0.0435389, 0.999002
388.768, 52.4712, -3.65842, -0.171977, 0.984083, -0.0447741, -0.985048, -0.172261, -0.00253227, -0.0102048, 0.0436691, 0.998994
388.642, 51.7617, -3.66239, -0.177889, 0.983036, -0.0446689, -0.983997, -0.178168, -0.0023098, -0.0102292, 0.0435432, 0.998999
388.524, 51.1112, -3.66735, -0.18348, 0.982009, -0.0446511, -0.982972, -0.183747, -0.00193018, -0.0101, 0.0435366, 0.999001
388.39, 50.4037, -3.67429, -0.18945, 0.980879, -0.0445564, -0.981844, -0.189685, -0.00108791, -0.0095188, 0.0435413, 0.999006
388.264, 49.7548, -3.67656, -0.194969, 0.979787, -0.0447748, -0.980765, -0.195189, -0.000562746, -0.00929093, 0.0438039, 0.998997
388.122, 49.0499, -3.67917, -0.201077, 0.978529, -0.0452751, -0.979535, -0.201276, 0.000167588, -0.00894878, 0.0443822, 0.998975
387.989, 48.4036, -3.68233, -0.206722, 0.977355, -0.0451938, -0.978363, -0.206895, 0.000864659, -0.00850529, 0.0443946, 0.998978
387.839, 47.701, -3.68778, -0.212802, 0.976067, -0.0448047, -0.977065, -0.212932, 0.00190508, -0.00768089, 0.0441825, 0.998994
387.698, 47.0568, -3.68947, -0.218414, 0.974858, -0.0441197, -0.975827, -0.218533, 0.00217662, -0.00751971, 0.0435286, 0.999024
387.54, 46.3552, -3.68947, -0.224443, 0.973478, -0.0443373, -0.974455, -0.224573, 0.00209054, -0.00792189, 0.043674, 0.999014
387.392, 45.7136, -3.69077, -0.230423, 0.972067, -0.0446158, -0.973057, -0.230556, 0.00222645, -0.00812216, 0.0439267, 0.999002
387.226, 45.0155, -3.69434, -0.236933, 0.97051, -0.0444245, -0.971495, -0.237045, 0.00278789, -0.00782495, 0.0438187, 0.999009
387.07, 44.3764, -3.69741, -0.243248, 0.968929, -0.0448025, -0.969936, -0.243335, 0.00359499, -0.0074187, 0.04433, 0.998989
386.894, 43.6812, -3.70123, -0.250264, 0.967138, -0.0448509, -0.968155, -0.250307, 0.00475894, -0.00662394, 0.0446136, 0.998982
386.728, 43.0445, -3.70445, -0.256784, 0.965433, -0.0447351, -0.966452, -0.256779, 0.00595623, -0.00573673, 0.0447638, 0.998981
386.542, 42.351, -3.70515, -0.264187, 0.963445, -0.0444909, -0.964456, -0.264165, 0.00648245, -0.00550744, 0.044622, 0.998989
386.367, 41.7171, -3.70631, -0.270684, 0.961634, -0.044611, -0.962651, -0.270664, 0.00660781, -0.00572026, 0.0447334, 0.998983
386.172, 41.0282, -3.70877, -0.27788, 0.959566, -0.0448843, -0.9606, -0.277839, 0.00729514, -0.00547041, 0.045143, 0.998966
385.988, 40.398, -3.7117, -0.284605, 0.957586, -0.0450385, -0.958631, -0.28454, 0.00796441, -0.00518866, 0.045442, 0.998954
385.781, 39.7131, -3.71031, -0.291843, 0.955367, -0.0458363, -0.956449, -0.291787, 0.00805906, -0.00567505, 0.046192, 0.998916
385.588, 39.086, -3.71557, -0.298369, 0.953361, -0.0455877, -0.954435, -0.2983, 0.00848224, -0.00551215, 0.0460413, 0.998924
385.373, 38.4037, -3.71986, -0.30619, 0.950895, -0.0452317, -0.951959, -0.306074, 0.00962461, -0.00469227, 0.0460057, 0.99893
385.171, 37.7801, -3.71915, -0.313329, 0.948577, -0.0450295, -0.949635, -0.313189, 0.0103002, -0.00433227, 0.0459889, 0.998933
384.945, 37.1027, -3.72129, -0.321114, 0.945974, -0.0449278, -0.947032, -0.320953, 0.0109628, -0.0040492, 0.0460683, 0.99893
384.734, 36.4826, -3.724, -0.328269, 0.943537, -0.0444596, -0.944577, -0.328082, 0.0116598, -0.00358492, 0.045823, 0.998943
384.498, 35.8086, -3.72764, -0.336264, 0.940729, -0.0442347, -0.941762, -0.33605, 0.0123922, -0.00320745, 0.0458256, 0.998944
384.275, 35.1929, -3.7287, -0.343367, 0.938171, -0.0439752, -0.939195, -0.343165, 0.012314, -0.00353814, 0.0455295, 0.998957
384.029, 34.5239, -3.73067, -0.351287, 0.935247, -0.0437186, -0.936261, -0.351079, 0.0126007, -0.00356392, 0.0453585, 0.998964
383.798, 33.9121, -3.73349, -0.35833, 0.932581, -0.0435016, -0.933589, -0.358111, 0.0129894, -0.00346471, 0.0452671, 0.998969
383.541, 33.2471, -3.7363, -0.366101, 0.929591, -0.0427839, -0.930569, -0.365875, 0.0132882, -0.00330097, 0.0446782, 0.998996
383.3, 32.6383, -3.73438, -0.373193, 0.926773, -0.0426402, -0.927747, -0.372965, 0.0134887, -0.00340236, 0.0445932, 0.998999
383.033, 31.9782, -3.7325, -0.380947, 0.923614, -0.0426286, -0.924591, -0.380705, 0.0139738, -0.00332252, 0.0447373, 0.998993
382.783, 31.3742, -3.73445, -0.387735, 0.920801, -0.0422804, -0.921765, -0.387482, 0.0143478, -0.00317146, 0.0445358, 0.999003
382.505, 30.7184, -3.73324, -0.394806, 0.917806, -0.0419639, -0.918759, -0.394546, 0.0146729, -0.00308983, 0.0443477, 0.999011
382.246, 30.1193, -3.7326, -0.401153, 0.915066, -0.0416113, -0.916007, -0.400877, 0.0151321, -0.00283413, 0.0441865, 0.999019
381.958, 29.4676, -3.73026, -0.407336, 0.912359, -0.0409752, -0.913275, -0.407041, 0.0156598, -0.00239119, 0.0438004, 0.999037
381.691, 28.8716, -3.72515, -0.412872, 0.90988, -0.040682, -0.910786, -0.41257, 0.0159453, -0.00227584, 0.043636, 0.999045
381.397, 28.2225, -3.7225, -0.418909, 0.907144, -0.0400604, -0.908025, -0.418613, 0.0159175, -0.00233032, 0.0430438, 0.99907
381.123, 27.6307, -3.72046, -0.424349, 0.90463, -0.0396691, -0.905496, -0.424042, 0.0162632, -0.00210923, 0.0428215, 0.999081
380.82, 26.9875, -3.72218, -0.430356, 0.901836, -0.038539, -0.902658, -0.430029, 0.016849, -0.0013778, 0.0420386, 0.999115
380.538, 26.3984, -3.71904, -0.435644, 0.899317, -0.0379773, -0.900118, -0.435299, 0.0173569, -0.000922157, 0.0417455, 0.999128
380.227, 25.7586, -3.71692, -0.441318, 0.89659, -0.0369426, -0.897351, -0.44096, 0.0177715, -0.000356478, 0.0409934, 0.999159
379.939, 25.1721, -3.71572, -0.446341, 0.894148, -0.0357714, -0.894863, -0.445978, 0.0180016, 0.000142855, 0.0400453, 0.999198
379.62, 24.5342, -3.71339, -0.452083, 0.891277, -0.0353081, -0.891976, -0.451715, 0.0182359, 0.000304059, 0.0397381, 0.99921
379.324, 23.9507, -3.71101, -0.457186, 0.888664, -0.0354699, -0.889371, -0.456808, 0.0185843, 0.000312218, 0.0400424, 0.999198
378.994, 23.3084, -3.7059, -0.462805, 0.885755, -0.0353411, -0.88646, -0.462418, 0.0189187, 0.000414982, 0.0400841, 0.999196
378.691, 22.7267, -3.70337, -0.468233, 0.882891, -0.0355001, -0.883604, -0.467816, 0.0197866, 0.000861921, 0.0406328, 0.999174
378.354, 22.0956, -3.69979, -0.473438, 0.880121, -0.0352668, -0.880826, -0.473002, 0.020364, 0.0012415, 0.040705, 0.99917
378.043, 21.5161, -3.69773, -0.478066, 0.87764, -0.0346515, -0.878323, -0.477626, 0.0205508, 0.00148578, 0.0402598, 0.999188
377.699, 20.8862, -3.69538, -0.482847, 0.875042, -0.0340718, -0.875703, -0.482412, 0.0205573, 0.00155184, 0.0397628, 0.999208
377.38, 20.3093, -3.69422, -0.486974, 0.872759, -0.0338984, -0.873415, -0.486541, 0.0205685, 0.00145837, 0.0396238, 0.999214
377.03, 19.68, -3.69366, -0.491363, 0.870301, -0.0337492, -0.870953, -0.490917, 0.021002, 0.00171, 0.0397136, 0.99921
376.705, 19.1051, -3.69301, -0.495063, 0.868218, -0.0333256, -0.868854, -0.494606, 0.0213843, 0.00208321, 0.0395417, 0.999216
376.348, 18.4781, -3.69315, -0.498837, 0.866109, -0.0318753, -0.866692, -0.498394, 0.0211602, 0.00244061, 0.0381815, 0.999268
376.017, 17.904, -3.69159, -0.501856, 0.864412, -0.0305461, -0.864946, -0.501414, 0.0212899, 0.003087, 0.0371051, 0.999307
375.654, 17.2772, -3.68398, -0.505325, 0.862417, -0.0297112, -0.862921, -0.504876, 0.0216058, 0.00363277, 0.0365564, 0.999325
375.319, 16.703, -3.67851, -0.50849, 0.860584, -0.0288654, -0.861059, -0.508052, 0.0214532, 0.00379714, 0.0357635, 0.999353
374.95, 16.0783, -3.67148, -0.511484, 0.858822, -0.0284567, -0.859284, -0.511049, 0.0214193, 0.00385259, 0.035408, 0.999366
374.609, 15.5036, -3.66489, -0.514368, 0.857119, -0.0277947, -0.85756, -0.513942, 0.021303, 0.00397433, 0.0347933, 0.999387
374.235, 14.8775, -3.65847, -0.51762, 0.855198, -0.0265901, -0.855601, -0.517216, 0.0208306, 0.00406146, 0.0335329, 0.999429
373.887, 14.304, -3.65126, -0.520241, 0.85364, -0.0254366, -0.854011, -0.519878, 0.0197749, 0.00365671, 0.0320109, 0.999481
373.506, 13.6766, -3.64041, -0.523226, 0.851826, -0.0250378, -0.852188, -0.522892, 0.0189539, 0.00305338, 0.0312541, 0.999507
373.153, 13.1002, -3.6344, -0.525585, 0.850393, -0.0243513, -0.850736, -0.525271, 0.0183981, 0.00285458, 0.0303863, 0.999534
372.765, 12.4695, -3.62812, -0.528456, 0.848622, -0.0239811, -0.848954, -0.528132, 0.0187857, 0.00327676, 0.0302863, 0.999536
372.405, 11.8897, -3.62134, -0.530876, 0.847128, -0.0233408, -0.847442, -0.530548, 0.0190031, 0.00371466, 0.0298683, 0.999547
372.01, 11.257, -3.61514, -0.533214, 0.84569, -0.0221488, -0.845971, -0.532901, 0.0187005, 0.00401169, 0.0287086, 0.99958
371.644, 10.6736, -3.6078, -0.535349, 0.844355, -0.0215748, -0.844621, -0.535044, 0.0185379, 0.00410914, 0.0281468, 0.999595
371.242, 10.0371, -3.60104, -0.536985, 0.843331, -0.0209858, -0.843583, -0.536704, 0.0177848, 0.00373529, 0.0272534, 0.999622
370.872, 9.45112, -3.59372, -0.538407, 0.842427, -0.0208341, -0.84268, -0.538156, 0.0166908, 0.00284882, 0.0265429, 0.999644
370.465, 8.81092, -3.58961, -0.539937, 0.841462, -0.0202624, -0.841703, -0.539712, 0.0157567, 0.00232276, 0.0255625, 0.999671
370.089, 8.22213, -3.58662, -0.54138, 0.840545, -0.0198102, -0.840775, -0.541165, 0.015394, 0.00221879, 0.0249899, 0.999685
369.679, 7.5794, -3.58575, -0.542925, 0.839565, -0.0190801, -0.839777, -0.542711, 0.0154806, 0.00264199, 0.0244278, 0.999698
369.299, 6.98857, -3.58403, -0.544323, 0.838683, -0.0179885, -0.838869, -0.544104, 0.015817, 0.00347782, 0.0236996, 0.999713
368.884, 6.34286, -3.57735, -0.545697, 0.837809, -0.0170429, -0.837976, -0.545499, 0.0150564, 0.00331747, 0.0224978, 0.999741
368.501, 5.74949, -3.57419, -0.546906, 0.837034, -0.0163538, -0.837189, -0.546731, 0.0141482, 0.00290139, 0.0214289, 0.999766
368.083, 5.10299, -3.56917, -0.54829, 0.836137, -0.015897, -0.836285, -0.548132, 0.0134101, 0.00249904, 0.0206471, 0.999784
367.697, 4.5103, -3.56429, -0.549776, 0.835153, -0.0162801, -0.835309, -0.54962, 0.0132751, 0.00213891, 0.0208973, 0.999779
367.275, 3.86327, -3.55962, -0.551484, 0.834024, -0.0163894, -0.834183, -0.551332, 0.0131008, 0.00189035, 0.0208967, 0.99978
366.885, 3.2714, -3.55199, -0.552736, 0.833197, -0.0163274, -0.833355, -0.552586, 0.0129721, 0.00178599, 0.0207766, 0.999783
366.458, 2.62476, -3.5464, -0.553722, 0.832545, -0.0161212, -0.8327, -0.553576, 0.0128434, 0.00176839, 0.0205358, 0.999788
366.067, 2.031, -3.5409, -0.55475, 0.83186, -0.0161568, -0.832016, -0.554608, 0.0126423, 0.00155597, 0.0204561, 0.99979
365.64, 1.38401, -3.53648, -0.555691, 0.83123, -0.016258, -0.831388, -0.555556, 0.0122645, 0.00116242, 0.020332, 0.999793
365.247, 0.79116, -3.53095, -0.556452, 0.830725, -0.0160419, -0.830879, -0.556328, 0.0117571, 0.000842372, 0.0198711, 0.999802
364.817, 0.144005, -3.52705, -0.557353, 0.830121, -0.0160113, -0.830275, -0.55723, 0.0117611, 0.000841111, 0.0198489, 0.999803
364.422, -0.448537, -3.52592, -0.55813, 0.829607, -0.0155833, -0.829753, -0.55801, 0.0115914, 0.000920691, 0.0193998, 0.999811
363.991, -1.09467, -3.52351, -0.558725, 0.829214, -0.0151985, -0.829352, -0.55861, 0.0113957, 0.000959456, 0.018972, 0.99982
363.596, -1.68809, -3.51992, -0.559373, 0.828772, -0.0154377, -0.828916, -0.559261, 0.0112002, 0.000648762, 0.0190616, 0.999818
363.164, -2.33295, -3.51869, -0.560095, 0.828286, -0.0153736, -0.828429, -0.559994, 0.0106206, 0.000187757, 0.0186844, 0.999825
362.767, -2.92496, -3.51654, -0.560547, 0.82797, -0.0159113, -0.828123, -0.560448, 0.010497, -0.000226223, 0.0190606, 0.999818
362.334, -3.56963, -3.51392, -0.561131, 0.82757, -0.0161339, -0.827727, -0.561023, 0.0109932, 4.61172e-05, 0.0195231, 0.999809
361.935, -4.16048, -3.51052, -0.561448, 0.827358, -0.0159606, -0.827512, -0.561338, 0.0111241, 0.000244286, 0.0194532, 0.999811
361.501, -4.80429, -3.50561, -0.562085, 0.826932, -0.0156036, -0.82708, -0.561985, 0.0105693, -2.88932e-05, 0.0188463, 0.999822
361.103, -5.39469, -3.50289, -0.562589, 0.826599, -0.0150945, -0.826737, -0.562497, 0.0101582, -9.38991e-05, 0.0181941, 0.999834
360.669, -6.03807, -3.50031, -0.563113, 0.826241, -0.0151361, -0.82638, -0.563014, 0.0105283, 0.000177091, 0.0184368, 0.99983
360.27, -6.62839, -3.49974, -0.563614, 0.825909, -0.0146311, -0.826038, -0.563518, 0.0103831, 0.000330586, 0.0179379, 0.999839
359.835, -7.26992, -3.50088, -0.564309, 0.825432, -0.0147431, -0.825564, -0.564201, 0.0110723, 0.000821412, 0.0184195, 0.99983
359.436, -7.85793, -3.50134, -0.564909, 0.825025, -0.014538, -0.825152, -0.564786, 0.0118898, 0.0015985, 0.0187127, 0.999824
359.001, -8.49884, -3.49958, -0.56547, 0.824643, -0.0144196, -0.824767, -0.565342, 0.012164, 0.0018789, 0.0187712, 0.999822
358.602, -9.08602, -3.49583, -0.565967, 0.824288, -0.0151988, -0.824426, -0.56583, 0.0126041, 0.00178946, 0.0196638, 0.999805
358.166, -9.72476, -3.49351, -0.566352, 0.824031, -0.0147958, -0.824161, -0.566217, 0.0125177, 0.00193733, 0.0192835, 0.999812
357.766, -10.3106, -3.49218, -0.56687, 0.823678, -0.0145944, -0.823805, -0.566731, 0.0127184, 0.00220478, 0.0192326, 0.999813
357.33, -10.9477, -3.48555, -0.567418, 0.823299, -0.0146774, -0.823428, -0.567285, 0.01239, 0.00187442, 0.0191161, 0.999816
356.931, -11.5312, -3.483, -0.567952, 0.822935, -0.0144406, -0.823059, -0.567821, 0.0123909, 0.00199717, 0.0189229, 0.999819
356.495, -12.1667, -3.47995, -0.568367, 0.822658, -0.013868, -0.822771, -0.568231, 0.0126651, 0.00253882, 0.0186087, 0.999824
356.094, -12.7491, -3.47332, -0.568629, 0.822473, -0.0141061, -0.82259, -0.568489, 0.0128924, 0.00258454, 0.0189345, 0.999817
355.659, -13.3843, -3.46522, -0.569033, 0.822188, -0.0144356, -0.822312, -0.568897, 0.0126442, 0.0021835, 0.0190655, 0.999816
355.259, -13.9647, -3.4601, -0.569296, 0.822007, -0.0144029, -0.82213, -0.569163, 0.012466, 0.00204954, 0.018938, 0.999819
354.822, -14.5965, -3.45228, -0.569361, 0.821963, -0.0143117, -0.822085, -0.569228, 0.0124714, 0.00210445, 0.0188662, 0.99982
354.423, -15.1763, -3.44907, -0.569571, 0.821822, -0.0140406, -0.821938, -0.569434, 0.0127467, 0.00248029, 0.0188006, 0.99982
353.988, -15.8077, -3.44179, -0.569862, 0.821633, -0.0132837, -0.821736, -0.56973, 0.0125533, 0.00274614, 0.0180693, 0.999833
353.589, -16.3864, -3.43682, -0.570104, 0.821469, -0.0130552, -0.821568, -0.569973, 0.0125282, 0.00285041, 0.0178681, 0.999836
353.154, -17.0158, -3.42851, -0.570199, 0.821401, -0.0131818, -0.821503, -0.570074, 0.0121834, 0.00249285, 0.0177759, 0.999839
352.757, -17.5931, -3.42205, -0.570642, 0.821093, -0.0131696, -0.821196, -0.570525, 0.0117488, 0.00213331, 0.0175192, 0.999844
352.323, -18.221, -3.41576, -0.570849, 0.820948, -0.0132533, -0.821053, -0.570735, 0.0116102, 0.00196723, 0.0175093, 0.999845
351.902, -18.8298, -3.41132, -0.570935, 0.820887, -0.0133451, -0.820992, -0.57081, 0.0121925, 0.00239108, 0.0179173, 0.999837
351.492, -19.422, -3.40385, -0.5712, 0.820691, -0.0140243, -0.820808, -0.571066, 0.0125768, 0.00231283, 0.0186951, 0.999823
351.094, -19.9965, -3.39474, -0.571237, 0.82065, -0.0148962, -0.820783, -0.571096, 0.012871, 0.00205541, 0.0195789, 0.999806
350.662, -20.6216, -3.3918, -0.571215, 0.820653, -0.015539, -0.820797, -0.571053, 0.0138037, 0.00245448, 0.0206392, 0.999784
350.266, -21.1957, -3.38494, -0.571196, 0.820656, -0.0161104, -0.820811, -0.57103, 0.0139655, 0.0022614, 0.0212006, 0.999773
349.834, -21.8195, -3.38153, -0.571111, 0.820708, -0.0164788, -0.82087, -0.570939, 0.0141648, 0.00221675, 0.0216166, 0.999764
349.438, -22.3919, -3.37889, -0.571018, 0.820764, -0.0168637, -0.820934, -0.570834, 0.0146979, 0.00243711, 0.0222368, 0.99975
349.009, -23.016, -3.37366, -0.570791, 0.820909, -0.0175156, -0.821092, -0.570592, 0.0152531, 0.00252713, 0.0230883, 0.99973
348.614, -23.5872, -3.36935, -0.570288, 0.821244, -0.0181838, -0.82144, -0.570072, 0.0159322, 0.0027181, 0.0240229, 0.999708
348.186, -24.211, -3.36489, -0.570063, 0.821398, -0.018285, -0.821595, -0.569829, 0.0166372, 0.00324644, 0.0245071, 0.999694
347.793, -24.7812, -3.36003, -0.569562, 0.821745, -0.0182981, -0.82194, -0.569312, 0.017295, 0.00379474, 0.0248905, 0.999683
347.365, -25.4031, -3.35387, -0.569079, 0.822087, -0.0179577, -0.822271, -0.568818, 0.0177712, 0.00439485, 0.0248793, 0.999681
346.974, -25.9737, -3.34849, -0.568871, 0.822248, -0.017153, -0.822413, -0.568619, 0.0175948, 0.00471375, 0.024116, 0.999698
346.547, -26.5938, -3.33881, -0.568362, 0.822593, -0.0174578, -0.822766, -0.568108, 0.0175758, 0.00453984, 0.0243531, 0.999693
346.158, -27.1634, -3.33076, -0.56827, 0.822648, -0.0179074, -0.822831, -0.568011, 0.0176777, 0.0043709, 0.0247804, 0.999683
345.732, -27.7829, -3.32358, -0.56803, 0.822816, -0.0177653, -0.822997, -0.567777, 0.0174592, 0.00427896, 0.0245381, 0.99969
345.342, -28.3507, -3.31793, -0.567803, 0.822966, -0.0180676, -0.823155, -0.567554, 0.0172796, 0.00396616, 0.0246839, 0.999687
344.918, -28.9692, -3.31212, -0.567453, 0.823198, -0.0185032, -0.823396, -0.567196, 0.0175301, 0.00393579, 0.025183, 0.999675
344.531, -29.5364, -3.30655, -0.567437, 0.823212, -0.0183577, -0.823407, -0.567179, 0.0175943, 0.00407177, 0.0250996, 0.999677
344.108, -30.1537, -3.30289, -0.567588, 0.823113, -0.0181342, -0.823301, -0.567327, 0.0177536, 0.00432523, 0.0250067, 0.999678
343.72, -30.7202, -3.29857, -0.567484, 0.823184, -0.0181797, -0.82337, -0.567206, 0.0183946, 0.00483052, 0.0254073, 0.999666
343.299, -31.3373, -3.29171, -0.567774, 0.822982, -0.018262, -0.82317, -0.567492, 0.0185536, 0.00490578, 0.0255669, 0.999661
342.912, -31.902, -3.28545, -0.567917, 0.82288, -0.0184019, -0.823072, -0.567638, 0.0184361, 0.0047251, 0.0256163, 0.999661
342.491, -32.5158, -3.28081, -0.568091, 0.822765, -0.0181626, -0.82295, -0.567807, 0.0186798, 0.00505622, 0.0255587, 0.999661
342.104, -33.0788, -3.27381, -0.568223, 0.822671, -0.0183172, -0.822859, -0.567936, 0.0187566, 0.00502745, 0.0257304, 0.999656
341.683, -33.6917, -3.26706, -0.568202, 0.822682, -0.0184558, -0.822874, -0.567914, 0.0187467, 0.00494132, 0.0258387, 0.999654
341.297, -34.2532, -3.2622, -0.568254, 0.822653, -0.0181796, -0.822837, -0.567963, 0.0188995, 0.00522236, 0.0256986, 0.999656
340.876, -34.8653, -3.25605, -0.568384, 0.822571, -0.0177807, -0.822745, -0.568095, 0.0189308, 0.00547082, 0.025389, 0.999663
340.49, -35.426, -3.24637, -0.568489, 0.822501, -0.0176843, -0.822674, -0.568208, 0.018633, 0.00527729, 0.0251411, 0.99967
340.07, -36.037, -3.23553, -0.568792, 0.822293, -0.0176149, -0.822467, -0.568521, 0.0182335, 0.0049788, 0.0248587, 0.999679
339.685, -36.5964, -3.22785, -0.569429, 0.821861, -0.0171852, -0.822025, -0.569163, 0.0181241, 0.00511435, 0.024447, 0.999688
339.266, -37.2059, -3.22006, -0.570231, 0.82131, -0.0169267, -0.821465, -0.569957, 0.0185484, 0.0055865, 0.0244816, 0.999685
338.881, -37.764, -3.20904, -0.570911, 0.820832, -0.017217, -0.820993, -0.570629, 0.0187857, 0.00559538, 0.0248599, 0.999675
338.461, -38.371, -3.19765, -0.571647, 0.820318, -0.0172683, -0.820482, -0.571373, 0.0185035, 0.00531208, 0.0247458, 0.99968
338.075, -38.9269, -3.18848, -0.572237, 0.819916, -0.0167753, -0.820071, -0.571975, 0.0181123, 0.00525557, 0.0241215, 0.999695
337.655, -39.5329, -3.18036, -0.573045, 0.819347, -0.0170465, -0.819509, -0.572784, 0.0180117, 0.00499389, 0.0242913, 0.999692
337.269, -40.0875, -3.17163, -0.573938, 0.818719, -0.017158, -0.818887, -0.573692, 0.0173608, 0.00437017, 0.0240145, 0.999702
336.848, -40.6902, -3.16568, -0.574607, 0.818254, -0.0169319, -0.818419, -0.574373, 0.0168911, 0.00409594, 0.0235631, 0.999714
336.461, -41.2422, -3.1582, -0.575134, 0.817892, -0.0165658, -0.818048, -0.574899, 0.0170125, 0.00439069, 0.0233361, 0.999718
336.039, -41.8431, -3.1475, -0.575523, 0.817623, -0.0163137, -0.817774, -0.575296, 0.0167326, 0.00429572, 0.0229709, 0.999727
335.652, -42.3954, -3.14124, -0.575484, 0.817662, -0.0157252, -0.817801, -0.575265, 0.0164622, 0.00441437, 0.0223338, 0.999741
335.23, -42.9967, -3.13418, -0.575247, 0.817844, -0.0148795, -0.817964, -0.575028, 0.0166778, 0.0050837, 0.0217648, 0.99975
334.842, -43.5496, -3.1242, -0.575159, 0.817894, -0.0155618, -0.818024, -0.574916, 0.0175603, 0.00541576, 0.0228299, 0.999725
334.42, -44.1533, -3.11776, -0.574926, 0.818044, -0.0162309, -0.818184, -0.574656, 0.0185676, 0.00586191, 0.0239548, 0.999696
334.03, -44.7073, -3.10948, -0.57418, 0.818561, -0.016599, -0.818709, -0.573906, 0.0186612, 0.00574911, 0.0243047, 0.999688
333.606, -45.3128, -3.10333, -0.573446, 0.81907, -0.0168639, -0.819225, -0.573174, 0.0184806, 0.00547095, 0.0244129, 0.999687
333.218, -45.8714, -3.09917, -0.572918, 0.819431, -0.0172475, -0.819595, -0.572639, 0.0186629, 0.00541639, 0.0248283, 0.999677
332.794, -46.4809, -3.09555, -0.572212, 0.819925, -0.0172196, -0.820086, -0.571928, 0.0188777, 0.00562994, 0.0249236, 0.999674
332.405, -47.0419, -3.08957, -0.571563, 0.820387, -0.0167452, -0.82054, -0.571293, 0.0183964, 0.00552572, 0.0242548, 0.999691
331.981, -47.6557, -3.08622, -0.571011, 0.820796, -0.0155041, -0.820921, -0.570759, 0.0179567, 0.00588972, 0.0229811, 0.999719
331.591, -48.2187, -3.07972, -0.570613, 0.821082, -0.0150111, -0.821194, -0.570359, 0.0181735, 0.00636023, 0.0226971, 0.999722
331.166, -48.8356, -3.07156, -0.570242, 0.821341, -0.0148909, -0.821453, -0.569996, 0.0178838, 0.00620091, 0.0224303, 0.999729
330.775, -49.4017, -3.06565, -0.569812, 0.821635, -0.0151564, -0.821751, -0.569559, 0.0180936, 0.00623387, 0.0227648, 0.999721
330.349, -50.019, -3.05842, -0.569052, 0.822151, -0.0157175, -0.822278, -0.568788, 0.0183846, 0.00617494, 0.023386, 0.999707
329.958, -50.5867, -3.04728, -0.568472, 0.822533, -0.0167245, -0.822684, -0.568204, 0.0182874, 0.00553902, 0.0241549, 0.999693
329.531, -51.2065, -3.03999, -0.56815, 0.822737, -0.0175725, -0.822907, -0.56787, 0.0186286, 0.00534754, 0.0250444, 0.999672
329.14, -51.7765, -3.03377, -0.568086, 0.822771, -0.0180696, -0.82295, -0.567786, 0.0192675, 0.00559304, 0.025816, 0.999651
328.714, -52.399, -3.0244, -0.568589, 0.822419, -0.0182612, -0.822601, -0.568277, 0.0197267, 0.00584618, 0.026238, 0.999639
328.322, -52.9695, -3.01501, -0.568924, 0.82221, -0.0172105, -0.822368, -0.56863, 0.019279, 0.00606501, 0.0251216, 0.999666
327.893, -53.5912, -3.00461, -0.569356, 0.821934, -0.0160847, -0.822071, -0.569093, 0.0182531, 0.00584912, 0.0236153, 0.999704
327.499, -54.1616, -2.99618, -0.569571, 0.821794, -0.0156221, -0.821923, -0.569325, 0.0176379, 0.00560067, 0.0228862, 0.999722
327.07, -54.7843, -2.98262, -0.56967, 0.821715, -0.0161201, -0.821858, -0.56943, 0.0172777, 0.00501808, 0.023091, 0.999721
326.676, -55.3566, -2.9693, -0.570456, 0.821161, -0.0165617, -0.821317, -0.570228, 0.0166839, 0.00425623, 0.0231198, 0.999724
326.245, -55.9784, -2.95796, -0.570886, 0.82087, -0.0162159, -0.82102, -0.570671, 0.0161487, 0.00400199, 0.0225326, 0.999738
325.85, -56.5491, -2.95118, -0.571282, 0.820597, -0.0160454, -0.820741, -0.571056, 0.0167229, 0.00455995, 0.0227226, 0.999731
325.418, -57.1724, -2.93892, -0.571779, 0.820251, -0.016057, -0.820395, -0.571549, 0.0168428, 0.00463794, 0.0228034, 0.999729
325.022, -57.7437, -2.93001, -0.572203, 0.81995, -0.0162974, -0.8201, -0.571973, 0.016839, 0.00448547, 0.0230009, 0.999725
324.59, -58.3667, -2.92167, -0.572627, 0.819636, -0.0171833, -0.819802, -0.57237, 0.0178085, 0.00476128, 0.0242845, 0.999694
324.192, -58.9377, -2.91591, -0.572958, 0.819405, -0.0171427, -0.819569, -0.572695, 0.0180736, 0.00499206, 0.024405, 0.99969
323.76, -59.5608, -2.90819, -0.5734, 0.819094, -0.0172561, -0.819263, -0.573148, 0.0175692, 0.00450052, 0.0242114, 0.999697
323.362, -60.1317, -2.9012, -0.573698, 0.818883, -0.0173631, -0.819058, -0.573465, 0.0167564, 0.00376443, 0.0238345, 0.999709
322.929, -60.7537, -2.89321, -0.574165, 0.818555, -0.017418, -0.818733, -0.573943, 0.0163135, 0.00335659, 0.0236273, 0.999715
322.531, -61.324, -2.88412, -0.574534, 0.818295, -0.017446, -0.818474, -0.574314, 0.0162205, 0.00325367, 0.0235983, 0.999716
322.096, -61.9456, -2.87779, -0.574854, 0.81807, -0.0174591, -0.81825, -0.574635, 0.016186, 0.00320867, 0.0235905, 0.999717
321.697, -62.5154, -2.86995, -0.575221, 0.817801, -0.0179558, -0.817992, -0.574994, 0.0164815, 0.00315407, 0.0241682, 0.999703
321.263, -63.1375, -2.86265, -0.575621, 0.81751, -0.0183629, -0.817711, -0.575389, 0.0166174, 0.00301908, 0.0245809, 0.999693
320.863, -63.7079, -2.85627, -0.575994, 0.817244, -0.0185218, -0.817449, -0.575765, 0.0164706, 0.00279628, 0.0246276, 0.999693
320.428, -64.3285, -2.84831, -0.576389, 0.81697, -0.0183412, -0.817171, -0.576162, 0.016407, 0.00283654, 0.0244447, 0.999697
320.028, -64.8983, -2.84266, -0.576891, 0.816624, -0.0179454, -0.816816, -0.576664, 0.0164512, 0.003086, 0.0241486, 0.999704
319.592, -65.5189, -2.83412, -0.57742, 0.816259, -0.0175453, -0.816441, -0.577194, 0.0164667, 0.00331404, 0.0238329, 0.99971
319.191, -66.0885, -2.826, -0.577662, 0.816089, -0.0174832, -0.816268, -0.577429, 0.0167723, 0.0035924, 0.0239597, 0.999706
318.755, -66.7097, -2.81601, -0.578355, 0.815573, -0.0185946, -0.815777, -0.578099, 0.0175792, 0.00358763, 0.025336, 0.999673
318.35, -67.2851, -2.8092, -0.578707, 0.815303, -0.019489, -0.815528, -0.578429, 0.0182806, 0.0036312, 0.0264729, 0.999643
317.914, -67.9051, -2.80242, -0.579161, 0.814968, -0.0200005, -0.815205, -0.578871, 0.0186596, 0.00362929, 0.0271114, 0.999626
317.512, -68.4732, -2.79529, -0.579593, 0.814659, -0.0200494, -0.814899, -0.579308, 0.0185111, 0.00346549, 0.0270672, 0.999628
317.074, -69.0918, -2.78846, -0.580203, 0.814231, -0.0198223, -0.814466, -0.579934, 0.0179271, 0.00310117, 0.0265459, 0.999643
316.672, -69.6587, -2.78134, -0.580725, 0.813848, -0.0202464, -0.814094, -0.580451, 0.0180695, 0.00295373, 0.0269759, 0.999632
316.234, -70.2773, -2.77463, -0.581477, 0.813321, -0.0198334, -0.813558, -0.581213, 0.0177416, 0.0029022, 0.0264519, 0.999646
315.831, -70.8444, -2.77018, -0.582377, 0.812689, -0.0193263, -0.812914, -0.582126, 0.0173179, 0.00282372, 0.0257962, 0.999663
315.391, -71.4621, -2.76531, -0.583051, 0.812223, -0.018586, -0.812431, -0.582821, 0.0165786, 0.00263324, 0.024766, 0.99969
314.987, -72.0288, -2.75849, -0.583638, 0.811805, -0.0184212, -0.81201, -0.583409, 0.0165476, 0.00268637, 0.024616, 0.999693
314.546, -72.6462, -2.75193, -0.584542, 0.811169, -0.0177785, -0.811359, -0.584329, 0.0159747, 0.00256963, 0.0237627, 0.999714
314.141, -73.2106, -2.74509, -0.585405, 0.810554, -0.017415, -0.810738, -0.585213, 0.0151349, 0.00207617, 0.0229791, 0.999734
313.698, -73.826, -2.74178, -0.58649, 0.80977, -0.0173593, -0.809954, -0.586299, 0.0151028, 0.00205207, 0.0229179, 0.999735
313.292, -74.3889, -2.73797, -0.587373, 0.809142, -0.0167771, -0.809312, -0.587175, 0.0155178, 0.00270507, 0.0226926, 0.999739
312.847, -75.004, -2.73264, -0.588429, 0.808389, -0.0161156, -0.808542, -0.588225, 0.0158355, 0.00332162, 0.0223482, 0.999745
312.44, -75.5666, -2.72507, -0.589388, 0.80769, -0.0160797, -0.807844, -0.589189, 0.0156571, 0.00317206, 0.022218, 0.999748
311.994, -76.1795, -2.72348, -0.59037, 0.806971, -0.0161446, -0.807125, -0.590158, 0.016188, 0.00353541, 0.0225877, 0.999739
311.585, -76.7419, -2.71898, -0.591531, 0.806125, -0.0159098, -0.806273, -0.591315, 0.0164372, 0.00384272, 0.0225508, 0.999738
311.137, -77.355, -2.7148, -0.592463, 0.805448, -0.0155125, -0.805589, -0.592259, 0.0160089, 0.00370695, 0.0219814, 0.999752
310.726, -77.916, -2.7066, -0.593607, 0.804598, -0.0158994, -0.804748, -0.593405, 0.0158417, 0.00331142, 0.0221987, 0.999748
310.277, -78.5272, -2.70245, -0.594789, 0.803722, -0.0160534, -0.803874, -0.594575, 0.0163752, 0.00361616, 0.0226447, 0.999737
309.865, -79.0887, -2.69707, -0.596338, 0.802572, -0.0160846, -0.802727, -0.596129, 0.0161424, 0.00336694, 0.0225378, 0.99974
309.415, -79.6986, -2.69061, -0.597999, 0.801338, -0.0159586, -0.801491, -0.597796, 0.0158728, 0.00317943, 0.0222826, 0.999747
309, -80.2578, -2.68358, -0.599559, 0.800175, -0.015761, -0.800324, -0.599357, 0.01591, 0.00328431, 0.0221529, 0.999749
308.546, -80.8663, -2.67644, -0.601645, 0.798619, -0.015189, -0.798757, -0.601453, 0.0155472, 0.00328083, 0.0214863, 0.999764
308.128, -81.4227, -2.66893, -0.60321, 0.797438, -0.0151647, -0.797576, -0.603022, 0.0154127, 0.00314606, 0.0213921, 0.999766
307.671, -82.0284, -2.66158, -0.605042, 0.796051, -0.0150248, -0.796185, -0.604842, 0.0159832, 0.00363577, 0.0216331, 0.999759
307.251, -82.5831, -2.65497, -0.606785, 0.794725, -0.0149884, -0.794857, -0.606578, 0.0162802, 0.00384662, 0.0217922, 0.999755
306.791, -83.1878, -2.64824, -0.608882, 0.793122, -0.0148231, -0.793252, -0.608684, 0.0159803, 0.00365177, 0.0214886, 0.999762
306.368, -83.7407, -2.63832, -0.610479, 0.79189, -0.0150425, -0.792026, -0.610287, 0.0156223, 0.00319089, 0.0214511, 0.999765
305.906, -84.3431, -2.63099, -0.612512, 0.790317, -0.015101, -0.790457, -0.612328, 0.0152565, 0.00281066, 0.0212814, 0.99977
305.481, -84.8944, -2.62825, -0.614423, 0.788831, -0.0151817, -0.788973, -0.614243, 0.0150727, 0.00256456, 0.0212389, 0.999771
305.016, -85.4947, -2.6253, -0.616278, 0.787376, -0.0155193, -0.787525, -0.616098, 0.0150912, 0.00232099, 0.0215222, 0.999766
304.588, -86.0449, -2.62141, -0.617939, 0.786064, -0.0159555, -0.786223, -0.617757, 0.0151553, 0.00205637, 0.0219096, 0.999758
304.12, -86.6429, -2.61625, -0.619271, 0.785001, -0.0166153, -0.785175, -0.619087, 0.0152085, 0.00165237, 0.0224641, 0.999746
303.691, -87.1917, -2.6134, -0.620428, 0.784067, -0.0175787, -0.784263, -0.62024, 0.0153005, 0.00109356, 0.0232792, 0.999728
303.221, -87.7895, -2.60999, -0.621605, 0.783131, -0.0176999, -0.783331, -0.621434, 0.0145749, 0.000414717, 0.0229246, 0.999737
302.788, -88.3374, -2.61176, -0.622385, 0.78251, -0.0177572, -0.782711, -0.622216, 0.0144811, 0.00028277, 0.0229115, 0.999737
302.317, -88.9338, -2.61053, -0.623232, 0.781821, -0.0183611, -0.782037, -0.623053, 0.0149458, 0.000245007, 0.0236738, 0.99972
301.883, -89.4808, -2.60696, -0.623665, 0.781462, -0.0189564, -0.781692, -0.623474, 0.0154403, 0.00024718, 0.0244477, 0.999701
301.41, -90.0776, -2.6042, -0.624203, 0.781022, -0.0194003, -0.781262, -0.623989, 0.0163442, 0.000659595, 0.0253588, 0.999678
300.976, -90.6249, -2.60284, -0.624813, 0.780539, -0.0192025, -0.780773, -0.62458, 0.0171203, 0.00136962, 0.0256898, 0.999669
300.502, -91.2216, -2.60118, -0.625533, 0.779977, -0.0185417, -0.780194, -0.625284, 0.0178135, 0.00230031, 0.0256091, 0.999669
300.065, -91.7687, -2.59555, -0.62581, 0.779766, -0.0180603, -0.779969, -0.625547, 0.0183897, 0.00304211, 0.025595, 0.999668
299.589, -92.365, -2.58814, -0.625922, 0.779681, -0.0178332, -0.779879, -0.625659, 0.0184258, 0.00320869, 0.0254409, 0.999671
299.151, -92.9127, -2.58054, -0.625733, 0.779837, -0.01769, -0.780031, -0.625476, 0.0181943, 0.0031239, 0.0251836, 0.999678
298.675, -93.5106, -2.57638, -0.625729, 0.779844, -0.0175093, -0.780035, -0.625477, 0.0180293, 0.00310841, 0.0249393, 0.999684
298.238, -94.0598, -2.57198, -0.625744, 0.779839, -0.0171926, -0.780022, -0.625495, 0.0179458, 0.0032409, 0.0246401, 0.999691
297.762, -94.6588, -2.56904, -0.625751, 0.77985, -0.0164201, -0.780012, -0.625492, 0.0184682, 0.0041318, 0.0243644, 0.999695
297.324, -95.2092, -2.56663, -0.625781, 0.779842, -0.0156348, -0.779983, -0.625517, 0.0188444, 0.00491583, 0.0239873, 0.9997
296.846, -95.8095, -2.55951, -0.625582, 0.78001, -0.0152095, -0.780141, -0.625322, 0.0187511, 0.00511525, 0.0235959, 0.999708
296.407, -96.3613, -2.55862, -0.625465, 0.780113, -0.0147107, -0.780236, -0.625221, 0.0181836, 0.00498781, 0.022851, 0.999726
295.929, -96.9647, -2.55693, -0.625621, 0.779998, -0.0142212, -0.780112, -0.62539, 0.0176729, 0.00489106, 0.0221506, 0.999743
295.489, -97.5178, -2.55479, -0.625378, 0.780198, -0.0138873, -0.780305, -0.625149, 0.0176873, 0.005118, 0.0218976, 0.999747
295.009, -98.1227, -2.55332, -0.625243, 0.780321, -0.0130567, -0.780408, -0.625012, 0.0179943, 0.00588079, 0.0214404, 0.999753
294.568, -98.6785, -2.5501, -0.624901, 0.780614, -0.0118438, -0.780677, -0.62468, 0.0178635, 0.00654589, 0.0204091, 0.99977
294.085, -99.2867, -2.54202, -0.624419, 0.781004, -0.011551, -0.781063, -0.624207, 0.0174859, 0.00644631, 0.0199405, 0.99978
293.642, -99.846, -2.53882, -0.623969, 0.781363, -0.0116115, -0.781425, -0.623765, 0.0170638, 0.00609019, 0.0197208, 0.999787
293.158, -100.458, -2.53163, -0.623465, 0.781755, -0.0122799, -0.781834, -0.623272, 0.0163479, 0.00512631, 0.0197932, 0.999791
292.712, -101.022, -2.52733, -0.622837, 0.782258, -0.012089, -0.782335, -0.622647, 0.0161888, 0.0051366, 0.0195406, 0.999796
292.226, -101.638, -2.52454, -0.622195, 0.782787, -0.010857, -0.782836, -0.621998, 0.0169419, 0.00650889, 0.0190405, 0.999798
291.779, -102.207, -2.51737, -0.621675, 0.783211, -0.00998988, -0.783233, -0.621459, 0.0183249, 0.00814401, 0.0192166, 0.999782
291.29, -102.828, -2.50876, -0.620875, 0.783859, -0.00892233, -0.783853, -0.620653, 0.0190581, 0.0094012, 0.0188265, 0.999779
290.841, -103.4, -2.49962, -0.620033, 0.784533, -0.0081575, -0.784516, -0.619824, 0.0187545, 0.00965729, 0.0180281, 0.999791
290.351, -104.025, -2.48695, -0.619152, 0.785231, -0.00791926, -0.785215, -0.618955, 0.0182337, 0.009416, 0.0175077, 0.999802
289.902, -104.601, -2.47889, -0.618218, 0.785969, -0.00767266, -0.785951, -0.618027, 0.0180036, 0.00940836, 0.0171605, 0.999808
289.412, -105.229, -2.46836, -0.617106, 0.786844, -0.0075327, -0.786831, -0.616931, 0.0171396, 0.00883904, 0.0165039, 0.999825
288.963, -105.808, -2.45517, -0.616184, 0.787559, -0.00825508, -0.787561, -0.61601, 0.0167081, 0.00807345, 0.0167967, 0.999826
288.474, -106.44, -2.44178, -0.614921, 0.788541, -0.00873262, -0.788549, -0.61474, 0.0168678, 0.00793263, 0.0172584, 0.99982
288.025, -107.02, -2.42888, -0.613685, 0.789491, -0.00972168, -0.789517, -0.613498, 0.0168114, 0.0073082, 0.0179923, 0.999811
287.537, -107.655, -2.41308, -0.612576, 0.790331, -0.0112814, -0.790385, -0.612377, 0.0168786, 0.00643121, 0.0192561, 0.999794
287.091, -108.239, -2.40154, -0.611413, 0.791211, -0.0126456, -0.791291, -0.611204, 0.0169415, 0.00567524, 0.0203646, 0.999777
286.604, -108.876, -2.38799, -0.610075, 0.792235, -0.0131332, -0.792326, -0.609869, 0.0167021, 0.00522244, 0.0205954, 0.999774
286.159, -109.461, -2.37766, -0.608811, 0.793212, -0.0128069, -0.793303, -0.608632, 0.0154007, 0.00442129, 0.0195359, 0.999799
285.675, -110.1, -2.36571, -0.607425, 0.794276, -0.0126892, -0.794369, -0.607271, 0.0141327, 0.0035195, 0.0186645, 0.99982
285.231, -110.686, -2.35807, -0.606012, 0.795354, -0.0127192, -0.795448, -0.605862, 0.0138852, 0.00333755, 0.018532, 0.999823
284.748, -111.328, -2.34933, -0.604547, 0.796471, -0.0125201, -0.796562, -0.604396, 0.0139601, 0.00355173, 0.0184125, 0.999824
284.307, -111.916, -2.34453, -0.603068, 0.797595, -0.0122909, -0.79768, -0.60291, 0.0143593, 0.00404256, 0.0184639, 0.999821
283.827, -112.558, -2.33409, -0.601365, 0.798881, -0.0122298, -0.798962, -0.601202, 0.0146542, 0.00435437, 0.0185837, 0.999818
283.388, -113.149, -2.32737, -0.599658, 0.800163, -0.012228, -0.800242, -0.599488, 0.0150317, 0.00469726, 0.0187992, 0.999812
282.911, -113.793, -2.32049, -0.598095, 0.801321, -0.0129012, -0.80141, -0.597906, 0.0158495, 0.00498683, 0.0198187, 0.999791
282.474, -114.385, -2.31204, -0.596565, 0.802462, -0.0128019, -0.802549, -0.596377, 0.0157976, 0.00504219, 0.0196984, 0.999793
282, -115.03, -2.30272, -0.595044, 0.803586, -0.0131133, -0.803676, -0.594846, 0.0162013, 0.00521874, 0.0201794, 0.999783
281.567, -115.624, -2.29349, -0.594002, 0.804356, -0.0131112, -0.804449, -0.593815, 0.0156647, 0.0048144, 0.0198522, 0.999791
281.096, -116.27, -2.28776, -0.592731, 0.805292, -0.0132458, -0.805386, -0.592541, 0.0157495, 0.00483425, 0.0200032, 0.999788
280.663, -116.864, -2.28194, -0.591292, 0.806357, -0.0127732, -0.806442, -0.591107, 0.0155928, 0.00502298, 0.0195208, 0.999797
280.193, -117.51, -2.27314, -0.589752, 0.807481, -0.0129126, -0.807572, -0.589577, 0.0150587, 0.00454666, 0.0193088, 0.999803
279.765, -118.105, -2.2682, -0.589168, 0.8079, -0.0133819, -0.807998, -0.588985, 0.0153306, 0.00450382, 0.0198448, 0.999793
279.298, -118.753, -2.26229, -0.588573, 0.808321, -0.0141066, -0.808433, -0.588382, 0.0156212, 0.00432689, 0.0205985, 0.999778
278.87, -119.348, -2.25264, -0.588207, 0.80858, -0.0145592, -0.8087, -0.588011, 0.0157035, 0.0041366, 0.021011, 0.999771
278.404, -119.996, -2.24706, -0.587746, 0.808915, -0.0145016, -0.809033, -0.587546, 0.0159796, 0.00440578, 0.0211243, 0.999767
277.977, -120.59, -2.23788, -0.587291, 0.809254, -0.0140772, -0.809366, -0.587106, 0.015285, 0.00410461, 0.0203704, 0.999784
277.512, -121.239, -2.22971, -0.586707, 0.809684, -0.0136466, -0.809791, -0.586541, 0.0144689, 0.00371094, 0.0195399, 0.999802
277.086, -121.833, -2.22478, -0.586091, 0.810141, -0.0129682, -0.810236, -0.585935, 0.0140748, 0.00380407, 0.0187565, 0.999817
276.623, -122.481, -2.22091, -0.585298, 0.810728, -0.0121173, -0.810809, -0.585153, 0.0135932, 0.00392994, 0.0177809, 0.999834
276.198, -123.076, -2.21567, -0.584667, 0.811186, -0.0119327, -0.811264, -0.584525, 0.0135006, 0.00397656, 0.0175739, 0.999838
275.735, -123.724, -2.21009, -0.584041, 0.811628, -0.0124994, -0.811714, -0.58389, 0.0138842, 0.00397054, 0.0182549, 0.999825
275.311, -124.318, -2.20177, -0.583363, 0.812112, -0.012713, -0.812202, -0.58321, 0.0138983, 0.00387266, 0.0184333, 0.999823
274.851, -124.966, -2.19285, -0.582652, 0.812619, -0.0129182, -0.81271, -0.582486, 0.0145881, 0.00432986, 0.0189985, 0.99981
274.429, -125.56, -2.18499, -0.58196, 0.813127, -0.0120838, -0.813201, -0.581793, 0.0148355, 0.00503285, 0.0184602, 0.999817
273.972, -126.21, -2.1733, -0.581643, 0.813366, -0.0112912, -0.813427, -0.581483, 0.0146665, 0.00536364, 0.0177152, 0.999829
273.552, -126.805, -2.16448, -0.581124, 0.813739, -0.0111049, -0.813797, -0.580964, 0.0146872, 0.00550001, 0.0175722, 0.99983
273.095, -127.453, -2.15136, -0.580793, 0.813972, -0.0113699, -0.814036, -0.58064, 0.0142315, 0.0049822, 0.017521, 0.999834
272.674, -128.047, -2.14315, -0.580152, 0.814432, -0.0111303, -0.814494, -0.580008, 0.0137758, 0.00476381, 0.0170577, 0.999843
272.218, -128.695, -2.13213, -0.579565, 0.81484, -0.0118597, -0.814913, -0.579411, 0.0141395, 0.0046498, 0.0178594, 0.99983
271.8, -129.289, -2.11863, -0.578912, 0.815298, -0.0122628, -0.815377, -0.578755, 0.0142106, 0.0044887, 0.0182255, 0.999824
271.345, -129.937, -2.10871, -0.578339, 0.815706, -0.0121344, -0.815784, -0.578184, 0.0141362, 0.00451508, 0.0180745, 0.999826
270.928, -130.531, -2.09776, -0.578135, 0.815854, -0.0119071, -0.81593, -0.577988, 0.0137173, 0.00430914, 0.0176458, 0.999835
270.475, -131.178, -2.08429, -0.578078, 0.815895, -0.0118875, -0.815973, -0.577942, 0.0130744, 0.00379711, 0.0172579, 0.999844
270.059, -131.772, -2.07495, -0.577928, 0.816003, -0.0117542, -0.816078, -0.577792, 0.0131387, 0.00392973, 0.0171855, 0.999845
269.605, -132.418, -2.06222, -0.577593, 0.816234, -0.0122171, -0.816315, -0.577448, 0.0135199, 0.00398065, 0.017782, 0.999834
269.189, -133.01, -2.05287, -0.577023, 0.816634, -0.0123762, -0.816717, -0.576872, 0.0138466, 0.00416817, 0.0180976, 0.999828
268.736, -133.656, -2.04181, -0.576496, 0.816991, -0.0133009, -0.817092, -0.576342, 0.0138016, 0.00360995, 0.0188246, 0.999816
268.32, -134.248, -2.03242, -0.575698, 0.817548, -0.0136806, -0.817657, -0.575553, 0.0132412, 0.00295142, 0.018809, 0.999819
267.869, -134.894, -2.02459, -0.575273, 0.817833, -0.0145047, -0.817959, -0.57513, 0.0129904, 0.00228187, 0.0193373, 0.99981
267.457, -135.486, -2.02017, -0.575137, 0.817912, -0.0153855, -0.818055, -0.574992, 0.0130402, 0.00181921, 0.0200861, 0.999797
267.007, -136.131, -2.01331, -0.57467, 0.818246, -0.0151188, -0.818383, -0.574523, 0.0131814, 0.00209954, 0.0199479, 0.999799
266.595, -136.723, -2.00864, -0.574287, 0.818532, -0.0141381, -0.818649, -0.574138, 0.013382, 0.00283636, 0.0192593, 0.99981
266.147, -137.369, -2.00101, -0.57408, 0.818694, -0.0131388, -0.818793, -0.573939, 0.0131277, 0.00320664, 0.0182943, 0.999828
265.736, -137.96, -1.99856, -0.573654, 0.819009, -0.0120773, -0.81909, -0.573519, 0.0129545, 0.00368329, 0.0173238, 0.999843
265.289, -138.605, -1.99544, -0.57372, 0.818977, -0.0110391, -0.819041, -0.573593, 0.0127601, 0.00411821, 0.0163622, 0.999858
264.878, -139.196, -1.99144, -0.573764, 0.818943, -0.011293, -0.819013, -0.573648, 0.0120546, 0.0033938, 0.0161656, 0.999864
264.431, -139.84, -1.98506, -0.57336, 0.81921, -0.0123906, -0.819301, -0.573255, 0.0111822, 0.00205763, 0.0165631, 0.999861
264.023, -140.429, -1.98326, -0.573131, 0.819376, -0.0119655, -0.819461, -0.573036, 0.0106018, 0.00183016, 0.0158815, 0.999872
263.577, -141.072, -1.97944, -0.573134, 0.819385, -0.0112113, -0.819459, -0.573041, 0.0105858, 0.00224936, 0.0152543, 0.999881
263.168, -141.66, -1.97543, -0.572842, 0.819595, -0.0107693, -0.819659, -0.572738, 0.0113631, 0.00314512, 0.0153364, 0.999877
262.723, -142.303, -1.96811, -0.572934, 0.819526, -0.0111376, -0.819592, -0.572807, 0.0126938, 0.00402318, 0.016401, 0.999857
262.315, -142.892, -1.96148, -0.57291, 0.819536, -0.0116305, -0.819606, -0.572766, 0.0136382, 0.00451545, 0.0173459, 0.999839
261.871, -143.532, -1.95647, -0.572889, 0.819552, -0.0115502, -0.819617, -0.572734, 0.0142503, 0.00506372, 0.0176306, 0.999832
261.464, -144.119, -1.95179, -0.572993, 0.819486, -0.0110023, -0.81954, -0.572832, 0.0147614, 0.0057943, 0.017475, 0.999831
261.021, -144.758, -1.9447, -0.57294, 0.81954, -0.00972816, -0.81957, -0.572783, 0.0150018, 0.00672246, 0.016568, 0.99984
260.615, -145.345, -1.93716, -0.572986, 0.819517, -0.0088536, -0.819535, -0.572839, 0.0148029, 0.00705959, 0.0157377, 0.999851
260.173, -145.983, -1.92798, -0.572724, 0.819697, -0.0092321, -0.819722, -0.572578, 0.0144847, 0.00658696, 0.0158635, 0.999852
259.768, -146.568, -1.92092, -0.572983, 0.81951, -0.00965276, -0.819544, -0.572837, 0.0143412, 0.0062233, 0.0161281, 0.999851
259.327, -147.204, -1.9159, -0.573216, 0.819352, -0.0092081, -0.819381, -0.573078, 0.0140147, 0.00620606, 0.0155784, 0.999859
258.923, -147.787, -1.91174, -0.573376, 0.819241, -0.00914067, -0.819264, -0.573228, 0.0147238, 0.00682267, 0.0159309, 0.99985
258.482, -148.423, -1.90551, -0.573552, 0.819129, -0.0081034, -0.819134, -0.573408, 0.0149401, 0.00759128, 0.0152067, 0.999856
258.077, -149.004, -1.89601, -0.573639, 0.819073, -0.00766463, -0.819072, -0.5735, 0.0147652, 0.00769811, 0.0147478, 0.999862
257.636, -149.638, -1.88708, -0.573661, 0.819056, -0.00774404, -0.819063, -0.573534, 0.0139354, 0.00697243, 0.0143371, 0.999873
257.232, -150.217, -1.87914, -0.57358, 0.819114, -0.00762674, -0.819126, -0.57347, 0.0127999, 0.00611084, 0.013589, 0.999889
256.793, -150.849, -1.87412, -0.573525, 0.819159, -0.00684202, -0.819161, -0.57342, 0.0128347, 0.0065903, 0.0129657, 0.999894
256.391, -151.428, -1.866, -0.573678, 0.819057, -0.00628774, -0.819048, -0.573569, 0.0133431, 0.00732228, 0.0128046, 0.999891
255.95, -152.058, -1.8538, -0.573501, 0.819184, -0.00575384, -0.819169, -0.573397, 0.0133342, 0.0076239, 0.0123605, 0.999895
255.548, -152.636, -1.84261, -0.573482, 0.819202, -0.00516806, -0.819186, -0.573392, 0.0124466, 0.00723298, 0.0113715, 0.999909
255.11, -153.266, -1.82993, -0.57303, 0.819521, -0.00462293, -0.819507, -0.572955, 0.0114323, 0.00672031, 0.0103396, 0.999924
254.71, -153.843, -1.81963, -0.572679, 0.819772, -0.003667, -0.819751, -0.572616, 0.0109349, 0.00686437, 0.00926824, 0.999933
254.275, -154.472, -1.81326, -0.572294, 0.820047, -0.00149779, -0.820007, -0.572246, 0.0111065, 0.00825074, 0.00758437, 0.999937
253.878, -155.049, -1.80735, -0.572339, 0.820016, 0.00164005, -0.819957, -0.57232, 0.0109506, 0.00991831, 0.00492268, 0.999939
253.445, -155.678, -1.79121, -0.572859, 0.81965, 0.00256273, -0.819583, -0.572848, 0.0113668, 0.0107848, 0.0044112, 0.999932
253.047, -156.253, -1.77453, -0.57354, 0.819174, 0.00235023, -0.819118, -0.573531, 0.010356, 0.0098313, 0.00401447, 0.999944
252.614, -156.879, -1.75992, -0.574064, 0.818808, 0.00216695, -0.818777, -0.574062, 0.00759492, 0.00746274, 0.00258572, 0.999969
252.212, -157.459, -1.75214, -0.574177, 0.818729, 0.00181891, -0.818717, -0.574179, 0.00452211, 0.00474676, 0.00110732, 0.999988
251.78, -158.084, -1.74626, -0.574593, 0.818438, 0.00130877, -0.818436, -0.574595, 0.00191927, 0.00232281, 3.16515e-05, 0.999997
251.384, -158.655, -1.74029, -0.575479, 0.817817, 0.000444599, -0.817816, -0.575479, 0.00126861, 0.00129335, 0.000366458, 0.999999
250.949, -159.278, -1.74126, -0.576382, 0.81718, 0.000762661, -0.817177, -0.576382, 0.00261446, 0.00257607, 0.000883696, 0.999996
250.548, -159.848, -1.73397, -0.577086, 0.816683, 0.000165046, -0.816673, -0.577079, 0.00497509, 0.00415832, 0.00273627, 0.999988
250.111, -160.472, -1.72367, -0.57789, 0.816115, -0.000338646, -0.816099, -0.577876, 0.00649091, 0.00510164, 0.0040274, 0.999979
249.711, -161.043, -1.71056, -0.578421, 0.815737, -0.00157164, -0.815725, -0.5784, 0.00677222, 0.00461532, 0.00519922, 0.999976
249.273, -161.667, -1.70465, -0.578907, 0.815391, -0.00209744, -0.815381, -0.578883, 0.00694079, 0.00444528, 0.00572829, 0.999974
248.871, -162.237, -1.69927, -0.579246, 0.815149, -0.00251112, -0.81514, -0.579217, 0.00742408, 0.00459725, 0.00634729, 0.999969
248.43, -162.863, -1.69404, -0.579595, 0.814902, -0.00199653, -0.814889, -0.579566, 0.00765642, 0.00508212, 0.00606457, 0.999969
248.026, -163.437, -1.6899, -0.579934, 0.814663, -0.000835825, -0.81464, -0.579909, 0.0081683, 0.00616971, 0.00541797, 0.999966
247.583, -164.064, -1.67664, -0.579968, 0.814638, 0.000940065, -0.81461, -0.579957, 0.00780069, 0.00689994, 0.00375836, 0.999969
247.176, -164.64, -1.66638, -0.58019, 0.814478, 0.00203663, -0.814449, -0.580188, 0.00743358, 0.00723611, 0.00265416, 0.99997
246.731, -165.271, -1.6591, -0.5806, 0.814182, 0.00346009, -0.814155, -0.580609, 0.00675115, 0.00750562, 0.00110266, 0.999971
246.321, -165.848, -1.65331, -0.580897, 0.81397, 0.00337388, -0.813942, -0.580906, 0.00683053, 0.00751975, 0.0012217, 0.999971
245.874, -166.481, -1.64709, -0.581305, 0.813679, 0.00341643, -0.813649, -0.581313, 0.00711758, 0.00777744, 0.0013577, 0.999969
245.464, -167.061, -1.64393, -0.581767, 0.813349, 0.0033125, -0.813315, -0.581774, 0.0076194, 0.00812436, 0.00173861, 0.999965
245.014, -167.697, -1.63634, -0.581859, 0.813288, 0.00194438, -0.813252, -0.581853, 0.00824097, 0.00783363, 0.00321381, 0.999964
244.6, -168.28, -1.63138, -0.581781, 0.813345, 0.00103055, -0.813313, -0.581768, 0.00820006, 0.00726901, 0.00393248, 0.999966
244.149, -168.919, -1.62363, -0.581877, 0.813276, 0.000214306, -0.81325, -0.581861, 0.00788538, 0.00653769, 0.00441404, 0.999969
243.735, -169.504, -1.61891, -0.58219, 0.813053, -8.31073e-05, -0.813026, -0.58217, 0.00816999, 0.00659425, 0.00482405, 0.999967
243.281, -170.143, -1.61388, -0.582291, 0.812981, 0.000664389, -0.812946, -0.582273, 0.00878806, 0.00753138, 0.00457709, 0.999961
242.864, -170.73, -1.6061, -0.582249, 0.81301, 0.000940347, -0.812969, -0.582231, 0.00941203, 0.00819957, 0.00471567, 0.999955
242.408, -171.372, -1.59803, -0.582378, 0.812916, 0.00183784, -0.812875, -0.582369, 0.00899585, 0.00838317, 0.00374506, 0.999958
241.99, -171.96, -1.58901, -0.582066, 0.813139, 0.00229835, -0.813099, -0.582062, 0.00859935, 0.00833025, 0.0031366, 0.99996
241.533, -172.603, -1.57566, -0.58172, 0.813385, 0.00252497, -0.81335, -0.581719, 0.00805291, 0.00801894, 0.00263086, 0.999964
241.115, -173.193, -1.56677, -0.581499, 0.813541, 0.00321155, -0.81351, -0.581505, 0.00723519, 0.00775366, 0.00159463, 0.999969
240.658, -173.838, -1.55698, -0.581516, 0.813527, 0.00367416, -0.813501, -0.581527, 0.00647954, 0.0074079, 0.000779029, 0.999972
240.239, -174.43, -1.54873, -0.581606, 0.813463, 0.00347015, -0.81344, -0.581616, 0.00619071, 0.00705421, 0.0007778, 0.999975
239.782, -175.076, -1.53721, -0.581611, 0.81346, 0.00327789, -0.813443, -0.58162, 0.0052802, 0.00620171, 0.000404645, 0.999981
239.364, -175.669, -1.52876, -0.581709, 0.81339, 0.0035081, -0.813377, -0.581719, 0.00463146, 0.00580791, -0.000159243, 0.999983
238.906, -176.316, -1.52239, -0.581586, 0.813476, 0.00377189, -0.813464, -0.581598, 0.00454156, 0.00588818, -0.000426988, 0.999983
238.487, -176.909, -1.51506, -0.581632, 0.813439, 0.00464425, -0.813428, -0.581649, 0.00446765, 0.00633548, -0.00117923, 0.999979
238.029, -177.557, -1.51136, -0.581508, 0.813523, 0.00546331, -0.813507, -0.581532, 0.00528123, 0.00747349, -0.00137337, 0.999971
237.609, -178.151, -1.50357, -0.581481, 0.813535, 0.0063408, -0.813522, -0.581511, 0.00519093, 0.00791025, -0.00213995, 0.999966
237.15, -178.799, -1.49561, -0.581042, 0.81384, 0.00738245, -0.813835, -0.581079, 0.00453407, 0.00797979, -0.00337361, 0.999962
236.73, -179.393, -1.48683, -0.581007, 0.813859, 0.00801535, -0.813862, -0.581046, 0.00375112, 0.00771017, -0.00434396, 0.999961
236.274, -180.042, -1.48213, -0.581183, 0.813732, 0.00820831, -0.813737, -0.581223, 0.00357576, 0.00768057, -0.00460123, 0.99996
235.854, -180.636, -1.47664, -0.581118, 0.813778, 0.00812871, -0.813782, -0.581158, 0.00370654, 0.00774037, -0.00446106, 0.99996
235.395, -181.284, -1.47304, -0.581042, 0.813831, 0.00831313, -0.813829, -0.581087, 0.00457974, 0.00855779, -0.00410444, 0.999955
234.975, -181.879, -1.46771, -0.581013, 0.813852, 0.00831324, -0.813847, -0.581059, 0.00477986, 0.00872058, -0.00398854, 0.999954
234.517, -182.527, -1.45826, -0.580874, 0.813954, 0.00805172, -0.813948, -0.580917, 0.00482371, 0.00860366, -0.00375171, 0.999956
234.096, -183.121, -1.44972, -0.580585, 0.81416, 0.00806411, -0.814159, -0.580626, 0.00432001, 0.00819941, -0.00405733, 0.999958
233.637, -183.77, -1.44245, -0.580599, 0.814147, 0.0083637, -0.814149, -0.580642, 0.00398668, 0.00810205, -0.00449464, 0.999957
233.216, -184.364, -1.43264, -0.580571, 0.814168, 0.00824934, -0.814169, -0.580613, 0.00408818, 0.00811814, -0.00434288, 0.999958
232.756, -185.012, -1.41581, -0.580629, 0.814132, 0.00770407, -0.814134, -0.580665, 0.00367275, 0.00746359, -0.00413965, 0.999964
232.336, -185.606, -1.40238, -0.580891, 0.81395, 0.00717186, -0.813953, -0.580922, 0.00330079, 0.00685297, -0.00392015, 0.999969
231.876, -186.255, -1.39312, -0.580825, 0.813996, 0.00725643, -0.814003, -0.580854, 0.00274765, 0.00645151, -0.00431085, 0.99997
231.454, -186.85, -1.38479, -0.580718, 0.814075, 0.00699572, -0.814083, -0.580744, 0.00235061, 0.00597629, -0.00433005, 0.999973
230.995, -187.499, -1.37603, -0.580842, 0.813993, 0.00613081, -0.814001, -0.580861, 0.00179537, 0.00502256, -0.00394766, 0.99998
230.573, -188.094, -1.36836, -0.580833, 0.814006, 0.0051774, -0.814011, -0.580847, 0.00162794, 0.00433243, -0.0032689, 0.999985
230.114, -188.743, -1.36087, -0.581237, 0.813721, 0.00466891, -0.813725, -0.581248, 0.00138814, 0.00384335, -0.00299237, 0.999988
229.693, -189.337, -1.3594, -0.581075, 0.813835, 0.00493598, -0.813839, -0.581088, 0.0017519, 0.00429399, -0.00299911, 0.999986
229.234, -189.987, -1.35261, -0.581335, 0.813648, 0.00512843, -0.813652, -0.58135, 0.00195583, 0.00457277, -0.00303576, 0.999985
228.812, -190.582, -1.34359, -0.581336, 0.813645, 0.00548043, -0.813652, -0.581351, 0.00147345, 0.00438492, -0.0036026, 0.999984
228.352, -191.23, -1.33503, -0.581355, 0.813628, 0.00591932, -0.813641, -0.581368, 0.000469262, 0.00382311, -0.0045434, 0.999982
227.931, -191.825, -1.32778, -0.581358, 0.813623, 0.00638627, -0.813641, -0.581368, -0.000380001, 0.00340359, -0.00541705, 0.99998
227.472, -192.474, -1.32076, -0.581388, 0.813602, 0.00628536, -0.81362, -0.581396, -0.000576095, 0.00318557, -0.00544883, 0.99998
227.051, -193.069, -1.31817, -0.581401, 0.81359, 0.00664454, -0.813609, -0.581412, -0.000189763, 0.00370883, -0.00551639, 0.999978
226.591, -193.717, -1.31211, -0.581497, 0.813519, 0.00695567, -0.813538, -0.581512, 0.000201588, 0.0042088, -0.00554147, 0.999976
226.169, -194.313, -1.30515, -0.581825, 0.81328, 0.00737188, -0.813302, -0.581842, 9.4938e-05, 0.00436648, -0.00594033, 0.999973
225.708, -194.961, -1.29854, -0.581462, 0.813543, 0.00705435, -0.81356, -0.58148, 0.000621064, 0.00460723, -0.00537802, 0.999975
225.285, -195.554, -1.29105, -0.581165, 0.81376, 0.00651888, -0.813772, -0.581183, 0.00116184, 0.00473412, -0.00462966, 0.999978
224.826, -196.204, -1.27967, -0.581135, 0.813785, 0.00610228, -0.813792, -0.581153, 0.00171726, 0.00494383, -0.00396803, 0.99998
224.406, -196.798, -1.27053, -0.581318, 0.813652, 0.0062816, -0.813658, -0.58134, 0.00227739, 0.00550475, -0.00378719, 0.999978
223.946, -197.445, -1.26189, -0.580974, 0.813897, 0.00637837, -0.813898, -0.580999, 0.00322998, 0.0063347, -0.00331481, 0.999974
223.525, -198.039, -1.25113, -0.580868, 0.813971, 0.00660539, -0.813967, -0.580897, 0.00399869, 0.00709187, -0.00305386, 0.99997
223.066, -198.687, -1.23577, -0.581055, 0.813837, 0.00669128, -0.813827, -0.581088, 0.00481465, 0.00780657, -0.00264796, 0.999966
222.644, -199.279, -1.22499, -0.581067, 0.813822, 0.00742532, -0.813812, -0.581106, 0.00506504, 0.00843694, -0.00309968, 0.99996
222.185, -199.926, -1.2101, -0.581308, 0.813646, 0.00781898, -0.813641, -0.581349, 0.00462465, 0.00830838, -0.0036735, 0.999959
221.763, -200.519, -1.19711, -0.581427, 0.813554, 0.00844082, -0.813561, -0.581469, 0.00354652, 0.00779336, -0.00480508, 0.999958
221.304, -201.164, -1.18302, -0.581217, 0.81371, 0.00792419, -0.813717, -0.581253, 0.00305649, 0.00709306, -0.00467157, 0.999964
220.883, -201.756, -1.17292, -0.581378, 0.813601, 0.00729248, -0.813607, -0.581408, 0.00289746, 0.00659728, -0.00424869, 0.999969
220.426, -202.403, -1.16576, -0.581725, 0.813353, 0.00734349, -0.813362, -0.581753, 0.00241556, 0.0062368, -0.00456772, 0.99997
220.007, -202.995, -1.15723, -0.582038, 0.813133, 0.00683757, -0.81314, -0.582063, 0.00234522, 0.00588687, -0.0041949, 0.999974
219.548, -203.64, -1.14526, -0.582352, 0.812914, 0.00611679, -0.812922, -0.58237, 0.00176841, 0.00499981, -0.00394264, 0.99998
219.128, -204.231, -1.13603, -0.582455, 0.812842, 0.00587305, -0.812852, -0.582469, 0.000906151, 0.00415743, -0.00424613, 0.999982
218.67, -204.875, -1.12722, -0.582343, 0.812921, 0.00606562, -0.812933, -0.582357, 0.000715279, 0.00411382, -0.0045144, 0.999981
218.251, -205.466, -1.12348, -0.582415, 0.812858, 0.00743197, -0.812875, -0.582437, 0.000972863, 0.00511945, -0.00547465, 0.999972
217.792, -206.111, -1.11226, -0.582205, 0.813, 0.00831109, -0.813021, -0.582233, 0.00124564, 0.00585169, -0.00603188, 0.999965
217.373, -206.702, -1.10009, -0.582376, 0.812876, 0.00837275, -0.812899, -0.582404, 0.00117304, 0.00582986, -0.00612305, 0.999964
216.916, -207.347, -1.09207, -0.582504, 0.812788, 0.00808185, -0.812808, -0.582531, 0.0012789, 0.0057474, -0.00582403, 0.999967
216.498, -207.938, -1.08503, -0.582593, 0.812733, 0.00713757, -0.812747, -0.582615, 0.00134452, 0.00525119, -0.00501773, 0.999974
216.04, -208.582, -1.07378, -0.582352, 0.812919, 0.00541494, -0.812925, -0.582367, 0.00148021, 0.00435677, -0.00353994, 0.999984
215.622, -209.173, -1.06788, -0.582479, 0.812834, 0.00445569, -0.812836, -0.58249, 0.00169595, 0.00397392, -0.00263389, 0.999989
215.166, -209.817, -1.0612, -0.582352, 0.812928, 0.00382185, -0.812928, -0.582361, 0.0019141, 0.00378172, -0.00199221, 0.999991
214.747, -210.407, -1.04966, -0.582271, 0.812989, 0.00308109, -0.812988, -0.582277, 0.00187848, 0.00332123, -0.0014111, 0.999993
214.291, -211.05, -1.04407, -0.581996, 0.813186, 0.00315851, -0.813185, -0.582002, 0.00178617, 0.00329075, -0.00152891, 0.999993
213.872, -211.64, -1.03766, -0.581725, 0.81338, 0.00277902, -0.813378, -0.581731, 0.00231012, 0.00349565, -0.000916542, 0.999993
213.416, -212.283, -1.03077, -0.581384, 0.813626, 0.00240538, -0.813622, -0.581389, 0.00261725, 0.00352792, -0.000435441, 0.999994
212.999, -212.873, -1.0262, -0.580894, 0.813976, 0.00247957, -0.813972, -0.580899, 0.00251314, 0.00348602, -0.000558434, 0.999994
212.545, -213.517, -1.02457, -0.580546, 0.81422, 0.0033557, -0.814219, -0.580554, 0.00226611, 0.00379328, -0.00141669, 0.999992
212.128, -214.107, -1.01796, -0.580234, 0.814443, 0.00342553, -0.814441, -0.580242, 0.00220729, 0.00378535, -0.00150915, 0.999992
211.673, -214.751, -1.01094, -0.579892, 0.814688, 0.0030654, -0.814685, -0.579899, 0.00249493, 0.00381021, -0.00105054, 0.999992
211.256, -215.342, -1.00433, -0.579668, 0.814846, 0.00326939, -0.814844, -0.579676, 0.00233646, 0.00379904, -0.00130967, 0.999992
210.803, -215.986, -0.997793, -0.57939, 0.815043, 0.0034234, -0.815041, -0.579398, 0.00253343, 0.00404837, -0.00132236, 0.999991
210.387, -216.576, -0.98892, -0.579185, 0.815188, 0.00360372, -0.815185, -0.579194, 0.0027053, 0.00429258, -0.00137083, 0.99999
209.934, -217.221, -0.98011, -0.579142, 0.815215, 0.00439175, -0.815214, -0.579154, 0.00241787, 0.00451458, -0.00217993, 0.999987
209.519, -217.811, -0.972327, -0.57935, 0.815063, 0.00517875, -0.815067, -0.579364, 0.00171861, 0.00440116, -0.00322535, 0.999985
209.067, -218.455, -0.967216, -0.579924, 0.814653, 0.00531387, -0.814657, -0.57994, 0.00202435, 0.00473086, -0.00315501, 0.999984
208.652, -219.044, -0.957277, -0.580274, 0.814409, 0.00447163, -0.814409, -0.580287, 0.00246225, 0.0046001, -0.00221296, 0.999987
208.2, -219.687, -0.951507, -0.580572, 0.814201, 0.00364654, -0.814196, -0.580582, 0.00306573, 0.00461324, -0.00118912, 0.999989
207.785, -220.277, -0.944064, -0.580871, 0.813991, 0.00265922, -0.813981, -0.580877, 0.0040678, 0.00485584, 0.00019832, 0.999988
207.333, -220.919, -0.93513, -0.581471, 0.813563, 0.00260724, -0.81355, -0.581477, 0.00455228, 0.00521962, 0.000525899, 0.999986
206.917, -221.507, -0.929492, -0.581752, 0.813361, 0.00296599, -0.813347, -0.581759, 0.0047534, 0.00559172, 0.000352922, 0.999984
206.464, -222.148, -0.920809, -0.582461, 0.812853, 0.00298725, -0.812837, -0.582468, 0.00518882, 0.00595772, 0.000594136, 0.999982
206.048, -222.734, -0.91427, -0.582766, 0.812628, 0.00446172, -0.812615, -0.582782, 0.00467403, 0.00639845, -0.000901796, 0.999979
205.593, -223.373, -0.904956, -0.582932, 0.812502, 0.00551302, -0.812494, -0.582954, 0.0041902, 0.00661839, -0.00203669, 0.999976
205.175, -223.959, -0.89354, -0.583037, 0.812423, 0.00605682, -0.812421, -0.583061, 0.0034467, 0.00633167, -0.00291113, 0.999976
204.72, -224.597, -0.884668, -0.583413, 0.812154, 0.00589148, -0.812155, -0.583434, 0.00283088, 0.0057364, -0.00313323, 0.999979
204.301, -225.182, -0.874196, -0.583242, 0.812286, 0.00454801, -0.812286, -0.583255, 0.00230584, 0.00452565, -0.00234942, 0.999987
203.846, -225.82, -0.864745, -0.583402, 0.812178, 0.00317419, -0.812179, -0.583407, 0.000962269, 0.00263337, -0.00201662, 0.999994
203.428, -226.405, -0.858508, -0.583307, 0.81225, 0.00192383, -0.81225, -0.583309, 0.000555607, 0.00157348, -0.00123854, 0.999998
202.972, -227.042, -0.852524, -0.583081, 0.812414, 0.000465253, -0.812412, -0.583081, 0.00172918, 0.00167609, 0.000630278, 0.999998
202.555, -227.626, -0.846303, -0.58308, 0.812415, 0.000365642, -0.812411, -0.583079, 0.00276442, 0.00245905, 0.00131483, 0.999996
202.099, -228.265, -0.83712, -0.583098, 0.812402, 0.000819935, -0.812395, -0.583097, 0.00357817, 0.00338501, 0.00142031, 0.999993
201.681, -228.85, -0.828071, -0.583016, 0.81246, 0.00138693, -0.812452, -0.583017, 0.00357146, 0.00371027, 0.000955406, 0.999993
201.225, -229.49, -0.821031, -0.582725, 0.812666, 0.00242023, -0.812661, -0.58273, 0.00294667, 0.003805, -0.000249726, 0.999993
200.808, -230.077, -0.81352, -0.582625, 0.812736, 0.00302497, -0.812733, -0.582631, 0.00226687, 0.00360481, -0.00113776, 0.999993
200.353, -230.717, -0.807509, -0.582295, 0.812971, 0.00331825, -0.812969, -0.582303, 0.0020648, 0.00361085, -0.00149531, 0.999992
199.936, -231.306, -0.80439, -0.582247, 0.813002, 0.0039771, -0.813003, -0.582257, 0.00190902, 0.00386773, -0.00212187, 0.99999
199.48, -231.946, -0.797461, -0.582203, 0.813033, 0.00415451, -0.813034, -0.582213, 0.00184982, 0.00392277, -0.00230079, 0.99999
199.061, -232.534, -0.786776, -0.582339, 0.81294, 0.00310414, -0.812938, -0.582346, 0.0020813, 0.00349965, -0.00131145, 0.999993
198.604, -233.177, -0.780113, -0.582589, 0.812761, 0.00315285, -0.812761, -0.582595, 0.0017165, 0.00323194, -0.0015625, 0.999994
198.185, -233.767, -0.777007, -0.582763, 0.812637, 0.00295898, -0.812634, -0.58277, 0.00234854, 0.00363291, -0.00103592, 0.999993
197.727, -234.411, -0.774046, -0.582834, 0.812583, 0.00369874, -0.812579, -0.582844, 0.0027783, 0.00441339, -0.00138623, 0.999989
197.306, -235.002, -0.768558, -0.582953, 0.812496, 0.00403032, -0.81249, -0.582966, 0.00341815, 0.00512676, -0.00128197, 0.999986
196.846, -235.649, -0.760321, -0.583427, 0.812155, 0.00419639, -0.812149, -0.583441, 0.00338018, 0.00519357, -0.00143601, 0.999985
196.424, -236.243, -0.757258, -0.583587, 0.812039, 0.00430223, -0.812034, -0.583601, 0.00334686, 0.00522856, -0.00154037, 0.999985
195.961, -236.891, -0.750843, -0.583549, 0.812067, 0.00423184, -0.812063, -0.583562, 0.00312287, 0.00500552, -0.00161417, 0.999986
195.536, -237.487, -0.744204, -0.583275, 0.812265, 0.00400936, -0.81226, -0.583287, 0.00300747, 0.00478147, -0.00150246, 0.999987
195.072, -238.137, -0.737387, -0.58309, 0.812399, 0.00371518, -0.812393, -0.583101, 0.00334327, 0.00488239, -0.00106876, 0.999988
194.646, -238.735, -0.730649, -0.583108, 0.812384, 0.00406818, -0.812377, -0.583121, 0.00360225, 0.00529866, -0.0012044, 0.999985
194.18, -239.388, -0.719475, -0.583006, 0.812453, 0.00494737, -0.812449, -0.583023, 0.00322453, 0.00550421, -0.00213957, 0.999983
193.754, -239.989, -0.713865, -0.582948, 0.812481, 0.00681389, -0.81248, -0.582978, 0.00354842, 0.00685537, -0.0034676, 0.99997
193.289, -240.646, -0.704446, -0.582957, 0.812445, 0.00967976, -0.812461, -0.583006, 0.00316364, 0.00821364, -0.00602017, 0.999948
192.861, -241.25, -0.693802, -0.582892, 0.812457, 0.012268, -0.812496, -0.582961, 0.00264434, 0.00930016, -0.00842632, 0.999921
192.394, -241.908, -0.679526, -0.5832, 0.812213, 0.0136898, -0.812267, -0.583281, 0.00250158, 0.0100168, -0.00966086, 0.999903
191.964, -242.512, -0.663359, -0.583733, 0.811832, 0.0135861, -0.811891, -0.583806, 0.0018122, 0.00940282, -0.00997256, 0.999906
191.495, -243.171, -0.649498, -0.584015, 0.811643, 0.0127325, -0.811703, -0.584069, 0.00069229, 0.00799858, -0.00993073, 0.999919
191.065, -243.776, -0.640507, -0.584151, 0.81156, 0.0117706, -0.811616, -0.584191, -0.000102553, 0.00679307, -0.00961315, 0.999931
190.596, -244.436, -0.633209, -0.584328, 0.811438, 0.0113888, -0.811493, -0.584362, -0.000464436, 0.00627832, -0.00951332, 0.999935
190.165, -245.042, -0.629739, -0.584848, 0.811074, 0.0106148, -0.811117, -0.584883, 0.000317405, 0.00646583, -0.00842418, 0.999944
189.694, -245.703, -0.618571, -0.585464, 0.810652, 0.00871744, -0.810679, -0.585491, 0.000640707, 0.00562337, -0.00669194, 0.999962
189.26, -246.309, -0.612283, -0.585882, 0.810372, 0.00626629, -0.810386, -0.585896, 0.000684882, 0.00422641, -0.00467685, 0.99998
188.788, -246.967, -0.607652, -0.586094, 0.810231, 0.00431978, -0.810237, -0.586102, 0.000679662, 0.00308251, -0.0031017, 0.99999
188.354, -247.571, -0.605311, -0.585939, 0.810347, 0.00361098, -0.810347, -0.585947, 0.00183661, 0.00360414, -0.00185001, 0.999992
187.881, -248.23, -0.600897, -0.585278, 0.810818, 0.00483947, -0.81081, -0.585296, 0.00402413, 0.00609536, -0.00156865, 0.99998
187.447, -248.836, -0.595442, -0.584867, 0.8111, 0.00688839, -0.811079, -0.584904, 0.00614115, 0.00901013, -0.00199527, 0.999957
186.975, -249.496, -0.588404, -0.58479, 0.811133, 0.00911562, -0.811108, -0.584853, 0.00718583, 0.01116, -0.00319155, 0.999933
186.54, -250.101, -0.582096, -0.584779, 0.811143, 0.00900073, -0.811118, -0.584839, 0.00712509, 0.0110435, -0.00313405, 0.999934
186.063, -250.769, -0.563003, -0.584619, 0.811272, 0.00759801, -0.811265, -0.584659, 0.00476356, 0.0083068, -0.00337913, 0.99996
185.63, -251.374, -0.552585, -0.584115, 0.811642, 0.00681896, -0.81165, -0.58414, 0.00225031, 0.00580968, -0.00422017, 0.999974
185.159, -252.034, -0.55066, -0.583594, 0.812017, 0.00680129, -0.81203, -0.583614, 0.00128402, 0.00501197, -0.00477351, 0.999976
184.727, -252.64, -0.54794, -0.583355, 0.812184, 0.00735038, -0.812197, -0.58338, 0.00173971, 0.00570103, -0.00495509, 0.999971
184.255, -253.301, -0.539745, -0.583449, 0.812119, 0.00698409, -0.812123, -0.583478, 0.00301317, 0.00652212, -0.00391391, 0.999971
183.821, -253.905, -0.533003, -0.583159, 0.812339, 0.00559507, -0.812331, -0.583182, 0.00413297, 0.00662031, -0.00213487, 0.999976
183.349, -254.565, -0.524786, -0.582874, 0.812551, 0.00432143, -0.812539, -0.582889, 0.0045951, 0.00625266, -0.000832966, 0.99998
182.916, -255.169, -0.51918, -0.582219, 0.813023, 0.0037812, -0.813004, -0.582231, 0.00563136, 0.00677996, 0.000204551, 0.999977
182.445, -255.83, -0.515879, -0.581619, 0.813449, 0.00434271, -0.813418, -0.581635, 0.00713066, 0.00832631, 0.000614887, 0.999965
182.013, -256.436, -0.508555, -0.581259, 0.813702, 0.00517219, -0.813662, -0.581281, 0.00808053, 0.00958164, 0.000488462, 0.999954
181.544, -257.098, -0.494436, -0.580971, 0.813904, 0.00581484, -0.813864, -0.581, 0.00808529, 0.00995907, -3.51655e-05, 0.99995
181.114, -257.706, -0.48527, -0.581034, 0.813851, 0.0067623, -0.81382, -0.581072, 0.00727204, 0.00984775, -0.00127799, 0.999951
180.645, -258.368, -0.476539, -0.580629, 0.814133, 0.00759484, -0.814117, -0.580671, 0.00583304, 0.00915898, -0.00279626, 0.999954
180.217, -258.976, -0.469402, -0.580582, 0.814157, 0.00855285, -0.814161, -0.580626, 0.00399125, 0.00821551, -0.00464614, 0.999955
179.75, -259.638, -0.459196, -0.580713, 0.814063, 0.0086417, -0.814077, -0.580751, 0.00262964, 0.00715937, -0.00550795, 0.999959
179.32, -260.246, -0.451331, -0.58088, 0.813939, 0.00905646, -0.813959, -0.580918, 0.00211114, 0.0069794, -0.00614527, 0.999957
178.853, -260.908, -0.445565, -0.58098, 0.81386, 0.00972834, -0.813884, -0.581024, 0.00223028, 0.00746753, -0.00662199, 0.99995
178.423, -261.516, -0.437643, -0.580965, 0.813858, 0.0107211, -0.813892, -0.581014, 0.00180005, 0.00769409, -0.00768005, 0.999941
177.955, -262.178, -0.430845, -0.581022, 0.813814, 0.0109621, -0.81385, -0.581072, 0.00185166, 0.00787667, -0.00784564, 0.999938
177.527, -262.787, -0.418062, -0.581385, 0.813567, 0.0100218, -0.813594, -0.581429, 0.00202416, 0.00747377, -0.00697689, 0.999948
177.059, -263.45, -0.405898, -0.581753, 0.813309, 0.0095854, -0.813334, -0.581794, 0.00197722, 0.00718482, -0.00664588, 0.999952
176.628, -264.057, -0.393358, -0.58192, 0.813196, 0.00903216, -0.813214, -0.58196, 0.00241048, 0.00721655, -0.00594237, 0.999956
176.158, -264.719, -0.380125, -0.582034, 0.813117, 0.00871916, -0.813127, -0.582077, 0.0033049, 0.00776249, -0.00516622, 0.999957
175.726, -265.325, -0.370008, -0.582085, 0.813088, 0.00800285, -0.813087, -0.582126, 0.00430325, 0.00815759, -0.00400216, 0.999959
175.254, -265.987, -0.357637, -0.581934, 0.813205, 0.00702463, -0.813194, -0.58197, 0.00512623, 0.0082568, -0.00272926, 0.999962
174.823, -266.593, -0.345425, -0.581793, 0.813311, 0.00642193, -0.813292, -0.581826, 0.00585805, 0.00850087, -0.00181473, 0.999962
174.351, -267.254, -0.332663, -0.581587, 0.813458, 0.00652678, -0.813436, -0.581621, 0.00623368, 0.00886695, -0.00168369, 0.999959
173.92, -267.861, -0.32427, -0.581559, 0.813478, 0.00653676, -0.813445, -0.581595, 0.00734892, 0.00977993, -0.00104346, 0.999952
173.449, -268.523, -0.316225, -0.581233, 0.813707, 0.00700399, -0.813661, -0.581275, 0.00865016, 0.0111099, -0.000671109, 0.999938
173.018, -269.131, -0.304495, -0.580926, 0.813927, 0.00689532, -0.813876, -0.580967, 0.00915704, 0.0114591, -0.000292379, 0.999934
172.55, -269.794, -0.29312, -0.581076, 0.813821, 0.00678946, -0.813773, -0.581116, 0.00880952, 0.0111148, -0.000406079, 0.999938
172.121, -270.402, -0.280746, -0.581241, 0.813704, 0.00663085, -0.813666, -0.581279, 0.00796393, 0.0103347, -0.000766325, 0.999946
171.651, -271.064, -0.27143, -0.581302, 0.813656, 0.00722773, -0.813624, -0.581345, 0.00736515, 0.0101945, -0.00159927, 0.999947
171.221, -271.671, -0.259979, -0.581344, 0.813619, 0.00800443, -0.813596, -0.581393, 0.00665828, 0.010071, -0.00264162, 0.999946
170.751, -272.333, -0.24465, -0.581366, 0.813603, 0.0079271, -0.813579, -0.581415, 0.00673177, 0.0100859, -0.00253571, 0.999946
170.32, -272.94, -0.230749, -0.581298, 0.813652, 0.0079122, -0.813628, -0.581347, 0.00671385, 0.0100625, -0.00253484, 0.999946
169.852, -273.602, -0.215855, -0.581508, 0.813506, 0.00748417, -0.81348, -0.581553, 0.00684064, 0.00991734, -0.00211034, 0.999949
169.421, -274.209, -0.200508, -0.581643, 0.813417, 0.00663763, -0.813389, -0.581679, 0.00692868, 0.00949688, -0.00136896, 0.999954
168.951, -274.871, -0.188171, -0.581489, 0.813532, 0.00603477, -0.8135, -0.58152, 0.00722455, 0.00938674, -0.000708293, 0.999956
168.522, -275.478, -0.176904, -0.581781, 0.813323, 0.00603688, -0.813289, -0.581812, 0.00749749, 0.00961021, -0.000547828, 0.999954
168.053, -276.14, -0.163963, -0.582113, 0.813088, 0.00567199, -0.813049, -0.58214, 0.00801042, 0.00981508, 5.13651e-05, 0.999952
167.622, -276.747, -0.154345, -0.582316, 0.812947, 0.00500811, -0.812906, -0.582337, 0.00827752, 0.00964559, 0.000749007, 0.999953
167.153, -277.409, -0.143424, -0.582493, 0.812822, 0.00475058, -0.81278, -0.582512, 0.00832176, 0.00953137, 0.000986196, 0.999954
166.723, -278.016, -0.135801, -0.582777, 0.81262, 0.0045483, -0.812572, -0.582793, 0.00889373, 0.00987794, 0.00148723, 0.99995
166.254, -278.678, -0.122592, -0.583079, 0.812402, 0.00467899, -0.812346, -0.583094, 0.00970159, 0.0106099, 0.00185583, 0.999942
165.823, -279.284, -0.113023, -0.582955, 0.812485, 0.00560377, -0.812423, -0.58298, 0.010146, 0.0115103, 0.00136201, 0.999933
165.353, -279.945, -0.103079, -0.582905, 0.812509, 0.00714364, -0.812448, -0.582949, 0.00994548, 0.0122452, -6.55631e-06, 0.999925
164.923, -280.551, -0.0917411, -0.582964, 0.812461, 0.00772467, -0.812403, -0.583015, 0.00974071, 0.0124175, -0.000597069, 0.999923
164.453, -281.211, -0.0773151, -0.582973, 0.812455, 0.00770271, -0.812403, -0.583023, 0.00920167, 0.0119668, -0.000893383, 0.999928
164.023, -281.817, -0.0643794, -0.582728, 0.812625, 0.00832223, -0.812588, -0.582784, 0.00802782, 0.0113737, -0.00208451, 0.999933
163.554, -282.478, -0.0581709, -0.582573, 0.812724, 0.00936786, -0.812694, -0.58264, 0.00768472, 0.0117037, -0.00313629, 0.999927
163.125, -283.084, -0.0504572, -0.58273, 0.812591, 0.010997, -0.812573, -0.582815, 0.0071762, 0.0122405, -0.00475408, 0.999914
162.655, -283.744, -0.042984, -0.582713, 0.812575, 0.0129153, -0.81257, -0.582821, 0.00703715, 0.0132455, -0.00639391, 0.999892
162.225, -284.35, -0.0332513, -0.582762, 0.812521, 0.0140377, -0.81252, -0.582887, 0.00728226, 0.0140994, -0.00716208, 0.999875
161.756, -285.011, -0.0171543, -0.582741, 0.812527, 0.0145946, -0.81253, -0.582874, 0.00722282, 0.0143755, -0.00764952, 0.999867
161.327, -285.616, -0.00379848, -0.582647, 0.81258, 0.0153685, -0.812601, -0.582784, 0.0064607, 0.0142063, -0.00872412, 0.999861
160.859, -286.277, 0.0114716, -0.582355, 0.81279, 0.015358, -0.812818, -0.582487, 0.00594961, 0.0137816, -0.00901847, 0.999864
160.431, -286.883, 0.0241948, -0.582419, 0.812744, 0.0153318, -0.812783, -0.582544, 0.00511133, 0.0130857, -0.00948451, 0.999869
159.963, -287.543, 0.034588, -0.582489, 0.812695, 0.0152751, -0.81274, -0.582608, 0.00462597, 0.0126589, -0.00972013, 0.999873
159.535, -288.15, 0.0441759, -0.582733, 0.812529, 0.0147956, -0.812572, -0.582844, 0.00438545, 0.0121868, -0.00946693, 0.999881
159.068, -288.81, 0.0574383, -0.582788, 0.812479, 0.0153515, -0.81254, -0.582896, 0.00344925, 0.0117507, -0.0104635, 0.999876
158.64, -289.416, 0.0670278, -0.582902, 0.812393, 0.0156023, -0.812459, -0.58301, 0.00318466, 0.0116835, -0.0108199, 0.999873
158.172, -290.076, 0.07848, -0.582979, 0.812323, 0.0163433, -0.812399, -0.583094, 0.0029984, 0.0119653, -0.0115292, 0.999862
157.743, -290.681, 0.0897286, -0.583286, 0.812075, 0.0176383, -0.812173, -0.583411, 0.00249052, 0.0123129, -0.0128727, 0.999841
157.273, -291.34, 0.100332, -0.583427, 0.811963, 0.0181247, -0.812071, -0.583554, 0.00221232, 0.0123731, -0.0134278, 0.999833
156.844, -291.944, 0.113192, -0.583517, 0.811914, 0.0174018, -0.812014, -0.583634, 0.00214491, 0.0118978, -0.0128789, 0.999846
156.375, -292.604, 0.122421, -0.583794, 0.811723, 0.0170527, -0.811817, -0.583908, 0.00216058, 0.011711, -0.0125823, 0.999852
155.944, -293.208, 0.133515, -0.583982, 0.811583, 0.0172516, -0.811684, -0.584094, 0.00188676, 0.0116078, -0.012901, 0.999849
155.473, -293.867, 0.148482, -0.584281, 0.811379, 0.0167133, -0.81147, -0.584391, 0.00215419, 0.0115149, -0.0123036, 0.999858
155.042, -294.471, 0.161247, -0.584423, 0.811278, 0.0166535, -0.811366, -0.584534, 0.00229407, 0.0115957, -0.0121714, 0.999859
154.57, -295.129, 0.176103, -0.584507, 0.811236, 0.015755, -0.811305, -0.584615, 0.00297848, 0.0116268, -0.0110412, 0.999871
154.137, -295.732, 0.190508, -0.584645, 0.811153, 0.0148596, -0.811206, -0.584749, 0.00360301, 0.0116117, -0.0099477, 0.999883
153.665, -296.391, 0.204711, -0.584582, 0.81122, 0.0136095, -0.811254, -0.584678, 0.00426047, 0.0114134, -0.00855018, 0.999898
153.234, -296.994, 0.218412, -0.584495, 0.811322, 0.0110674, -0.811326, -0.58457, 0.00526539, 0.0107416, -0.00590172, 0.999925
152.762, -297.652, 0.230609, -0.584232, 0.811531, 0.00954357, -0.811524, -0.584292, 0.00555683, 0.0100858, -0.00449836, 0.999939
152.331, -298.255, 0.239852, -0.584145, 0.811606, 0.00841419, -0.811587, -0.584197, 0.00627797, 0.0100108, -0.0031616, 0.999945
151.86, -298.911, 0.250171, -0.584037, 0.811693, 0.0074418, -0.81166, -0.584082, 0.00747735, 0.0104159, -0.00167316, 0.999944
151.427, -299.513, 0.263687, -0.583737, 0.81191, 0.00726671, -0.811871, -0.583781, 0.00809037, 0.0108108, -0.00117698, 0.999941
150.956, -300.17, 0.27887, -0.583483, 0.812101, 0.00636221, -0.812048, -0.583517, 0.00929592, 0.0112617, 0.000257593, 0.999937
150.525, -300.773, 0.292343, -0.583379, 0.812175, 0.00636978, -0.812115, -0.583413, 0.00990848, 0.0117636, 0.000607407, 0.999931
150.055, -301.431, 0.304879, -0.583136, 0.812354, 0.00571269, -0.812284, -0.583162, 0.0107785, 0.0120874, 0.00164501, 0.999926
149.624, -302.035, 0.316553, -0.583085, 0.81239, 0.00585425, -0.812313, -0.583112, 0.0113428, 0.0126285, 0.00185835, 0.999919
149.155, -302.692, 0.329553, -0.583136, 0.812354, 0.00582456, -0.812268, -0.583161, 0.0120124, 0.013155, 0.00227378, 0.999911
148.724, -303.294, 0.343849, -0.583054, 0.812416, 0.00536047, -0.812327, -0.583071, 0.012339, 0.0131499, 0.00283985, 0.99991
148.254, -303.951, 0.361133, -0.583022, 0.812447, 0.0038583, -0.812356, -0.583018, 0.0129563, 0.0127758, 0.00441949, 0.999909
147.824, -304.554, 0.375528, -0.583037, 0.812439, 0.00323401, -0.812346, -0.583024, 0.0132983, 0.0126896, 0.00512628, 0.999906
147.356, -305.211, 0.385543, -0.582977, 0.81248, 0.0037379, -0.812379, -0.582968, 0.0137269, 0.0133319, 0.00496589, 0.999899
146.927, -305.812, 0.397817, -0.583209, 0.81231, 0.00434003, -0.8122, -0.583206, 0.0142278, 0.0140885, 0.00477281, 0.999889
146.457, -306.468, 0.411901, -0.583275, 0.812257, 0.00532604, -0.812142, -0.583286, 0.0142693, 0.0146969, 0.00399742, 0.999884
146.028, -307.07, 0.426236, -0.58353, 0.812069, 0.00601191, -0.811952, -0.583551, 0.0141867, 0.0150289, 0.00339701, 0.999881
145.559, -307.725, 0.444972, -0.583435, 0.812136, 0.00618559, -0.812021, -0.583459, 0.014027, 0.0150009, 0.00316102, 0.999882
145.13, -308.325, 0.462431, -0.583383, 0.812171, 0.00651497, -0.812061, -0.583414, 0.0135901, 0.0148384, 0.00263767, 0.999886
144.662, -308.981, 0.478543, -0.58334, 0.812201, 0.00669106, -0.812088, -0.583372, 0.01377, 0.0150874, 0.00259885, 0.999883
144.235, -309.582, 0.492596, -0.583404, 0.812152, 0.00704466, -0.812031, -0.583441, 0.0142274, 0.0156649, 0.00257983, 0.999874
143.769, -310.237, 0.509095, -0.583613, 0.811989, 0.00838493, -0.811878, -0.583672, 0.0134279, 0.0157973, 0.00102914, 0.999875
143.342, -310.837, 0.528683, -0.583801, 0.811856, 0.00812705, -0.811754, -0.583857, 0.0128949, 0.0152138, 0.00093089, 0.999884
142.875, -311.491, 0.543352, -0.583895, 0.811781, 0.00880966, -0.811689, -0.583961, 0.0122522, 0.0150906, 3.28138e-06, 0.999886
142.449, -312.092, 0.561106, -0.584546, 0.811315, 0.00859578, -0.811224, -0.584609, 0.0121246, 0.0148621, 0.000114305, 0.99989
141.982, -312.744, 0.578457, -0.584739, 0.811176, 0.00856399, -0.811091, -0.584802, 0.0117644, 0.0145512, -6.70834e-05, 0.999894
141.554, -313.343, 0.59324, -0.584919, 0.811044, 0.00886533, -0.810965, -0.584985, 0.0113114, 0.0143601, -0.000573233, 0.999897
141.088, -313.995, 0.604524, -0.585075, 0.810913, 0.010385, -0.810845, -0.585163, 0.0106578, 0.0147194, -0.00218502, 0.999889
140.66, -314.594, 0.617854, -0.585196, 0.810811, 0.011451, -0.810754, -0.585298, 0.0101651, 0.0149442, -0.00333539, 0.999883
140.194, -315.246, 0.635222, -0.585408, 0.810636, 0.0128825, -0.810603, -0.585527, 0.00898552, 0.014827, -0.00518241, 0.999877
139.767, -315.843, 0.650336, -0.585265, 0.810719, 0.0141258, -0.810709, -0.585396, 0.00787701, 0.0146552, -0.00684176, 0.999869
139.301, -316.494, 0.66745, -0.585166, 0.810783, 0.0145433, -0.81079, -0.585295, 0.00695029, 0.0141473, -0.00772453, 0.99987
138.875, -317.091, 0.680722, -0.585281, 0.810701, 0.014488, -0.810715, -0.585406, 0.00644752, 0.0137084, -0.00797205, 0.999874
138.408, -317.741, 0.694617, -0.585125, 0.810824, 0.0139239, -0.810827, -0.585246, 0.0068918, 0.0137369, -0.00725729, 0.999879
137.983, -318.337, 0.709203, -0.585194, 0.810776, 0.0137988, -0.81078, -0.585312, 0.00680391, 0.0135931, -0.00720622, 0.999882
137.517, -318.988, 0.724126, -0.585223, 0.810755, 0.0138119, -0.810768, -0.585336, 0.00609751, 0.0130282, -0.00762982, 0.999886
137.091, -319.584, 0.734664, -0.58527, 0.810713, 0.0142715, -0.81074, -0.585383, 0.0053337, 0.0126784, -0.00844881, 0.999884
136.626, -320.235, 0.749153, -0.585317, 0.810678, 0.0142905, -0.810712, -0.585426, 0.00473591, 0.0122053, -0.00881344, 0.999887
136.2, -320.831, 0.759072, -0.585346, 0.810653, 0.0145625, -0.810692, -0.585455, 0.00449752, 0.0121716, -0.0091731, 0.999884
135.735, -321.481, 0.772784, -0.585339, 0.810649, 0.0150221, -0.810691, -0.585456, 0.00469545, 0.0126011, -0.00942983, 0.999876
135.31, -322.077, 0.784281, -0.585661, 0.810405, 0.0156241, -0.810447, -0.58579, 0.00511575, 0.0132983, -0.00966643, 0.999865
134.844, -322.727, 0.800084, -0.585759, 0.810322, 0.0162572, -0.810373, -0.585894, 0.00488656, 0.0134847, -0.010312, 0.999856
134.416, -323.323, 0.814363, -0.585938, 0.810204, 0.015671, -0.810243, -0.586069, 0.00535143, 0.01352, -0.00956171, 0.999863
133.95, -323.973, 0.832508, -0.586035, 0.810161, 0.014259, -0.810184, -0.586149, 0.00556817, 0.012869, -0.00828929, 0.999883
133.522, -324.57, 0.844185, -0.586207, 0.810055, 0.0131435, -0.810067, -0.586309, 0.00575435, 0.0123675, -0.0072739, 0.999897
133.054, -325.222, 0.852148, -0.586392, 0.809935, 0.0122313, -0.809935, -0.586486, 0.00625691, 0.0122412, -0.00623759, 0.999906
132.625, -325.821, 0.859744, -0.586641, 0.809769, 0.0112577, -0.80975, -0.58673, 0.00733529, 0.0125451, -0.00481276, 0.99991
132.154, -326.474, 0.869346, -0.586762, 0.809693, 0.0104052, -0.809655, -0.586844, 0.00856989, 0.0130452, -0.00339612, 0.999909
131.72, -327.075, 0.878153, -0.587027, 0.80951, 0.00967593, -0.809456, -0.587103, 0.00958939, 0.0134435, -0.00220301, 0.999907
131.247, -327.729, 0.889123, -0.587178, 0.809404, 0.00934017, -0.809343, -0.58725, 0.0100512, 0.0136205, -0.00165754, 0.999906
130.812, -328.331, 0.899495, -0.587012, 0.809536, 0.00830957, -0.809462, -0.58707, 0.0109137, 0.0137133, -0.000319823, 0.999906
130.338, -328.989, 0.909548, -0.586906, 0.809621, 0.00746727, -0.809543, -0.586953, 0.0112448, 0.0134869, 0.000554544, 0.999909
129.903, -329.591, 0.917852, -0.58682, 0.809685, 0.00724576, -0.809608, -0.586864, 0.0111687, 0.0132954, 0.000687781, 0.999911
129.428, -330.251, 0.9311, -0.587006, 0.809554, 0.00677118, -0.809474, -0.587044, 0.011436, 0.0132331, 0.00123194, 0.999912
128.993, -330.855, 0.943463, -0.586829, 0.809685, 0.00644284, -0.809592, -0.586861, 0.0124229, 0.0138397, 0.00207402, 0.999902
128.516, -331.514, 0.956963, -0.586376, 0.810011, 0.00674917, -0.8099, -0.58641, 0.0136245, 0.0149938, 0.00252295, 0.999884
128.08, -332.119, 0.968785, -0.586158, 0.81016, 0.00765404, -0.810047, -0.586206, 0.0136676, 0.0155598, 0.00181126, 0.999877
127.605, -332.781, 0.984927, -0.586073, 0.810217, 0.00822519, -0.810109, -0.586129, 0.0132763, 0.0155777, 0.0011176, 0.999878
127.17, -333.387, 1.00078, -0.586058, 0.81022, 0.00894265, -0.810121, -0.586126, 0.0126593, 0.0154983, 0.000174466, 0.99988
126.693, -334.047, 1.0229, -0.585815, 0.810399, 0.00859055, -0.810306, -0.585878, 0.0123026, 0.015003, 0.00024609, 0.999887
126.257, -334.652, 1.0362, -0.585675, 0.810498, 0.00879901, -0.8104, -0.585741, 0.0126444, 0.0154022, 0.00027479, 0.999881
125.782, -335.313, 1.05059, -0.5855, 0.810608, 0.0102161, -0.810512, -0.585588, 0.0125093, 0.0161226, -0.000956087, 0.99987
125.347, -335.919, 1.06378, -0.585487, 0.810607, 0.0110413, -0.810513, -0.585588, 0.0124261, 0.0165384, -0.00167376, 0.999862
124.873, -336.579, 1.08441, -0.585518, 0.810582, 0.0111731, -0.810491, -0.585622, 0.012311, 0.0165223, -0.00184735, 0.999862
124.438, -337.184, 1.09882, -0.58535, 0.810698, 0.0116053, -0.810608, -0.58546, 0.0122897, 0.0167577, -0.00221362, 0.999857
123.964, -337.844, 1.11649, -0.585341, 0.810702, 0.0117668, -0.810613, -0.585454, 0.0122282, 0.0168023, -0.00238067, 0.999856
123.53, -338.45, 1.13198, -0.585285, 0.810735, 0.0122684, -0.810648, -0.585407, 0.0121796, 0.0170564, -0.00281682, 0.999851
123.057, -339.111, 1.15077, -0.585167, 0.810816, 0.0125711, -0.810731, -0.585293, 0.0121264, 0.0171901, -0.00309576, 0.999847
122.622, -339.716, 1.16687, -0.585355, 0.810667, 0.0134094, -0.810602, -0.585492, 0.0111265, 0.0168709, -0.00435673, 0.999848
122.15, -340.376, 1.18487, -0.585603, 0.810473, 0.0142009, -0.810437, -0.585746, 0.00964081, 0.0161318, -0.00586327, 0.999853
121.717, -340.98, 1.20571, -0.585667, 0.810434, 0.0138466, -0.81041, -0.585799, 0.008747, 0.0152002, -0.00609858, 0.999866
121.245, -341.64, 1.22401, -0.585985, 0.810187, 0.0147523, -0.810188, -0.586122, 0.00748841, 0.0147136, -0.007564, 0.999863
120.812, -342.245, 1.23879, -0.58642, 0.809857, 0.0155699, -0.809871, -0.586566, 0.00705998, 0.0148503, -0.00846946, 0.999854
120.338, -342.903, 1.25504, -0.586481, 0.809791, 0.0166875, -0.809822, -0.586639, 0.00656515, 0.015106, -0.00966359, 0.999839
119.904, -343.506, 1.27104, -0.5866, 0.809686, 0.0175865, -0.809732, -0.586767, 0.0061585, 0.0153057, -0.0106278, 0.999826
119.43, -344.164, 1.28862, -0.586821, 0.809522, 0.0177604, -0.809573, -0.586989, 0.00593846, 0.0152325, -0.0108935, 0.999825
118.996, -344.767, 1.30521, -0.587101, 0.809321, 0.0176554, -0.809379, -0.587262, 0.00542801, 0.0147614, -0.0111031, 0.999829
118.523, -345.424, 1.32171, -0.587568, 0.808988, 0.0173533, -0.809044, -0.587724, 0.00536874, 0.0145422, -0.010885, 0.999835
118.083, -346.035, 1.33251, -0.587924, 0.808738, 0.0169609, -0.808787, -0.588075, 0.00553585, 0.0144514, -0.0104631, 0.999841
117.609, -346.691, 1.34483, -0.588721, 0.808168, 0.0165107, -0.80821, -0.588867, 0.00569218, 0.0143228, -0.00999297, 0.999847
117.174, -347.293, 1.35334, -0.589411, 0.80767, 0.0162156, -0.807709, -0.589553, 0.00566692, 0.014137, -0.00975738, 0.999852
116.699, -347.948, 1.36695, -0.590437, 0.806937, 0.0153939, -0.806973, -0.590565, 0.00530817, 0.0133745, -0.00928831, 0.999867
116.261, -348.549, 1.37851, -0.591213, 0.806379, 0.0148084, -0.806418, -0.591327, 0.00465475, 0.0125101, -0.00918979, 0.99988
115.785, -349.203, 1.3882, -0.592291, 0.805602, 0.0139963, -0.805635, -0.592395, 0.00454465, 0.0119525, -0.00858416, 0.999892
115.346, -349.803, 1.39371, -0.593233, 0.804913, 0.0138056, -0.804944, -0.593333, 0.00449278, 0.0118076, -0.00844748, 0.999895
114.868, -350.456, 1.4033, -0.594489, 0.804, 0.0129363, -0.804015, -0.594585, 0.00531252, 0.011963, -0.00724277, 0.999902
114.428, -351.055, 1.41206, -0.595576, 0.803206, 0.012226, -0.803207, -0.595669, 0.0060363, 0.0121311, -0.00622493, 0.999907
113.946, -351.706, 1.42451, -0.596761, 0.802338, 0.0113628, -0.802323, -0.596849, 0.00702743, 0.0124203, -0.00492293, 0.999911
113.504, -352.304, 1.43397, -0.598084, 0.801358, 0.0110142, -0.801327, -0.598172, 0.00808514, 0.0130675, -0.00399035, 0.999907
113.022, -352.955, 1.44823, -0.599615, 0.800216, 0.0107581, -0.800177, -0.599702, 0.00864117, 0.0133664, -0.00342698, 0.999905
112.577, -353.551, 1.46095, -0.600852, 0.799288, 0.0107644, -0.799247, -0.600939, 0.00874372, 0.0134575, -0.00334974, 0.999904
112.091, -354.2, 1.4761, -0.602615, 0.797962, 0.0105872, -0.797918, -0.6027, 0.0089306, 0.0135072, -0.00306598, 0.999904
111.644, -354.794, 1.49124, -0.604282, 0.796709, 0.0099465, -0.796653, -0.60436, 0.00963092, 0.0136843, -0.00210412, 0.999904
111.155, -355.441, 1.50876, -0.606508, 0.79503, 0.00869188, -0.794958, -0.60657, 0.010679, 0.0137624, -0.000432793, 0.999905
110.704, -356.032, 1.52514, -0.608469, 0.793538, 0.00789675, -0.793456, -0.60852, 0.0114423, 0.0138852, 0.000696547, 0.999903
110.212, -356.676, 1.54495, -0.610959, 0.79163, 0.00711314, -0.791543, -0.610999, 0.0118576, 0.0137329, 0.00161413, 0.999904
109.758, -357.265, 1.55997, -0.613642, 0.789557, 0.00657016, -0.789474, -0.613674, 0.011599, 0.01319, 0.00193069, 0.999911
109.262, -357.905, 1.57528, -0.616525, 0.787316, 0.00560718, -0.787235, -0.616544, 0.0116023, 0.0125918, 0.00273895, 0.999917
108.804, -358.49, 1.58774, -0.619383, 0.785077, 0.00440595, -0.784986, -0.619383, 0.0127184, 0.0127139, 0.00441894, 0.999909
108.302, -359.125, 1.60078, -0.622739, 0.782421, 0.00366323, -0.782312, -0.62272, 0.0144334, 0.0135742, 0.00612244, 0.999889
107.84, -359.707, 1.61789, -0.626097, 0.779741, 0.0024994, -0.779619, -0.626051, 0.0159811, 0.0140259, 0.00805715, 0.999869
107.332, -360.338, 1.63443, -0.629822, 0.776738, 0.00144866, -0.776613, -0.629753, 0.0168459, 0.0139971, 0.00948486, 0.999857
106.864, -360.915, 1.64419, -0.633356, 0.77386, 0.000410372, -0.773737, -0.633264, 0.0175563, 0.013846, 0.0108019, 0.999846
106.352, -361.541, 1.65725, -0.637525, 0.770429, -0.000956985, -0.770331, -0.637423, 0.0167626, 0.0123044, 0.0114238, 0.999859
105.877, -362.113, 1.66696, -0.641211, 0.76736, -0.00253353, -0.76729, -0.641099, 0.0160714, 0.0107083, 0.0122491, 0.999868
105.358, -362.733, 1.67396, -0.645672, 0.763605, -0.0038933, -0.76355, -0.645544, 0.0162368, 0.00988522, 0.0134564, 0.999861
104.878, -363.299, 1.6803, -0.650021, 0.759903, -0.0045014, -0.759851, -0.649877, 0.0169406, 0.00994788, 0.0144322, 0.999846
104.351, -363.914, 1.68862, -0.655222, 0.755425, -0.00421821, -0.755365, -0.655073, 0.0173925, 0.0103755, 0.0145823, 0.99984
103.862, -364.476, 1.69916, -0.659791, 0.751441, -0.00344893, -0.751378, -0.659657, 0.0168491, 0.010386, 0.0137083, 0.999852
103.327, -365.085, 1.71273, -0.665335, 0.746537, -0.00344767, -0.74648, -0.665209, 0.0162542, 0.00984097, 0.0133881, 0.999862
102.831, -365.641, 1.72502, -0.670315, 0.742068, -0.00367455, -0.74202, -0.670194, 0.0156917, 0.00918163, 0.013245, 0.99987
102.288, -366.241, 1.7351, -0.676022, 0.736869, -0.00424556, -0.736818, -0.675877, 0.0170053, 0.00966117, 0.0146241, 0.999846
101.784, -366.789, 1.74336, -0.681299, 0.731994, -0.00403036, -0.731921, -0.681127, 0.0189217, 0.0111054, 0.0158413, 0.999813
101.23, -367.383, 1.75847, -0.68686, 0.726782, -0.00344561, -0.726681, -0.686666, 0.0206042, 0.0126087, 0.016656, 0.999782
100.717, -367.925, 1.77506, -0.691968, 0.721919, -0.00361557, -0.721803, -0.691747, 0.0220587, 0.0134236, 0.0178737, 0.99975
100.154, -368.51, 1.79344, -0.697439, 0.716634, -0.00380608, -0.716521, -0.697211, 0.0222423, 0.013286, 0.0182398, 0.999745
99.6339, -369.044, 1.80109, -0.702267, 0.711905, -0.00338612, -0.711772, -0.702025, 0.0232787, 0.0141951, 0.018758, 0.999723
99.0635, -369.622, 1.81117, -0.707508, 0.706701, -0.00242607, -0.706525, -0.707245, 0.0250499, 0.015987, 0.0194371, 0.999683
98.5354, -370.148, 1.82757, -0.712062, 0.702115, -0.00126995, -0.701914, -0.711812, 0.0253162, 0.0168709, 0.0189181, 0.999679
97.9551, -370.718, 1.84426, -0.716668, 0.697414, -0.000814044, -0.6972, -0.716419, 0.0256175, 0.0172828, 0.0189268, 0.999671
97.421, -371.237, 1.86084, -0.721066, 0.692866, -0.000790986, -0.692661, -0.720824, 0.0251671, 0.0168673, 0.018695, 0.999683
96.834, -371.8, 1.87327, -0.725617, 0.688098, -0.000608815, -0.687887, -0.725373, 0.0254073, 0.0170411, 0.0188547, 0.999677
96.2925, -372.313, 1.88419, -0.729926, 0.683526, -0.000225321, -0.683296, -0.729672, 0.0261893, 0.0177366, 0.0192702, 0.999657
95.6984, -372.87, 1.89951, -0.734749, 0.678339, 0.00036781, -0.678099, -0.734503, 0.026223, 0.0180583, 0.0190179, 0.999656
95.1497, -373.376, 1.91352, -0.738857, 0.673861, 0.00132386, -0.673615, -0.738638, 0.0256417, 0.0182568, 0.0180537, 0.99967
94.5483, -373.925, 1.92737, -0.74348, 0.668752, 0.0027117, -0.668499, -0.743299, 0.0247996, 0.0186004, 0.0166252, 0.999689
93.9928, -374.424, 1.94213, -0.747661, 0.66407, 0.00374372, -0.663788, -0.747486, 0.0254824, 0.0197205, 0.0165671, 0.999668
93.3834, -374.963, 1.95831, -0.752074, 0.659059, 0.00507259, -0.658708, -0.751888, 0.0277181, 0.0220819, 0.0175047, 0.999603
92.8213, -375.455, 1.97731, -0.756321, 0.654174, 0.00594031, -0.653769, -0.75612, 0.0294825, 0.0237783, 0.0184147, 0.999548
92.2048, -375.987, 2.00279, -0.761217, 0.648469, 0.006044, -0.648052, -0.761007, 0.0299429, 0.0240166, 0.0188762, 0.999533
91.6364, -376.471, 2.02032, -0.766125, 0.642668, 0.00552249, -0.64224, -0.76588, 0.0309147, 0.0240975, 0.0201378, 0.999507
91.0118, -376.991, 2.03852, -0.771581, 0.636111, 0.00518625, -0.63565, -0.771288, 0.0326091, 0.0247431, 0.0218639, 0.999455
90.4338, -377.465, 2.05499, -0.776458, 0.630139, 0.00612002, -0.62962, -0.77615, 0.0342009, 0.0263014, 0.0227023, 0.999396
89.7992, -377.977, 2.07977, -0.782054, 0.623168, 0.00731015, -0.622599, -0.781751, 0.0351537, 0.0276214, 0.0229408, 0.999355
89.2127, -378.441, 2.10845, -0.787354, 0.616455, 0.00751902, -0.615852, -0.787027, 0.036246, 0.0282617, 0.0239079, 0.999315
88.5692, -378.942, 2.13869, -0.793241, 0.608863, 0.00735383, -0.608252, -0.79289, 0.0368164, 0.0282469, 0.0247313, 0.999295
87.9744, -379.395, 2.16393, -0.798738, 0.601638, 0.00706347, -0.601001, -0.79834, 0.0380793, 0.028549, 0.0261703, 0.99925
87.3206, -379.882, 2.18879, -0.804616, 0.593751, 0.0071929, -0.593086, -0.804188, 0.0391149, 0.029009, 0.0272065, 0.999209
86.7173, -380.326, 2.21375, -0.809982, 0.586407, 0.00753116, -0.585706, -0.809528, 0.0401585, 0.0296459, 0.0281166, 0.999165
86.0525, -380.803, 2.24665, -0.815623, 0.57853, 0.00786572, -0.577847, -0.815196, 0.0393594, 0.0291827, 0.0275573, 0.999194
85.4408, -381.235, 2.27611, -0.820802, 0.571162, 0.00766148, -0.570486, -0.820359, 0.0394501, 0.0288176, 0.02801, 0.999192
84.7685, -381.701, 2.30486, -0.826577, 0.562767, 0.00800611, -0.562099, -0.826151, 0.0389647, 0.0285423, 0.0277071, 0.999209
84.1471, -382.121, 2.32861, -0.831754, 0.555079, 0.00848323, -0.554395, -0.831329, 0.039233, 0.0288298, 0.0279292, 0.999194
83.4632, -382.572, 2.35779, -0.837452, 0.546435, 0.00907479, -0.545721, -0.837019, 0.0398389, 0.0293652, 0.0284109, 0.999165
82.8312, -382.979, 2.3849, -0.842487, 0.538637, 0.00924064, -0.537894, -0.842025, 0.0407954, 0.0297548, 0.0293991, 0.999125
82.1383, -383.42, 2.4122, -0.848045, 0.529839, 0.00947543, -0.529051, -0.847539, 0.0422211, 0.0304012, 0.0307924, 0.999063
81.4976, -383.817, 2.43684, -0.853045, 0.521736, 0.0102918, -0.520905, -0.852535, 0.0429213, 0.0311677, 0.0312528, 0.999025
80.7929, -384.243, 2.46247, -0.858253, 0.513093, 0.0117289, -0.512195, -0.857752, 0.0437981, 0.032533, 0.0315823, 0.998972
80.1429, -384.629, 2.48924, -0.863078, 0.504907, 0.0128093, -0.503947, -0.862573, 0.0447846, 0.033661, 0.0321974, 0.998915
79.4294, -385.043, 2.52384, -0.868188, 0.496047, 0.0136633, -0.495025, -0.867663, 0.045947, 0.0346471, 0.033127, 0.99885
78.7705, -385.416, 2.55177, -0.87297, 0.487544, 0.0149953, -0.486491, -0.872489, 0.0457053, 0.0353666, 0.0326043, 0.998842
78.0472, -385.816, 2.58082, -0.878167, 0.478061, 0.0167425, -0.476973, -0.877753, 0.0452416, 0.036324, 0.0317439, 0.998836
77.3792, -386.177, 2.61139, -0.882764, 0.469481, 0.0177455, -0.4684, -0.882406, 0.0442775, 0.0364462, 0.0307746, 0.998862
76.6466, -386.564, 2.64572, -0.887929, 0.459599, 0.0187303, -0.458528, -0.887624, 0.0433176, 0.0365342, 0.0298746, 0.998886
75.97, -386.913, 2.67612, -0.892646, 0.450332, 0.0195898, -0.449255, -0.892376, 0.0428411, 0.0367742, 0.0294412, 0.99889
75.2285, -387.286, 2.70864, -0.897758, 0.439996, 0.020847, -0.438922, -0.89755, 0.0418447, 0.0371228, 0.0284162, 0.998907
74.5426, -387.62, 2.74222, -0.902208, 0.430784, 0.0211145, -0.429706, -0.902, 0.0418151, 0.0370585, 0.0286529, 0.998902
73.7907, -387.976, 2.77786, -0.90702, 0.420553, 0.0212237, -0.419459, -0.906791, 0.0422459, 0.0370121, 0.0294154, 0.998882
73.0969, -388.297, 2.80947, -0.911365, 0.411023, 0.0217804, -0.409896, -0.911131, 0.042739, 0.0374115, 0.0300231, 0.998849
72.335, -388.637, 2.84311, -0.915906, 0.400743, 0.0228456, -0.399559, -0.915677, 0.0434597, 0.0383353, 0.0306768, 0.998794
71.632, -388.943, 2.8764, -0.919888, 0.391461, 0.0237488, -0.390259, -0.919688, 0.0432519, 0.0387729, 0.0305187, 0.998782
70.8605, -389.266, 2.91444, -0.923889, 0.381892, 0.0242618, -0.380681, -0.9237, 0.0431282, 0.038881, 0.0306096, 0.998775
70.1497, -389.558, 2.949, -0.927581, 0.372802, 0.0247291, -0.371568, -0.92739, 0.0434059, 0.0391154, 0.031074, 0.998751
69.3694, -389.869, 2.98713, -0.931319, 0.363346, 0.0249875, -0.362107, -0.931127, 0.0433761, 0.0390271, 0.0313489, 0.998746
68.6509, -390.147, 3.02282, -0.934822, 0.354234, 0.0250426, -0.352986, -0.934612, 0.0436131, 0.0388543, 0.0319308, 0.998735
67.8632, -390.443, 3.06193, -0.938547, 0.344236, 0.0251033, -0.342931, -0.938278, 0.0450953, 0.0390773, 0.0337154, 0.998667
67.1371, -390.706, 3.09697, -0.941825, 0.335144, 0.025379, -0.333783, -0.941509, 0.0463569, 0.0394308, 0.035189, 0.998602
66.3415, -390.985, 3.13614, -0.945304, 0.325182, 0.0256394, -0.323757, -0.944931, 0.0478177, 0.0397769, 0.0369013, 0.998527
65.6075, -391.233, 3.17255, -0.948356, 0.316166, 0.0257059, -0.314714, -0.947946, 0.048518, 0.0397075, 0.0379223, 0.998491
64.8041, -391.495, 3.20898, -0.951521, 0.306501, 0.0257791, -0.305026, -0.951075, 0.0491533, 0.0395834, 0.0389071, 0.998459
64.0642, -391.73, 3.24021, -0.954288, 0.297747, 0.0261092, -0.296239, -0.953818, 0.0497375, 0.0397126, 0.0397293, 0.998421
63.2541, -391.977, 3.27457, -0.957246, 0.288027, 0.0268533, -0.286479, -0.956774, 0.0501375, 0.0401335, 0.040301, 0.998381
62.5077, -392.198, 3.31175, -0.959889, 0.279031, 0.0274722, -0.277386, -0.95935, 0.0520042, 0.0408663, 0.0422978, 0.998269
61.691, -392.431, 3.35089, -0.962688, 0.269106, 0.0285399, -0.267365, -0.962117, 0.0533581, 0.0418177, 0.0437366, 0.998168
60.9388, -392.639, 3.38869, -0.965189, 0.259879, 0.0295312, -0.258036, -0.964577, 0.0548582, 0.0427416, 0.0453285, 0.998057
60.1156, -392.856, 3.42778, -0.967784, 0.249884, 0.0308611, -0.247935, -0.967155, 0.0560368, 0.0438502, 0.0465799, 0.997952
59.3582, -393.049, 3.4657, -0.970145, 0.240449, 0.0316716, -0.238497, -0.969563, 0.0553761, 0.0440227, 0.0461693, 0.997963
58.5302, -393.252, 3.50598, -0.972683, 0.229916, 0.0320392, -0.227993, -0.972137, 0.0544881, 0.0436742, 0.045695, 0.998
57.7682, -393.429, 3.54495, -0.974913, 0.220273, 0.032021, -0.218357, -0.974348, 0.0544564, 0.0431948, 0.0460983, 0.998003
56.9354, -393.615, 3.58357, -0.977302, 0.209281, 0.0329122, -0.207357, -0.976783, 0.0538245, 0.0434125, 0.0457782, 0.998008
56.1691, -393.777, 3.61926, -0.979443, 0.198774, 0.0343648, -0.196832, -0.979012, 0.0528525, 0.0441492, 0.0450019, 0.998011
55.3311, -393.943, 3.66425, -0.981635, 0.187438, 0.0355043, -0.185499, -0.981282, 0.0517262, 0.0445351, 0.0441902, 0.99803
54.5603, -394.089, 3.70385, -0.983565, 0.176905, 0.0361196, -0.175006, -0.98328, 0.0503378, 0.0444207, 0.0431894, 0.998079
53.7184, -394.237, 3.74995, -0.985534, 0.165543, 0.0363091, -0.163703, -0.985298, 0.0488886, 0.0438684, 0.0422374, 0.998144
52.9452, -394.365, 3.79234, -0.987252, 0.154924, 0.0365063, -0.153089, -0.987015, 0.0486255, 0.0435655, 0.0424169, 0.99815
52.1, -394.495, 3.83352, -0.989004, 0.143125, 0.0372232, -0.141264, -0.988779, 0.0485757, 0.0437579, 0.0427833, 0.998126
51.3236, -394.605, 3.87043, -0.990466, 0.132297, 0.0384001, -0.130402, -0.990286, 0.0482515, 0.0444106, 0.042784, 0.998097
50.4748, -394.714, 3.91398, -0.991891, 0.120832, 0.039405, -0.118891, -0.991729, 0.0483535, 0.0449218, 0.0432764, 0.998053
49.6955, -394.806, 3.95598, -0.993127, 0.11017, 0.0395049, -0.1082, -0.992923, 0.0489515, 0.0446183, 0.0443407, 0.99802
48.8441, -394.897, 3.99595, -0.994321, 0.0987491, 0.0396787, -0.0967722, -0.9941, 0.0489896, 0.0442823, 0.0448716, 0.998011
48.0637, -394.972, 4.03379, -0.995317, 0.087992, 0.0400281, -0.0859966, -0.995085, 0.0491047, 0.0441522, 0.0454325, 0.997991
47.2115, -395.044, 4.07568, -0.996238, 0.0763506, 0.0409891, -0.0743468, -0.996059, 0.0483692, 0.0445206, 0.0451398, 0.997988
46.4291, -395.1, 4.1147, -0.996946, 0.0655992, 0.0423618, -0.0635286, -0.996801, 0.0485036, 0.0454081, 0.0456643, 0.997924
45.5757, -395.151, 4.15808, -0.997591, 0.0538177, 0.0437776, -0.0516845, -0.997486, 0.0484802, 0.0462766, 0.0461008, 0.997864
44.7915, -395.19, 4.20214, -0.998063, 0.0433468, 0.0446211, -0.0411858, -0.997985, 0.0482601, 0.0466231, 0.0463289, 0.997838
43.938, -395.224, 4.24801, -0.998455, 0.0323748, 0.0451678, -0.0301866, -0.998376, 0.0483149, 0.0466586, 0.0468768, 0.99781
43.1547, -395.245, 4.2854, -0.998664, 0.0231132, 0.0462075, -0.0208905, -0.998628, 0.0480214, 0.047254, 0.046992, 0.997777
42.3003, -395.261, 4.32895, -0.998791, 0.0128249, 0.047459, -0.0105497, -0.998797, 0.0478844, 0.048016, 0.0473258, 0.997725
41.5169, -395.268, 4.37192, -0.998824, 0.00365957, 0.048335, -0.00136778, -0.998877, 0.0473629, 0.048454, 0.0472411, 0.997708
40.6644, -395.266, 4.42097, -0.99882, -0.00598342, 0.048191, 0.00825437, -0.998858, 0.0470636, 0.0478543, 0.0474059, 0.997729
39.8828, -395.258, 4.46071, -0.998737, -0.0149295, 0.0479679, 0.0171615, -0.998773, 0.0464593, 0.0472154, 0.0472239, 0.997768
39.031, -395.241, 4.50344, -0.998537, -0.0244842, 0.0482158, 0.0267162, -0.998575, 0.0462054, 0.0470158, 0.0474259, 0.997768
38.2492, -395.22, 4.53957, -0.998206, -0.0335359, 0.0495911, 0.0358157, -0.998307, 0.0458226, 0.0479705, 0.0475166, 0.997718
37.3985, -395.187, 4.5855, -0.997737, -0.0435902, 0.0511952, 0.0459796, -0.997861, 0.0464608, 0.0490604, 0.0487095, 0.997607
36.6179, -395.148, 4.63187, -0.997261, -0.0524598, 0.052146, 0.0549334, -0.997374, 0.0471918, 0.0495334, 0.0499271, 0.997524
35.7675, -395.098, 4.68248, -0.996665, -0.062374, 0.0526062, 0.0649066, -0.996741, 0.0478928, 0.0494475, 0.0511476, 0.997466
34.9891, -395.045, 4.72926, -0.996038, -0.0717645, 0.0525218, 0.0743218, -0.996056, 0.0484715, 0.0488361, 0.0521829, 0.997443
34.1406, -394.978, 4.77488, -0.995322, -0.0813655, 0.0520981, 0.0839327, -0.995259, 0.0491432, 0.0478525, 0.053286, 0.997432
33.3634, -394.911, 4.81509, -0.994534, -0.0905006, 0.0520764, 0.0930963, -0.994412, 0.0497842, 0.0472799, 0.0543602, 0.997401
32.5175, -394.828, 4.85717, -0.993481, -0.100481, 0.05384, 0.103205, -0.993379, 0.0504621, 0.048413, 0.0556897, 0.997274
31.743, -394.744, 4.90152, -0.992404, -0.109619, 0.0558386, 0.112463, -0.992366, 0.0506165, 0.0498638, 0.0565118, 0.997156
30.8989, -394.645, 4.95226, -0.991128, -0.119965, 0.0572131, 0.122899, -0.991116, 0.050849, 0.0506046, 0.0574293, 0.997066
30.1265, -394.547, 5.00408, -0.989953, -0.129351, 0.0571049, 0.132333, -0.989842, 0.0519597, 0.0498039, 0.0589946, 0.997015
29.2854, -394.432, 5.05441, -0.988633, -0.139578, 0.0558752, 0.142519, -0.988392, 0.0526337, 0.0478801, 0.0599987, 0.997049
28.5147, -394.319, 5.09396, -0.987385, -0.148299, 0.0554815, 0.151256, -0.987043, 0.0535464, 0.0468218, 0.0612628, 0.997023
27.6767, -394.188, 5.13548, -0.985816, -0.157897, 0.0568822, 0.161065, -0.985342, 0.0562114, 0.0471728, 0.0645758, 0.996797
26.9095, -394.06, 5.17577, -0.984213, -0.166933, 0.0588076, 0.170347, -0.983628, 0.0588004, 0.048029, 0.0678899, 0.996536
26.0751, -393.911, 5.22244, -0.982421, -0.176551, 0.0606563, 0.180227, -0.981691, 0.0616603, 0.0486595, 0.0715083, 0.996252
25.3104, -393.767, 5.26396, -0.980722, -0.185086, 0.0626733, 0.188984, -0.979937, 0.0633137, 0.0496974, 0.0739373, 0.996024
24.4794, -393.605, 5.30698, -0.978727, -0.194126, 0.0664029, 0.198309, -0.978076, 0.0635595, 0.0526086, 0.0753757, 0.995766
23.7185, -393.448, 5.34761, -0.976762, -0.202489, 0.0702438, 0.206876, -0.976396, 0.062067, 0.0560179, 0.0751565, 0.995597
22.8908, -393.27, 5.40087, -0.974522, -0.212062, 0.0730496, 0.216527, -0.974443, 0.0598, 0.0585014, 0.0740937, 0.995534
22.1339, -393.1, 5.45422, -0.972503, -0.221197, 0.0728693, 0.225498, -0.972561, 0.0572269, 0.0582115, 0.0720852, 0.995698
21.3116, -392.907, 5.51066, -0.970425, -0.230881, 0.0704897, 0.234861, -0.970497, 0.0545593, 0.0558133, 0.069501, 0.996019
20.5598, -392.724, 5.55354, -0.968483, -0.239368, 0.0688735, 0.243125, -0.968572, 0.0525267, 0.0541357, 0.0676161, 0.996242
19.743, -392.518, 5.59322, -0.965989, -0.249222, 0.0689423, 0.252836, -0.966227, 0.0497889, 0.0542055, 0.0655266, 0.996377
18.997, -392.321, 5.63153, -0.96339, -0.258429, 0.0713726, 0.262126, -0.963822, 0.0483378, 0.0562986, 0.0652767, 0.996278
18.1859, -392.097, 5.68375, -0.960393, -0.268679, 0.0738684, 0.272472, -0.961011, 0.0470769, 0.0583398, 0.0653395, 0.996156
17.4452, -391.884, 5.73459, -0.957567, -0.278312, 0.0748784, 0.282127, -0.958265, 0.0461845, 0.0588996, 0.06535, 0.996123
16.633, -391.641, 5.78633, -0.95436, -0.288921, 0.0756438, 0.292789, -0.955065, 0.0461036, 0.0589245, 0.066147, 0.996069
15.8996, -391.414, 5.83027, -0.951391, -0.298429, 0.0761313, 0.30233, -0.952093, 0.0459985, 0.0587568, 0.0667793, 0.996036
15.1026, -391.158, 5.87716, -0.947941, -0.308963, 0.0771334, 0.312932, -0.948667, 0.0458818, 0.0589981, 0.0676308, 0.995965
14.374, -390.916, 5.91968, -0.944747, -0.318259, 0.0785166, 0.32229, -0.945561, 0.0452027, 0.0598561, 0.0680102, 0.995887
13.5851, -390.643, 5.97322, -0.941142, -0.328492, 0.0796574, 0.332528, -0.942074, 0.0438421, 0.0606414, 0.06775, 0.995858
12.8645, -390.386, 6.02045, -0.937762, -0.337814, 0.0805195, 0.3418, -0.938837, 0.041918, 0.0614343, 0.0668307, 0.995871
12.0824, -390.1, 6.07445, -0.934128, -0.347684, 0.0807483, 0.351512, -0.935374, 0.0389114, 0.062001, 0.0647322, 0.995975
11.3684, -389.832, 6.12365, -0.930787, -0.35645, 0.0811091, 0.360177, -0.93216, 0.0367439, 0.0625093, 0.0634144, 0.996028
10.5939, -389.531, 6.17323, -0.927137, -0.365821, 0.0811884, 0.369379, -0.928666, 0.0337448, 0.0630524, 0.0612753, 0.996127
9.88664, -389.249, 6.22334, -0.923747, -0.374602, 0.0797835, 0.377889, -0.925347, 0.0305429, 0.062386, 0.0583632, 0.996344
9.12063, -388.935, 6.27711, -0.920039, -0.384029, 0.07778, 0.387011, -0.921674, 0.0272048, 0.0612403, 0.0551312, 0.996599
8.42105, -388.641, 6.32402, -0.916507, -0.392633, 0.0765097, 0.395427, -0.918157, 0.0249982, 0.0604328, 0.0531651, 0.996755
7.66289, -388.314, 6.3728, -0.912619, -0.401733, 0.0757396, 0.404373, -0.914308, 0.0228591, 0.0600661, 0.0514887, 0.996866
6.97086, -388.007, 6.42031, -0.909105, -0.409659, 0.0755444, 0.412214, -0.910837, 0.0213542, 0.0600606, 0.0505537, 0.996914
6.22, -387.666, 6.46769, -0.905175, -0.41831, 0.0753322, 0.42072, -0.906994, 0.0188629, 0.0604354, 0.048768, 0.99698
5.53551, -387.347, 6.5154, -0.901597, -0.425933, 0.0755208, 0.428296, -0.903465, 0.0176784, 0.0607006, 0.0482841, 0.996988
4.79135, -386.992, 6.56641, -0.897771, -0.433919, 0.0756451, 0.436212, -0.899699, 0.0161588, 0.0610462, 0.0475042, 0.997004
4.11346, -386.663, 6.61739, -0.894244, -0.441187, 0.0753813, 0.443432, -0.896177, 0.0153118, 0.0607996, 0.047119, 0.997037
3.37743, -386.298, 6.66799, -0.890385, -0.448931, 0.075331, 0.451103, -0.892364, 0.0138803, 0.0609914, 0.0463409, 0.997062
2.70612, -385.959, 6.71541, -0.886758, -0.456023, 0.0755194, 0.458122, -0.888805, 0.0122837, 0.0615203, 0.0454897, 0.997069
1.97725, -385.583, 6.7678, -0.883024, -0.463256, 0.0752539, 0.465229, -0.885132, 0.0101764, 0.0618953, 0.0439963, 0.997112
1.3122, -385.233, 6.81285, -0.879682, -0.469575, 0.0752228, 0.471408, -0.881882, 0.0076984, 0.0627227, 0.0422328, 0.997137
0.590537, -384.846, 6.8701, -0.876221, -0.476032, 0.0750353, 0.477816, -0.878434, 0.00680015, 0.0626764, 0.0418115, 0.997158
-0.0679143, -384.488, 6.92087, -0.873227, -0.481603, 0.0743896, 0.48334, -0.87541, 0.0062543, 0.0621094, 0.0414169, 0.99721
-0.782408, -384.091, 6.97538, -0.870165, -0.487052, 0.0747926, 0.488837, -0.872351, 0.0065317, 0.0620641, 0.0422451, 0.997178
-1.43593, -383.724, 7.02798, -0.867647, -0.491508, 0.0748871, 0.493324, -0.869819, 0.00677458, 0.0618085, 0.0428215, 0.997169
-2.14553, -383.321, 7.082, -0.865247, -0.495661, 0.075283, 0.497483, -0.86745, 0.00644471, 0.0621098, 0.0430283, 0.997141
-2.79562, -382.949, 7.13337, -0.863435, -0.498836, 0.0751168, 0.500618, -0.865649, 0.00578776, 0.0621376, 0.0426022, 0.997158
-3.50226, -382.541, 7.189, -0.86161, -0.501933, 0.0754461, 0.503666, -0.863886, 0.00464937, 0.0628431, 0.0420056, 0.997139
-4.14811, -382.164, 7.2415, -0.86013, -0.504284, 0.0766467, 0.506024, -0.862511, 0.00385204, 0.0641661, 0.0420983, 0.997051
-4.85103, -381.75, 7.30022, -0.858998, -0.505988, 0.078094, 0.507767, -0.861488, 0.00343991, 0.0655364, 0.0426084, 0.99694
-5.49501, -381.371, 7.35461, -0.85838, -0.507089, 0.0777519, 0.50877, -0.8609, 0.00212276, 0.0658602, 0.04138, 0.99697
-6.19811, -380.956, 7.41523, -0.858105, -0.507827, 0.0759464, 0.509355, -0.860556, 0.0008768, 0.0649109, 0.0394361, 0.997112
-6.84104, -380.575, 7.46898, -0.858138, -0.508035, 0.0741576, 0.509456, -0.860496, 0.000286159, 0.0636669, 0.0380256, 0.997246
-7.54337, -380.159, 7.52687, -0.857995, -0.508535, 0.072367, 0.509892, -0.860238, 0.000322468, 0.0620889, 0.0371761, 0.997378
-8.1878, -379.779, 7.57792, -0.857812, -0.509082, 0.0706716, 0.510375, -0.859952, 0.00028806, 0.0606275, 0.0363161, 0.9975
-8.89013, -379.363, 7.63596, -0.857816, -0.509249, 0.0694042, 0.510551, -0.859847, 0.00119432, 0.0590687, 0.0364589, 0.997588
-9.53564, -378.982, 7.69142, -0.857797, -0.509413, 0.068435, 0.510707, -0.859753, 0.00165587, 0.0579937, 0.0363707, 0.997654
-10.2394, -378.566, 7.74676, -0.857824, -0.50938, 0.0683332, 0.510686, -0.859765, 0.00192184, 0.0577716, 0.0365454, 0.997661
-10.8857, -378.184, 7.79601, -0.857726, -0.509551, 0.0682877, 0.510846, -0.85967, 0.0017654, 0.0578053, 0.0363988, 0.997664
-11.5913, -377.768, 7.85105, -0.857521, -0.509882, 0.0683978, 0.511225, -0.859444, 0.00250532, 0.0575066, 0.037115, 0.997655
-12.2377, -377.385, 7.90567, -0.85753, -0.510006, 0.0673522, 0.511366, -0.859356, 0.00348495, 0.0561021, 0.03743, 0.997723
-12.9431, -376.966, 7.95927, -0.857733, -0.509802, 0.0662991, 0.51117, -0.859469, 0.0043456, 0.0547666, 0.0376174, 0.99779
-13.5911, -376.584, 8.00473, -0.85784, -0.509612, 0.0663712, 0.511036, -0.859542, 0.00533629, 0.0543294, 0.0384958, 0.997781
-14.2991, -376.165, 8.05201, -0.858278, -0.508883, 0.0663159, 0.510285, -0.859991, 0.0050065, 0.0544833, 0.038137, 0.997786
-14.9479, -375.782, 8.09385, -0.858712, -0.508014, 0.0673425, 0.509404, -0.860518, 0.00409394, 0.0558697, 0.0378201, 0.997722
-15.6574, -375.362, 8.14781, -0.859474, -0.506653, 0.067875, 0.508004, -0.861349, 0.00310859, 0.0568891, 0.0371525, 0.997689
-16.3092, -374.979, 8.19698, -0.860233, -0.505369, 0.0678363, 0.506679, -0.862131, 0.00247585, 0.0572326, 0.036501, 0.997693
-17.0199, -374.563, 8.25183, -0.860987, -0.504112, 0.0676194, 0.505346, -0.862916, 0.0013225, 0.0576832, 0.0353098, 0.99771
-17.6727, -374.182, 8.29839, -0.86189, -0.502632, 0.0671378, 0.503695, -0.86388, -0.00124974, 0.0586272, 0.0327399, 0.997743
-18.3855, -373.768, 8.3539, -0.863059, -0.500653, 0.0668957, 0.501592, -0.865099, -0.00315048, 0.0594487, 0.0308353, 0.997755
-19.0415, -373.391, 8.40781, -0.864073, -0.498932, 0.066676, 0.499802, -0.86613, -0.0041224, 0.0598069, 0.0297627, 0.997766
-19.756, -372.981, 8.46785, -0.865361, -0.496755, 0.0662149, 0.497601, -0.867396, -0.00419993, 0.0595208, 0.0293142, 0.997797
-20.412, -372.607, 8.51834, -0.866506, -0.494966, 0.0646218, 0.495695, -0.86848, -0.005349, 0.0587704, 0.0273978, 0.997895
-21.1277, -372.201, 8.57025, -0.867865, -0.492644, 0.0641254, 0.493354, -0.869812, -0.00534762, 0.0584115, 0.0269955, 0.997928
-21.7846, -371.831, 8.61339, -0.869265, -0.490118, 0.0645171, 0.49079, -0.871257, -0.006089, 0.0591953, 0.0263714, 0.997898
-22.5018, -371.429, 8.66914, -0.870737, -0.487463, 0.0647882, 0.488098, -0.872763, -0.00669781, 0.0598097, 0.025791, 0.997877
-23.1609, -371.063, 8.72107, -0.872101, -0.485012, 0.0648257, 0.485649, -0.874129, -0.00659697, 0.0598656, 0.0257293, 0.997875
-23.877, -370.664, 8.78071, -0.873811, -0.481997, 0.0642848, 0.482646, -0.875795, -0.00605767, 0.0592201, 0.0257335, 0.997913
-24.5378, -370.302, 8.82945, -0.875141, -0.479586, 0.0642316, 0.480257, -0.87711, -0.00555984, 0.0590046, 0.025982, 0.99792
-25.2592, -369.911, 8.88148, -0.876592, -0.476903, 0.064425, 0.477602, -0.878561, -0.00506763, 0.0590181, 0.0263273, 0.99791
-25.9205, -369.554, 8.92686, -0.877729, -0.474738, 0.0649307, 0.47544, -0.879733, -0.0051586, 0.0595707, 0.0263428, 0.997876
-26.6414, -369.166, 8.98215, -0.879137, -0.472153, 0.0647251, 0.472772, -0.881162, -0.00635616, 0.0600344, 0.0250123, 0.997883
-27.3045, -368.813, 9.02889, -0.880213, -0.470134, 0.0647969, 0.470664, -0.882278, -0.00778489, 0.0608289, 0.0236452, 0.997868
-28.028, -368.43, 9.08677, -0.881128, -0.468543, 0.0638781, 0.468984, -0.883162, -0.00884372, 0.0605584, 0.0221654, 0.997919
-28.6918, -368.08, 9.13836, -0.881849, -0.46735, 0.0626621, 0.46777, -0.883807, -0.00870091, 0.0594476, 0.0216386, 0.997997
-29.4132, -367.698, 9.1882, -0.882616, -0.465932, 0.062417, 0.466369, -0.884552, -0.00826817, 0.0590634, 0.0218117, 0.998016
-30.0772, -367.351, 9.23082, -0.883017, -0.465263, 0.0617409, 0.4656, -0.884942, -0.00969555, 0.0591481, 0.0201852, 0.998045
-30.8012, -366.974, 9.28657, -0.883294, -0.464878, 0.0606637, 0.465133, -0.885176, -0.0106973, 0.058671, 0.0187678, 0.998101
-31.4647, -366.627, 9.33725, -0.883462, -0.464653, 0.0599416, 0.464853, -0.885314, -0.0114135, 0.0583705, 0.0177806, 0.998137
-32.1884, -366.251, 9.389, -0.883439, -0.464785, 0.0592552, 0.464896, -0.885274, -0.0127454, 0.058381, 0.0162877, 0.998161
-32.8507, -365.906, 9.43906, -0.883329, -0.465067, 0.0586681, 0.465119, -0.885144, -0.0135967, 0.0582531, 0.0152773, 0.998185
-33.5729, -365.529, 9.49429, -0.883041, -0.465624, 0.0585965, 0.46565, -0.884858, -0.0140326, 0.0583835, 0.0148942, 0.998183
-34.2345, -365.184, 9.54175, -0.88265, -0.466398, 0.0583233, 0.466355, -0.884467, -0.0151766, 0.0586634, 0.0138037, 0.998182
-34.9556, -364.808, 9.59147, -0.882112, -0.467447, 0.0580764, 0.467351, -0.883926, -0.0160615, 0.0588431, 0.012974, 0.998183
-35.6159, -364.461, 9.64037, -0.881449, -0.468781, 0.0573846, 0.468668, -0.883225, -0.0162405, 0.0582967, 0.0125792, 0.99822
-36.3337, -364.083, 9.69426, -0.880446, -0.470716, 0.0569317, 0.470615, -0.882193, -0.0160071, 0.0577595, 0.0126995, 0.99825
-36.9915, -363.734, 9.73901, -0.879315, -0.472689, 0.0580571, 0.472619, -0.881125, -0.0157911, 0.0586199, 0.0135536, 0.998188
-37.7085, -363.353, 9.78907, -0.877969, -0.474984, 0.0596809, 0.474953, -0.879873, -0.0156105, 0.0599264, 0.0146401, 0.998095
-38.3645, -363.003, 9.83776, -0.876736, -0.477199, 0.0601213, 0.477159, -0.878672, -0.0159545, 0.0604403, 0.0146995, 0.998064
-39.0754, -362.618, 9.89041, -0.875339, -0.479572, 0.0615769, 0.479626, -0.877347, -0.0148733, 0.0611571, 0.0165146, 0.997992
-39.7275, -362.263, 9.93275, -0.874056, -0.481758, 0.0627238, 0.481857, -0.876129, -0.0145389, 0.0619584, 0.0175162, 0.997925
-40.4354, -361.875, 9.98305, -0.872854, -0.483842, 0.0634239, 0.483946, -0.874974, -0.0147503, 0.0626311, 0.0178188, 0.997878
-41.0826, -361.517, 10.0322, -0.871769, -0.485759, 0.0636977, 0.485863, -0.873908, -0.0148817, 0.0628949, 0.0179749, 0.997858
-41.7865, -361.126, 10.0853, -0.870757, -0.487552, 0.0638348, 0.48767, -0.872903, -0.0147735, 0.0629244, 0.0182661, 0.997851
-42.4309, -360.767, 10.1328, -0.869855, -0.48925, 0.063138, 0.489335, -0.871964, -0.0151808, 0.0624813, 0.0176905, 0.997889
-43.132, -360.374, 10.1859, -0.86887, -0.491023, 0.0629459, 0.491111, -0.870966, -0.015135, 0.0622553, 0.0177631, 0.997902
-43.7732, -360.012, 10.2364, -0.868001, -0.492618, 0.0624607, 0.492701, -0.870067, -0.0151398, 0.0618031, 0.0176331, 0.997933
-44.4703, -359.615, 10.2924, -0.867219, -0.494158, 0.0611521, 0.494199, -0.869211, -0.0155112, 0.060819, 0.0167697, 0.998008
-45.109, -359.253, 10.3356, -0.866174, -0.496041, 0.0607122, 0.496064, -0.868143, -0.0157588, 0.0605238, 0.0164673, 0.998031
-45.8039, -358.857, 10.3884, -0.865119, -0.497841, 0.0610168, 0.497913, -0.867096, -0.0151075, 0.0604285, 0.0173112, 0.998022
-46.4394, -358.492, 10.437, -0.864212, -0.49936, 0.0614551, 0.499521, -0.866191, -0.0138172, 0.0601317, 0.0187571, 0.998014
-47.1318, -358.094, 10.4903, -0.863215, -0.500915, 0.0628037, 0.501224, -0.865236, -0.0118821, 0.060292, 0.0212219, 0.997955
-47.7651, -357.728, 10.5407, -0.862539, -0.502019, 0.0632781, 0.502424, -0.864558, -0.0105004, 0.059979, 0.0227354, 0.997941
-48.4553, -357.33, 10.5917, -0.861842, -0.503214, 0.0632784, 0.503646, -0.863851, -0.0100877, 0.0597394, 0.0231759, 0.997945
-49.0862, -356.964, 10.6372, -0.861147, -0.504368, 0.0635463, 0.504822, -0.863167, -0.00988372, 0.0598361, 0.0235682, 0.99793
-49.7739, -356.563, 10.6865, -0.860278, -0.505683, 0.0648582, 0.50622, -0.862357, -0.00909038, 0.0605277, 0.0250122, 0.997853
-50.4025, -356.195, 10.7345, -0.859575, -0.506842, 0.0651272, 0.507371, -0.861677, -0.00937463, 0.06087, 0.0249854, 0.997833
-51.0862, -355.793, 10.7862, -0.859159, -0.507485, 0.0656135, 0.507966, -0.861315, -0.0103794, 0.0617812, 0.0244118, 0.997791
-51.7123, -355.425, 10.8357, -0.858963, -0.507759, 0.0660598, 0.508189, -0.861171, -0.0113846, 0.0626694, 0.0237919, 0.997751
-52.3947, -355.024, 10.8918, -0.858762, -0.507954, 0.0671632, 0.50841, -0.86104, -0.0113943, 0.0636179, 0.0243615, 0.997677
-53.0194, -354.656, 10.9418, -0.858713, -0.507944, 0.0678511, 0.508402, -0.861041, -0.0116373, 0.0643337, 0.0245026, 0.997628
-53.6999, -354.256, 10.9939, -0.858534, -0.50825, 0.0678413, 0.508663, -0.860877, -0.0123279, 0.0646687, 0.0239245, 0.99762
-54.3241, -353.889, 11.0423, -0.858447, -0.508477, 0.0672298, 0.50882, -0.860771, -0.0132019, 0.0645824, 0.0228747, 0.99765
-55.0034, -353.49, 11.098, -0.858474, -0.508541, 0.0663936, 0.508845, -0.860752, -0.0135194, 0.0640235, 0.022178, 0.997702
-55.6257, -353.124, 11.1452, -0.85852, -0.508556, 0.0656828, 0.508825, -0.860759, -0.0138272, 0.063569, 0.0215501, 0.997745
-56.303, -352.726, 11.1968, -0.858282, -0.508857, 0.0664543, 0.509176, -0.86056, -0.0133221, 0.063967, 0.0224028, 0.997701
-56.9239, -352.361, 11.2444, -0.858006, -0.509241, 0.0670836, 0.509536, -0.860337, -0.0139201, 0.0648032, 0.0222379, 0.99765
-57.6004, -351.961, 11.3032, -0.857908, -0.509474, 0.0665634, 0.509692, -0.860227, -0.0149449, 0.0648737, 0.0211055, 0.99767
-58.2205, -351.596, 11.3529, -0.857848, -0.509609, 0.0662993, 0.509759, -0.86017, -0.0159139, 0.0651386, 0.0201449, 0.997673
-58.8957, -351.198, 11.4046, -0.857685, -0.50983, 0.0667043, 0.509914, -0.860057, -0.0170358, 0.0660549, 0.0194021, 0.997627
-59.5148, -350.834, 11.4559, -0.85746, -0.510081, 0.0676743, 0.510149, -0.859907, -0.017571, 0.0671562, 0.0194576, 0.997553
-60.1889, -350.435, 11.5104, -0.857274, -0.510281, 0.0685204, 0.510266, -0.859806, -0.0190428, 0.0686314, 0.0186387, 0.997468
-60.8068, -350.069, 11.5629, -0.857049, -0.510511, 0.0696151, 0.510458, -0.859672, -0.0198913, 0.0700009, 0.0184878, 0.997376
-61.48, -349.67, 11.6207, -0.856906, -0.510568, 0.0709366, 0.510527, -0.859627, -0.0200875, 0.0712351, 0.019002, 0.997279
-62.0974, -349.305, 11.6748, -0.856744, -0.510762, 0.0714934, 0.510732, -0.859505, -0.0200881, 0.0717092, 0.0193036, 0.997239
-62.7689, -348.906, 11.7365, -0.856836, -0.510653, 0.0711692, 0.510621, -0.859573, -0.0200183, 0.0713975, 0.0191881, 0.997263
-63.3852, -348.542, 11.789, -0.856636, -0.51115, 0.0700056, 0.511049, -0.859302, -0.0207156, 0.0707447, 0.0180305, 0.997331
-64.0571, -348.144, 11.8438, -0.856521, -0.511448, 0.0692229, 0.511328, -0.859134, -0.0207941, 0.0701069, 0.017585, 0.997384
-64.6724, -347.778, 11.8971, -0.856405, -0.511761, 0.0683487, 0.511655, -0.858949, -0.0203845, 0.0691401, 0.0175135, 0.997453
-65.3437, -347.38, 11.956, -0.856074, -0.512419, 0.0675506, 0.512357, -0.85855, -0.0195614, 0.0680192, 0.017864, 0.997524
-65.9597, -347.015, 12.0065, -0.855702, -0.513127, 0.0668902, 0.513071, -0.858129, -0.0193343, 0.0673213, 0.017775, 0.997573
-66.6513, -346.603, 12.0633, -0.85534, -0.513825, 0.0661653, 0.513748, -0.85772, -0.0194821, 0.0667616, 0.0173284, 0.997618
-67.2455, -346.247, 12.1117, -0.85499, -0.51439, 0.0662977, 0.514326, -0.857377, -0.0193426, 0.0667917, 0.0175609, 0.997612
-67.9169, -345.847, 12.1664, -0.854532, -0.515064, 0.0669613, 0.515008, -0.856965, -0.0194327, 0.0673926, 0.0178797, 0.997566
-68.531, -345.477, 12.2213, -0.854441, -0.515097, 0.0678686, 0.515109, -0.856921, -0.0186709, 0.0677754, 0.0190065, 0.99752
-69.2024, -345.075, 12.2766, -0.854122, -0.515502, 0.0687966, 0.515535, -0.856666, -0.0186583, 0.068554, 0.0195306, 0.997456
-69.8178, -344.705, 12.331, -0.854187, -0.515291, 0.0695702, 0.515349, -0.856781, -0.0184956, 0.069137, 0.0200542, 0.997406
-70.4894, -344.301, 12.3906, -0.854353, -0.514987, 0.0697802, 0.515056, -0.856959, -0.0183863, 0.0692675, 0.0202324, 0.997393
-71.106, -343.932, 12.4454, -0.854437, -0.514953, 0.0690025, 0.514988, -0.856994, -0.0186513, 0.0687393, 0.0195991, 0.997442
-71.7802, -343.528, 12.5019, -0.854609, -0.514752, 0.0683611, 0.514751, -0.857129, -0.0189948, 0.0683719, 0.0189558, 0.99748
-72.398, -343.158, 12.5533, -0.854768, -0.514566, 0.0677735, 0.514512, -0.857259, -0.0195885, 0.068179, 0.0181267, 0.997508
-73.0729, -342.754, 12.6137, -0.855079, -0.514179, 0.0667806, 0.514101, -0.857504, -0.0196648, 0.0673758, 0.017517, 0.997574
-73.6926, -342.386, 12.6669, -0.855034, -0.514411, 0.0655584, 0.514283, -0.857385, -0.0201113, 0.0665543, 0.0165198, 0.997646
-74.3684, -341.982, 12.7207, -0.854924, -0.51463, 0.0652771, 0.514462, -0.857264, -0.0206511, 0.0665874, 0.0159275, 0.997653
-74.9888, -341.611, 12.7702, -0.8549, -0.514674, 0.0652433, 0.514423, -0.857257, -0.0218847, 0.0671938, 0.0148534, 0.997629
-75.6658, -341.208, 12.8265, -0.854685, -0.515015, 0.0653635, 0.514677, -0.85707, -0.0232021, 0.0679705, 0.0138106, 0.997592
-76.286, -340.835, 12.8779, -0.854575, -0.51514, 0.0658141, 0.514766, -0.856999, -0.0238357, 0.0686814, 0.0135094, 0.997547
-76.9634, -340.43, 12.9346, -0.854483, -0.515284, 0.0658826, 0.514853, -0.856923, -0.0246752, 0.069171, 0.0128353, 0.997522
-77.5843, -340.059, 12.9883, -0.854484, -0.515315, 0.06563, 0.514866, -0.856909, -0.024897, 0.0690687, 0.0125165, 0.997533
-78.2628, -339.655, 13.0421, -0.854225, -0.515779, 0.0653613, 0.51529, -0.856638, -0.0254325, 0.0691086, 0.011955, 0.997538
-78.8841, -339.283, 13.0914, -0.854059, -0.516048, 0.0654073, 0.515545, -0.856478, -0.0256533, 0.0692583, 0.011811, 0.997529
-79.5616, -338.878, 13.1477, -0.853873, -0.516406, 0.0650099, 0.51585, -0.856273, -0.0263644, 0.069281, 0.0110235, 0.997536
-80.1831, -338.506, 13.2015, -0.853656, -0.516708, 0.0654594, 0.516177, -0.856084, -0.026092, 0.0695207, 0.0115151, 0.997514
-80.8605, -338.1, 13.2602, -0.853543, -0.516894, 0.0654605, 0.516318, -0.855979, -0.0267401, 0.0698546, 0.0109746, 0.997497
-81.482, -337.728, 13.3141, -0.853315, -0.517238, 0.0657138, 0.516644, -0.855773, -0.0270558, 0.0702304, 0.0108635, 0.997472
-82.1577, -337.322, 13.3775, -0.853188, -0.517433, 0.0658262, 0.516838, -0.855654, -0.0271035, 0.0703487, 0.0108971, 0.997463
-82.779, -336.949, 13.4311, -0.852886, -0.517817, 0.0667077, 0.517226, -0.855417, -0.0272022, 0.0711486, 0.0113025, 0.997402
-83.4555, -336.54, 13.4912, -0.852754, -0.518, 0.0669892, 0.517373, -0.85531, -0.0277485, 0.0716702, 0.0109958, 0.997368
-84.0754, -336.166, 13.5502, -0.852702, -0.518111, 0.0667868, 0.517491, -0.855242, -0.0276374, 0.0714382, 0.0109951, 0.997384
-84.7587, -335.754, 13.6118, -0.85264, -0.518261, 0.0664218, 0.517635, -0.855155, -0.0276506, 0.0711312, 0.0108063, 0.997408
-85.3793, -335.381, 13.6674, -0.852562, -0.518433, 0.0660649, 0.517809, -0.855051, -0.0275783, 0.0707864, 0.0106968, 0.997434
-86.0553, -334.974, 13.7305, -0.852498, -0.518608, 0.0655168, 0.518002, -0.854945, -0.0272505, 0.0701456, 0.0107068, 0.997479
-86.6752, -334.6, 13.7872, -0.852428, -0.518711, 0.0656069, 0.518115, -0.85488, -0.027129, 0.0701582, 0.0108664, 0.997477
-87.3515, -334.192, 13.8484, -0.852356, -0.518842, 0.0655092, 0.518222, -0.854805, -0.02746, 0.070245, 0.0105426, 0.997474
-87.972, -333.818, 13.9057, -0.85229, -0.518981, 0.0652798, 0.518368, -0.854721, -0.027336, 0.0699829, 0.0105407, 0.997493
-88.6484, -333.411, 13.9646, -0.852446, -0.518746, 0.0651051, 0.518145, -0.854863, -0.0271286, 0.0697288, 0.0106082, 0.99751
-89.2681, -333.038, 14.0184, -0.852613, -0.518473, 0.0650863, 0.517855, -0.855031, -0.0273572, 0.0698348, 0.0103801, 0.997505
-89.9445, -332.63, 14.0789, -0.852937, -0.517951, 0.0650087, 0.517325, -0.855349, -0.0274268, 0.0698109, 0.0102373, 0.997508
-90.5652, -332.256, 14.1323, -0.853122, -0.517666, 0.0648375, 0.517017, -0.855526, -0.0277349, 0.0698276, 0.00986083, 0.99751
-91.2432, -331.85, 14.1909, -0.853091, -0.517772, 0.0644074, 0.517106, -0.855466, -0.0279159, 0.0695524, 0.00949063, 0.997533
-91.8646, -331.478, 14.2413, -0.853105, -0.517772, 0.064217, 0.517107, -0.855467, -0.0278679, 0.0693647, 0.00943277, 0.997547
-92.5416, -331.071, 14.297, -0.853096, -0.517859, 0.0636311, 0.5172, -0.855416, -0.0277202, 0.0687862, 0.00926204, 0.997588
-93.1637, -330.699, 14.3495, -0.853092, -0.517918, 0.0632009, 0.517279, -0.855379, -0.0273638, 0.0682329, 0.00934863, 0.997626
-93.841, -330.293, 14.4062, -0.853034, -0.517979, 0.0634905, 0.517324, -0.855343, -0.0276393, 0.0686227, 0.00926787, 0.9976
-94.4622, -329.921, 14.4592, -0.852931, -0.518098, 0.0639006, 0.517429, -0.855271, -0.0279115, 0.0691132, 0.0092574, 0.997566
-95.1393, -329.514, 14.516, -0.852753, -0.518315, 0.0645169, 0.517622, -0.85514, -0.0283408, 0.0698604, 0.00922769, 0.997514
-95.7599, -329.14, 14.5711, -0.852656, -0.518383, 0.0652469, 0.517686, -0.855096, -0.0285025, 0.0705676, 0.00947462, 0.997462
-96.4361, -328.733, 14.6286, -0.852644, -0.518274, 0.0662614, 0.517564, -0.855159, -0.0288187, 0.0716, 0.00972245, 0.997386
-97.0568, -328.361, 14.6847, -0.852566, -0.51828, 0.067208, 0.51758, -0.85515, -0.0288068, 0.0724028, 0.0102258, 0.997323
-97.7331, -327.954, 14.7464, -0.85257, -0.518145, 0.0681979, 0.517472, -0.855223, -0.0285773, 0.0731316, 0.0109263, 0.997262
-98.3531, -327.581, 14.8028, -0.852582, -0.518058, 0.0686946, 0.51737, -0.855275, -0.0288442, 0.0736958, 0.0109484, 0.997221
-99.0287, -327.176, 14.8634, -0.852468, -0.518248, 0.0686913, 0.51752, -0.855166, -0.0293872, 0.0739723, 0.0104975, 0.997205
-99.6474, -326.803, 14.9204, -0.852412, -0.518463, 0.067748, 0.517686, -0.855047, -0.0299475, 0.0734543, 0.00954456, 0.997253
-100.321, -326.397, 14.98, -0.852408, -0.51862, 0.066584, 0.517789, -0.854963, -0.0305395, 0.0727653, 0.00844435, 0.997313
-100.939, -326.024, 15.0331, -0.852304, -0.51887, 0.0659733, 0.517968, -0.854821, -0.0314558, 0.0727168, 0.0073622, 0.997325
-101.613, -325.617, 15.0957, -0.852184, -0.519073, 0.0659255, 0.518161, -0.8547, -0.0315895, 0.0727437, 0.0072399, 0.997324
-102.23, -325.244, 15.1553, -0.852173, -0.519127, 0.0656368, 0.518202, -0.854669, -0.0317513, 0.0725807, 0.00695546, 0.997338
-102.902, -324.838, 15.2162, -0.851935, -0.519461, 0.0660778, 0.51855, -0.854462, -0.0316164, 0.0728845, 0.00732953, 0.997313
-103.519, -324.465, 15.2744, -0.851891, -0.519524, 0.0661513, 0.518601, -0.854425, -0.0317943, 0.0730393, 0.0072208, 0.997303
-104.193, -324.059, 15.3397, -0.851685, -0.519816, 0.0665107, 0.518929, -0.854242, -0.0313541, 0.0731147, 0.00781048, 0.997293
-104.808, -323.687, 15.397, -0.851478, -0.520127, 0.0667319, 0.519256, -0.85405, -0.0311679, 0.0732037, 0.00811211, 0.997284
-105.479, -323.278, 15.4594, -0.851403, -0.52028, 0.0664876, 0.519406, -0.853958, -0.0311847, 0.0730025, 0.00798331, 0.9973
-106.095, -322.904, 15.5181, -0.851419, -0.520231, 0.0666773, 0.519431, -0.853979, -0.030189, 0.0726462, 0.00893075, 0.997318
-106.768, -322.497, 15.5814, -0.851386, -0.520318, 0.0664214, 0.519565, -0.853921, -0.029508, 0.0720722, 0.00938749, 0.997355
-107.384, -322.124, 15.6375, -0.851389, -0.520302, 0.0665, 0.519587, -0.853925, -0.0290006, 0.0718751, 0.00986173, 0.997365
-108.058, -321.715, 15.6982, -0.851482, -0.520129, 0.0666727, 0.51943, -0.854028, -0.028795, 0.0719174, 0.0101133, 0.997359
-108.675, -321.342, 15.754, -0.851557, -0.519965, 0.0669785, 0.519282, -0.854124, -0.0286172, 0.0720879, 0.0104115, 0.997344
-109.348, -320.935, 15.8172, -0.851727, -0.5196, 0.0676607, 0.518978, -0.854334, -0.0278437, 0.0722724, 0.0113992, 0.99732
-109.967, -320.561, 15.8742, -0.85169, -0.519647, 0.0677598, 0.519021, -0.854305, -0.0279222, 0.0723973, 0.0113877, 0.997311
-110.642, -320.155, 15.9335, -0.851779, -0.519486, 0.0678753, 0.518833, -0.854407, -0.0283093, 0.0726994, 0.0111027, 0.997292
-111.262, -319.782, 15.9905, -0.851876, -0.519375, 0.0675088, 0.518736, -0.854474, -0.0280528, 0.0722545, 0.0111217, 0.997324
-111.938, -319.374, 16.0495, -0.851972, -0.519268, 0.0671113, 0.518606, -0.854545, -0.0283029, 0.0720464, 0.0106911, 0.997344
-112.558, -319, 16.1035, -0.852078, -0.519117, 0.0669435, 0.518434, -0.85464, -0.0285567, 0.0720369, 0.0103733, 0.997348
-113.235, -318.593, 16.1637, -0.852132, -0.519012, 0.067066, 0.518353, -0.8547, -0.028241, 0.0719787, 0.0106988, 0.997349
-113.857, -318.22, 16.2173, -0.85196, -0.519292, 0.0670756, 0.518625, -0.854531, -0.0283739, 0.0720525, 0.0106137, 0.997344
-114.535, -317.811, 16.2753, -0.851748, -0.519628, 0.0671739, 0.518956, -0.854327, -0.028471, 0.0721828, 0.0106102, 0.997335
-115.156, -317.435, 16.3274, -0.851624, -0.519764, 0.0676858, 0.5191, -0.85424, -0.0284439, 0.0726041, 0.0109122, 0.997301
-115.833, -317.025, 16.3898, -0.851457, -0.520047, 0.0676242, 0.519337, -0.854075, -0.0290731, 0.0728755, 0.0103653, 0.997287
-116.454, -316.648, 16.4468, -0.851428, -0.520081, 0.0677306, 0.519316, -0.854061, -0.0298373, 0.0733639, 0.00976929, 0.997257
-117.133, -316.239, 16.5083, -0.851081, -0.520632, 0.0678578, 0.519816, -0.853731, -0.0305651, 0.0738455, 0.00926022, 0.997227
-117.755, -315.861, 16.5666, -0.851058, -0.520695, 0.067649, 0.519877, -0.853694, -0.0305671, 0.0736676, 0.00915481, 0.997241
-118.435, -315.451, 16.6255, -0.850992, -0.520809, 0.0676108, 0.520007, -0.853623, -0.0303581, 0.0735248, 0.00932359, 0.99725
-119.057, -315.073, 16.679, -0.850859, -0.520996, 0.0678466, 0.520217, -0.853504, -0.0300862, 0.0735822, 0.00969584, 0.997242
-119.736, -314.66, 16.7384, -0.850703, -0.52129, 0.0675336, 0.520468, -0.853331, -0.0306292, 0.0735952, 0.00909269, 0.997247
-120.359, -314.283, 16.7927, -0.850563, -0.521556, 0.0672424, 0.520705, -0.853173, -0.0310172, 0.0735467, 0.0086314, 0.997254
-121.039, -313.87, 16.8504, -0.850436, -0.521716, 0.0676156, 0.520872, -0.853073, -0.0309672, 0.0738371, 0.00888346, 0.997231
-121.662, -313.491, 16.9062, -0.850386, -0.521738, 0.0680749, 0.520896, -0.853057, -0.0309969, 0.0742441, 0.0091006, 0.997199
-122.342, -313.077, 16.9712, -0.850315, -0.521813, 0.0683758, 0.521003, -0.853006, -0.0306137, 0.0742996, 0.00959271, 0.99719
-122.965, -312.697, 17.0313, -0.850455, -0.521653, 0.0678578, 0.520809, -0.85311, -0.0309855, 0.0740539, 0.00898919, 0.997214
-123.646, -312.285, 17.0963, -0.850597, -0.521513, 0.0671437, 0.520678, -0.853198, -0.0307816, 0.0733399, 0.00877747, 0.997268
-124.27, -311.907, 17.1547, -0.850577, -0.521611, 0.0666445, 0.520758, -0.853143, -0.0309586, 0.0730056, 0.008373, 0.997296
-124.951, -311.493, 17.2168, -0.850715, -0.521385, 0.0666405, 0.520543, -0.853279, -0.030819, 0.0729315, 0.00847102, 0.997301
-125.576, -311.115, 17.2775, -0.850771, -0.521266, 0.0668704, 0.520508, -0.853341, -0.0296719, 0.0725302, 0.00956257, 0.99732
-126.257, -310.703, 17.3392, -0.850773, -0.521243, 0.0670132, 0.520516, -0.85335, -0.029275, 0.0724451, 0.00997504, 0.997323
-126.882, -310.324, 17.3955, -0.850919, -0.52095, 0.0674355, 0.520247, -0.853523, -0.0289936, 0.072662, 0.0104119, 0.997302
-127.564, -309.912, 17.4588, -0.850826, -0.521097, 0.0674808, 0.520383, -0.853435, -0.0291466, 0.0727787, 0.0103172, 0.997295
-128.189, -309.533, 17.5177, -0.850902, -0.520997, 0.0672974, 0.520264, -0.8535, -0.0293844, 0.0727475, 0.0100091, 0.9973
-128.87, -309.121, 17.5813, -0.851061, -0.520784, 0.066931, 0.520025, -0.853635, -0.0296718, 0.0725872, 0.00955331, 0.997316
-129.495, -308.744, 17.6371, -0.851045, -0.520814, 0.0668946, 0.520055, -0.853617, -0.029684, 0.0725622, 0.00952646, 0.997318
-130.177, -308.332, 17.702, -0.851185, -0.520604, 0.0667515, 0.519931, -0.853734, -0.0284695, 0.0718093, 0.0104734, 0.997363
-130.803, -307.956, 17.7565, -0.851115, -0.520659, 0.0672157, 0.520081, -0.853683, -0.0272083, 0.0715472, 0.0118002, 0.997367
-131.484, -307.544, 17.8143, -0.850935, -0.520877, 0.0677987, 0.520356, -0.853537, -0.0265277, 0.0716863, 0.0127062, 0.997346
-132.109, -307.166, 17.8692, -0.850849, -0.520987, 0.068024, 0.520454, -0.853471, -0.026742, 0.0719887, 0.01265, 0.997325
-132.791, -306.754, 17.9258, -0.85075, -0.521021, 0.0689985, 0.520503, -0.853442, -0.0267228, 0.0728094, 0.0131795, 0.997259
-133.415, -306.376, 17.9805, -0.850717, -0.520949, 0.0699476, 0.520425, -0.853482, -0.026969, 0.0737485, 0.0134595, 0.997186
-134.118, -305.951, 18.0475, -0.850622, -0.521078, 0.070147, 0.520537, -0.853405, -0.0272293, 0.0740524, 0.0133522, 0.997165
-134.72, -305.586, 18.1039, -0.850694, -0.521047, 0.0695033, 0.520469, -0.853434, -0.0276153, 0.0737053, 0.0126821, 0.997199
-135.4, -305.174, 18.1646, -0.850823, -0.52092, 0.0688709, 0.5203, -0.853522, -0.0280813, 0.0734109, 0.0119413, 0.99723
-136.023, -304.796, 18.2205, -0.850921, -0.520802, 0.0685558, 0.520191, -0.853594, -0.027885, 0.0730414, 0.0119342, 0.997258
-136.703, -304.384, 18.2799, -0.850958, -0.520726, 0.0686641, 0.520144, -0.853635, -0.0275246, 0.0729468, 0.012293, 0.99726
-137.327, -304.007, 18.3387, -0.850898, -0.520795, 0.0688871, 0.520225, -0.85359, -0.0273948, 0.0730684, 0.0125266, 0.997248
-138.007, -303.595, 18.4021, -0.850929, -0.520702, 0.0692029, 0.520154, -0.853641, -0.0271483, 0.0732106, 0.0128949, 0.997233
-138.63, -303.219, 18.4587, -0.850952, -0.520699, 0.0689479, 0.520111, -0.853651, -0.0276366, 0.0732478, 0.0123432, 0.997237
-139.309, -302.808, 18.5171, -0.850903, -0.520776, 0.0689699, 0.520107, -0.853617, -0.0287432, 0.0738426, 0.0114141, 0.997205
-139.931, -302.432, 18.5775, -0.850875, -0.520807, 0.0690833, 0.520129, -0.853599, -0.0288881, 0.0740146, 0.0113521, 0.997193
-140.61, -302.022, 18.643, -0.850928, -0.520716, 0.0691133, 0.520041, -0.853654, -0.0288512, 0.0740221, 0.0113915, 0.997192
-141.232, -301.645, 18.7019, -0.851107, -0.520426, 0.0690939, 0.519766, -0.853829, -0.0286218, 0.0738899, 0.0115525, 0.997199
-141.91, -301.234, 18.7658, -0.85121, -0.520321, 0.0686054, 0.519708, -0.853888, -0.0279196, 0.0731084, 0.0118893, 0.997253
-142.532, -300.859, 18.825, -0.85139, -0.520142, 0.0677329, 0.519591, -0.853992, -0.0269003, 0.0718353, 0.0122907, 0.997341
-143.211, -300.45, 18.8837, -0.851509, -0.519953, 0.0676811, 0.519424, -0.854103, -0.0265808, 0.0716274, 0.0125214, 0.997353
-143.832, -300.076, 18.9373, -0.851407, -0.520057, 0.0681647, 0.51948, -0.854045, -0.0273347, 0.0724313, 0.0121373, 0.9973
-144.51, -299.667, 19, -0.851259, -0.520209, 0.0688556, 0.519616, -0.853951, -0.0276755, 0.0731964, 0.0122195, 0.997243
-145.131, -299.292, 19.0545, -0.851111, -0.520356, 0.0695684, 0.519731, -0.853863, -0.028236, 0.0740947, 0.0121248, 0.997178
-145.808, -298.882, 19.1166, -0.851212, -0.520133, 0.0700065, 0.519476, -0.854002, -0.0287243, 0.0747261, 0.0119162, 0.997133
-146.428, -298.507, 19.1768, -0.851322, -0.520006, 0.0695995, 0.519382, -0.854076, -0.0282159, 0.0741157, 0.0121279, 0.997176
-147.106, -298.098, 19.2391, -0.851403, -0.519985, 0.0687669, 0.519371, -0.854092, -0.0279342, 0.0732586, 0.0119323, 0.997242
-147.725, -297.724, 19.2953, -0.85147, -0.51996, 0.0681192, 0.519323, -0.854114, -0.0281396, 0.0728131, 0.0114158, 0.99728
-148.402, -297.316, 19.3584, -0.851568, -0.519808, 0.0680571, 0.519172, -0.854207, -0.0281105, 0.0727469, 0.0113953, 0.997285
-149.022, -296.942, 19.4154, -0.851475, -0.519933, 0.0682656, 0.519299, -0.85413, -0.028131, 0.0729339, 0.0114974, 0.997271
-149.697, -296.534, 19.4747, -0.851527, -0.519843, 0.0682966, 0.51914, -0.854195, -0.029075, 0.073453, 0.0106973, 0.997241
-150.316, -296.159, 19.5348, -0.851602, -0.519688, 0.0685483, 0.519011, -0.854284, -0.0287419, 0.0734965, 0.0111007, 0.997234
-150.991, -295.752, 19.5997, -0.85163, -0.519667, 0.0683657, 0.51896, -0.854302, -0.0291179, 0.0735366, 0.0106815, 0.997235
-151.61, -295.379, 19.657, -0.851612, -0.519729, 0.0681065, 0.519013, -0.854267, -0.0292207, 0.0733679, 0.0104634, 0.99725
-152.285, -294.973, 19.7149, -0.851501, -0.519831, 0.0687108, 0.519101, -0.854204, -0.0294905, 0.0740231, 0.0105567, 0.997201
-152.903, -294.599, 19.7752, -0.851567, -0.519721, 0.0687341, 0.518995, -0.85427, -0.0294253, 0.0740105, 0.0106151, 0.997201
-153.577, -294.192, 19.842, -0.851468, -0.519998, 0.0678564, 0.519261, -0.854107, -0.0294803, 0.0732864, 0.0101336, 0.997259
-154.195, -293.819, 19.8972, -0.851362, -0.520225, 0.0674366, 0.519458, -0.853975, -0.0298469, 0.0731163, 0.00961996, 0.997277
-154.868, -293.411, 19.9577, -0.851379, -0.520213, 0.0673228, 0.519438, -0.853984, -0.0299351, 0.0730652, 0.00948389, 0.997282
-155.486, -293.039, 20.015, -0.851126, -0.520583, 0.0676655, 0.519833, -0.853753, -0.0296476, 0.0732037, 0.00994092, 0.997267
-156.158, -292.631, 20.0774, -0.850899, -0.520937, 0.0677846, 0.520168, -0.853539, -0.0299442, 0.0734559, 0.00977986, 0.997251
-156.774, -292.257, 20.1347, -0.850871, -0.521024, 0.0674732, 0.520224, -0.853491, -0.0303225, 0.0733865, 0.00930072, 0.99726
-157.447, -291.85, 20.1996, -0.85072, -0.521244, 0.0676757, 0.520499, -0.853349, -0.0296139, 0.073187, 0.010032, 0.997268
-158.063, -291.477, 20.2559, -0.850438, -0.521655, 0.0680574, 0.520935, -0.853092, -0.0293416, 0.0733654, 0.0105002, 0.99725
-158.734, -291.068, 20.3218, -0.850349, -0.521837, 0.0677763, 0.521173, -0.852974, -0.0285368, 0.0727029, 0.011057, 0.997292
-159.35, -290.694, 20.3777, -0.850281, -0.521965, 0.0676317, 0.521327, -0.852892, -0.028178, 0.0723905, 0.011299, 0.997312
-160.022, -290.287, 20.4418, -0.850067, -0.522353, 0.0673296, 0.521732, -0.852653, -0.027902, 0.0719835, 0.0114095, 0.997341
-160.637, -289.913, 20.4987, -0.850035, -0.522434, 0.0671075, 0.521828, -0.852602, -0.0276748, 0.0716743, 0.011494, 0.997362
-161.308, -289.505, 20.5604, -0.849755, -0.522878, 0.0671987, 0.522273, -0.852329, -0.0276821, 0.0717497, 0.0115731, 0.997356
-161.923, -289.132, 20.6173, -0.849528, -0.523182, 0.0676984, 0.522574, -0.85214, -0.0278171, 0.0722419, 0.011746, 0.997318
-162.593, -288.724, 20.6802, -0.849343, -0.523455, 0.0679041, 0.52284, -0.851972, -0.027953, 0.0724845, 0.0117613, 0.9973
-163.207, -288.349, 20.736, -0.849171, -0.523783, 0.0675279, 0.523089, -0.851784, -0.0289975, 0.0727076, 0.0106993, 0.997296
-163.876, -287.941, 20.7999, -0.849059, -0.524034, 0.0669891, 0.523285, -0.851641, -0.029677, 0.0726024, 0.00985688, 0.997312
-164.49, -287.566, 20.8514, -0.848986, -0.524137, 0.0671113, 0.523369, -0.851579, -0.0299648, 0.0728563, 0.00968428, 0.997295
-165.159, -287.159, 20.9126, -0.848754, -0.52452, 0.0670462, 0.523781, -0.851339, -0.0295769, 0.0725927, 0.010014, 0.997311
-165.772, -286.784, 20.9702, -0.848772, -0.524547, 0.0666055, 0.523821, -0.851323, -0.0293387, 0.0720923, 0.00998747, 0.997348
-166.441, -286.376, 21.0313, -0.848572, -0.524886, 0.0664926, 0.524162, -0.851114, -0.029302, 0.071973, 0.00998805, 0.997357
-167.053, -286, 21.087, -0.848478, -0.524998, 0.0668037, 0.524256, -0.851046, -0.0296072, 0.0723968, 0.00990117, 0.997327
-167.721, -285.592, 21.1435, -0.848265, -0.525283, 0.0672563, 0.524489, -0.850875, -0.0303894, 0.0731898, 0.00949692, 0.997273
-168.333, -285.218, 21.1966, -0.848155, -0.525468, 0.0672036, 0.524632, -0.850766, -0.0309672, 0.0734468, 0.00899213, 0.997259
-169, -284.808, 21.257, -0.848224, -0.525417, 0.0667322, 0.524595, -0.850798, -0.0307154, 0.072914, 0.00895381, 0.997298
-169.612, -284.433, 21.3124, -0.848166, -0.525539, 0.0665074, 0.524764, -0.850717, -0.0300504, 0.0723717, 0.00941292, 0.997333
-170.279, -284.025, 21.3712, -0.847965, -0.525839, 0.0666956, 0.525119, -0.850524, -0.0293189, 0.0721432, 0.0101617, 0.997343
-170.89, -283.649, 21.4249, -0.848053, -0.525674, 0.0668816, 0.524968, -0.850623, -0.0291457, 0.0722122, 0.0103936, 0.997335
-171.556, -283.24, 21.4835, -0.848074, -0.525559, 0.0675224, 0.524873, -0.850688, -0.0289564, 0.0726588, 0.0108836, 0.997297
-172.168, -282.866, 21.5346, -0.847956, -0.525626, 0.0684633, 0.524946, -0.85064, -0.0290211, 0.0734919, 0.0113309, 0.997231
-172.834, -282.458, 21.5946, -0.847924, -0.52559, 0.0691414, 0.524912, -0.850659, -0.0291016, 0.0741112, 0.0116172, 0.997182
-173.445, -282.083, 21.649, -0.847983, -0.525474, 0.0692938, 0.524796, -0.85073, -0.0291234, 0.0742539, 0.0116689, 0.997171
-174.111, -281.674, 21.7113, -0.847845, -0.525724, 0.0690939, 0.524996, -0.850584, -0.0297764, 0.0744243, 0.0110283, 0.997166
-174.721, -281.3, 21.7661, -0.847762, -0.525802, 0.0695049, 0.525105, -0.850528, -0.0294282, 0.0745893, 0.0115493, 0.997147
-175.387, -280.892, 21.8273, -0.847494, -0.526141, 0.0702041, 0.525528, -0.850301, -0.0284422, 0.0746593, 0.0127896, 0.997127
-175.997, -280.517, 21.8815, -0.847409, -0.526247, 0.0704352, 0.525619, -0.850236, -0.0286769, 0.0749777, 0.012721, 0.997104
-176.661, -280.109, 21.9416, -0.847361, -0.526277, 0.0707941, 0.525623, -0.85022, -0.0290927, 0.0755014, 0.012559, 0.997067
-177.27, -279.734, 21.999, -0.847261, -0.526426, 0.0708847, 0.525754, -0.85013, -0.0293391, 0.0757061, 0.0124101, 0.997053
-177.935, -279.325, 22.0633, -0.847285, -0.526455, 0.0703804, 0.525794, -0.850113, -0.0291228, 0.0751632, 0.0123302, 0.997095
-178.543, -278.949, 22.1187, -0.847327, -0.526486, 0.0696418, 0.525804, -0.850102, -0.0292762, 0.0746161, 0.0118115, 0.997142
-179.206, -278.541, 22.1795, -0.847292, -0.526616, 0.0690723, 0.525916, -0.850027, -0.0294408, 0.0742173, 0.0113812, 0.997177
-179.815, -278.166, 22.2352, -0.847347, -0.526494, 0.0693414, 0.525839, -0.850094, -0.028869, 0.074146, 0.0120004, 0.997175
-180.478, -277.758, 22.2933, -0.847276, -0.526509, 0.0700862, 0.525863, -0.850079, -0.0288604, 0.074774, 0.012403, 0.997123
-181.086, -277.384, 22.3489, -0.847091, -0.526602, 0.0715993, 0.526006, -0.850004, -0.0284753, 0.0758549, 0.0135404, 0.997027
-181.755, -276.97, 22.4133, -0.847132, -0.526321, 0.0731752, 0.525809, -0.850153, -0.0276502, 0.076763, 0.0150529, 0.996936
-182.363, -276.596, 22.4732, -0.846968, -0.526478, 0.0739294, 0.52601, -0.850042, -0.0272423, 0.0771856, 0.0158143, 0.996891
-183.025, -276.189, 22.537, -0.846779, -0.526722, 0.0743614, 0.526258, -0.849887, -0.0272964, 0.0775764, 0.0160193, 0.996858
-183.632, -275.815, 22.5971, -0.846891, -0.526587, 0.0740393, 0.526074, -0.849983, -0.0278601, 0.0776029, 0.0153557, 0.996866
-184.293, -275.407, 22.6602, -0.846913, -0.526613, 0.0736052, 0.526047, -0.849979, -0.0284589, 0.0775498, 0.0146175, 0.996881
-184.899, -275.034, 22.7186, -0.84699, -0.526551, 0.0731654, 0.525951, -0.850027, -0.0287986, 0.0773565, 0.0140894, 0.996904
-185.56, -274.628, 22.7798, -0.846823, -0.526847, 0.07296, 0.526252, -0.849843, -0.0287258, 0.0771387, 0.0140697, 0.996921
-186.165, -274.254, 22.8388, -0.846795, -0.526994, 0.0722258, 0.526377, -0.849761, -0.0288792, 0.0765938, 0.0135632, 0.99697
-186.825, -273.847, 22.9065, -0.846855, -0.527087, 0.0708265, 0.526448, -0.849715, -0.0289269, 0.0754293, 0.0127896, 0.997069
-187.431, -273.475, 22.9608, -0.846783, -0.5273, 0.0700953, 0.526612, -0.849595, -0.029464, 0.0750889, 0.0119634, 0.997105
-188.091, -273.069, 23.024, -0.846727, -0.527438, 0.0697385, 0.526692, -0.84952, -0.0301886, 0.0751669, 0.0111691, 0.997108
-188.694, -272.696, 23.0836, -0.84673, -0.527501, 0.0692109, 0.526659, -0.849497, -0.0313823, 0.0753486, 0.00987818, 0.997108
-189.353, -272.291, 23.1487, -0.846689, -0.52758, 0.0691157, 0.526682, -0.849455, -0.0321199, 0.0756565, 0.00920643, 0.997091
-189.958, -271.919, 23.2069, -0.846679, -0.527593, 0.069137, 0.526661, -0.849451, -0.03257, 0.0759122, 0.00883541, 0.997075
-190.616, -271.515, 23.2726, -0.846634, -0.527815, 0.0679899, 0.526861, -0.849321, -0.032738, 0.0750248, 0.00810411, 0.997149
-191.22, -271.144, 23.3311, -0.846509, -0.528127, 0.0671145, 0.527194, -0.849128, -0.0323736, 0.0740861, 0.00797782, 0.99722
-191.878, -270.739, 23.3892, -0.8465, -0.52827, 0.0660913, 0.527271, -0.849049, -0.0331758, 0.0736406, 0.00676473, 0.997262
-192.482, -270.369, 23.4435, -0.846426, -0.528464, 0.0654946, 0.527416, -0.848935, -0.033787, 0.0734559, 0.00594466, 0.997281
-193.138, -269.964, 23.5009, -0.846263, -0.528807, 0.0648199, 0.527679, -0.848729, -0.0348486, 0.0734427, 0.00471296, 0.997288
-193.742, -269.594, 23.5574, -0.846197, -0.52904, 0.0637813, 0.52786, -0.848589, -0.0354988, 0.0729044, 0.00362863, 0.997332
-194.398, -269.19, 23.6163, -0.845952, -0.529545, 0.0628256, 0.52831, -0.848278, -0.0362377, 0.072483, 0.00253601, 0.997366
-195, -268.82, 23.6673, -0.845733, -0.529956, 0.0623027, 0.52869, -0.848023, -0.0366644, 0.0722646, 0.0019305, 0.997384
-195.654, -268.416, 23.724, -0.845415, -0.530522, 0.061806, 0.529233, -0.84767, -0.0369795, 0.0720095, 0.00144678, 0.997403
-196.254, -268.045, 23.7751, -0.845004, -0.531157, 0.0619619, 0.529872, -0.847272, -0.0369666, 0.0721336, 0.00159499, 0.997394
-196.907, -267.641, 23.8316, -0.844656, -0.531646, 0.0625223, 0.53039, -0.846964, -0.0365866, 0.0724052, 0.00225807, 0.997373
-197.504, -267.27, 23.8846, -0.844294, -0.532152, 0.0631071, 0.53096, -0.846642, -0.0357463, 0.0724516, 0.00332698, 0.997366
-198.154, -266.865, 23.9444, -0.843814, -0.532806, 0.0639946, 0.53175, -0.84622, -0.0339609, 0.0722481, 0.00537235, 0.997372
-198.75, -266.494, 23.9974, -0.84336, -0.533449, 0.0646276, 0.53247, -0.845807, -0.0329704, 0.0722505, 0.00660637, 0.997365
-199.397, -266.089, 24.0533, -0.8431, -0.533763, 0.0654119, 0.532819, -0.845602, -0.0325819, 0.0727035, 0.00738288, 0.997326
-199.988, -265.717, 24.1061, -0.842865, -0.534037, 0.0662067, 0.533105, -0.845424, -0.0325174, 0.0733382, 0.00788735, 0.997276
-200.633, -265.312, 24.165, -0.842581, -0.534396, 0.0669248, 0.533458, -0.845195, -0.0326824, 0.0740299, 0.00816402, 0.997223
-201.223, -264.94, 24.2212, -0.842345, -0.534687, 0.0675625, 0.533825, -0.844999, -0.0317398, 0.0740611, 0.00933073, 0.99721
-201.866, -264.536, 24.281, -0.841903, -0.535322, 0.0680366, 0.534554, -0.844581, -0.0305772, 0.073831, 0.0106262, 0.997214
-202.454, -264.165, 24.332, -0.841761, -0.535546, 0.068041, 0.534788, -0.844438, -0.0304368, 0.0737567, 0.0107671, 0.997218
-203.093, -263.762, 24.3898, -0.841623, -0.535745, 0.0681714, 0.535006, -0.844308, -0.0302188, 0.0737472, 0.0110393, 0.997216
-203.679, -263.392, 24.444, -0.841311, -0.536254, 0.0680244, 0.535477, -0.84399, -0.0307383, 0.0738955, 0.010565, 0.99721
-204.315, -262.99, 24.5004, -0.840844, -0.536927, 0.068495, 0.53613, -0.843563, -0.0310966, 0.0744764, 0.0105748, 0.997167
-204.898, -262.622, 24.5563, -0.840405, -0.53769, 0.0678851, 0.536865, -0.843083, -0.0314203, 0.0741271, 0.0100394, 0.997198
-205.531, -262.221, 24.6153, -0.83976, -0.538769, 0.0673065, 0.537948, -0.842395, -0.0313378, 0.0735825, 0.00989112, 0.99724
-206.11, -261.854, 24.6727, -0.839197, -0.539681, 0.0670245, 0.538902, -0.841806, -0.0307742, 0.0730299, 0.010294, 0.997277
-206.752, -261.444, 24.7318, -0.838534, -0.540683, 0.0672446, 0.539896, -0.841163, -0.0309463, 0.0732958, 0.0103556, 0.997256
-207.312, -261.086, 24.7828, -0.837938, -0.541605, 0.0672593, 0.540739, -0.840579, -0.0320525, 0.0738965, 0.00951174, 0.997221
-207.935, -260.686, 24.841, -0.837266, -0.542711, 0.0667074, 0.541706, -0.839884, -0.0339093, 0.0744294, 0.0077447, 0.997196
-208.506, -260.321, 24.8967, -0.836328, -0.544204, 0.0663108, 0.543169, -0.838921, -0.0343416, 0.0743184, 0.00729709, 0.997208
-209.125, -259.923, 24.957, -0.83524, -0.546028, 0.0650149, 0.544933, -0.837745, -0.0350989, 0.0736309, 0.00611279, 0.997267
-209.691, -259.558, 25.0107, -0.83422, -0.54767, 0.0642957, 0.546562, -0.836675, -0.0352793, 0.073116, 0.00571089, 0.997307
-210.303, -259.161, 25.0699, -0.833103, -0.549456, 0.0635401, 0.54832, -0.835507, -0.0356779, 0.0726916, 0.00511696, 0.997341
-210.862, -258.797, 25.1229, -0.831883, -0.551373, 0.0629199, 0.550193, -0.834247, -0.0363217, 0.0725176, 0.0044027, 0.997357
-211.468, -258.399, 25.1769, -0.830735, -0.553161, 0.0623974, 0.551883, -0.833069, -0.0377057, 0.0728386, 0.00311265, 0.997339
-212.021, -258.035, 25.2284, -0.829715, -0.554765, 0.0617121, 0.553394, -0.832005, -0.0390173, 0.0729902, 0.0017779, 0.997331
-212.62, -257.639, 25.2914, -0.828332, -0.556982, 0.0603135, 0.555542, -0.830524, -0.0400284, 0.0723869, 0.00034994, 0.997377
-213.165, -257.275, 25.3453, -0.827145, -0.558851, 0.0593043, 0.557407, -0.829268, -0.0401467, 0.0716152, -0.000150573, 0.997432
-213.757, -256.878, 25.3992, -0.825865, -0.560761, 0.0591163, 0.559377, -0.827978, -0.0393834, 0.0710316, 0.000542938, 0.997474
-214.295, -256.515, 25.4479, -0.824677, -0.562492, 0.0592447, 0.561158, -0.826802, -0.0387435, 0.0707765, 0.00129474, 0.997491
-214.879, -256.12, 25.499, -0.823535, -0.564174, 0.0591425, 0.562828, -0.825655, -0.0389674, 0.0708157, 0.00119601, 0.997489
-215.412, -255.758, 25.5481, -0.822367, -0.565801, 0.0598467, 0.564501, -0.824539, -0.0384006, 0.071073, 0.00220413, 0.997469
-215.988, -255.364, 25.6013, -0.821057, -0.567628, 0.060537, 0.566369, -0.823279, -0.0379149, 0.0713604, 0.00315602, 0.997446
-216.512, -255.003, 25.6506, -0.820212, -0.568815, 0.0608428, 0.5676, -0.822456, -0.0373617, 0.0712924, 0.00388986, 0.997448
-217.081, -254.611, 25.7053, -0.819542, -0.569791, 0.060744, 0.568594, -0.821779, -0.0371355, 0.0710776, 0.00410465, 0.997462
-217.6, -254.253, 25.752, -0.818979, -0.570591, 0.0608131, 0.569376, -0.821225, -0.0374329, 0.0713001, 0.00396874, 0.997447
-218.162, -253.864, 25.8061, -0.818333, -0.571534, 0.060665, 0.570315, -0.820569, -0.0375082, 0.0712171, 0.00390399, 0.997453
-218.675, -253.509, 25.8559, -0.817506, -0.572719, 0.060639, 0.571516, -0.819741, -0.0373229, 0.0710838, 0.00414446, 0.997462
-219.23, -253.122, 25.9053, -0.816848, -0.573607, 0.0611025, 0.572366, -0.819121, -0.0379202, 0.0718016, 0.00399801, 0.997411
-219.736, -252.769, 25.9571, -0.816228, -0.57449, 0.0610973, 0.573238, -0.818502, -0.038114, 0.0719044, 0.00391359, 0.997404
-220.285, -252.386, 26.0135, -0.815482, -0.575627, 0.0603552, 0.574355, -0.817705, -0.0384021, 0.0714581, 0.00334909, 0.997438
-220.785, -252.036, 26.0676, -0.814869, -0.5767, 0.0583578, 0.57541, -0.816953, -0.0386007, 0.0699366, 0.00212514, 0.997549
-221.326, -251.655, 26.12, -0.814249, -0.57772, 0.0569074, 0.576415, -0.816234, -0.0388312, 0.0688833, 0.001184, 0.997624
-221.82, -251.307, 26.1658, -0.813371, -0.578993, 0.0565265, 0.577643, -0.815332, -0.0395271, 0.0689738, 0.000501963, 0.997618
-222.356, -250.928, 26.2182, -0.812559, -0.580065, 0.0572108, 0.578721, -0.81457, -0.0394669, 0.0694955, 0.00103998, 0.997582
-222.843, -250.583, 26.2695, -0.811785, -0.581146, 0.0572275, 0.579769, -0.813799, -0.0399832, 0.0698077, 0.000720996, 0.99756
-223.371, -250.208, 26.3189, -0.810787, -0.582438, 0.0582294, 0.581039, -0.812874, -0.0403563, 0.0708382, 0.00111319, 0.997487
-223.853, -249.866, 26.3623, -0.809749, -0.583803, 0.0589965, 0.582327, -0.811895, -0.0414958, 0.0721244, 0.000754084, 0.997395
-224.374, -249.494, 26.4147, -0.808469, -0.585545, 0.0592884, 0.58401, -0.81064, -0.0423744, 0.0728737, 0.000366699, 0.997341
-224.849, -249.154, 26.4627, -0.807367, -0.587115, 0.0587797, 0.585556, -0.809504, -0.0427586, 0.0726866, -0.000103125, 0.997355
-225.363, -248.783, 26.5102, -0.806044, -0.589015, 0.0579203, 0.587428, -0.808122, -0.0432127, 0.0722596, -0.000807303, 0.997386
-225.831, -248.443, 26.5501, -0.804652, -0.590921, 0.0578619, 0.589373, -0.80673, -0.0427393, 0.0719345, -0.000288015, 0.997409
-226.336, -248.075, 26.594, -0.80256, -0.593679, 0.058675, 0.592198, -0.804701, -0.041922, 0.072104, 0.00110235, 0.997397
-226.794, -247.737, 26.6347, -0.800578, -0.596172, 0.0604501, 0.594654, -0.802855, -0.0425566, 0.0739037, 0.00187697, 0.997264
-227.289, -247.368, 26.6827, -0.79812, -0.599149, 0.0634473, 0.597579, -0.800631, -0.043461, 0.0768374, 0.00322769, 0.997038
-227.74, -247.032, 26.7304, -0.795465, -0.602418, 0.0657872, 0.600831, -0.798168, -0.0439362, 0.0789772, 0.00457727, 0.996866
-228.228, -246.665, 26.7842, -0.792336, -0.606398, 0.0669727, 0.604812, -0.795142, -0.0441697, 0.0800372, 0.00550867, 0.996777
-228.67, -246.328, 26.8297, -0.789183, -0.610467, 0.0672317, 0.608787, -0.792026, -0.0455367, 0.0810479, 0.004993, 0.996698
-229.147, -245.96, 26.879, -0.785382, -0.615295, 0.0677309, 0.613564, -0.78828, -0.0464096, 0.0819465, 0.00510799, 0.996624
-229.58, -245.623, 26.9288, -0.781103, -0.620772, 0.067235, 0.619074, -0.783972, -0.0462105, 0.0813965, 0.00552833, 0.996666
-230.047, -245.254, 26.9813, -0.77566, -0.627676, 0.0661376, 0.625944, -0.778459, -0.0468674, 0.0809029, 0.00504522, 0.996709
-230.468, -244.915, 27.0288, -0.770276, -0.634366, 0.0652243, 0.632503, -0.773024, -0.0487176, 0.0813247, 0.00372856, 0.996681
-230.922, -244.543, 27.0789, -0.763532, -0.642498, 0.0649304, 0.640503, -0.766282, -0.0506765, 0.0823146, 0.00289501, 0.996602
-231.331, -244.198, 27.1271, -0.756818, -0.650504, 0.0637972, 0.64845, -0.759499, -0.051705, 0.0820883, 0.00223808, 0.996623
-231.771, -243.821, 27.1796, -0.748537, -0.660216, 0.0616966, 0.658141, -0.751074, -0.0523254, 0.0808848, 0.00143755, 0.996722
-232.167, -243.473, 27.2224, -0.739966, -0.669942, 0.0602265, 0.66781, -0.742413, -0.0534178, 0.0804998, 0.000692518, 0.996754
-232.591, -243.089, 27.2699, -0.73001, -0.680845, 0.0594582, 0.678607, -0.732428, -0.0551542, 0.0811003, 8.56057e-05, 0.996706
-232.971, -242.733, 27.3191, -0.720486, -0.690947, 0.0590868, 0.688625, -0.722905, -0.0566054, 0.0818255, -9.4737e-05, 0.996647
-233.379, -242.343, 27.3727, -0.709202, -0.702571, 0.0585339, 0.700212, -0.711614, -0.057529, 0.0820717, 0.000186452, 0.996626
-233.744, -241.98, 27.4196, -0.698293, -0.713484, 0.0576952, 0.711084, -0.700672, -0.058462, 0.0821371, 0.000202607, 0.996621
-234.134, -241.581, 27.469, -0.685617, -0.725766, 0.0565094, 0.723274, -0.687942, -0.0600873, 0.0824845, -0.000325109, 0.996592
-234.482, -241.21, 27.516, -0.673109, -0.737495, 0.0550128, 0.734922, -0.675352, -0.0615549, 0.0825494, -0.00100303, 0.996586
-234.852, -240.801, 27.5635, -0.658158, -0.751014, 0.052967, 0.748327, -0.660283, -0.0635165, 0.082675, -0.00216734, 0.996574
-235.183, -240.421, 27.6085, -0.64312, -0.764028, 0.0515587, 0.761307, -0.64518, -0.0644585, 0.0825127, -0.00220259, 0.996588
-235.533, -240.001, 27.6538, -0.625618, -0.778528, 0.0499694, 0.77569, -0.627604, -0.0664797, 0.0831173, -0.00283009, 0.996536
-235.845, -239.61, 27.6939, -0.608798, -0.791768, 0.0496967, 0.78881, -0.610818, -0.0684152, 0.0845245, -0.00244978, 0.996418
-236.171, -239.178, 27.7408, -0.590014, -0.805813, 0.0504864, 0.802668, -0.592168, -0.0711419, 0.0872235, -0.00145092, 0.996188
-236.462, -238.779, 27.7923, -0.571305, -0.819082, 0.0521103, 0.815853, -0.573676, -0.0726628, 0.0894112, 0.00100175, 0.995994
-236.768, -238.336, 27.8439, -0.550113, -0.833384, 0.0533545, 0.830112, -0.552682, -0.07387, 0.0910502, 0.00365337, 0.99584
-237.037, -237.925, 27.8942, -0.530113, -0.846269, 0.0530058, 0.84302, -0.53273, -0.0742709, 0.091091, 0.00531303, 0.995828
-237.318, -237.471, 27.9403, -0.50779, -0.859863, 0.0527675, 0.85656, -0.510479, -0.0756057, 0.0919472, 0.00680677, 0.995741
-237.564, -237.048, 27.9837, -0.486566, -0.872005, 0.0534896, 0.868695, -0.48941, -0.0764702, 0.0928607, 0.00925836, 0.995636
-237.821, -236.583, 28.0349, -0.462617, -0.884929, 0.0537245, 0.881649, -0.465578, -0.0770188, 0.0931691, 0.0117359, 0.995581
-238.042, -236.15, 28.0858, -0.440642, -0.896065, 0.0538665, 0.892946, -0.443683, -0.0761079, 0.0920973, 0.0145636, 0.995644
-238.271, -235.672, 28.1357, -0.416068, -0.907644, 0.0554031, 0.904809, -0.419299, -0.0742188, 0.0905947, 0.0192491, 0.995702
-238.468, -235.229, 28.18, -0.392967, -0.917788, 0.0569407, 0.915166, -0.396383, -0.0731587, 0.0897145, 0.0233613, 0.995694
-238.67, -234.741, 28.2261, -0.367529, -0.928154, 0.0587643, 0.925716, -0.371166, -0.0727031, 0.089291, 0.0276786, 0.995621
-238.844, -234.289, 28.2733, -0.344159, -0.93707, 0.0587772, 0.934784, -0.347837, -0.0720235, 0.087936, 0.0301565, 0.99567
-239.021, -233.792, 28.323, -0.318357, -0.946245, 0.0571732, 0.944107, -0.321922, -0.0709105, 0.085504, 0.0314029, 0.995843
-239.17, -233.332, 28.3665, -0.293801, -0.954245, 0.055654, 0.95227, -0.297245, -0.0694772, 0.0828411, 0.0325852, 0.99603
-239.32, -232.824, 28.4072, -0.265948, -0.962452, 0.0543943, 0.960636, -0.269302, -0.0682265, 0.0803132, 0.0341085, 0.996186
-239.445, -232.355, 28.4454, -0.239581, -0.969399, 0.053531, 0.967745, -0.24287, -0.0669601, 0.0779121, 0.035762, 0.996319
-239.565, -231.837, 28.4884, -0.210777, -0.97608, 0.0532969, 0.974656, -0.214024, -0.0651108, 0.0749602, 0.0382223, 0.996454
-239.663, -231.358, 28.5289, -0.18412, -0.98143, 0.0538024, 0.980269, -0.187356, -0.0630054, 0.0719156, 0.0411403, 0.996562
-239.754, -230.831, 28.5704, -0.155409, -0.986367, 0.0541099, 0.985452, -0.158614, -0.0610436, 0.0687939, 0.0438359, 0.996667
-239.823, -230.344, 28.6046, -0.12881, -0.990079, 0.0561328, 0.989408, -0.132131, -0.0601081, 0.0669287, 0.0477957, 0.996612
-239.884, -229.808, 28.64, -0.0993954, -0.99331, 0.0587915, 0.992837, -0.102938, -0.0606459, 0.066292, 0.0523425, 0.996426
-239.926, -229.313, 28.6741, -0.0720821, -0.995544, 0.0608022, 0.995219, -0.0758185, -0.061563, 0.0658986, 0.0560739, 0.99625
-239.957, -228.769, 28.7139, -0.0421501, -0.997233, 0.0612304, 0.997036, -0.0459317, -0.0617263, 0.064368, 0.0584471, 0.996213
-239.971, -228.266, 28.7515, -0.0149089, -0.998071, 0.0602684, 0.998014, -0.0185429, -0.0601945, 0.0611959, 0.0592513, 0.996366
-239.972, -227.716, 28.7906, 0.0146425, -0.99812, 0.0595162, 0.998327, 0.0112639, -0.056711, 0.055934, 0.060247, 0.996615
-239.958, -227.207, 28.8185, 0.0415404, -0.997328, 0.0600877, 0.997839, 0.0383466, -0.053362, 0.0509153, 0.0621745, 0.996766
-239.927, -226.651, 28.8387, 0.0700547, -0.995712, 0.060414, 0.996466, 0.067037, -0.0506105, 0.0463435, 0.063746, 0.99689
-239.886, -226.138, 28.8572, 0.0954444, -0.993568, 0.0609298, 0.994485, 0.0925017, -0.0494227, 0.0434687, 0.0653109, 0.996918
-239.825, -225.576, 28.8777, 0.121241, -0.990682, 0.0620493, 0.991736, 0.118255, -0.0497465, 0.0419454, 0.0675679, 0.996833
-239.755, -225.057, 28.9046, 0.143417, -0.987612, 0.0636762, 0.988829, 0.140359, -0.0501701, 0.040611, 0.0701601, 0.996709
-239.666, -224.488, 28.9337, 0.165631, -0.984103, 0.0640936, 0.985414, 0.162577, -0.0502836, 0.0390641, 0.0714873, 0.996676
-239.572, -223.965, 28.9613, 0.185181, -0.980641, 0.0636477, 0.982006, 0.182221, -0.0495896, 0.0370317, 0.0716855, 0.99674
-239.459, -223.391, 28.9864, 0.206101, -0.976494, 0.0631005, 0.977908, 0.203239, -0.0488949, 0.0349211, 0.0717837, 0.996809
-239.344, -222.863, 29.006, 0.224782, -0.972393, 0.0626417, 0.973829, 0.221966, -0.0488685, 0.0336151, 0.0719871, 0.996839
-239.204, -222.285, 29.0302, 0.244331, -0.967603, 0.0636108, 0.969151, 0.241478, -0.0493424, 0.0323833, 0.0737043, 0.996754
-239.065, -221.755, 29.051, 0.261848, -0.962916, 0.0650215, 0.964594, 0.258913, -0.0502281, 0.0315306, 0.0758715, 0.996619
-238.902, -221.174, 29.0778, 0.280569, -0.957539, 0.0663322, 0.959392, 0.277672, -0.0496551, 0.0291281, 0.0775702, 0.996561
-238.741, -220.64, 29.0973, 0.296684, -0.952661, 0.0664522, 0.954622, 0.293961, -0.0477868, 0.0259903, 0.0776143, 0.996645
-238.555, -220.055, 29.1121, 0.313496, -0.947263, 0.0664261, 0.949315, 0.310957, -0.0458923, 0.0228164, 0.0774463, 0.996735
-238.377, -219.517, 29.125, 0.328596, -0.942156, 0.066084, 0.944249, 0.326198, -0.0445976, 0.0204614, 0.0770544, 0.996817
-238.171, -218.928, 29.134, 0.344341, -0.936559, 0.065474, 0.938643, 0.341984, -0.0446804, 0.0194547, 0.076842, 0.996853
-237.973, -218.387, 29.1471, 0.357963, -0.931496, 0.064636, 0.933538, 0.355603, -0.0453185, 0.0192292, 0.0765626, 0.996879
-237.744, -217.796, 29.162, 0.371, -0.926387, 0.0645464, 0.928424, 0.368546, -0.0469324, 0.0196893, 0.0773384, 0.99681
-237.526, -217.252, 29.176, 0.381881, -0.921949, 0.0646314, 0.923997, 0.379349, -0.0482124, 0.0199316, 0.0781305, 0.996744
-237.28, -216.658, 29.194, 0.392444, -0.917392, 0.066181, 0.919574, 0.389833, -0.0491326, 0.0192742, 0.0801402, 0.996597
-237.047, -216.11, 29.2056, 0.400988, -0.913606, 0.0673282, 0.915895, 0.398333, -0.0496685, 0.0185584, 0.081582, 0.996494
-236.786, -215.512, 29.2199, 0.408866, -0.909942, 0.0695302, 0.912439, 0.406201, -0.0495507, 0.016845, 0.0837017, 0.996348
-236.541, -214.96, 29.2322, 0.414816, -0.907143, 0.0708414, 0.909773, 0.412169, -0.0492963, 0.0155202, 0.0848985, 0.996269
-236.265, -214.356, 29.2443, 0.419822, -0.904746, 0.0719943, 0.907486, 0.41715, -0.0495519, 0.0147994, 0.0861368, 0.996173
-236.008, -213.798, 29.2536, 0.423431, -0.903035, 0.0723501, 0.905802, 0.420686, -0.0504594, 0.0151299, 0.0869009, 0.996102
-235.72, -213.182, 29.2654, 0.426694, -0.901474, 0.0726431, 0.904259, 0.423853, -0.0516061, 0.0157316, 0.0877082, 0.996022
-235.453, -212.62, 29.2825, 0.429121, -0.900219, 0.0738989, 0.903095, 0.426108, -0.0534077, 0.0165897, 0.0896561, 0.995835
-235.159, -212.005, 29.2988, 0.431031, -0.89935, 0.0733656, 0.902159, 0.427906, -0.0548158, 0.017905, 0.0898147, 0.995798
-234.887, -211.436, 29.3185, 0.432797, -0.898533, 0.0729791, 0.901305, 0.429639, -0.0553219, 0.0183539, 0.0897195, 0.995798
-234.586, -210.815, 29.3372, 0.434731, -0.897652, 0.0723209, 0.90037, 0.431584, -0.0553929, 0.018511, 0.0891966, 0.995842
-234.311, -210.241, 29.354, 0.436808, -0.896681, 0.0718447, 0.899367, 0.433688, -0.055269, 0.0184005, 0.0887567, 0.995883
-234.008, -209.615, 29.3689, 0.438815, -0.895716, 0.0716592, 0.898388, 0.435685, -0.0554807, 0.0184741, 0.0887234, 0.995885
-233.727, -209.038, 29.3847, 0.441036, -0.894546, 0.0726259, 0.897295, 0.43781, -0.0564333, 0.0186859, 0.090056, 0.995761
-233.421, -208.408, 29.3993, 0.443617, -0.893246, 0.0729009, 0.896011, 0.440306, -0.0574008, 0.0191744, 0.0907841, 0.995686
-233.135, -207.829, 29.415, 0.445874, -0.892094, 0.0732422, 0.894887, 0.442509, -0.0579924, 0.0193243, 0.0914008, 0.995627
-232.821, -207.196, 29.4318, 0.448355, -0.890902, 0.0726074, 0.893651, 0.445034, -0.057726, 0.0191154, 0.0907674, 0.995689
-232.53, -206.615, 29.4488, 0.450786, -0.88968, 0.0725388, 0.892419, 0.447415, -0.0583708, 0.0194764, 0.0910478, 0.995656
-232.21, -205.98, 29.4691, 0.453649, -0.888239, 0.0723453, 0.890971, 0.450286, -0.0584248, 0.0193192, 0.0909619, 0.995667
-231.913, -205.397, 29.4877, 0.456158, -0.886921, 0.0727439, 0.889698, 0.452789, -0.0584832, 0.0189323, 0.0913976, 0.995634
-231.586, -204.758, 29.5045, 0.458563, -0.885622, 0.0734449, 0.888457, 0.455114, -0.0592911, 0.0190837, 0.0924413, 0.995535
-231.284, -204.172, 29.5237, 0.460734, -0.884438, 0.0741248, 0.887341, 0.457262, -0.0594694, 0.0187025, 0.0931736, 0.995474
-230.951, -203.533, 29.5459, 0.463375, -0.882885, 0.076142, 0.885982, 0.459835, -0.0598981, 0.0178703, 0.0952157, 0.995296
-230.644, -202.945, 29.5622, 0.465874, -0.881434, 0.0776853, 0.884672, 0.462212, -0.0609639, 0.0178286, 0.0971275, 0.995112
-230.306, -202.303, 29.5795, 0.468874, -0.87979, 0.0782759, 0.883082, 0.465125, -0.0618478, 0.018005, 0.0981228, 0.995011
-229.993, -201.713, 29.5974, 0.471286, -0.878432, 0.079043, 0.881799, 0.467473, -0.0624492, 0.0179069, 0.0991314, 0.994913
-229.649, -201.068, 29.6162, 0.47411, -0.876868, 0.0795094, 0.880287, 0.470259, -0.0628531, 0.0177239, 0.0997904, 0.994851
-229.329, -200.479, 29.6327, 0.476686, -0.875407, 0.0802048, 0.878888, 0.47272, -0.0639754, 0.0180901, 0.100987, 0.994723
-228.978, -199.833, 29.648, 0.479625, -0.873772, 0.0805164, 0.877264, 0.475481, -0.0657684, 0.0191825, 0.102178, 0.994581
-228.654, -199.241, 29.6648, 0.482389, -0.872222, 0.0808049, 0.875726, 0.478084, -0.0673825, 0.020141, 0.103268, 0.99445
-228.295, -198.594, 29.6857, 0.485213, -0.870731, 0.0799742, 0.874138, 0.480818, -0.0685282, 0.0212166, 0.103159, 0.994439
-227.965, -198.001, 29.7059, 0.48788, -0.869377, 0.0784615, 0.872627, 0.483457, -0.069221, 0.0222464, 0.102239, 0.994511
-227.601, -197.352, 29.7263, 0.490658, -0.867931, 0.0771345, 0.871025, 0.486125, -0.0706901, 0.0238572, 0.101871, 0.994512
-227.266, -196.757, 29.746, 0.4933, -0.866632, 0.0748601, 0.869501, 0.488797, -0.0710297, 0.0249652, 0.10013, 0.994661
-226.897, -196.107, 29.7695, 0.49675, -0.864829, 0.0728766, 0.867512, 0.492288, -0.0712454, 0.0257388, 0.0986125, 0.994793
-226.557, -195.513, 29.7901, 0.500028, -0.86307, 0.0712911, 0.865597, 0.495554, -0.0718835, 0.0267119, 0.0976531, 0.994862
-226.183, -194.863, 29.8143, 0.503699, -0.861085, 0.0694268, 0.863452, 0.499296, -0.0717874, 0.0271505, 0.096106, 0.995001
-225.839, -194.268, 29.8362, 0.506957, -0.859323, 0.0675095, 0.861531, 0.502641, -0.071521, 0.0275266, 0.0944197, 0.995152
-225.46, -193.619, 29.8588, 0.510495, -0.85738, 0.0655259, 0.859418, 0.50624, -0.071563, 0.0281849, 0.0928467, 0.995281
-225.111, -193.023, 29.8809, 0.514487, -0.85515, 0.0634194, 0.857019, 0.51032, -0.0713599, 0.0286592, 0.0910654, 0.995432
-224.725, -192.376, 29.905, 0.518876, -0.852608, 0.0618578, 0.854361, 0.514775, -0.071232, 0.0288901, 0.0898095, 0.99554
-224.367, -191.783, 29.9282, 0.523209, -0.849992, 0.0613572, 0.851699, 0.519064, -0.0719782, 0.0293326, 0.0899176, 0.995517
-223.973, -191.138, 29.9524, 0.527963, -0.847123, 0.0603167, 0.848752, 0.523836, -0.072226, 0.0295882, 0.0893266, 0.995563
-223.608, -190.548, 29.9784, 0.531897, -0.844728, 0.0593228, 0.846287, 0.527804, -0.0722649, 0.0297334, 0.0886416, 0.99562
-223.206, -189.905, 30.0037, 0.536208, -0.842041, 0.0587122, 0.843528, 0.532027, -0.0735444, 0.030691, 0.0889605, 0.995562
-222.833, -189.317, 30.0317, 0.540221, -0.839467, 0.0587974, 0.840972, 0.53602, -0.0738125, 0.0304466, 0.089322, 0.995537
-222.423, -188.676, 30.0585, 0.544516, -0.83662, 0.0597459, 0.838228, 0.54028, -0.0739673, 0.029603, 0.090357, 0.995469
-222.043, -188.092, 30.082, 0.548399, -0.834008, 0.0607342, 0.835733, 0.544164, -0.0737286, 0.0284409, 0.0911902, 0.995427
-221.627, -187.454, 30.105, 0.552369, -0.831349, 0.0612157, 0.833134, 0.548115, -0.0738681, 0.0278569, 0.0918033, 0.995387
-221.24, -186.871, 30.1269, 0.555398, -0.829292, 0.0617009, 0.831103, 0.551023, -0.0751055, 0.0282858, 0.0929933, 0.995265
-220.816, -186.236, 30.1513, 0.559043, -0.82679, 0.0623633, 0.828623, 0.554461, -0.0771874, 0.0292397, 0.0948268, 0.995064
-220.423, -185.656, 30.1775, 0.562182, -0.82458, 0.0633888, 0.826469, 0.557379, -0.0792307, 0.0300005, 0.096931, 0.994839
-219.99, -185.023, 30.207, 0.564978, -0.822604, 0.0642101, 0.82456, 0.560061, -0.0801996, 0.0300108, 0.0982561, 0.994709
-219.593, -184.445, 30.2319, 0.567129, -0.821087, 0.0646665, 0.823097, 0.562192, -0.0803196, 0.0295944, 0.0987784, 0.994669
-219.16, -183.813, 30.2536, 0.569279, -0.819606, 0.0645578, 0.821583, 0.564233, -0.0815082, 0.0303789, 0.0994405, 0.99458
-218.76, -183.235, 30.2757, 0.5709, -0.818478, 0.0645587, 0.820397, 0.565637, -0.0836896, 0.0319813, 0.100742, 0.994398
-218.321, -182.605, 30.3024, 0.571984, -0.817804, 0.0634838, 0.819582, 0.566636, -0.0849067, 0.0334649, 0.100595, 0.994364
-217.917, -182.029, 30.329, 0.573029, -0.817109, 0.0630202, 0.818837, 0.567671, -0.0851826, 0.0338287, 0.100415, 0.99437
-217.478, -181.399, 30.3566, 0.574158, -0.816357, 0.0624763, 0.818038, 0.568821, -0.0851882, 0.0340062, 0.100019, 0.994404
-217.073, -180.822, 30.3837, 0.574943, -0.815839, 0.0620236, 0.817472, 0.569601, -0.0854136, 0.034355, 0.0998105, 0.994413
-216.634, -180.191, 30.4135, 0.576174, -0.815011, 0.0614835, 0.816571, 0.570776, -0.0861754, 0.0351406, 0.0998577, 0.994381
-216.228, -179.614, 30.4441, 0.576864, -0.814514, 0.0616042, 0.816088, 0.571453, -0.0862673, 0.035062, 0.100039, 0.994366
-215.785, -178.986, 30.473, 0.576679, -0.814609, 0.0620851, 0.816258, 0.571336, -0.0854294, 0.0341201, 0.0999428, 0.994408
-215.378, -178.409, 30.4999, 0.576694, -0.814412, 0.0644732, 0.816297, 0.57125, -0.0856257, 0.0329043, 0.102009, 0.994239
-214.937, -177.78, 30.5277, 0.577468, -0.813761, 0.0657587, 0.815798, 0.57203, -0.085175, 0.0316962, 0.102832, 0.994194
-214.531, -177.204, 30.5517, 0.577776, -0.813406, 0.0674217, 0.815532, 0.572005, -0.0878501, 0.0328923, 0.105742, 0.993849
-214.089, -176.576, 30.576, 0.577742, -0.813537, 0.0661174, 0.8154, 0.571636, -0.0914026, 0.0365644, 0.106719, 0.993617
-213.684, -175.998, 30.5978, 0.577609, -0.813886, 0.0629007, 0.815253, 0.571217, -0.0952609, 0.0416016, 0.106304, 0.993463
-213.24, -175.368, 30.6353, 0.577891, -0.813906, 0.0599916, 0.814809, 0.571251, -0.0987883, 0.0461341, 0.105971, 0.993298
-212.833, -174.791, 30.6711, 0.577826, -0.814109, 0.0578288, 0.814738, 0.571187, -0.0997347, 0.0481638, 0.104745, 0.993332
-212.389, -174.163, 30.7133, 0.577199, -0.814585, 0.0573789, 0.815237, 0.570744, -0.0981861, 0.0472322, 0.10345, 0.993513
-211.985, -173.585, 30.7569, 0.576385, -0.815014, 0.0594369, 0.81604, 0.57022, -0.0944902, 0.0431187, 0.102966, 0.99375
-211.544, -172.957, 30.7948, 0.574364, -0.816297, 0.061363, 0.817697, 0.568597, -0.0898212, 0.0384299, 0.101766, 0.994066
-211.142, -172.378, 30.8228, 0.572771, -0.817278, 0.0631691, 0.818941, 0.56718, -0.0874181, 0.0356166, 0.101802, 0.994167
-210.706, -171.746, 30.8508, 0.571789, -0.817858, 0.0645411, 0.81967, 0.566189, -0.0870079, 0.0346176, 0.102653, 0.994115
-210.305, -171.169, 30.8802, 0.570931, -0.818414, 0.0650819, 0.820214, 0.565128, -0.0887687, 0.03587, 0.104062, 0.993924
-209.865, -170.538, 30.9179, 0.569447, -0.819388, 0.0658253, 0.821183, 0.563404, -0.0907461, 0.0372701, 0.10573, 0.993696
-209.464, -169.958, 30.9568, 0.568357, -0.820123, 0.0661, 0.821907, 0.562212, -0.091582, 0.0379463, 0.106379, 0.993601
-209.026, -169.326, 30.9949, 0.567361, -0.820794, 0.0663268, 0.822561, 0.561111, -0.0924588, 0.0386729, 0.107015, 0.993505
-208.626, -168.746, 31.0264, 0.565974, -0.821699, 0.066974, 0.823521, 0.559684, -0.0925608, 0.0385728, 0.107541, 0.993452
-208.191, -168.112, 31.0633, 0.563612, -0.823248, 0.0678577, 0.825174, 0.557357, -0.0918754, 0.0378153, 0.107776, 0.993456
-207.794, -167.53, 31.0974, 0.561782, -0.824449, 0.0684381, 0.826447, 0.555566, -0.0912785, 0.0372326, 0.107839, 0.993471
-207.364, -166.892, 31.1287, 0.56002, -0.825706, 0.067727, 0.827647, 0.553922, -0.0903977, 0.0371264, 0.106679, 0.9936
-206.97, -166.307, 31.1591, 0.559007, -0.826488, 0.0665484, 0.828336, 0.553066, -0.0893155, 0.0370125, 0.105052, 0.993778
-206.54, -165.67, 31.1927, 0.557815, -0.827459, 0.0644453, 0.829137, 0.552109, -0.0877932, 0.0370645, 0.102406, 0.994052
-206.148, -165.083, 31.2252, 0.556968, -0.828152, 0.0628623, 0.829702, 0.551426, -0.0867437, 0.037173, 0.10047, 0.994245
-205.721, -164.441, 31.2573, 0.556061, -0.828845, 0.0617377, 0.830314, 0.550661, -0.0857363, 0.0370656, 0.0989363, 0.994403
-205.332, -163.852, 31.288, 0.555327, -0.829414, 0.0606995, 0.830815, 0.550067, -0.0846877, 0.0368523, 0.0974594, 0.994557
-204.907, -163.209, 31.3158, 0.554239, -0.83022, 0.0596186, 0.83154, 0.549099, -0.0838567, 0.036883, 0.0960519, 0.994693
-204.518, -162.62, 31.3492, 0.553485, -0.830769, 0.0589765, 0.832066, 0.548479, -0.082688, 0.0363472, 0.0948389, 0.994829
-204.094, -161.976, 31.3818, 0.552704, -0.831461, 0.0564866, 0.832585, 0.547951, -0.0809439, 0.0363498, 0.0917679, 0.995117
-203.706, -161.386, 31.4141, 0.552506, -0.831718, 0.0546015, 0.832729, 0.547971, -0.0793147, 0.0360475, 0.0892901, 0.995353
-203.283, -160.741, 31.4465, 0.552591, -0.831832, 0.051953, 0.83269, 0.548345, -0.0771069, 0.0356518, 0.0858693, 0.995668
-202.895, -160.15, 31.4756, 0.552656, -0.831945, 0.0493786, 0.832656, 0.548669, -0.0751355, 0.0354161, 0.0826395, 0.99595
-202.472, -159.503, 31.5096, 0.552361, -0.832258, 0.0473663, 0.83289, 0.548641, -0.0727187, 0.0345336, 0.0796178, 0.996227
-202.085, -158.91, 31.5377, 0.552618, -0.832188, 0.0455764, 0.832766, 0.549159, -0.0701715, 0.0333671, 0.0767326, 0.996493
-201.664, -158.262, 31.5659, 0.553042, -0.832003, 0.0437687, 0.832509, 0.549784, -0.0683171, 0.0327767, 0.0742201, 0.996703
-201.277, -157.669, 31.5906, 0.553246, -0.831962, 0.0419151, 0.832372, 0.550136, -0.0671423, 0.0328009, 0.0720352, 0.996863
-200.854, -157.022, 31.6146, 0.553865, -0.831645, 0.0400012, 0.831931, 0.55084, -0.0668282, 0.033543, 0.070292, 0.996962
-200.466, -156.428, 31.6362, 0.554343, -0.831465, 0.0370035, 0.83157, 0.551469, -0.0661333, 0.0345812, 0.0674315, 0.997124
-200.042, -155.78, 31.6695, 0.554729, -0.831353, 0.0335814, 0.831297, 0.552091, -0.0643547, 0.0349615, 0.0636154, 0.997362
-199.653, -155.186, 31.7, 0.554867, -0.831341, 0.0315357, 0.831213, 0.552402, -0.0627458, 0.0347427, 0.0610285, 0.997531
-199.228, -154.537, 31.7261, 0.555621, -0.830929, 0.0290413, 0.830717, 0.553348, -0.0609576, 0.0345815, 0.0579944, 0.997718
-198.838, -153.944, 31.7519, 0.556255, -0.83058, 0.0267794, 0.8303, 0.554156, -0.0592768, 0.0343941, 0.055208, 0.997882
-198.41, -153.297, 31.7785, 0.556675, -0.830361, 0.0247774, 0.830025, 0.554727, -0.0577616, 0.0342183, 0.0527203, 0.998023
-198.018, -152.703, 31.8007, 0.557417, -0.829928, 0.0225128, 0.82954, 0.55564, -0.0559178, 0.0338987, 0.0498448, 0.998182
-197.59, -152.055, 31.8271, 0.558765, -0.829073, 0.0204995, 0.82867, 0.557169, -0.0535578, 0.0329816, 0.0469135, 0.998354
-197.196, -151.46, 31.8534, 0.559964, -0.8283, 0.0189536, 0.827893, 0.558507, -0.0516035, 0.0321575, 0.0445876, 0.998488
-196.764, -150.812, 31.8784, 0.561188, -0.82751, 0.0171742, 0.827082, 0.559862, -0.0499054, 0.0316821, 0.0422108, 0.998606
-196.368, -150.22, 31.9036, 0.562844, -0.826417, 0.0155328, 0.82597, 0.561628, -0.0484576, 0.0313226, 0.0401037, 0.998704
-195.934, -149.574, 31.9316, 0.564497, -0.825328, 0.0132711, 0.824824, 0.563388, -0.0475284, 0.0317497, 0.037776, 0.998782
-195.534, -148.983, 31.9558, 0.565783, -0.824478, 0.011244, 0.823908, 0.564746, -0.0473075, 0.032654, 0.0360298, 0.998817
-195.095, -148.338, 31.9896, 0.567216, -0.8235, 0.0106704, 0.822918, 0.566206, -0.0470812, 0.0327297, 0.0354861, 0.998834
-194.693, -147.748, 32.019, 0.568633, -0.822526, 0.0103812, 0.821956, 0.567653, -0.0464651, 0.0323258, 0.0349545, 0.998866
-194.25, -147.105, 32.0489, 0.569578, -0.821869, 0.0105935, 0.821317, 0.568601, -0.0461583, 0.0319126, 0.0349914, 0.998878
-193.844, -146.516, 32.0798, 0.570399, -0.8213, 0.0105609, 0.820762, 0.569438, -0.045719, 0.0315352, 0.0347461, 0.998899
-193.4, -145.874, 32.1063, 0.571234, -0.820724, 0.0102271, 0.820158, 0.570263, -0.0462841, 0.0321543, 0.0348269, 0.998876
-192.994, -145.285, 32.1357, 0.572188, -0.820054, 0.0106438, 0.819479, 0.571177, -0.0470203, 0.0324796, 0.0356268, 0.998837
-192.549, -144.644, 32.172, 0.572814, -0.819607, 0.0113376, 0.819034, 0.571754, -0.0477595, 0.0326617, 0.0366433, 0.998795
-192.14, -144.056, 32.2003, 0.57373, -0.81896, 0.0117606, 0.818366, 0.572612, -0.0489195, 0.0333288, 0.037691, 0.998733
-191.695, -143.416, 32.2352, 0.574712, -0.818268, 0.0120054, 0.817676, 0.573575, -0.0491655, 0.0333446, 0.0380725, 0.998718
-191.287, -142.83, 32.2644, 0.575313, -0.817844, 0.0120929, 0.817252, 0.574167, -0.0493078, 0.0333827, 0.0382504, 0.99871
-190.843, -142.191, 32.2946, 0.576158, -0.817257, 0.0115366, 0.816653, 0.575039, -0.0490681, 0.0334673, 0.0376924, 0.998729
-190.435, -141.607, 32.3267, 0.577061, -0.816619, 0.0115777, 0.816027, 0.57595, -0.0487954, 0.0331791, 0.0376057, 0.998742
-189.991, -140.972, 32.3544, 0.578396, -0.815668, 0.0119448, 0.815088, 0.577269, -0.0489122, 0.0330008, 0.0380267, 0.998732
-189.583, -140.391, 32.3801, 0.579465, -0.814898, 0.0127003, 0.814344, 0.578307, -0.0490458, 0.0326227, 0.0387628, 0.998716
-189.139, -139.758, 32.4126, 0.580729, -0.813984, 0.0135576, 0.813491, 0.579574, -0.0482325, 0.0314029, 0.039039, 0.998744
-188.732, -139.179, 32.4378, 0.581912, -0.813144, 0.0132582, 0.812668, 0.580798, -0.0473732, 0.0308209, 0.0383415, 0.998789
-188.286, -138.551, 32.4619, 0.583176, -0.812246, 0.0127405, 0.811747, 0.582072, -0.0475368, 0.0311957, 0.0380644, 0.998788
-187.879, -137.976, 32.4869, 0.584898, -0.811016, 0.0121341, 0.810474, 0.583785, -0.0482375, 0.0320377, 0.0380484, 0.998762
-187.433, -137.35, 32.5189, 0.587215, -0.809348, 0.0115968, 0.808775, 0.586103, -0.0486581, 0.0325844, 0.037952, 0.998748
-187.023, -136.779, 32.5468, 0.588981, -0.808068, 0.0112901, 0.807506, 0.5879, -0.0480394, 0.0321816, 0.0374111, 0.998782
-186.577, -136.159, 32.5738, 0.590808, -0.806736, 0.0110818, 0.80621, 0.589781, -0.0467305, 0.0311633, 0.036543, 0.998846
-186.168, -135.592, 32.5959, 0.592579, -0.805447, 0.0102255, 0.80493, 0.59162, -0.0455295, 0.030622, 0.0352106, 0.998911
-185.72, -134.976, 32.6181, 0.594471, -0.80406, 0.00961511, 0.803534, 0.593543, -0.0451632, 0.030607, 0.0345743, 0.998933
-185.309, -134.413, 32.6448, 0.596277, -0.802725, 0.00925503, 0.802201, 0.595371, -0.0447902, 0.030444, 0.0341318, 0.998954
-184.859, -133.802, 32.6697, 0.598135, -0.801341, 0.00933508, 0.80081, 0.597214, -0.0451465, 0.0306027, 0.0344794, 0.998937
-184.446, -133.245, 32.6945, 0.599423, -0.800374, 0.00964637, 0.799856, 0.598491, -0.045142, 0.0303573, 0.0347749, 0.998934
-183.996, -132.638, 32.7214, 0.601071, -0.799132, 0.0101165, 0.798646, 0.60014, -0.0446762, 0.0296308, 0.0349331, 0.99895
-183.583, -132.084, 32.7424, 0.602604, -0.797984, 0.00949066, 0.7975, 0.601716, -0.0439534, 0.0293634, 0.0340553, 0.998989
-183.133, -131.482, 32.7699, 0.604245, -0.796752, 0.00862191, 0.79627, 0.603414, -0.042955, 0.0290219, 0.0328207, 0.99904
-182.72, -130.931, 32.7923, 0.605827, -0.795556, 0.00808484, 0.795061, 0.605015, -0.0428362, 0.0291872, 0.0323793, 0.999049
-182.269, -130.333, 32.8208, 0.607629, -0.79418, 0.00807355, 0.793696, 0.606826, -0.0425282, 0.0288758, 0.0322493, 0.999063
-181.855, -129.787, 32.8453, 0.608906, -0.793195, 0.00862132, 0.792724, 0.60808, -0.0427481, 0.0286652, 0.0328639, 0.999049
-181.403, -129.195, 32.8758, 0.610144, -0.792239, 0.00904492, 0.791786, 0.609308, -0.0426491, 0.0282771, 0.0331837, 0.999049
-180.989, -128.651, 32.8985, 0.611319, -0.791334, 0.00890651, 0.790881, 0.610489, -0.0425575, 0.0282399, 0.0330602, 0.999054
-180.538, -128.062, 32.9257, 0.612626, -0.790317, 0.0093997, 0.789889, 0.611791, -0.0422783, 0.0276626, 0.0333255, 0.999062
-180.124, -127.522, 32.9483, 0.613963, -0.789273, 0.00984573, 0.788861, 0.613116, -0.0422656, 0.0273225, 0.0337164, 0.999058
-179.673, -126.936, 32.9756, 0.615352, -0.788188, 0.0100871, 0.787791, 0.614503, -0.0420839, 0.0269715, 0.0338429, 0.999063
-179.26, -126.4, 32.999, 0.616574, -0.787237, 0.00969092, 0.78684, 0.615751, -0.0416409, 0.026814, 0.0332999, 0.999086
-178.809, -125.816, 33.027, 0.618045, -0.786086, 0.00944499, 0.78569, 0.617237, -0.0413353, 0.0266633, 0.0329679, 0.999101
-178.395, -125.283, 33.0505, 0.61923, -0.785148, 0.00981717, 0.784761, 0.618406, -0.0415098, 0.0265203, 0.0334082, 0.99909
-177.944, -124.704, 33.0757, 0.620083, -0.784474, 0.00993497, 0.784091, 0.619254, -0.0415346, 0.0264306, 0.0335448, 0.999088
-177.529, -124.174, 33.0997, 0.620575, -0.784081, 0.0101596, 0.7837, 0.619733, -0.0417846, 0.0264663, 0.0338926, 0.999075
-177.079, -123.598, 33.1242, 0.6213, -0.783513, 0.00964877, 0.783142, 0.620502, -0.0408194, 0.0259954, 0.0329174, 0.99912
-176.667, -123.071, 33.1468, 0.622006, -0.782962, 0.00889322, 0.782589, 0.621255, -0.0399592, 0.0257616, 0.0318146, 0.999162
-176.212, -122.492, 33.1697, 0.622449, -0.782613, 0.00859143, 0.782223, 0.621698, -0.0402256, 0.0261398, 0.0317588, 0.999154
-175.799, -121.968, 33.192, 0.622716, -0.782398, 0.00883175, 0.782, 0.621938, -0.040859, 0.0264752, 0.0323499, 0.999126
-175.35, -121.396, 33.2186, 0.622702, -0.782409, 0.00887163, 0.782026, 0.62194, -0.0403323, 0.0260387, 0.0320528, 0.999147
-174.938, -120.875, 33.2372, 0.622498, -0.782576, 0.00839584, 0.782178, 0.621748, -0.0403361, 0.026346, 0.0316762, 0.999151
-174.491, -120.307, 33.2602, 0.622524, -0.782564, 0.0076242, 0.782146, 0.6218, -0.0401484, 0.026678, 0.0309566, 0.999165
-174.082, -119.786, 33.2826, 0.622378, -0.782683, 0.00729432, 0.78226, 0.621669, -0.0399591, 0.0267407, 0.0305757, 0.999175
-173.636, -119.22, 33.3056, 0.622284, -0.78276, 0.00701087, 0.782333, 0.621588, -0.0397976, 0.0267941, 0.0302502, 0.999183
-173.229, -118.701, 33.3245, 0.622307, -0.782749, 0.00610036, 0.782295, 0.621636, -0.0397828, 0.0273478, 0.0295294, 0.99919
-172.786, -118.138, 33.3475, 0.622264, -0.78279, 0.00527623, 0.782298, 0.621602, -0.0402694, 0.0282427, 0.0291858, 0.999175
-172.38, -117.62, 33.3734, 0.622249, -0.782803, 0.00508825, 0.782311, 0.621598, -0.0400686, 0.0282029, 0.0289132, 0.999184
-171.94, -117.058, 33.4006, 0.622375, -0.782702, 0.00525153, 0.782223, 0.621727, -0.0397826, 0.0278729, 0.0288676, 0.999195
-171.537, -116.544, 33.421, 0.622545, -0.782566, 0.00535679, 0.782083, 0.621887, -0.0400271, 0.0279925, 0.0291081, 0.999184
-171.098, -115.985, 33.4451, 0.622679, -0.782459, 0.00542029, 0.781971, 0.622012, -0.0402683, 0.0281368, 0.0293127, 0.999174
-170.696, -115.473, 33.4702, 0.622811, -0.782352, 0.00570778, 0.781873, 0.622136, -0.0402639, 0.0279496, 0.0295396, 0.999173
-170.258, -114.915, 33.4982, 0.622928, -0.782256, 0.00598904, 0.781794, 0.622254, -0.0399718, 0.0275415, 0.0295818, 0.999183
-169.858, -114.405, 33.517, 0.623212, -0.782036, 0.00524941, 0.781551, 0.622557, -0.0400151, 0.0280252, 0.0290406, 0.999185
-169.421, -113.85, 33.5418, 0.623381, -0.781903, 0.00491347, 0.781396, 0.622722, -0.0404536, 0.0285711, 0.0290574, 0.999169
-169.022, -113.341, 33.5659, 0.623877, -0.781505, 0.00524917, 0.781006, 0.623207, -0.0405408, 0.0284115, 0.0293921, 0.999164
-168.586, -112.788, 33.5879, 0.623968, -0.78143, 0.00565967, 0.780928, 0.623269, -0.0410695, 0.0285654, 0.0300458, 0.99914
-168.186, -112.282, 33.6092, 0.62404, -0.781371, 0.00577547, 0.780865, 0.62333, -0.0413569, 0.0287151, 0.0303182, 0.999128
-167.752, -111.732, 33.6336, 0.624118, -0.781307, 0.00598484, 0.780796, 0.62339, -0.0417415, 0.028882, 0.0307245, 0.999111
-167.352, -111.226, 33.6548, 0.62406, -0.781355, 0.00577565, 0.780841, 0.623342, -0.0416142, 0.0289152, 0.0304796, 0.999117
-166.917, -110.675, 33.6788, 0.624076, -0.781342, 0.00583244, 0.780819, 0.623345, -0.0419694, 0.0291568, 0.0307462, 0.999102
-166.519, -110.171, 33.7018, 0.623968, -0.781425, 0.00616404, 0.780913, 0.623228, -0.0419757, 0.0289593, 0.0310051, 0.9991
-166.083, -109.621, 33.7226, 0.623712, -0.781628, 0.00631993, 0.78112, 0.622967, -0.0419961, 0.0288882, 0.0311301, 0.999098
-165.686, -109.117, 33.7438, 0.623804, -0.781557, 0.00612805, 0.781046, 0.623068, -0.0418776, 0.0289115, 0.0309097, 0.999104
-165.252, -108.568, 33.7675, 0.623638, -0.78169, 0.00603585, 0.78118, 0.62291, -0.0417184, 0.028851, 0.0307323, 0.999111
-164.855, -108.065, 33.7905, 0.623637, -0.781686, 0.00664751, 0.7812, 0.622896, -0.0415674, 0.028352, 0.031116, 0.999114
-164.422, -107.518, 33.8099, 0.623416, -0.781859, 0.00698224, 0.781383, 0.622665, -0.0415912, 0.0281708, 0.0313844, 0.99911
-164.026, -107.014, 33.83, 0.623325, -0.781932, 0.00694333, 0.781471, 0.622594, -0.0409774, 0.0277186, 0.0309682, 0.999136
-163.593, -106.467, 33.8545, 0.623152, -0.78207, 0.00700268, 0.781647, 0.62246, -0.0396336, 0.0266374, 0.0301714, 0.99919
-163.198, -105.964, 33.8752, 0.62306, -0.782145, 0.00680621, 0.781743, 0.622404, -0.038627, 0.0259757, 0.0293876, 0.999231
-162.767, -105.416, 33.8972, 0.623096, -0.782119, 0.00641764, 0.781721, 0.622468, -0.0380276, 0.0257473, 0.0287117, 0.999256
-162.371, -104.913, 33.9179, 0.623133, -0.782088, 0.00658603, 0.781696, 0.622501, -0.0379951, 0.0256157, 0.0288243, 0.999256
-161.942, -104.365, 33.9391, 0.623341, -0.781919, 0.00700302, 0.781533, 0.622692, -0.0382249, 0.0255281, 0.0293003, 0.999245
-161.548, -103.863, 33.9581, 0.623703, -0.781628, 0.00715793, 0.781246, 0.623047, -0.0383003, 0.0254769, 0.0294802, 0.999241
-161.118, -103.315, 33.9762, 0.624252, -0.781194, 0.00675584, 0.780797, 0.623603, -0.0383987, 0.0257839, 0.0292454, 0.99924
-160.724, -102.812, 33.9949, 0.624588, -0.780928, 0.00645316, 0.780508, 0.623931, -0.0389462, 0.0263878, 0.0293621, 0.99922
-160.293, -102.265, 34.0191, 0.624947, -0.780645, 0.00591039, 0.780225, 0.624321, -0.0383792, 0.0262705, 0.0285964, 0.999246
-159.898, -101.763, 34.0398, 0.625385, -0.780295, 0.00581147, 0.779887, 0.624777, -0.0378111, 0.0258729, 0.0281788, 0.999268
-159.466, -101.215, 34.0607, 0.625886, -0.7799, 0.00472157, 0.779464, 0.625307, -0.0377755, 0.0265087, 0.0273235, 0.999275
-159.069, -100.713, 34.0787, 0.626097, -0.779737, 0.00338471, 0.779262, 0.625552, -0.037887, 0.0274246, 0.0263585, 0.999276
-158.635, -100.165, 34.1047, 0.626552, -0.779375, 0.00282433, 0.778889, 0.626025, -0.0377485, 0.0276521, 0.0258512, 0.999283
-158.236, -99.6608, 34.1288, 0.626742, -0.779222, 0.00277319, 0.77874, 0.62622, -0.037592, 0.0275559, 0.0257201, 0.999289
-157.799, -99.1106, 34.147, 0.626947, -0.779056, 0.00311573, 0.778577, 0.626411, -0.037792, 0.0274903, 0.0261194, 0.999281
-157.397, -98.6057, 34.1689, 0.627234, -0.778819, 0.00427381, 0.778381, 0.626675, -0.0374353, 0.0264771, 0.0268073, 0.99929
-156.957, -98.0559, 34.1934, 0.627096, -0.77892, 0.00590372, 0.778535, 0.626504, -0.0370967, 0.0251967, 0.0278594, 0.999294
-156.554, -97.5498, 34.2128, 0.627071, -0.778935, 0.00651257, 0.77857, 0.626468, -0.0369623, 0.0247113, 0.0282485, 0.999295
-156.114, -96.9962, 34.2319, 0.627056, -0.778949, 0.00632102, 0.778564, 0.626442, -0.0375381, 0.0252805, 0.0284598, 0.999275
-155.71, -96.4883, 34.2502, 0.627265, -0.778785, 0.00568122, 0.778361, 0.626643, -0.0383623, 0.0263159, 0.0284853, 0.999248
-155.27, -95.9338, 34.2733, 0.627354, -0.778716, 0.00531228, 0.778254, 0.626713, -0.0393847, 0.0273402, 0.0288424, 0.99921
-154.864, -95.426, 34.2984, 0.627176, -0.778859, 0.00543511, 0.778386, 0.626516, -0.0399124, 0.027681, 0.0292627, 0.999188
-154.423, -94.873, 34.3199, 0.62729, -0.778765, 0.00566312, 0.778286, 0.62661, -0.0403697, 0.02789, 0.029731, 0.999169
-154.018, -94.3642, 34.3374, 0.627308, -0.77875, 0.00576483, 0.778278, 0.62663, -0.0402261, 0.0277137, 0.0297208, 0.999174
-153.578, -93.8107, 34.3545, 0.627303, -0.778756, 0.00546708, 0.778273, 0.626631, -0.0403083, 0.0279645, 0.0295404, 0.999172
-153.174, -93.3025, 34.3751, 0.627429, -0.778654, 0.00550171, 0.77816, 0.626744, -0.040721, 0.0282594, 0.0298308, 0.999155
-152.734, -92.7498, 34.4018, 0.627526, -0.778579, 0.00509987, 0.778082, 0.626861, -0.0404252, 0.0282773, 0.029336, 0.99917
-152.33, -92.243, 34.4268, 0.627634, -0.778493, 0.00502605, 0.777994, 0.626971, -0.04042, 0.0283155, 0.0292792, 0.99917
-151.89, -91.6914, 34.4535, 0.627665, -0.77847, 0.00453096, 0.777967, 0.627026, -0.040076, 0.028357, 0.0286793, 0.999186
-151.488, -91.1854, 34.4733, 0.627582, -0.778541, 0.0037762, 0.778032, 0.626979, -0.0395356, 0.0284125, 0.0277498, 0.999211
-151.049, -90.6337, 34.4978, 0.627404, -0.77868, 0.00459383, 0.778193, 0.626778, -0.0395477, 0.0279157, 0.0283873, 0.999207
-150.646, -90.1299, 34.5204, 0.627223, -0.778822, 0.00524434, 0.778348, 0.626573, -0.0397453, 0.0276685, 0.029011, 0.999196
-150.208, -89.581, 34.5439, 0.626935, -0.779049, 0.00597283, 0.778583, 0.626252, -0.0402063, 0.0275822, 0.0298571, 0.999174
-149.807, -89.0775, 34.5655, 0.626676, -0.779257, 0.00598722, 0.778786, 0.625987, -0.0403991, 0.0277334, 0.0299799, 0.999166
-149.37, -88.5293, 34.5927, 0.626419, -0.779463, 0.00595604, 0.779002, 0.625742, -0.0400348, 0.0274787, 0.0297184, 0.999181
-148.972, -88.0268, 34.6136, 0.626258, -0.779598, 0.00530815, 0.779136, 0.625619, -0.0393313, 0.0273418, 0.0287673, 0.999212
-148.536, -87.4799, 34.6297, 0.625791, -0.779976, 0.00482371, 0.779495, 0.625162, -0.0395036, 0.0277963, 0.0284811, 0.999208
-148.138, -86.9781, 34.652, 0.625918, -0.77987, 0.00542353, 0.779406, 0.625271, -0.039526, 0.027434, 0.0289672, 0.999204
-147.704, -86.4324, 34.6778, 0.625748, -0.780003, 0.00589818, 0.779552, 0.625088, -0.0395484, 0.027161, 0.0293453, 0.9992
-147.308, -85.932, 34.6979, 0.625633, -0.780092, 0.00634583, 0.779648, 0.624953, -0.0397722, 0.0270602, 0.0298303, 0.999189
-146.877, -85.3868, 34.7157, 0.625517, -0.780184, 0.00641682, 0.779732, 0.624824, -0.0401594, 0.0273223, 0.0301238, 0.999173
-146.458, -84.8566, 34.7338, 0.625496, -0.780206, 0.0057898, 0.779737, 0.624822, -0.0400931, 0.0276633, 0.0295926, 0.999179
-146.052, -84.3424, 34.7568, 0.625548, -0.780166, 0.00555106, 0.779704, 0.624895, -0.0396054, 0.02743, 0.0291033, 0.9992
-145.657, -83.8447, 34.7791, 0.62538, -0.780295, 0.0062672, 0.779853, 0.624707, -0.0396196, 0.0269998, 0.0296648, 0.999195
-145.227, -83.3029, 34.7966, 0.625122, -0.780496, 0.00698145, 0.78006, 0.624414, -0.0401609, 0.0269861, 0.0305514, 0.999169
-144.834, -82.8059, 34.8143, 0.62488, -0.780685, 0.00748994, 0.780252, 0.624144, -0.0406359, 0.027049, 0.0312366, 0.999146
-144.406, -82.2639, 34.8327, 0.624776, -0.780768, 0.00745672, 0.780345, 0.624053, -0.0402593, 0.0267798, 0.0309719, 0.999161
-144.014, -81.7681, 34.85, 0.624589, -0.780921, 0.00719339, 0.78049, 0.623874, -0.040204, 0.0269084, 0.0307254, 0.999166
-143.587, -81.2278, 34.8705, 0.624412, -0.781065, 0.00686161, 0.780616, 0.623698, -0.0404866, 0.0273431, 0.0306366, 0.999157
-143.197, -80.7334, 34.888, 0.624198, -0.78124, 0.00631212, 0.780773, 0.623497, -0.0405703, 0.0277595, 0.0302522, 0.999157
-142.772, -80.1946, 34.9084, 0.623999, -0.781406, 0.00543297, 0.780927, 0.623338, -0.0400475, 0.0279068, 0.0292324, 0.999183
-142.383, -79.7006, 34.9289, 0.62391, -0.78148, 0.00507917, 0.780984, 0.623253, -0.0402396, 0.0282808, 0.0290726, 0.999177
-141.959, -79.162, 34.9507, 0.623772, -0.781592, 0.00468506, 0.781073, 0.623114, -0.0406705, 0.0288684, 0.0290285, 0.999162
-141.571, -78.6689, 34.9745, 0.623758, -0.781605, 0.00453602, 0.781092, 0.623115, -0.0402813, 0.0286576, 0.0286688, 0.999178
-141.149, -78.1314, 34.9973, 0.623736, -0.781621, 0.00468208, 0.781121, 0.623098, -0.039987, 0.0283373, 0.0285986, 0.999189
-140.762, -77.6401, 35.02, 0.623612, -0.781719, 0.00475405, 0.781244, 0.622995, -0.0391746, 0.0276618, 0.0281438, 0.999221
-140.341, -77.1041, 35.0441, 0.623657, -0.781684, 0.00473286, 0.781234, 0.623067, -0.0382258, 0.0269316, 0.0275373, 0.999258
-139.955, -76.6139, 35.0668, 0.623606, -0.781726, 0.00460672, 0.781291, 0.623038, -0.0375076, 0.0264505, 0.0269892, 0.999286
-139.534, -76.08, 35.0869, 0.623583, -0.781744, 0.00451279, 0.781322, 0.623033, -0.03697, 0.0260895, 0.0265798, 0.999306
-139.149, -75.5914, 35.106, 0.623491, -0.781818, 0.00441948, 0.781395, 0.622945, -0.0368958, 0.0260927, 0.0264576, 0.999309
-138.729, -75.0595, 35.1273, 0.623155, -0.782087, 0.00418501, 0.781655, 0.622613, -0.0369906, 0.0263243, 0.0263221, 0.999307
-138.345, -74.5708, 35.1461, 0.622977, -0.782234, 0.00315434, 0.781779, 0.622466, -0.0368495, 0.0268614, 0.0254223, 0.999316
-137.928, -74.0385, 35.1696, 0.622999, -0.782218, 0.00250226, 0.781756, 0.622514, -0.0365178, 0.0270072, 0.0247067, 0.99933
-137.545, -73.5508, 35.1881, 0.622984, -0.782232, 0.00210254, 0.781756, 0.622506, -0.0366698, 0.0273754, 0.0244883, 0.999325
-137.126, -73.0198, 35.2055, 0.622833, -0.782352, 0.00177831, 0.781856, 0.622354, -0.0371159, 0.027931, 0.0245074, 0.999309
-136.744, -72.533, 35.2249, 0.62296, -0.78225, 0.00242551, 0.781767, 0.62246, -0.0371891, 0.0275813, 0.0250635, 0.999305
-136.328, -72.0021, 35.241, 0.623075, -0.782158, 0.00233866, 0.781678, 0.622582, -0.037041, 0.0275159, 0.0249074, 0.999311
-135.947, -71.5161, 35.2594, 0.623131, -0.782114, 0.00222312, 0.781636, 0.622646, -0.0368432, 0.0274314, 0.0246959, 0.999319
-135.531, -70.9868, 35.2768, 0.623232, -0.782035, 0.00173565, 0.781552, 0.622766, -0.0366049, 0.0275454, 0.0241698, 0.999328
-135.15, -70.5012, 35.2942, 0.623498, -0.781823, 0.00173338, 0.781335, 0.623027, -0.0367795, 0.0276751, 0.0242863, 0.999322
-134.734, -69.9731, 35.3151, 0.623671, -0.781684, 0.00198927, 0.781192, 0.623184, -0.0371419, 0.0277935, 0.0247183, 0.999308
-134.353, -69.4888, 35.3343, 0.623852, -0.781538, 0.00270206, 0.781049, 0.623331, -0.0377031, 0.0277821, 0.0256316, 0.999285
-133.938, -68.9614, 35.3486, 0.624099, -0.78134, 0.00274981, 0.780839, 0.623564, -0.0381782, 0.0281155, 0.0259741, 0.999267
-133.559, -68.4783, 35.3657, 0.624415, -0.781087, 0.0031417, 0.780603, 0.623876, -0.0379244, 0.0276622, 0.026133, 0.999276
-133.144, -67.9527, 35.3889, 0.62459, -0.780947, 0.00302041, 0.780472, 0.624065, -0.0374912, 0.0273937, 0.025774, 0.999292
-132.764, -67.4711, 35.4093, 0.624936, -0.780666, 0.00402681, 0.780195, 0.624362, -0.0383103, 0.0273933, 0.0270832, 0.999258
-132.349, -66.9462, 35.4346, 0.624876, -0.780715, 0.00379745, 0.780238, 0.624308, -0.038322, 0.0275478, 0.0269094, 0.999258
-131.97, -66.4648, 35.4522, 0.625044, -0.780581, 0.00366594, 0.780096, 0.624474, -0.0385113, 0.0277719, 0.026931, 0.999251
-131.557, -65.9404, 35.4736, 0.625152, -0.780495, 0.00358252, 0.780014, 0.624592, -0.0382587, 0.0276231, 0.0267119, 0.999261
-131.177, -65.4604, 35.4907, 0.625227, -0.780433, 0.00379813, 0.779957, 0.624659, -0.0383304, 0.0275418, 0.0269276, 0.999258
-130.763, -64.9373, 35.5131, 0.625233, -0.78043, 0.00357512, 0.779964, 0.624686, -0.0377288, 0.0272114, 0.0263777, 0.999282
-130.386, -64.4578, 35.5339, 0.625442, -0.78026, 0.00410557, 0.779817, 0.624891, -0.0373799, 0.0266005, 0.0265806, 0.999293
-129.973, -63.9356, 35.5571, 0.625506, -0.78021, 0.00386977, 0.779776, 0.624976, -0.0368018, 0.0262946, 0.0260373, 0.999315
-129.595, -63.4556, 35.579, 0.62585, -0.779936, 0.00323634, 0.779491, 0.625341, -0.0366424, 0.0265549, 0.0254554, 0.999323
-129.183, -62.9334, 35.6033, 0.625861, -0.779928, 0.00325982, 0.779482, 0.625349, -0.0367041, 0.026588, 0.0255126, 0.999321
-128.805, -62.4549, 35.6214, 0.626031, -0.77979, 0.00356922, 0.779345, 0.625505, -0.0369574, 0.0265864, 0.0259181, 0.99931
-128.393, -61.9337, 35.64, 0.626196, -0.779659, 0.00316878, 0.77919, 0.625667, -0.0374676, 0.0272294, 0.0259311, 0.999293
-128.016, -61.4555, 35.6596, 0.626472, -0.779437, 0.00318902, 0.778952, 0.625927, -0.0380657, 0.0276737, 0.0263312, 0.99927
-127.604, -60.9353, 35.685, 0.626612, -0.779322, 0.00383731, 0.778858, 0.626052, -0.0379273, 0.0271552, 0.0267544, 0.999273
-127.226, -60.458, 35.7042, 0.626813, -0.779155, 0.004747, 0.778715, 0.626228, -0.0379778, 0.0266179, 0.0275016, 0.999267
-126.816, -59.9387, 35.7195, 0.627158, -0.778877, 0.00480945, 0.778418, 0.626549, -0.0387545, 0.0271716, 0.028049, 0.999237
-126.439, -59.4623, 35.7377, 0.627425, -0.778661, 0.00497723, 0.778195, 0.626799, -0.0391916, 0.0273972, 0.0284631, 0.999219
-126.027, -58.9426, 35.7612, 0.627725, -0.778412, 0.00595562, 0.777972, 0.627069, -0.0393107, 0.0268653, 0.0293096, 0.999209
-125.65, -58.4668, 35.7821, 0.62798, -0.778198, 0.00706493, 0.777786, 0.627289, -0.0394653, 0.02628, 0.0302784, 0.999196
-125.239, -57.9484, 35.8034, 0.628479, -0.77779, 0.00758119, 0.777403, 0.627784, -0.0391412, 0.0256843, 0.0304931, 0.999205
-124.861, -57.4749, 35.8203, 0.628338, -0.777902, 0.00781948, 0.777531, 0.627648, -0.0387832, 0.0252617, 0.0304489, 0.999217
-124.45, -56.9567, 35.838, 0.62873, -0.777572, 0.00892914, 0.777237, 0.628014, -0.0387439, 0.0245186, 0.0312995, 0.999209
-124.073, -56.4827, 35.8507, 0.629002, -0.777339, 0.010028, 0.777037, 0.628256, -0.03883, 0.023884, 0.0322163, 0.999196
-123.66, -55.9666, 35.8679, 0.62911, -0.777247, 0.0103935, 0.776949, 0.628345, -0.0391449, 0.0238946, 0.0327016, 0.999179
-123.282, -55.4943, 35.8856, 0.629063, -0.77728, 0.0107734, 0.776998, 0.628294, -0.0390078, 0.0235511, 0.0329093, 0.999181
-122.87, -54.9781, 35.9074, 0.629106, -0.777217, 0.0126417, 0.776987, 0.628278, -0.0394849, 0.0227458, 0.0346626, 0.99914
-122.492, -54.5058, 35.922, 0.629123, -0.777193, 0.0132388, 0.776965, 0.628252, -0.0403038, 0.0230065, 0.0356422, 0.9991
-122.08, -53.9895, 35.9354, 0.629048, -0.777266, 0.0125276, 0.776985, 0.628153, -0.0414524, 0.0243503, 0.0358093, 0.999062
-121.702, -53.5158, 35.9489, 0.629081, -0.777244, 0.0122297, 0.77695, 0.628189, -0.0415486, 0.0246109, 0.0356393, 0.999062
-121.29, -52.9998, 35.9696, 0.628955, -0.777352, 0.0118154, 0.777088, 0.628138, -0.0397065, 0.0234442, 0.0341552, 0.999142
-120.912, -52.5265, 35.9863, 0.628998, -0.777306, 0.012554, 0.777082, 0.628185, -0.0390781, 0.0224893, 0.0343355, 0.999157
-120.5, -52.0101, 36.0014, 0.629227, -0.777103, 0.0135631, 0.776917, 0.628396, -0.0389598, 0.0217527, 0.035052, 0.999149
-120.121, -51.5375, 36.0192, 0.62926, -0.777056, 0.0146856, 0.776921, 0.628425, -0.0384319, 0.0206349, 0.0355932, 0.999153
-119.707, -51.0225, 36.0366, 0.629456, -0.776883, 0.0154187, 0.776778, 0.628611, -0.0382743, 0.0200423, 0.0360689, 0.999148
-119.329, -50.5495, 36.051, 0.629392, -0.776944, 0.0149534, 0.776823, 0.628559, -0.0382146, 0.0202915, 0.0356681, 0.999158
-118.915, -50.0342, 36.0673, 0.629016, -0.777284, 0.0129436, 0.777105, 0.628243, -0.0376663, 0.0211457, 0.0337512, 0.999207
-118.538, -49.5599, 36.0839, 0.628972, -0.77735, 0.0110176, 0.777113, 0.628251, -0.037371, 0.0221285, 0.0320673, 0.999241
-118.126, -49.0424, 36.1032, 0.628737, -0.777571, 0.00860175, 0.777281, 0.628101, -0.0363743, 0.0228808, 0.0295558, 0.999301
-117.749, -48.5675, 36.1224, 0.628844, -0.777491, 0.00791667, 0.777205, 0.628252, -0.0353898, 0.0225416, 0.0284075, 0.999342
-117.336, -48.0498, 36.1407, 0.629078, -0.7773, 0.00812567, 0.777045, 0.628514, -0.0342304, 0.0215002, 0.0278476, 0.999381
-116.959, -47.5755, 36.1554, 0.629329, -0.777087, 0.00897326, 0.776882, 0.628781, -0.0329993, 0.0200011, 0.0277386, 0.999415
-116.546, -47.0575, 36.1731, 0.629503, -0.77693, 0.0102915, 0.77679, 0.628972, -0.03149, 0.0179925, 0.0278174, 0.999451
-116.168, -46.5825, 36.1877, 0.629649, -0.776814, 0.010107, 0.776697, 0.629166, -0.0298594, 0.0168362, 0.0266511, 0.999503
-115.755, -46.064, 36.2014, 0.629559, -0.77689, 0.00982839, 0.776775, 0.629096, -0.0293041, 0.0165831, 0.0260831, 0.999522
-115.377, -45.5875, 36.2138, 0.629773, -0.776716, 0.00988026, 0.7766, 0.629303, -0.0295144, 0.0167067, 0.0262604, 0.999516
-114.962, -45.0683, 36.2306, 0.629726, -0.776749, 0.0103438, 0.776639, 0.62924, -0.0297931, 0.016633, 0.0267949, 0.999503
-114.578, -44.5871, 36.2484, 0.629795, -0.776671, 0.0118785, 0.776598, 0.629275, -0.0301525, 0.0159437, 0.0282147, 0.999475
-114.163, -44.0676, 36.2586, 0.629793, -0.776661, 0.0125863, 0.776599, 0.629246, -0.0307037, 0.0159264, 0.0291115, 0.999449
-113.782, -43.5924, 36.2711, 0.629455, -0.776924, 0.013281, 0.776863, 0.62886, -0.0319203, 0.0164478, 0.0304099, 0.999402
-113.366, -43.0724, 36.2831, 0.628904, -0.777372, 0.013126, 0.777289, 0.628281, -0.0329345, 0.0173555, 0.0309153, 0.999371
-112.984, -42.5954, 36.2963, 0.628193, -0.777948, 0.0130818, 0.777864, 0.627572, -0.0328702, 0.0173615, 0.0308247, 0.999374
-112.568, -42.0736, 36.3125, 0.627347, -0.778614, 0.0140146, 0.778568, 0.626728, -0.032303, 0.0163683, 0.0311765, 0.99938
-112.187, -41.5951, 36.3262, 0.626602, -0.779211, 0.0141436, 0.779192, 0.626026, -0.0308386, 0.0151756, 0.0303441, 0.999424
-111.773, -41.0718, 36.3368, 0.625955, -0.779743, 0.0134602, 0.779718, 0.625421, -0.0298108, 0.0148265, 0.0291554, 0.999465
-111.393, -40.5914, 36.3456, 0.625612, -0.780041, 0.0120658, 0.779979, 0.625104, -0.0296137, 0.0155575, 0.0279378, 0.999489
-110.978, -40.0676, 36.3609, 0.625552, -0.780115, 0.0102634, 0.78, 0.625067, -0.0298725, 0.0168886, 0.0266923, 0.999501
-110.598, -39.5874, 36.3714, 0.625526, -0.78016, 0.00822204, 0.779972, 0.625048, -0.0309793, 0.0190296, 0.0257913, 0.999486
-110.181, -39.0632, 36.3886, 0.62502, -0.780582, 0.00647158, 0.780339, 0.624564, -0.0314965, 0.0205437, 0.024736, 0.999483
-109.8, -38.5807, 36.4087, 0.624972, -0.780625, 0.00584515, 0.780373, 0.624537, -0.0311619, 0.0206753, 0.0240367, 0.999497
-109.386, -38.0545, 36.4237, 0.625285, -0.780378, 0.0054129, 0.780127, 0.624872, -0.0306116, 0.0205063, 0.0233637, 0.999517
-109.005, -37.5725, 36.4369, 0.625801, -0.779964, 0.00535721, 0.77972, 0.625397, -0.0302648, 0.0202551, 0.0231169, 0.999528
-108.59, -37.0473, 36.4553, 0.626518, -0.77938, 0.00647723, 0.779158, 0.626086, -0.0304923, 0.0197098, 0.0241507, 0.999514
-108.208, -36.5666, 36.4684, 0.627204, -0.778828, 0.00645854, 0.778617, 0.626786, -0.0299124, 0.0192485, 0.0237899, 0.999532
-107.791, -36.0423, 36.4802, 0.628148, -0.778072, 0.00583577, 0.777856, 0.627754, -0.0294117, 0.019221, 0.0230143, 0.99955
-107.408, -35.5623, 36.4944, 0.628559, -0.777744, 0.00535247, 0.777516, 0.628172, -0.0294679, 0.0195562, 0.022684, 0.999551
-106.989, -35.0379, 36.5129, 0.629058, -0.777345, 0.00456861, 0.777106, 0.628693, -0.0291803, 0.0198109, 0.0219064, 0.999564
-106.606, -34.5579, 36.527, 0.62937, -0.777094, 0.00425512, 0.776848, 0.629011, -0.029175, 0.0199952, 0.0216674, 0.999565
-106.187, -34.0326, 36.5442, 0.629654, -0.776861, 0.0047516, 0.776632, 0.629291, -0.0289132, 0.0194714, 0.0218956, 0.999571
-105.804, -33.5515, 36.5592, 0.630077, -0.776516, 0.00516984, 0.776306, 0.629718, -0.0283505, 0.0187591, 0.0218764, 0.999585
-105.384, -33.0268, 36.5757, 0.630341, -0.776297, 0.00575054, 0.776106, 0.629979, -0.0280301, 0.018137, 0.0221316, 0.999591
-104.999, -32.5471, 36.5881, 0.630512, -0.776157, 0.00593175, 0.775975, 0.630153, -0.0277598, 0.017808, 0.0221058, 0.999597
-104.579, -32.0224, 36.6027, 0.630774, -0.775942, 0.0062114, 0.775765, 0.630408, -0.0278334, 0.0176814, 0.0223752, 0.999593
-104.194, -31.5416, 36.6163, 0.631056, -0.775714, 0.00607089, 0.775522, 0.630677, -0.0284836, 0.0182664, 0.0226829, 0.999576
-103.773, -31.0182, 36.6337, 0.631014, -0.775749, 0.00589557, 0.775535, 0.630614, -0.0295187, 0.0191813, 0.0231989, 0.999547
-103.387, -30.5385, 36.6526, 0.631067, -0.775709, 0.00548347, 0.775491, 0.630684, -0.0291845, 0.0191803, 0.0226698, 0.999559
-102.965, -30.0133, 36.6747, 0.631248, -0.775557, 0.00616885, 0.775361, 0.630859, -0.0288441, 0.0184786, 0.0229909, 0.999565
-102.579, -29.533, 36.6864, 0.63117, -0.775619, 0.00624165, 0.775417, 0.630771, -0.0292686, 0.0187643, 0.0233134, 0.999552
-102.157, -29.0091, 36.7004, 0.631197, -0.775596, 0.00642282, 0.775377, 0.630766, -0.0304145, 0.0195381, 0.0241776, 0.999517
-101.77, -28.528, 36.717, 0.631, -0.775751, 0.00702151, 0.775534, 0.630543, -0.0310179, 0.0196348, 0.0250177, 0.999494
-101.348, -28.0037, 36.7339, 0.630576, -0.776093, 0.00736141, 0.77588, 0.630106, -0.0312703, 0.0196302, 0.0254298, 0.999484
-100.962, -27.5224, 36.7481, 0.630081, -0.776495, 0.00737402, 0.77627, 0.629596, -0.0318366, 0.0200783, 0.0257839, 0.999466
-100.541, -26.9978, 36.7616, 0.629523, -0.776952, 0.00682217, 0.776718, 0.629056, -0.0315963, 0.0202573, 0.0251895, 0.999477
-100.155, -26.5147, 36.7783, 0.629013, -0.777367, 0.0066119, 0.777141, 0.628568, -0.0308811, 0.0198499, 0.024563, 0.999501
-99.7333, -25.9885, 36.7936, 0.628302, -0.777941, 0.00666059, 0.777719, 0.627861, -0.0307228, 0.0197186, 0.0244833, 0.999506
-99.3477, -25.5058, 36.809, 0.627678, -0.778444, 0.006716, 0.778232, 0.627245, -0.0303132, 0.0193846, 0.0242535, 0.999518
-98.9263, -24.9788, 36.8225, 0.626767, -0.779182, 0.0061546, 0.778962, 0.626353, -0.0299851, 0.0195089, 0.0235879, 0.999531
-98.5411, -24.4956, 36.8335, 0.626057, -0.77976, 0.00512231, 0.779521, 0.625669, -0.029754, 0.0199961, 0.0226207, 0.999544
-98.1215, -23.9663, 36.8501, 0.625453, -0.78025, 0.004305, 0.780003, 0.625094, -0.029207, 0.0200977, 0.0216255, 0.999564
-97.7382, -23.4796, 36.8643, 0.625293, -0.780377, 0.00445696, 0.78013, 0.624927, -0.0293903, 0.0201503, 0.0218546, 0.999558
-97.3192, -22.9501, 36.8787, 0.62498, -0.780629, 0.00433935, 0.780391, 0.62463, -0.0287716, 0.0197494, 0.021368, 0.999577
-96.9348, -22.4635, 36.8966, 0.62498, -0.780624, 0.00518861, 0.780416, 0.624626, -0.0281568, 0.0187389, 0.0216467, 0.99959
-96.5145, -21.9341, 36.9124, 0.624536, -0.780975, 0.0057127, 0.780792, 0.62419, -0.0273924, 0.017827, 0.021568, 0.999608
-96.1303, -21.4478, 36.9256, 0.624203, -0.78124, 0.00593531, 0.781063, 0.623854, -0.0273227, 0.0176428, 0.0216908, 0.999609
-95.7125, -20.9156, 36.9409, 0.624207, -0.78124, 0.00551221, 0.781057, 0.623869, -0.0271352, 0.0177602, 0.0212433, 0.999617
-95.3282, -20.4283, 36.9556, 0.623909, -0.781479, 0.00531469, 0.781284, 0.623567, -0.0275537, 0.0182186, 0.0213433, 0.999606
-94.9094, -19.8956, 36.9721, 0.623679, -0.781668, 0.00444744, 0.781458, 0.623355, -0.0274126, 0.0186552, 0.0205721, 0.999614
-94.5253, -19.4058, 36.9865, 0.623685, -0.781666, 0.003932, 0.781445, 0.62337, -0.0274324, 0.0189919, 0.0201818, 0.999616
-94.1062, -18.8721, 37.0036, 0.623611, -0.781722, 0.00437585, 0.781505, 0.623282, -0.0277509, 0.0189661, 0.0207255, 0.999605
-93.722, -18.383, 37.0159, 0.62378, -0.78159, 0.00407831, 0.781368, 0.623459, -0.0276219, 0.0190463, 0.0204166, 0.99961
-93.3026, -17.8488, 37.0308, 0.624199, -0.781257, 0.00363278, 0.781026, 0.623886, -0.0276341, 0.0193229, 0.0200865, 0.999612
-92.9172, -17.3593, 37.045, 0.624358, -0.781133, 0.00302056, 0.780896, 0.624063, -0.0273278, 0.0194616, 0.0194211, 0.999622
-92.4961, -16.8257, 37.065, 0.624581, -0.780956, 0.0023234, 0.78071, 0.624303, -0.0271619, 0.0197617, 0.0187787, 0.999628
-92.1089, -16.3376, 37.0844, 0.624753, -0.780819, 0.00210954, 0.780569, 0.62448, -0.027157, 0.0198873, 0.0186131, 0.999629
-91.6865, -15.8039, 37.1051, 0.624959, -0.780653, 0.00262198, 0.780412, 0.624674, -0.0271992, 0.0195952, 0.0190446, 0.999627
-91.2992, -15.3148, 37.1201, 0.625156, -0.780495, 0.00286949, 0.780261, 0.624869, -0.0270507, 0.0193199, 0.0191499, 0.99963
-90.8769, -14.7802, 37.1346, 0.625454, -0.780256, 0.00285127, 0.780016, 0.625163, -0.0273069, 0.0195239, 0.0193033, 0.999623
-90.4885, -14.292, 37.1503, 0.625288, -0.780388, 0.00314542, 0.780151, 0.624988, -0.0274769, 0.0194768, 0.0196349, 0.999617
-90.0651, -13.7579, 37.165, 0.625538, -0.780186, 0.00356416, 0.779951, 0.625223, -0.0277874, 0.0194509, 0.0201619, 0.999608
-89.6778, -13.268, 37.1792, 0.625617, -0.780122, 0.00369934, 0.779883, 0.625292, -0.0281561, 0.019652, 0.0205, 0.999597
-89.2409, -12.717, 37.1947, 0.625771, -0.779999, 0.0035052, 0.779748, 0.625442, -0.0285611, 0.0200853, 0.0206059, 0.999586
-88.8676, -12.2441, 37.2082, 0.626407, -0.779489, 0.00348436, 0.779228, 0.626068, -0.0290238, 0.0204423, 0.0208958, 0.999573
-88.4443, -11.7118, 37.2276, 0.626993, -0.779014, 0.00407374, 0.778761, 0.626636, -0.0292926, 0.0202666, 0.0215387, 0.999563
-88.057, -11.2254, 37.2435, 0.627375, -0.778706, 0.00407413, 0.778454, 0.627019, -0.0292828, 0.0202482, 0.0215428, 0.999563
-87.6345, -10.6956, 37.2576, 0.627759, -0.7784, 0.00355152, 0.778131, 0.627407, -0.0295411, 0.0207665, 0.0213082, 0.999557
-87.2479, -10.2101, 37.273, 0.628328, -0.777942, 0.00327862, 0.777664, 0.627978, -0.0297081, 0.0210522, 0.0212161, 0.999553
-86.8259, -9.68233, 37.2932, 0.628733, -0.777614, 0.00332321, 0.777343, 0.628388, -0.0294444, 0.0208081, 0.0210959, 0.999561
-86.4409, -9.20023, 37.312, 0.629346, -0.777117, 0.00359369, 0.776856, 0.628999, -0.0292358, 0.0204592, 0.0211912, 0.999566
-86.0203, -8.67665, 37.3263, 0.629705, -0.776826, 0.00358529, 0.776558, 0.629351, -0.0295906, 0.0207304, 0.0214175, 0.999556
-85.6355, -8.19714, 37.341, 0.629978, -0.776606, 0.00321679, 0.776339, 0.629641, -0.0291696, 0.0206279, 0.0208736, 0.999569
-85.2173, -7.6753, 37.3631, 0.630572, -0.776123, 0.00339502, 0.775881, 0.630253, -0.0281251, 0.0196888, 0.020369, 0.999599
-84.8334, -7.19948, 37.3777, 0.630749, -0.775981, 0.00308152, 0.775749, 0.630452, -0.0272666, 0.0192156, 0.0195889, 0.999623
-84.4165, -6.68043, 37.3933, 0.630909, -0.77585, 0.00324609, 0.775616, 0.630604, -0.0275501, 0.0193277, 0.0198993, 0.999615
-84.0362, -6.20612, 37.4089, 0.63127, -0.775556, 0.00327166, 0.77532, 0.630961, -0.027699, 0.0194178, 0.0200221, 0.999611
-83.6211, -5.69065, 37.4278, 0.631765, -0.775152, 0.00360395, 0.774922, 0.631448, -0.0277399, 0.0192269, 0.0203179, 0.999609
-83.2425, -5.21976, 37.4439, 0.632268, -0.774741, 0.00367061, 0.774519, 0.631957, -0.0273922, 0.0189022, 0.0201621, 0.999618
-82.8305, -4.70953, 37.4586, 0.632438, -0.774598, 0.00443287, 0.774379, 0.632098, -0.0280914, 0.0189576, 0.0211988, 0.999596
-82.4539, -4.24268, 37.4678, 0.632828, -0.774281, 0.00422111, 0.774049, 0.632482, -0.0285543, 0.0194393, 0.0213373, 0.999583
-82.0452, -3.7364, 37.4827, 0.633398, -0.773816, 0.00397056, 0.773563, 0.633041, -0.0292993, 0.0201588, 0.0216296, 0.999563
-81.6712, -3.27464, 37.4988, 0.633733, -0.773542, 0.00389493, 0.773275, 0.633363, -0.0299619, 0.0207099, 0.0219997, 0.999543
-81.2641, -2.77292, 37.5202, 0.633977, -0.773341, 0.00413654, 0.773076, 0.633598, -0.0301121, 0.020666, 0.0222883, 0.999538
-80.893, -2.31514, 37.5374, 0.634384, -0.773007, 0.00407977, 0.77275, 0.634016, -0.0296735, 0.0203512, 0.021977, 0.999551
-80.4888, -1.8182, 37.5562, 0.634496, -0.772916, 0.00405421, 0.772673, 0.634144, -0.0289519, 0.0198064, 0.0215024, 0.999573
-80.1202, -1.3636, 37.5721, 0.634794, -0.772668, 0.0045765, 0.772454, 0.634453, -0.0279876, 0.0187215, 0.0213015, 0.999598
-79.7196, -0.871196, 37.5914, 0.635161, -0.772361, 0.0054345, 0.772183, 0.634825, -0.0270296, 0.0174266, 0.0213645, 0.99962
-79.353, -0.421268, 37.6053, 0.635222, -0.772308, 0.00579622, 0.772143, 0.634886, -0.026739, 0.0169708, 0.0214607, 0.999626
-78.9559, 0.0668604, 37.6166, 0.63534, -0.772213, 0.00543223, 0.772032, 0.635, -0.0272266, 0.0175753, 0.021492, 0.999615
-78.5932, 0.51352, 37.6295, 0.63542, -0.772153, 0.00461716, 0.771949, 0.635087, -0.0275711, 0.0183568, 0.0210834, 0.999609
-78.199, 0.998342, 37.6451, 0.635129, -0.772398, 0.00362655, 0.77216, 0.6348, -0.0282523, 0.0195199, 0.0207441, 0.999594
-77.8395, 1.44147, 37.6632, 0.635002, -0.772505, 0.00300468, 0.77226, 0.634692, -0.027944, 0.0196798, 0.0200649, 0.999605
-77.4493, 1.92246, 37.6831, 0.634854, -0.772625, 0.00326682, 0.772395, 0.634548, -0.0274733, 0.0191536, 0.0199648, 0.999617
-77.0928, 2.362, 37.6968, 0.634734, -0.77272, 0.00413534, 0.7725, 0.634404, -0.027854, 0.0188999, 0.0208744, 0.999603
-76.7064, 2.83971, 37.7087, 0.6348, -0.77266, 0.00501809, 0.772444, 0.634436, -0.0286498, 0.0189529, 0.0220631, 0.999577
-76.3532, 3.27569, 37.7224, 0.634597, -0.772822, 0.00575844, 0.772611, 0.634205, -0.029284, 0.0189793, 0.0230325, 0.999555
-75.9696, 3.74938, 37.7398, 0.634334, -0.773033, 0.00634368, 0.772835, 0.633931, -0.0292906, 0.0186212, 0.0234827, 0.999551
-75.6206, 4.18274, 37.7503, 0.634269, -0.773092, 0.00567638, 0.772879, 0.633879, -0.0292468, 0.0190123, 0.0229375, 0.999556
-75.2408, 4.65339, 37.7628, 0.634257, -0.773109, 0.00453577, 0.772856, 0.633874, -0.0299617, 0.0202886, 0.0225089, 0.999541
-74.8931, 5.08226, 37.7812, 0.634223, -0.773141, 0.00362068, 0.772881, 0.633873, -0.02933, 0.0203812, 0.0214001, 0.999563
-74.5157, 5.54824, 37.7987, 0.634361, -0.773031, 0.00301666, 0.772779, 0.634044, -0.0282955, 0.0199606, 0.0202808, 0.999595
-74.1705, 5.97328, 37.812, 0.634192, -0.773171, 0.00262836, 0.772922, 0.633893, -0.0277871, 0.0198181, 0.0196539, 0.99961
-73.7964, 6.4361, 37.8264, 0.634213, -0.773154, 0.00248397, 0.772897, 0.633912, -0.0280152, 0.0200854, 0.0196874, 0.999604
-73.4544, 6.85862, 37.8428, 0.634115, -0.773234, 0.00271859, 0.772982, 0.63381, -0.0280125, 0.0199372, 0.0198646, 0.999604
-73.0825, 7.31774, 37.8608, 0.63417, -0.773186, 0.00334662, 0.772959, 0.633865, -0.027398, 0.0190625, 0.0199618, 0.999619
-72.7427, 7.73702, 37.873, 0.634402, -0.772992, 0.00413717, 0.772778, 0.634079, -0.0275337, 0.01866, 0.0206645, 0.999612
-72.3737, 8.19186, 37.8871, 0.634503, -0.772905, 0.00496512, 0.7727, 0.634155, -0.0279687, 0.0184685, 0.0215828, 0.999596
-72.0362, 8.60777, 37.9017, 0.634499, -0.772904, 0.0056088, 0.77272, 0.634147, -0.0275967, 0.0177728, 0.0218441, 0.999603
-71.6696, 9.06047, 37.9154, 0.634605, -0.772813, 0.00600288, 0.772638, 0.634247, -0.0275705, 0.0174995, 0.0221344, 0.999602
-71.3351, 9.47476, 37.9257, 0.634705, -0.772732, 0.00590775, 0.772547, 0.634338, -0.0280452, 0.0179239, 0.0223644, 0.999589
-70.9718, 9.9239, 37.9386, 0.635053, -0.772446, 0.00594103, 0.772256, 0.634679, -0.028359, 0.0181352, 0.0225975, 0.99958
-70.638, 10.3336, 37.9504, 0.635058, -0.77244, 0.00610065, 0.772257, 0.634684, -0.0282156, 0.0179229, 0.0226298, 0.999583
-70.2766, 10.7784, 37.9631, 0.635379, -0.772176, 0.00615075, 0.771992, 0.635003, -0.0282566, 0.0179134, 0.022702, 0.999582
-69.9454, 11.1845, 37.9774, 0.635484, -0.772093, 0.00577652, 0.771902, 0.635116, -0.0281865, 0.0180938, 0.022371, 0.999586
-69.5869, 11.6265, 37.9918, 0.636052, -0.771629, 0.00516527, 0.771424, 0.635693, -0.0282839, 0.0185411, 0.0219746, 0.999587
-69.2592, 12.0306, 38.0065, 0.636972, -0.770874, 0.00442979, 0.770661, 0.636635, -0.0278917, 0.0186808, 0.0211801, 0.999601
-68.9028, 12.4686, 38.0201, 0.638338, -0.769745, 0.00416724, 0.76952, 0.637999, -0.0282138, 0.0190587, 0.0212167, 0.999593
-68.5749, 12.868, 38.0359, 0.639936, -0.768418, 0.00391054, 0.768197, 0.639611, -0.0277775, 0.0188435, 0.0207799, 0.999606
-68.2181, 13.3005, 38.0516, 0.642436, -0.766327, 0.00439704, 0.766128, 0.642114, -0.0271669, 0.0179953, 0.0208217, 0.999621
-67.8906, 13.6937, 38.0638, 0.645138, -0.764056, 0.00403918, 0.763866, 0.644839, -0.02628, 0.0174748, 0.0200396, 0.999646
-67.5347, 14.1199, 38.0777, 0.649289, -0.760534, 0.00344583, 0.760343, 0.64901, -0.0257617, 0.0173563, 0.0193468, 0.999662
-67.2066, 14.5063, 38.0904, 0.653811, -0.756653, 0.00270666, 0.756469, 0.653564, -0.0246789, 0.0169044, 0.0181829, 0.999692
-66.8491, 14.9248, 38.105, 0.660702, -0.750646, 0.00169323, 0.750472, 0.660497, -0.0231378, 0.0162499, 0.0165579, 0.999731
-66.52, 15.3023, 38.1155, 0.668162, -0.744015, 0.000457706, 0.743843, 0.667994, -0.0219359, 0.0160149, 0.0149972, 0.999759
-66.1573, 15.7083, 38.1232, 0.677758, -0.735284, -0.00115081, 0.735092, 0.677615, -0.021848, 0.0168443, 0.0139617, 0.999761
-65.8213, 16.0729, 38.1366, 0.687956, -0.725749, -0.00206737, 0.725552, 0.687831, -0.0215101, 0.0170329, 0.013298, 0.999766
-65.4501, 16.4624, 38.1516, 0.700467, -0.713682, -0.00214256, 0.713497, 0.700349, -0.0208186, 0.0163584, 0.0130541, 0.999781
-65.105, 16.8107, 38.1622, 0.713005, -0.701157, -0.00165429, 0.700986, 0.71288, -0.0204951, 0.0155496, 0.0134535, 0.999789
-64.7247, 17.1806, 38.1728, 0.727674, -0.685922, -0.0011416, 0.685766, 0.727542, -0.0201897, 0.0146791, 0.0139087, 0.999796
-64.3709, 17.5098, 38.1832, 0.741932, -0.670475, -0.000647835, 0.670342, 0.741803, -0.0192623, 0.0133955, 0.0138571, 0.999814
-63.9801, 17.8573, 38.1905, 0.75809, -0.652149, -0.000308779, 0.652033, 0.757964, -0.0185194, 0.0123115, 0.013838, 0.999828
-63.6173, 18.1656, 38.1975, 0.773702, -0.633549, -8.20197e-05, 0.633444, 0.773577, -0.0180822, 0.0115194, 0.0139383, 0.999836
-63.2139, 18.4877, 38.206, 0.790673, -0.612238, 0.000709852, 0.612146, 0.790532, -0.018376, 0.0106893, 0.0149639, 0.999831
-62.839, 18.7707, 38.2164, 0.806215, -0.591618, 0.00258781, 0.591555, 0.806048, -0.0186665, 0.00895755, 0.0165801, 0.999822
-62.4246, 19.0664, 38.2237, 0.822992, -0.568038, 0.0040099, 0.568006, 0.822814, -0.0186091, 0.00727129, 0.0175928, 0.999819
-62.04, 19.3247, 38.226, 0.838098, -0.54551, 0.00317515, 0.545474, 0.837939, -0.0177655, 0.00703067, 0.0166212, 0.999837
-61.6153, 19.5939, 38.2333, 0.854641, -0.519214, 0.00234726, 0.519175, 0.854501, -0.0168716, 0.00675426, 0.0156378, 0.999855
-61.2198, 19.8285, 38.2438, 0.869526, -0.49388, 0.00264119, 0.493859, 0.869408, -0.0152722, 0.00524636, 0.0145839, 0.99988
-60.7824, 20.0692, 38.2494, 0.884962, -0.465645, 0.00410191, 0.465651, 0.884841, -0.0150377, 0.00337271, 0.0152179, 0.999879
-60.3749, 20.2744, 38.2534, 0.898469, -0.439, 0.00568324, 0.439032, 0.898323, -0.0163271, 0.00206222, 0.0171645, 0.999851
-59.9235, 20.4825, 38.2511, 0.912418, -0.409211, 0.0063053, 0.409254, 0.912209, -0.0196403, 0.00228527, 0.0205006, 0.999787
-59.5041, 20.6604, 38.2548, 0.924147, -0.381986, 0.00625315, 0.382027, 0.923884, -0.0222169, 0.00270935, 0.0229206, 0.999734
-59.0406, 20.8408, 38.2627, 0.935918, -0.352148, 0.00699561, 0.352212, 0.935603, -0.024383, 0.00204133, 0.0252844, 0.999678
-58.61, 20.9949, 38.2702, 0.945887, -0.324381, 0.00868162, 0.324497, 0.945576, -0.0242567, -0.000340731, 0.0257612, 0.999668
-58.1348, 21.1493, 38.2696, 0.95576, -0.293932, 0.0112611, 0.294125, 0.955467, -0.0239556, -0.00371826, 0.026208, 0.99965
-57.6943, 21.2784, 38.2685, 0.963816, -0.266221, 0.013631, 0.266478, 0.963565, -0.0230622, -0.00699471, 0.0258601, 0.999641
-57.2073, 21.4045, 38.2648, 0.971613, -0.236031, 0.0160518, 0.236368, 0.971368, -0.023972, -0.00993403, 0.0270856, 0.999584
-56.7555, 21.507, 38.26, 0.9778, -0.208748, 0.0182223, 0.209198, 0.977476, -0.0278756, -0.0119929, 0.0310688, 0.999445
-56.2513, 21.6055, 38.2617, 0.983298, -0.180802, 0.0208501, 0.181389, 0.982925, -0.0309245, -0.0149029, 0.03419, 0.999304
-55.7888, 21.6836, 38.2621, 0.987258, -0.15743, 0.0231711, 0.158122, 0.986904, -0.0319059, -0.0178447, 0.0351633, 0.999222
-55.28, 21.76, 38.2541, 0.99071, -0.133743, 0.0246268, 0.134509, 0.990374, -0.0326466, -0.0200235, 0.0356559, 0.999164
-54.8084, 21.8212, 38.2458, 0.993206, -0.113636, 0.0250554, 0.114397, 0.992939, -0.0313765, -0.021313, 0.0340296, 0.999194
-54.2883, 21.8771, 38.2416, 0.995298, -0.0931444, 0.0265833, 0.0939042, 0.995161, -0.0289261, -0.0237604, 0.0312864, 0.999228
-53.807, 21.92, 38.2356, 0.996736, -0.0751524, 0.0294806, 0.0759727, 0.996723, -0.0277658, -0.0272974, 0.0299149, 0.99918
-53.2785, 21.9566, 38.2219, 0.997893, -0.0566591, 0.031619, 0.0575133, 0.997985, -0.026792, -0.0300373, 0.028554, 0.999141
-52.7895, 21.9834, 38.2035, 0.998699, -0.0400136, 0.0316111, 0.0408527, 0.998817, -0.0263604, -0.0305189, 0.0276175, 0.999153
-52.2515, 22.0043, 38.1924, 0.99927, -0.0225995, 0.0308085, 0.0233634, 0.999423, -0.0246676, -0.0302332, 0.0253694, 0.999221
-51.7537, 22.0164, 38.1849, 0.999494, -0.00769757, 0.0308584, 0.00840272, 0.999705, -0.0227873, -0.0306739, 0.023035, 0.999264
-51.2071, 22.0224, 38.1749, 0.999488, 0.00804073, 0.0309797, -0.00740088, 0.999758, -0.0207136, -0.0311387, 0.0204737, 0.999305
-50.7023, 22.0201, 38.1599, 0.99929, 0.0221096, 0.030504, -0.0215102, 0.999572, -0.0198403, -0.0309296, 0.0191701, 0.999338
-50.1475, 22.0087, 38.1441, 0.99891, 0.0365142, 0.0290705, -0.035923, 0.999142, -0.0206043, -0.029798, 0.0195375, 0.999365
-49.6356, 21.9901, 38.131, 0.998444, 0.0484929, 0.0275466, -0.0478852, 0.998604, -0.0223085, -0.0285899, 0.0209548, 0.999372
-49.0749, 21.9624, 38.1173, 0.997859, 0.0600786, 0.0258308, -0.0594463, 0.997929, -0.0245881, -0.0272545, 0.0229999, 0.999364
-48.5576, 21.9303, 38.1031, 0.99732, 0.0689733, 0.0243832, -0.068363, 0.997346, -0.0250341, -0.0260452, 0.0233001, 0.999389
-47.9913, 21.8913, 38.0912, 0.996689, 0.0777027, 0.0239484, -0.0771038, 0.99671, -0.0249899, -0.0258114, 0.0230606, 0.999401
-47.4697, 21.8526, 38.0811, 0.996077, 0.084991, 0.0246593, -0.0843861, 0.996129, -0.0246143, -0.0266558, 0.0224368, 0.999393
-46.8999, 21.8058, 38.062, 0.995484, 0.0916736, 0.0246484, -0.0910776, 0.995547, -0.0243038, -0.0267666, 0.0219491, 0.999401
-46.3755, 21.7598, 38.0463, 0.994994, 0.0970094, 0.0239825, -0.0964217, 0.995038, -0.0245553, -0.0262455, 0.0221199, 0.999411
-45.8013, 21.7053, 38.0319, 0.99455, 0.101574, 0.0234963, -0.100959, 0.99455, -0.0260339, -0.0260126, 0.0235198, 0.999385
-45.273, 21.6528, 38.0218, 0.994164, 0.105232, 0.0237462, -0.104576, 0.99414, -0.0273643, -0.0264867, 0.0247213, 0.999343
-44.6969, 21.5934, 38.0076, 0.993878, 0.107903, 0.0237467, -0.107209, 0.99382, -0.028781, -0.0267055, 0.026059, 0.999304
-44.1665, 21.539, 37.9919, 0.993713, 0.10963, 0.0227249, -0.108944, 0.99361, -0.029502, -0.025814, 0.0268407, 0.999306
-43.5872, 21.4784, 37.9809, 0.993601, 0.110817, 0.0218144, -0.110111, 0.993428, -0.0312511, -0.0251342, 0.0286491, 0.999273
-43.0541, 21.4223, 37.9698, 0.993529, 0.11149, 0.0216769, -0.110782, 0.993346, -0.0314893, -0.0250434, 0.0288841, 0.999269
-42.4722, 21.3612, 37.958, 0.993514, 0.111629, 0.0216661, -0.110914, 0.993322, -0.0317834, -0.0250694, 0.0291742, 0.99926
-41.9376, 21.3054, 37.9465, 0.993517, 0.111571, 0.0218061, -0.110842, 0.993317, -0.0321776, -0.0252505, 0.029552, 0.999244
-41.3544, 21.2445, 37.9334, 0.993536, 0.111321, 0.0222367, -0.110587, 0.993355, -0.0318818, -0.025638, 0.0292166, 0.999244
-40.8189, 21.1884, 37.9236, 0.993533, 0.111246, 0.0227447, -0.110508, 0.993378, -0.0314473, -0.0260924, 0.0287305, 0.999247
-40.2359, 21.1271, 37.9104, 0.993547, 0.111058, 0.023033, -0.110305, 0.993391, -0.031731, -0.0264048, 0.0289856, 0.999231
-39.7014, 21.0713, 37.8995, 0.993527, 0.111077, 0.023796, -0.110279, 0.993367, -0.0325562, -0.0272545, 0.0297213, 0.999187
-39.1188, 21.0101, 37.8843, 0.993543, 0.110827, 0.0242883, -0.109979, 0.993357, -0.0338491, -0.0278784, 0.0309594, 0.999132
-38.5856, 20.9537, 37.8706, 0.993549, 0.110756, 0.0243787, -0.109876, 0.993333, -0.0348798, -0.0280793, 0.0319761, 0.999094
-38.0045, 20.8926, 37.8598, 0.99356, 0.110595, 0.024643, -0.109727, 0.993374, -0.034172, -0.028259, 0.031248, 0.999112
-37.4715, 20.8373, 37.8481, 0.993552, 0.110516, 0.025297, -0.109674, 0.993434, -0.0325618, -0.0287295, 0.0295774, 0.99915
-36.8912, 20.7774, 37.8357, 0.993501, 0.110876, 0.0257297, -0.110042, 0.993418, -0.0318133, -0.0290877, 0.0287752, 0.999163
-36.3602, 20.7223, 37.8227, 0.993439, 0.111569, 0.0251142, -0.110757, 0.993342, -0.0316859, -0.0284821, 0.0286964, 0.999182
-35.7812, 20.6619, 37.8104, 0.993339, 0.112576, 0.0245717, -0.111769, 0.993217, -0.0320446, -0.0280124, 0.0290848, 0.999184
-35.2511, 20.6056, 37.8003, 0.993188, 0.113797, 0.0250609, -0.112975, 0.993079, -0.0320943, -0.0285397, 0.0290444, 0.999171
-34.6744, 20.5431, 37.7872, 0.992977, 0.115441, 0.0258911, -0.114605, 0.992904, -0.0317266, -0.0293699, 0.0285365, 0.999161
-34.1464, 20.4855, 37.7725, 0.992803, 0.116935, 0.0258676, -0.116114, 0.992744, -0.0312432, -0.0293333, 0.0280148, 0.999177
-33.5711, 20.4231, 37.7586, 0.992574, 0.118915, 0.0256164, -0.118124, 0.992532, -0.0304343, -0.0290442, 0.0271824, 0.999208
-33.044, 20.3641, 37.7485, 0.992313, 0.120972, 0.0260766, -0.120198, 0.992313, -0.0294661, -0.0294407, 0.0261053, 0.999226
-32.4711, 20.2977, 37.7365, 0.991908, 0.124195, 0.0263527, -0.123424, 0.991926, -0.0291297, -0.0297577, 0.0256415, 0.999228
-31.9469, 20.2355, 37.7207, 0.991445, 0.127891, 0.0260804, -0.127142, 0.991472, -0.0285964, -0.0295152, 0.0250359, 0.999251
-31.346, 20.161, 37.7106, 0.990803, 0.132751, 0.0261998, -0.132009, 0.990845, -0.0282777, -0.0297138, 0.024559, 0.999257
-30.855, 20.1, 37.7008, 0.990066, 0.138059, 0.0266101, -0.137325, 0.990139, -0.0276989, -0.0301718, 0.0237695, 0.999262
-30.2891, 20.0238, 37.6887, 0.989095, 0.144833, 0.0267208, -0.144139, 0.989208, -0.0262959, -0.0302409, 0.0221576, 0.999297
-29.7721, 19.9521, 37.6764, 0.987973, 0.152346, 0.0264603, -0.151673, 0.988093, -0.0258361, -0.0300813, 0.0215121, 0.999316
-29.2115, 19.8679, 37.6642, 0.986539, 0.161341, 0.0266376, -0.160664, 0.98667, -0.0258545, -0.0304539, 0.0212267, 0.999311
-28.7007, 19.7858, 37.6544, 0.984968, 0.170569, 0.0272873, -0.169869, 0.985118, -0.0261957, -0.0313494, 0.0211667, 0.999284
-28.1481, 19.6918, 37.6392, 0.982994, 0.181595, 0.0273127, -0.180901, 0.983156, -0.0260592, -0.0315848, 0.0206751, 0.999287
-27.6445, 19.5997, 37.625, 0.980903, 0.192624, 0.0269381, -0.19196, 0.981073, -0.0254291, -0.0313265, 0.0197725, 0.999314
-27.1005, 19.4937, 37.6123, 0.978276, 0.205531, 0.0270743, -0.2049, 0.97848, -0.024362, -0.0314988, 0.0182852, 0.999337
-26.6053, 19.3902, 37.6051, 0.975537, 0.218038, 0.0280481, -0.217448, 0.975809, -0.0226392, -0.0323058, 0.0159864, 0.99935
-26.0722, 19.2711, 37.5882, 0.972188, 0.232473, 0.0283912, -0.231934, 0.972504, -0.021029, -0.0324993, 0.0138593, 0.999376
-25.5876, 19.1562, 37.5742, 0.968763, 0.246423, 0.0278301, -0.245889, 0.969065, -0.0212458, -0.0322046, 0.013739, 0.999387
-25.0652, 19.0217, 37.5602, 0.96476, 0.261673, 0.0276705, -0.261141, 0.965063, -0.0214167, -0.0323079, 0.0134361, 0.999388
-24.5924, 18.8921, 37.5508, 0.960806, 0.27581, 0.0279597, -0.275253, 0.961116, -0.0222006, -0.0329956, 0.0136344, 0.999362
-24.0839, 18.7454, 37.5367, 0.956336, 0.290983, 0.0273945, -0.290412, 0.956625, -0.0230017, -0.0328994, 0.0140417, 0.99936
-23.6231, 18.604, 37.5238, 0.952029, 0.304804, 0.0271212, -0.304241, 0.952317, -0.0230108, -0.0328418, 0.0136556, 0.999367
-23.1266, 18.4438, 37.5117, 0.947212, 0.319431, 0.0274439, -0.318859, 0.947516, -0.0232786, -0.0334394, 0.0132991, 0.999352
-22.6776, 18.292, 37.4991, 0.942854, 0.332028, 0.0279956, -0.331414, 0.943169, -0.0244311, -0.0345164, 0.0137568, 0.999309
-22.1957, 18.1213, 37.4784, 0.938339, 0.344635, 0.0273217, -0.343978, 0.938616, -0.0260433, -0.0346201, 0.0150394, 0.999287
-21.7593, 17.9603, 37.465, 0.934371, 0.355327, 0.026334, -0.354587, 0.934574, -0.0289857, -0.0349105, 0.0177457, 0.999233
-21.2902, 17.779, 37.4551, 0.930615, 0.365077, 0.0259535, -0.364228, 0.930749, -0.0323249, -0.0359573, 0.020629, 0.99914
-20.8652, 17.6103, 37.4425, 0.927806, 0.372175, 0.0257154, -0.371207, 0.927862, -0.0357497, -0.0371655, 0.023623, 0.99903
-20.4077, 17.4263, 37.4273, 0.925208, 0.378611, 0.0253803, -0.377568, 0.925203, -0.0379678, -0.0378569, 0.0255454, 0.998957
-19.9923, 17.2586, 37.4151, 0.923665, 0.382422, 0.0244436, -0.381396, 0.923625, -0.0381449, -0.0371641, 0.0259104, 0.998973
-19.544, 17.0763, 37.4001, 0.922821, 0.384529, 0.0232321, -0.383576, 0.922769, -0.0369784, -0.0356571, 0.0252132, 0.999046
-19.1371, 16.9102, 37.3881, 0.922297, 0.385813, 0.0227306, -0.384913, 0.922257, -0.0358373, -0.0347899, 0.0243033, 0.999099
-18.6977, 16.7291, 37.3767, 0.92248, 0.38539, 0.0224872, -0.384446, 0.922395, -0.037262, -0.0351025, 0.0257283, 0.999052
-18.2992, 16.5648, 37.3619, 0.923271, 0.383536, 0.0216855, -0.382513, 0.923078, -0.0401248, -0.0354067, 0.0287511, 0.998959
-17.8686, 16.3885, 37.3471, 0.924833, 0.379816, 0.0205858, -0.378712, 0.924497, -0.0433767, -0.0355066, 0.0323201, 0.998847
-17.4771, 16.2301, 37.334, 0.92701, 0.374516, 0.0197554, -0.37337, 0.92657, -0.0454198, -0.0353152, 0.0347285, 0.998773
-17.0514, 16.0658, 37.3173, 0.929331, 0.36869, 0.0203009, -0.367534, 0.928909, -0.04524, -0.0355372, 0.0345817, 0.99877
-16.6629, 15.9206, 37.3036, 0.931758, 0.362339, 0.0231742, -0.361185, 0.931519, -0.0426471, -0.0370399, 0.0313667, 0.998821
-16.242, 15.7689, 37.2913, 0.935215, 0.352977, 0.0279227, -0.351862, 0.935275, -0.0381243, -0.0395724, 0.0258295, 0.998883
-15.8596, 15.6348, 37.2764, 0.938609, 0.343605, 0.0307934, -0.342559, 0.938857, -0.0346512, -0.040817, 0.0219754, 0.998925
-15.446, 15.4903, 37.2614, 0.942418, 0.333003, 0.0309446, -0.331994, 0.942683, -0.0336015, -0.0403604, 0.0213933, 0.998956
-15.0689, 15.3623, 37.2463, 0.946303, 0.321994, 0.0288138, -0.320934, 0.946415, -0.0360425, -0.0388753, 0.0248598, 0.998935
-14.6601, 15.2264, 37.236, 0.951191, 0.307448, 0.026668, -0.306283, 0.951085, -0.0403489, -0.0377687, 0.0302116, 0.99883
-14.2861, 15.1102, 37.2274, 0.955918, 0.292462, 0.0262226, -0.291208, 0.955687, -0.0431328, -0.0376753, 0.0335952, 0.998725
-13.8789, 14.9953, 37.2122, 0.960935, 0.275487, 0.0266619, -0.274209, 0.960686, -0.0434875, -0.037594, 0.0344778, 0.998698
-13.5062, 14.8983, 37.1958, 0.965292, 0.259774, 0.0269813, -0.258552, 0.965093, -0.0417954, -0.0368968, 0.0333687, 0.998762
-13.1006, 14.8012, 37.1824, 0.969682, 0.242817, 0.0275036, -0.241691, 0.969578, -0.0387756, -0.0360822, 0.0309527, 0.998869
-12.7292, 14.7187, 37.1694, 0.973289, 0.227885, 0.0278561, -0.226866, 0.973278, -0.0355302, -0.0352086, 0.0282616, 0.99898
-12.3257, 14.6341, 37.1556, 0.976917, 0.211831, 0.0275994, -0.210913, 0.976955, -0.0327813, -0.0339075, 0.0262035, 0.999081
-11.9566, 14.5637, 37.1507, 0.97976, 0.198262, 0.0276268, -0.197383, 0.979818, -0.0315659, -0.0333276, 0.0254739, 0.99912
-11.5564, 14.49, 37.1416, 0.982599, 0.183694, 0.0274874, -0.182846, 0.982662, -0.0307209, -0.032654, 0.0251604, 0.99915
-11.1908, 14.4297, 37.1375, 0.984769, 0.171608, 0.0279361, -0.170744, 0.984833, -0.0308338, -0.0328037, 0.0255943, 0.999134
-10.7943, 14.3684, 37.128, 0.986829, 0.159228, 0.0285477, -0.158368, 0.986918, -0.0302116, -0.0329848, 0.0252927, 0.999136
-10.4319, 14.318, 37.1187, 0.988473, 0.148607, 0.0289297, -0.147783, 0.9886, -0.0287993, -0.0328797, 0.024192, 0.999166
-10.0384, 14.2674, 37.1085, 0.990003, 0.137947, 0.0294137, -0.137192, 0.990195, -0.0263233, -0.0327565, 0.0220249, 0.999221
-9.67977, 14.2255, 37.1021, 0.991133, 0.129422, 0.0300904, -0.128724, 0.991387, -0.0241046, -0.0329509, 0.0200175, 0.999256
-9.29109, 14.1825, 37.0925, 0.992091, 0.121738, 0.0305816, -0.121059, 0.992375, -0.0231568, -0.0331674, 0.0192714, 0.999264
-8.93702, 14.1455, 37.086, 0.992746, 0.116122, 0.031158, -0.115423, 0.993041, -0.0233711, -0.0336551, 0.0196052, 0.999241
-8.55335, 14.1061, 37.0753, 0.993373, 0.11066, 0.0310456, -0.109942, 0.993649, -0.0239753, -0.0335016, 0.0204032, 0.99923
-8.20491, 14.0705, 37.0637, 0.993832, 0.106541, 0.0307832, -0.105832, 0.994099, -0.0238239, -0.0331398, 0.0204191, 0.999242
-7.82642, 14.0345, 37.0526, 0.994188, 0.103097, 0.0309905, -0.102353, 0.994441, -0.0247184, -0.0333666, 0.0214028, 0.999214
-7.48142, 14.0017, 37.0437, 0.99438, 0.101046, 0.031591, -0.100255, 0.99463, -0.025698, -0.0340181, 0.0223864, 0.99917
-7.1092, 13.9686, 37.0315, 0.994467, 0.100059, 0.0319958, -0.0992635, 0.994733, -0.0255574, -0.0343845, 0.02224, 0.999161
-6.76957, 13.939, 37.0214, 0.994464, 0.100169, 0.0317345, -0.0994023, 0.994736, -0.0248887, -0.0340605, 0.0215964, 0.999186
-6.40207, 13.9055, 37.0062, 0.994391, 0.101101, 0.0310638, -0.100388, 0.994666, -0.0237136, -0.0332956, 0.0204621, 0.999236
-6.06773, 13.8727, 36.9973, 0.994268, 0.102322, 0.0309955, -0.101625, 0.99455, -0.023277, -0.0332083, 0.0199937, 0.999248
-5.7065, 13.8361, 36.9873, 0.994139, 0.103509, 0.031205, -0.102798, 0.994423, -0.0235848, -0.0334722, 0.0202388, 0.999235
-5.37726, 13.8029, 36.9767, 0.994022, 0.104557, 0.0314442, -0.103798, 0.994287, -0.0248919, -0.0338671, 0.0214793, 0.999196
-5.02191, 13.7673, 36.968, 0.993871, 0.10583, 0.031948, -0.105003, 0.994117, -0.0265512, -0.03457, 0.0230338, 0.999137
-4.6994, 13.734, 36.9562, 0.993799, 0.106521, 0.0318952, -0.105676, 0.994031, -0.0271002, -0.0345915, 0.0235615, 0.999124
-4.35258, 13.6984, 36.9482, 0.993739, 0.107158, 0.0316187, -0.106334, 0.993972, -0.0266895, -0.0342881, 0.0231602, 0.999144
-4.04007, 13.6668, 36.9389, 0.99371, 0.107424, 0.0316383, -0.106614, 0.993954, -0.0262577, -0.0342677, 0.0227194, 0.999154
-3.70625, 13.6327, 36.9288, 0.993642, 0.107927, 0.0320668, -0.107124, 0.993911, -0.0257815, -0.034654, 0.0221824, 0.999153
-3.40643, 13.604, 36.9233, 0.99353, 0.108813, 0.032536, -0.107998, 0.993815, -0.0258565, -0.0351483, 0.0221754, 0.999136
-3.08691, 13.5711, 36.918, 0.993464, 0.109363, 0.0326882, -0.108534, 0.993748, -0.0261663, -0.0353455, 0.0224475, 0.999123
-2.80141, 13.542, 36.9082, 0.993415, 0.10989, 0.0324179, -0.10907, 0.993692, -0.0260733, -0.0350786, 0.0223658, 0.999134
-2.49725, 13.5111, 36.8997, 0.993365, 0.110301, 0.0325497, -0.109513, 0.993669, -0.025066, -0.0351084, 0.0213351, 0.999156
-2.22526, 13.4838, 36.8938, 0.993307, 0.110847, 0.0324831, -0.110102, 0.993633, -0.023891, -0.0349245, 0.0201547, 0.999187
-1.93576, 13.4545, 36.8842, 0.993239, 0.111546, 0.0321569, -0.110844, 0.993575, -0.0228494, -0.034499, 0.0191305, 0.999222
-1.67675, 13.4287, 36.8754, 0.993135, 0.112461, 0.0321778, -0.111773, 0.99348, -0.0224406, -0.0344917, 0.0186899, 0.99923
-1.40213, 13.3986, 36.8688, 0.993016, 0.11336, 0.0326911, -0.112654, 0.993375, -0.0226935, -0.035047, 0.0188522, 0.999208
-1.15801, 13.3717, 36.8612, 0.992909, 0.114229, 0.0329155, -0.11348, 0.993255, -0.0237997, -0.0354121, 0.0198957, 0.999175
-0.901385, 13.3437, 36.8561, 0.992806, 0.114988, 0.033382, -0.114212, 0.993159, -0.0243117, -0.0359492, 0.0203242, 0.999147
-0.676452, 13.3198, 36.8499, 0.992708, 0.115772, 0.033573, -0.114993, 0.993069, -0.0242814, -0.0361515, 0.0202437, 0.999141
-0.443021, 13.2949, 36.8431, 0.992626, 0.116471, 0.0335962, -0.115669, 0.992976, -0.0249056, -0.0362609, 0.0208359, 0.999125
-0.238707, 13.2712, 36.8393, 0.99257, 0.11701, 0.0333768, -0.116233, 0.992923, -0.0243554, -0.0359904, 0.0202949, 0.999146
-0.0270458, 13.2491, 36.8361, 0.992487, 0.117725, 0.0333086, -0.116975, 0.992854, -0.0236347, -0.035853, 0.0195609, 0.999166
0.157673, 13.2286, 36.8328, 0.992431, 0.118146, 0.0335082, -0.11739, 0.992803, -0.0237148, -0.0360689, 0.0196018, 0.999157
0.348435, 13.207, 36.829, 0.992351, 0.118745, 0.0337589, -0.117983, 0.992731, -0.0237589, -0.0363348, 0.0195942, 0.999148
0.513989, 13.1877, 36.8244, 0.992291, 0.11932, 0.0334722, -0.118531, 0.992644, -0.0246596, -0.0361684, 0.020502, 0.999135
0.68607, 13.1679, 36.8204, 0.992244, 0.119727, 0.0334388, -0.118922, 0.992585, -0.0251371, -0.0362004, 0.0209656, 0.999125
0.834925, 13.1493, 36.8182, 0.992219, 0.120007, 0.0331763, -0.119192, 0.992542, -0.0255511, -0.0359951, 0.0213979, 0.999123
0.989412, 13.1325, 36.8116, 0.992151, 0.120605, 0.0330285, -0.119784, 0.992465, -0.0257896, -0.03589, 0.0216309, 0.999122
1.12334, 13.1162, 36.8085, 0.992097, 0.121011, 0.0331626, -0.120167, 0.992403, -0.0263848, -0.0361035, 0.0221913, 0.999102
1.26164, 13.1007, 36.8063, 0.992039, 0.121454, 0.0332647, -0.120624, 0.99236, -0.0259265, -0.0361595, 0.0217076, 0.99911
1.38164, 13.087, 36.805, 0.991982, 0.12195, 0.0331662, -0.121133, 0.992305, -0.0256397, -0.0360378, 0.0214166, 0.999121
1.5053, 13.0737, 36.8015, 0.991922, 0.122518, 0.0328648, -0.121684, 0.992221, -0.0262858, -0.0358296, 0.0220743, 0.999114
1.61087, 13.0622, 36.8017, 0.991893, 0.122746, 0.0328746, -0.121902, 0.992187, -0.0265668, -0.0358787, 0.022344, 0.999106
1.71814, 13.0493, 36.7981, 0.991855, 0.123076, 0.0327884, -0.122234, 0.992146, -0.0265478, -0.0357983, 0.0223237, 0.99911
1.80922, 13.0394, 36.7966, 0.991813, 0.123393, 0.0328876, -0.122552, 0.992109, -0.0264774, -0.0358952, 0.0222302, 0.999108
1.90022, 13.0284, 36.7918, 0.991773, 0.123709, 0.0329016, -0.122869, 0.99207, -0.0264588, -0.0359139, 0.0221986, 0.999108
1.97638, 13.0204, 36.7921, 0.991735, 0.124012, 0.0329065, -0.123185, 0.992041, -0.0260672, -0.0358772, 0.0217982, 0.999118
2.05041, 13.01, 36.7898, 0.991743, 0.124006, 0.0326736, -0.123172, 0.992033, -0.026433, -0.0356912, 0.0221903, 0.999116
2.11106, 13.0018, 36.7879, 0.991719, 0.124234, 0.0325504, -0.123407, 0.992008, -0.0262844, -0.0355556, 0.0220497, 0.999124
2.16889, 12.995, 36.7858, 0.991693, 0.124391, 0.0327382, -0.123571, 0.991995, -0.0259879, -0.0357088, 0.0217266, 0.999126
2.2142, 12.9893, 36.7819, 0.991691, 0.124455, 0.0325485, -0.123646, 0.991991, -0.0258165, -0.0355008, 0.0215775, 0.999137
2.25557, 12.9853, 36.7822, 0.991651, 0.12476, 0.032595, -0.123952, 0.991954, -0.0257461, -0.0355448, 0.021491, 0.999137
2.2851, 12.9824, 36.7835, 0.991627, 0.12494, 0.032642, -0.124138, 0.991936, -0.0255358, -0.0355693, 0.0212699, 0.999141
2.30865, 12.9795, 36.7851, 0.991604, 0.125075, 0.0328149, -0.12427, 0.99192, -0.02552, -0.0357416, 0.0212278, 0.999136
2.32211, 12.9787, 36.7844, 0.991582, 0.125231, 0.0329092, -0.124419, 0.991897, -0.0256807, -0.0358586, 0.02137, 0.999128
2.32727, 12.9774, 36.7857, 0.991597, 0.125127, 0.032831, -0.124318, 0.991911, -0.0256317, -0.0357726, 0.0213348, 0.999132
2.3243, 12.9778, 36.7843, 0.991615, 0.125063, 0.032531, -0.124266, 0.991922, -0.0254624, -0.0354526, 0.0212064, 0.999146
2.31962, 12.9782, 36.7794, 0.991657, 0.124989, 0.0315153, -0.124202, 0.991922, -0.0257909, -0.0344843, 0.0216615, 0.99917
2.3183, 12.9785, 36.7768, 0.991717, 0.124831, 0.0302332, -0.124081, 0.991943, -0.0255373, -0.0331774, 0.0215745, 0.999217
2.31866, 12.9787, 36.7783, 0.991707, 0.124922, 0.0302047, -0.124183, 0.991939, -0.025224, -0.0331122, 0.0212639, 0.999225

==> data/poses_cv_cart.csv <==
x, y, z, r11, r12, r13, r21, r22, r23, r31, r32, r33
8.82246e-16, 0, 0, 1, 0, 0, 0, 1, 0, 0, 0, 1
-0.00975944, -0.0456564, -0.0528395, 0.999999, -0.000469238, -0.00094915, 0.000467808, 0.999999, -0.00150655, 0.000949856, 0.00150611, 0.999998
-0.00471986, -0.00360305, -0.0725333, 0.999999, 0.000112727, -0.00126542, -0.00011384, 1, -0.000879863, 0.00126532, 0.000880006, 0.999999
-0.00516129, -0.0116573, -0.0607167, 1, -6.4518e-05, -0.000967341, 6.36443e-05, 1, -0.000903209, 0.000967399, 0.000903147, 0.999999
-0.0039503, -0.010199, -0.0728671, 0.999999, 3.61317e-05, -0.00132476, -3.68778e-05, 1, -0.000563164, 0.00132474, 0.000563212, 0.999999
-0.00487577, -0.00242075, -0.0540956, 1, 0.00021716, -0.000924908, -0.000218125, 0.999999, -0.0010432, 0.000924681, 0.0010434, 0.999999
-0.00701377, -0.00384057, -0.0554618, 1, 0.000117031, -0.000987695, -0.000117762, 1, -0.000740094, 0.000987608, 0.00074021, 0.999999
-0.00741193, -0.0063375, -0.0619049, 0.999999, 5.09141e-05, -0.0011624, -5.15845e-05, 1, -0.000576704, 0.00116237, 0.000576764, 0.999999
-0.00517863, -0.00372445, -0.0428621, 1, 9.96189e-05, -0.000616489, -0.000100145, 1, -0.000853006, 0.000616404, 0.000853067, 0.999999
-0.00880442, -0.00765622, -0.0557166, 1, 0.000109566, -0.000841337, -0.000110778, 0.999999, -0.0014405, 0.000841178, 0.00144059, 0.999999
-0.00749372, -0.00258626, -0.04645, 1, 0.000294181, -0.000719297, -0.000294783, 1, -0.000837585, 0.00071905, 0.000837797, 0.999999
-0.00962792, -0.0019255, -0.0532195, 1, 0.0002122, -0.000801705, -0.00021297, 1, -0.000960264, 0.000801501, 0.000960435, 0.999999
-0.00553257, -0.00876157, -0.0476285, 1, 3.94603e-05, -0.000558931, -4.01132e-05, 0.999999, -0.00116818, 0.000558884, 0.0011682, 0.999999
-0.0086597, 0.00327922, -0.0481813, 1, 0.00031556, -0.000788762, -0.000316136, 1, -0.000730293, 0.000788532, 0.000730542, 0.999999
-0.00741813, 0.00981977, -0.0606626, 0.999999, 0.000455207, -0.00102155, -0.000456502, 0.999999, -0.0012675, 0.00102097, 0.00126796, 0.999999
-0.00633555, 0.0010462, -0.0602718, 0.999999, 0.000317321, -0.00115266, -0.00031876, 0.999999, -0.00124769, 0.00115226, 0.00124806, 0.999999
-0.00722937, 0.0080221, -0.0562296, 0.999999, 0.000417647, -0.000970798, -0.000419203, 0.999999, -0.0016039, 0.000970127, 0.00160431, 0.999998
0.0142622, -0.00965082, -0.0155457, 1, 0.000253321, -0.000444963, -0.00025467, 0.999995, -0.00303256, 0.000444193, 0.00303267, 0.999995
0.0188732, -0.0108367, -0.0300243, 1, 0.000214149, -0.000881886, -0.000215229, 0.999999, -0.00122521, 0.000881623, 0.0012254, 0.999999
0.0346067, -0.021123, -0.026756, 0.999999, -3.17478e-05, -0.00108714, 3.12292e-05, 1, -0.000477018, 0.00108715, 0.000476984, 0.999999
0.0576448, -0.016486, -0.0166416, 0.999999, 0.000275816, -0.00128939, -0.000276672, 1, -0.000664018, 0.0012892, 0.000664375, 0.999999
0.0783106, -0.0337717, -0.0131211, 0.999999, -0.000457259, -0.00146009, 0.000454272, 0.999998, -0.00204561, 0.00146102, 0.00204495, 0.999997
0.112988, -0.0271114, -0.0181435, 0.999998, -0.000396446, -0.00193511, 0.000392515, 0.999998, -0.00203129, 0.00193591, 0.00203052, 0.999996
0.157, -0.0421426, -0.0260352, 0.999998, -0.00050145, -0.00196756, 0.000496937, 0.999997, -0.00229338, 0.0019687, 0.0022924, 0.999995
0.21367, -0.053136, -0.0133558, 0.999996, -0.00113662, -0.00249843, 0.0011334, 0.999999, -0.00129099, 0.0024999, 0.00128816, 0.999996
0.269852, -0.0226377, -0.000813153, 0.999997, -0.000927511, -0.00222207, 0.000925392, 0.999999, -0.000954488, 0.00222295, 0.000952429, 0.999997
0.34397, -0.0278334, -0.0252956, 0.999995, -0.000779906, -0.00303011, 0.000775609, 0.999999, -0.00141896, 0.00303121, 0.0014166, 0.999994
0.427079, -0.00483047, 0.0105995, 0.999997, -0.000786904, -0.00244962, 0.000784343, 0.999999, -0.00104625, 0.00245044, 0.00104433, 0.999996
0.516431, -0.0130728, 0.0104853, 0.999997, -0.00141668, -0.00222244, 0.00141403, 0.999998, -0.00119213, 0.00222413, 0.00118898, 0.999997
0.619782, -0.00252124, 0.00292135, 0.999995, -0.00107359, -0.00313238, 0.0010735, 0.999999, -3.07973e-05, 0.00313241, 2.74345e-05, 0.999995
0.735463, -0.00201412, 0.0010878, 0.999994, -0.00146543, -0.00328384, 0.00146565, 0.999999, 6.52194e-05, 0.00328374, -7.0032e-05, 0.999995
0.847833, 0.00448713, -0.010707, 0.999993, -0.00134775, -0.00339469, 0.00133886, 0.999996, -0.0026204, 0.0033982, 0.00261584, 0.999991
0.987747, 0.0341525, -0.00489158, 0.999996, -0.000258115, -0.00287134, 0.000252222, 0.999998, -0.00205247, 0.00287187, 0.00205174, 0.999994
1.11497, 0.010189, 0.0334237, 0.999997, -0.00125428, -0.00207394, 0.00125172, 0.999998, -0.00123712, 0.00207549, 0.00123452, 0.999997
1.26131, 0.0226601, 0.00997749, 0.999996, -0.00118856, -0.00250897, 0.00118514, 0.999998, -0.00136152, 0.00251058, 0.00135854, 0.999996
1.40086, 0.0047706, 0.000893949, 0.999994, -0.00135438, -0.00317544, 0.00135241, 0.999999, -0.000624943, 0.00317628, 0.000620644, 0.999995
1.55814, -0.00714788, -0.0233706, 0.999992, -0.00156108, -0.00354835, 0.00155912, 0.999999, -0.000555553, 0.00354921, 0.000550016, 0.999994
1.71733, -0.00890329, -0.0048305, 0.999995, -0.00155127, -0.00277612, 0.0015433, 0.999995, -0.00287294, 0.00278057, 0.00286865, 0.999992
1.88877, 0.00493817, -0.036442, 0.999994, -0.00140473, -0.0030496, 0.00140224, 0.999999, -0.000821053, 0.00305074, 0.000816772, 0.999995
2.05528, 0.014744, -0.00826, 0.999995, -0.00122803, -0.00306802, 0.00121938, 0.999995, -0.00282113, 0.00307147, 0.00281737, 0.999991
2.23431, 0.0104517, -0.0266126, 0.999993, -0.00127569, -0.00350057, 0.00126359, 0.999993, -0.00345616, 0.00350496, 0.00345172, 0.999988
2.41195, 0.0185917, -0.00946395, 0.999993, -0.0012074, -0.00353279, 0.00119776, 0.999996, -0.00273118, 0.00353607, 0.00272693, 0.99999
2.62053, 0.0223061, -0.00464142, 0.999993, -0.00111947, -0.00354371, 0.00111613, 0.999999, -0.000945248, 0.00354477, 0.000941286, 0.999993
2.81004, -0.00281507, -0.0239347, 0.99999, -0.00186283, -0.00398594, 0.00185291, 0.999995, -0.00249201, 0.00399056, 0.0024846, 0.999989
3.02254, 0.0176489, -0.0185983, 0.999991, -0.00140127, -0.00402208, 0.001386, 0.999992, -0.00379654, 0.00402737, 0.00379093, 0.999985
3.21126, 0.0168132, -0.0295369, 0.99999, -0.00167608, -0.00409666, 0.0016615, 0.999992, -0.00355842, 0.00410259, 0.00355158, 0.999985
3.43822, -0.00385398, -0.0304315, 0.999989, -0.00277002, -0.00367383, 0.00275061, 0.999982, -0.00527915, 0.00368838, 0.00526899, 0.999979
3.64252, 0.00817828, -0.0375654, 0.999988, -0.00362633, -0.00325885, 0.00360605, 0.999974, -0.00620839, 0.00328128, 0.00619657, 0.999975
3.87139, 0.00755229, -0.0379753, 0.999979, -0.00514938, -0.00387793, 0.0051278, 0.999971, -0.00555452, 0.00390643, 0.00553452, 0.999977
4.08666, 0.00887667, -0.0493296, 0.99996, -0.00781066, -0.00443574, 0.00778637, 0.999955, -0.00546728, 0.00447824, 0.00543252, 0.999975
4.32811, 0.00199423, -0.0732113, 0.999927, -0.0112372, -0.00442416, 0.0112132, 0.999922, -0.00542497, 0.00448478, 0.00537497, 0.999975
4.55446, 0.0184508, -0.0748203, 0.999875, -0.0150727, -0.00473921, 0.0150494, 0.999875, -0.00492433, 0.00481284, 0.0048524, 0.999977
4.79695, 0.0443289, -0.055002, 0.999785, -0.0203399, -0.00406156, 0.0203211, 0.999783, -0.00462222, 0.00415469, 0.00453869, 0.999981
5.02133, 0.0215168, -0.0194904, 0.999657, -0.0260121, -0.00312035, 0.0259954, 0.999648, -0.00525576, 0.00325597, 0.00517284, 0.999981
5.27972, 0.0326286, -0.026683, 0.999466, -0.0325019, -0.00335946, 0.0324869, 0.999462, -0.00444963, 0.00350228, 0.00433812, 0.999984
5.51133, 0.0405501, -0.0385646, 0.999216, -0.0393861, -0.00399441, 0.0393721, 0.999218, -0.00352867, 0.00413026, 0.00336864, 0.999986
5.77087, 0.0428992, -0.0386923, 0.998867, -0.0474031, -0.00412852, 0.047377, 0.998858, -0.00620337, 0.00441787, 0.00600074, 0.999972
6.0145, 0.0514821, -0.0243919, 0.99842, -0.0560714, -0.00376102, 0.0560465, 0.998407, -0.00643252, 0.00411571, 0.00621156, 0.999972
6.28088, 0.0701609, -0.0427929, 0.99779, -0.0662782, -0.00470969, 0.0662545, 0.99779, -0.00503157, 0.00503277, 0.00470841, 0.999976
6.52996, 0.07364, -0.0498222, 0.997117, -0.0756615, -0.0057516, 0.0756292, 0.99712, -0.00563408, 0.00616132, 0.00518285, 0.999968
6.79901, 0.0898013, -0.0427544, 0.996179, -0.0871412, -0.00582448, 0.0871013, 0.996176, -0.00677298, 0.00639241, 0.00623978, 0.99996
7.06055, 0.140816, -0.0360537, 0.99517, -0.0979993, -0.00578746, 0.0979536, 0.995161, -0.00770433, 0.00651447, 0.00710021, 0.999954
7.34575, 0.161324, -0.0462538, 0.993749, -0.111455, -0.00640015, 0.111417, 0.993756, -0.00593362, 0.00702151, 0.00518345, 0.999962
7.6116, 0.202953, -0.0538547, 0.992255, -0.124038, -0.00664685, 0.123999, 0.992265, -0.00591492, 0.0073291, 0.00504491, 0.99996
7.91727, 0.218965, -0.0329749, 0.990246, -0.139218, -0.00564939, 0.139176, 0.990242, -0.00718864, 0.00659505, 0.00633225, 0.999958
8.196, 0.270187, -0.0214869, 0.988166, -0.153313, -0.0048186, 0.153259, 0.988135, -0.0100903, 0.0063084, 0.00923243, 0.999937
8.51323, 0.319637, -0.0255731, 0.985662, -0.168659, -0.00497158, 0.168602, 0.985631, -0.010199, 0.0066203, 0.00921456, 0.999936
8.80352, 0.367731, -0.0211191, 0.983071, -0.183164, -0.00472133, 0.183112, 0.983043, -0.00982448, 0.00644077, 0.00879363, 0.999941
9.13108, 0.421152, -0.0306923, 0.979827, -0.199802, -0.0041853, 0.199748, 0.979789, -0.0107096, 0.0062405, 0.00965751, 0.999934
9.43295, 0.467729, -0.0348261, 0.976588, -0.215084, -0.00379716, 0.215026, 0.976535, -0.0119285, 0.00627369, 0.0108328, 0.999922
9.76364, 0.551222, -0.0402142, 0.972885, -0.231263, -0.00335593, 0.231224, 0.972855, -0.00939483, 0.00543751, 0.00836412, 0.99995
10.0768, 0.631033, -0.0299575, 0.969145, -0.246475, -0.00300509, 0.246441, 0.969119, -0.00867783, 0.00505115, 0.00766949, 0.999958
10.4209, 0.705852, -0.017712, 0.964681, -0.263411, -0.00240316, 0.26339, 0.964665, -0.00682786, 0.00411677, 0.00595374, 0.999974
10.7361, 0.822986, -0.0255705, 0.960846, -0.277074, -0.00235228, 0.277056, 0.960835, -0.00599639, 0.0039216, 0.00510989, 0.999979
11.0888, 0.915147, -0.0259341, 0.95655, -0.291566, -0.00134223, 0.291554, 0.956538, -0.00561485, 0.00292099, 0.00497956, 0.999983
11.4245, 1.01497, -0.0355628, 0.952897, -0.303291, -0.00166186, 0.30328, 0.952889, -0.00495297, 0.00308575, 0.00421566, 0.999986
11.7918, 1.11653, -0.0165062, 0.948899, -0.315576, -0.0018098, 0.315563, 0.948891, -0.00505808, 0.00331351, 0.0042285, 0.999986
12.1343, 1.24162, -0.0348062, 0.945685, -0.325059, -0.00401031, 0.325052, 0.945693, -0.00232003, 0.00454667, 0.000890462, 0.999989
12.5128, 1.363, -0.0428196, 0.942544, -0.334041, -0.00526894, 0.334037, 0.942558, -0.00171983, 0.00554077, -0.000139007, 0.999985
12.8545, 1.50087, -0.0220719, 0.94056, -0.339586, -0.0052701, 0.339582, 0.940575, -0.00165573, 0.00551919, -0.000232315, 0.999985
13.2411, 1.64329, -0.0135013, 0.938981, -0.343915, -0.00614181, 0.343926, 0.938997, 0.000775722, 0.00550036, -0.00284071, 0.999981
13.5913, 1.78545, -0.00747073, 0.938194, -0.346039, -0.00702091, 0.346055, 0.938213, 0.00118432, 0.00617729, -0.00354075, 0.999975
13.9781, 1.93626, -0.0179606, 0.938023, -0.346488, -0.00767718, 0.346506, 0.938047, 0.00109036, 0.00682376, -0.00368297, 0.99997
14.3475, 2.06743, -0.00492697, 0.938417, -0.345449, -0.00625129, 0.345462, 0.938432, 0.00116194, 0.00546502, -0.00324997, 0.99998
14.7379, 2.23858, 0.023992, 0.939659, -0.342074, -0.0051489, 0.34209, 0.939663, 0.00273828, 0.00390154, -0.00433444, 0.999983
15.1154, 2.36921, 0.0497323, 0.9411, -0.338095, -0.00466219, 0.338115, 0.941093, 0.00462312, 0.00282451, -0.00592717, 0.999978
15.5221, 2.50173, 0.0785258, 0.942667, -0.333708, -0.00430468, 0.333732, 0.94264, 0.00728021, 0.00162829, -0.00829942, 0.999964
15.8876, 2.63638, 0.0778333, 0.944761, -0.327737, -0.00397438, 0.327758, 0.944733, 0.00733278, 0.00135151, -0.00823036, 0.999965
16.3028, 2.78524, 0.0720666, 0.947673, -0.319222, -0.00368492, 0.319241, 0.947646, 0.00728307, 0.00116708, -0.00807835, 0.999967
16.6846, 2.90361, 0.0776953, 0.950368, -0.311107, -0.00353743, 0.311127, 0.950329, 0.00862318, 0.000678987, -0.00929578, 0.999957
17.0924, 3.05239, 0.0806476, 0.953697, -0.300755, -0.00290415, 0.300769, 0.953655, 0.008914, 8.8632e-05, -0.00937473, 0.999956
17.4738, 3.17272, 0.084712, 0.956914, -0.290359, -0.00270939, 0.290371, 0.956863, 0.0099088, -0.000284596, -0.0102686, 0.999947
17.8781, 3.31307, 0.0895244, 0.96062, -0.277848, -0.00298657, 0.277864, 0.960553, 0.0113882, -0.00029543, -0.0117696, 0.999931
18.2668, 3.43111, 0.0968635, 0.964005, -0.265871, -0.00277035, 0.265885, 0.963937, 0.0114012, -0.000360809, -0.0117274, 0.999931
18.6906, 3.55888, 0.106047, 0.967856, -0.251488, -0.00280878, 0.251503, 0.967773, 0.0127279, -0.000482645, -0.0130252, 0.999915
19.0813, 3.66423, 0.091598, 0.971441, -0.237252, -0.00362812, 0.237279, 0.971368, 0.0119217, 0.000695797, -0.0124421, 0.999922
19.5059, 3.76602, 0.101848, 0.975021, -0.222093, -0.00292835, 0.222112, 0.974957, 0.0111713, 0.000373947, -0.0115427, 0.999933
19.8909, 3.86568, 0.119524, 0.978238, -0.207474, -0.00221165, 0.207486, 0.97818, 0.0106243, -4.08771e-05, -0.010852, 0.999941
20.3128, 3.96735, 0.144578, 0.981726, -0.19029, -0.001884, 0.190298, 0.981648, 0.0123697, -0.0005044, -0.0125022, 0.999922
20.7218, 4.0633, 0.145205, 0.984524, -0.175234, -0.00213839, 0.175247, 0.984439, 0.0130053, -0.000173856, -0.0131788, 0.999913
21.156, 4.14282, 0.164787, 0.987329, -0.158682, -0.000870965, 0.15868, 0.987248, 0.0127143, -0.00115768, -0.0126914, 0.999919
21.5471, 4.2082, 0.181167, 0.989598, -0.143861, 7.69819e-05, 0.143847, 0.989509, 0.0134303, -0.00200827, -0.0132795, 0.99991
21.9854, 4.25821, 0.194793, 0.991781, -0.127949, 0.000305118, 0.127932, 0.991679, 0.0143684, -0.00214101, -0.0142113, 0.999897
22.3921, 4.31202, 0.21392, 0.993446, -0.114301, 0.00107542, 0.114275, 0.993352, 0.0138971, -0.00265672, -0.0136831, 0.999903
22.8144, 4.37405, 0.234359, 0.994967, -0.100177, 0.00235762, 0.100138, 0.994889, 0.0129407, -0.00364192, -0.0126394, 0.999913
23.2052, 4.38967, 0.266343, 0.995869, -0.0907089, 0.0041608, 0.0906484, 0.995799, 0.0129445, -0.0053175, -0.0125138, 0.999908
23.6399, 4.43251, 0.283011, 0.99658, -0.0824558, 0.0054883, 0.0823973, 0.996548, 0.01014, -0.00630545, -0.00965306, 0.999934
24.0393, 4.45154, 0.283799, 0.997038, -0.0767013, 0.00573549, 0.0766363, 0.997001, 0.0108072, -0.00654722, -0.0103357, 0.999925
24.4712, 4.49172, 0.274995, 0.997387, -0.0719996, 0.00599604, 0.0719271, 0.997343, 0.0115361, -0.0068107, -0.0110747, 0.999915
24.8663, 4.49983, 0.273618, 0.99755, -0.0697063, 0.00586487, 0.0696246, 0.997487, 0.0131339, -0.00676565, -0.0126933, 0.999897
25.3022, 4.53541, 0.271991, 0.997667, -0.0680123, 0.00594954, 0.0679274, 0.997599, 0.013468, -0.00685125, -0.0130324, 0.999892
25.6951, 4.54371, 0.276757, 0.997713, -0.0673245, 0.00601466, 0.0672342, 0.997637, 0.0141291, -0.00695169, -0.0136924, 0.999882
26.1259, 4.57032, 0.294157, 0.997699, -0.0675582, 0.00566924, 0.0674664, 0.997608, 0.0150543, -0.00667273, -0.0146372, 0.999871
26.5376, 4.59988, 0.277867, 0.99768, -0.0679065, 0.00487488, 0.0678292, 0.997591, 0.0145704, -0.00585256, -0.0142059, 0.999882
26.9683, 4.61819, 0.300915, 0.997576, -0.0693888, 0.00529196, 0.069298, 0.997472, 0.015741, -0.00637083, -0.0153361, 0.999862
27.376, 4.6459, 0.309447, 0.997431, -0.0713717, 0.00604973, 0.0712735, 0.997342, 0.0151351, -0.00711387, -0.014665, 0.999867
27.8103, 4.65902, 0.312447, 0.997191, -0.0746312, 0.00633885, 0.0745333, 0.997113, 0.0144924, -0.00740214, -0.0139793, 0.999875
28.1978, 4.6877, 0.298222, 0.996925, -0.0781605, 0.0055406, 0.0780663, 0.996827, 0.0155533, -0.00673868, -0.015073, 0.999864
28.6269, 4.717, 0.29374, 0.996442, -0.0840782, 0.00593044, 0.0839709, 0.996332, 0.0164726, -0.00729367, -0.015916, 0.999847
29.0314, 4.73826, 0.309776, 0.995841, -0.0908596, 0.00679257, 0.0907514, 0.995763, 0.014827, -0.00811097, -0.0141489, 0.999867
29.4615, 4.78112, 0.319047, 0.994996, -0.0996234, 0.0076212, 0.0995082, 0.994935, 0.0142394, -0.00900117, -0.0134098, 0.99987
29.8574, 4.81717, 0.322418, 0.994059, -0.10865, 0.00650024, 0.10855, 0.993991, 0.0140976, -0.00799289, -0.0133083, 0.999879
30.2798, 4.84563, 0.321917, 0.992689, -0.120557, 0.00583043, 0.12048, 0.992642, 0.0121259, -0.0072494, -0.0113348, 0.999909
30.6747, 4.90107, 0.308937, 0.991177, -0.132403, 0.00620451, 0.132328, 0.991142, 0.0112621, -0.00764069, -0.0103417, 0.999917
31.1157, 4.95428, 0.284824, 0.98912, -0.147004, 0.00556512, 0.146923, 0.989064, 0.0128798, -0.00739765, -0.011922, 0.999902
31.5166, 4.98738, 0.301694, 0.98668, -0.162529, 0.00690701, 0.16245, 0.986659, 0.0107115, -0.00855579, -0.00944679, 0.999919
31.9383, 5.06913, 0.315659, 0.98379, -0.179119, 0.0085526, 0.179039, 0.983797, 0.00936871, -0.0100921, -0.0076856, 0.99992
32.3222, 5.12947, 0.299679, 0.98065, -0.195555, 0.00916938, 0.195477, 0.98067, 0.0086721, -0.010688, -0.00671189, 0.99992
32.7456, 5.18905, 0.293007, 0.976441, -0.215605, 0.00876467, 0.215506, 0.976441, 0.0109842, -0.0109264, -0.00883661, 0.999901
33.1318, 5.2626, 0.294228, 0.97234, -0.233391, 0.00912793, 0.233304, 0.972356, 0.00967399, -0.0111334, -0.00727682, 0.999912
33.5504, 5.34033, 0.300402, 0.967201, -0.253829, 0.00961468, 0.253762, 0.967236, 0.00768088, -0.0112493, -0.00498912, 0.999924
33.9355, 5.41868, 0.315973, 0.961346, -0.275169, 0.00977547, 0.275131, 0.961394, 0.00504466, -0.0107862, -0.00216013, 0.999939
34.3467, 5.53358, 0.295839, 0.954696, -0.297478, 0.00784531, 0.297445, 0.954725, 0.0051282, -0.00901564, -0.00256232, 0.999956
34.717, 5.64848, 0.303789, 0.948332, -0.31723, 0.00564844, 0.317188, 0.948335, 0.00729767, -0.00767165, -0.005129, 0.999957
35.1077, 5.77793, 0.303745, 0.940413, -0.340002, 0.00476033, 0.339982, 0.940421, 0.00453755, -0.00601949, -0.00264875, 0.999978
35.4817, 5.90166, 0.286151, 0.931841, -0.362854, 0.0030681, 0.362846, 0.931845, 0.00291646, -0.00391724, -0.00160443, 0.999991
35.8623, 6.0565, 0.304535, 0.92199, -0.387195, 0.0037454, 0.387197, 0.921997, 0.000198012, -0.00352992, 0.00126764, 0.999993
36.2181, 6.19344, 0.316012, 0.911824, -0.410558, 0.00437094, 0.410573, 0.911823, -0.00314023, -0.00269627, 0.00465792, 0.999986
36.5991, 6.37531, 0.305077, 0.89975, -0.436385, 0.00425175, 0.436404, 0.899729, -0.00628801, -0.00108143, 0.00751312, 0.999971
36.9502, 6.5355, 0.323014, 0.887346, -0.461075, 0.00514949, 0.461099, 0.887333, -0.00529252, -0.00212906, 0.00707072, 0.999973
37.32, 6.72721, 0.312982, 0.873126, -0.48747, 0.00489117, 0.48749, 0.873118, -0.00428365, -0.00218242, 0.00612456, 0.999979
37.6463, 6.92468, 0.316928, 0.859395, -0.5113, 0.00353236, 0.51131, 0.859389, -0.00352253, -0.0012346, 0.00483338, 0.999988
37.9939, 7.14241, 0.321261, 0.843722, -0.536772, 0.00284767, 0.53678, 0.843715, -0.00354143, -0.000501683, 0.00451656, 0.99999
38.301, 7.35933, 0.311175, 0.828905, -0.559388, 0.00122318, 0.559388, 0.828896, -0.00410614, 0.00128304, 0.00408783, 0.999991
38.6344, 7.60467, 0.317117, 0.811778, -0.583961, 0.00225932, 0.583963, 0.811755, -0.00637368, 0.00188797, 0.00649338, 0.999977
38.9286, 7.81256, 0.308603, 0.795038, -0.60655, 0.00351836, 0.606554, 0.79499, -0.00906488, 0.00270124, 0.00934099, 0.999953
39.2534, 8.06764, 0.317538, 0.776429, -0.630182, 0.00531612, 0.630202, 0.776375, -0.00931862, 0.00174513, 0.0105855, 0.999942
39.5501, 8.31192, 0.306235, 0.758576, -0.651559, 0.00578488, 0.651582, 0.758519, -0.00941792, 0.00174839, 0.0109135, 0.999939
39.838, 8.59241, 0.339579, 0.739516, -0.673117, 0.00541024, 0.673139, 0.739485, -0.00673738, 0.000534253, 0.00862424, 0.999963
40.0971, 8.8555, 0.350051, 0.721729, -0.692159, 0.00478759, 0.692175, 0.721717, -0.00419191, -0.00055382, 0.00633928, 0.99998
40.3993, 9.12173, 0.347086, 0.700453, -0.713677, 0.00561517, 0.713697, 0.700446, -0.00336761, -0.00152974, 0.00636639, 0.999979
40.6368, 9.39286, 0.351258, 0.680999, -0.732262, 0.00576731, 0.732275, 0.681009, -0.000380294, -0.00364912, 0.00448224, 0.999983
40.894, 9.69524, 0.360976, 0.659872, -0.751336, 0.00793002, 0.751357, 0.659896, 0.000463716, -0.00558139, 0.00565228, 0.999968
41.1386, 9.97021, 0.365464, 0.63958, -0.768672, 0.0089997, 0.768701, 0.639608, 0.000313941, -0.00599759, 0.00671729, 0.999959
41.3865, 10.2909, 0.353431, 0.617655, -0.786407, 0.00809679, 0.786433, 0.617675, -1.12614e-05, -0.00499233, 0.00637454, 0.999967
41.602, 10.5902, 0.365199, 0.597095, -0.802144, 0.00650419, 0.802155, 0.597115, 0.00138387, -0.00499381, 0.00439107, 0.999978
41.8177, 10.9215, 0.376203, 0.574939, -0.818179, 0.00525262, 0.81818, 0.574956, 0.00249216, -0.00505906, 0.00286475, 0.999983
42.0315, 11.2, 0.377636, 0.553812, -0.832636, 0.00317166, 0.832624, 0.553821, 0.00431618, -0.00535034, 0.000250448, 0.999986
42.2564, 11.5348, 0.353834, 0.531032, -0.847348, 0.00253226, 0.847337, 0.531038, 0.00438527, -0.00506058, -0.000183044, 0.999987
42.4467, 11.8445, 0.356678, 0.510561, -0.859833, 0.0037427, 0.85983, 0.510572, 0.00285543, -0.00436611, 0.00176021, 0.999989
42.6603, 12.1768, 0.372644, 0.486922, -0.87344, 0.00309509, 0.873434, 0.486931, 0.00348772, -0.00455341, 0.0010051, 0.999989
42.836, 12.4941, 0.366002, 0.464541, -0.885545, 0.00338173, 0.885536, 0.464552, 0.00428131, -0.00536228, 0.0010058, 0.999985
43.0251, 12.8314, 0.35695, 0.439102, -0.89843, 0.00363369, 0.898412, 0.439116, 0.00565026, -0.00667197, 0.000783514, 0.999977
43.1864, 13.153, 0.362329, 0.415297, -0.909673, 0.00476133, 0.909654, 0.415321, 0.00619079, -0.00760908, 0.00176014, 0.99997
43.3421, 13.5023, 0.359598, 0.388217, -0.921557, 0.004526, 0.921525, 0.388242, 0.00768054, -0.00883524, 0.0011891, 0.99996
43.5175, 13.8154, 0.346862, 0.362242, -0.932069, 0.0052752, 0.932044, 0.362273, 0.00721161, -0.00863278, 0.00230437, 0.99996
43.6725, 14.1803, 0.354747, 0.333107, -0.942873, 0.0054456, 0.942853, 0.333139, 0.00686032, -0.00828255, 0.00284918, 0.999962
43.7899, 14.5221, 0.353854, 0.305789, -0.952089, 0.0044708, 0.952059, 0.305816, 0.00774951, -0.00874546, 0.00188675, 0.99996
43.9118, 14.8906, 0.352614, 0.27673, -0.960936, 0.00470009, 0.960906, 0.27676, 0.00799105, -0.00897968, 0.00230498, 0.999957
44.0166, 15.2317, 0.366755, 0.249205, -0.968442, 0.00419415, 0.968392, 0.249236, 0.00990889, -0.0106415, 0.00159224, 0.999942
44.1296, 15.6008, 0.389445, 0.217769, -0.975989, 0.00470283, 0.97593, 0.217809, 0.0109884, -0.0117489, 0.00219669, 0.999929
44.2167, 15.9492, 0.396981, 0.187986, -0.982151, 0.0064097, 0.982096, 0.188049, 0.0112221, -0.0122272, 0.00418534, 0.999916
44.2833, 16.3453, 0.357722, 0.157321, -0.987526, 0.00656233, 0.987494, 0.157378, 0.00931249, -0.0102291, 0.00501521, 0.999935
44.3446, 16.7022, 0.35711, 0.128685, -0.991666, 0.00617972, 0.991629, 0.128742, 0.00987995, -0.0105932, 0.00485658, 0.999932
44.4139, 17.0978, 0.365673, 0.0948929, -0.995461, 0.00720739, 0.995413, 0.094972, 0.0115564, -0.0121885, 0.0060777, 0.999907
44.4557, 17.4722, 0.359923, 0.0636306, -0.997927, 0.00959171, 0.997899, 0.0637404, 0.0116146, -0.0122019, 0.00883251, 0.999887
44.4857, 17.8834, 0.356952, 0.0297498, -0.999528, 0.00771352, 0.999492, 0.0298355, 0.0112483, -0.0114731, 0.00737497, 0.999907
44.4937, 18.2505, 0.356183, -0.0015636, -0.999967, 0.00797461, 0.99994, -0.0014773, 0.0108169, -0.0108048, 0.00799105, 0.99991
44.501, 18.6564, 0.35609, -0.0366514, -0.999281, 0.00974089, 0.999266, -0.0365388, 0.0114897, -0.0111255, 0.0101549, 0.999887
44.4843, 19.0332, 0.358638, -0.0688614, -0.997587, 0.00882746, 0.997554, -0.068747, 0.0126722, -0.0120348, 0.00967849, 0.999881
44.4622, 19.4448, 0.373592, -0.104676, -0.994465, 0.00906048, 0.99443, -0.104551, 0.013328, -0.012307, 0.0104051, 0.99987
44.4199, 19.8298, 0.39277, -0.137014, -0.990521, 0.00979148, 0.990495, -0.136877, 0.0135459, -0.0120773, 0.0115544, 0.99986
44.3684, 20.2434, 0.364135, -0.172884, -0.984866, 0.0122824, 0.984894, -0.172738, 0.0120956, -0.00979089, 0.0141879, 0.999851
44.2624, 20.6558, 0.36746, -0.205258, -0.978624, 0.0128207, 0.978668, -0.205112, 0.0117726, -0.00889123, 0.0149637, 0.999849
44.1858, 21.0699, 0.358552, -0.241145, -0.970395, 0.0134918, 0.970461, -0.241008, 0.0110324, -0.00745412, 0.0157537, 0.999848
44.0924, 21.4465, 0.385529, -0.274376, -0.961518, 0.0141527, 0.961599, -0.274236, 0.0110929, -0.00678482, 0.0166528, 0.999838
43.9705, 21.8675, 0.356028, -0.309303, -0.950884, 0.0123203, 0.950949, -0.309201, 0.00952455, -0.00524729, 0.014662, 0.999879
43.8415, 22.2452, 0.373468, -0.341849, -0.939673, 0.0124136, 0.939741, -0.341742, 0.00997393, -0.00512999, 0.0150751, 0.999873
43.6716, 22.6622, 0.347825, -0.375209, -0.926874, 0.0110567, 0.926935, -0.375138, 0.0079816, -0.00325017, 0.0132436, 0.999907
43.509, 23.0416, 0.340583, -0.405393, -0.914091, 0.00972864, 0.914139, -0.405339, 0.00705571, -0.00250616, 0.0117537, 0.999928
43.3407, 23.466, 0.362363, -0.438004, -0.89895, 0.0064009, 0.898961, -0.437951, 0.00826153, -0.00462342, 0.00937274, 0.999945
43.1515, 23.8464, 0.364721, -0.466426, -0.88454, 0.00589137, 0.884546, -0.466371, 0.00869998, -0.00494792, 0.00926909, 0.999945
42.9166, 24.2378, 0.347998, -0.495342, -0.868685, 0.00467496, 0.868685, -0.495298, 0.00815427, -0.004768, 0.00810022, 0.999956
42.72, 24.6038, 0.353355, -0.52099, -0.853554, 0.00387757, 0.853554, -0.520958, 0.00697358, -0.00393227, 0.00694289, 0.999968
42.4499, 25.0014, 0.344492, -0.547844, -0.836572, 0.00383559, 0.836575, -0.547817, 0.0062599, -0.00313566, 0.0066382, 0.999973
42.2029, 25.3464, 0.353925, -0.571347, -0.820701, 0.0035037, 0.8207, -0.571316, 0.0070047, -0.00374705, 0.00687759, 0.999969
41.9465, 25.7252, 0.381654, -0.597002, -0.802238, 0.00193265, 0.802222, -0.59697, 0.00818031, -0.00540882, 0.00643408, 0.999965
41.704, 26.0898, 0.3791, -0.620031, -0.784577, 0.000490528, 0.78456, -0.620013, 0.00701207, -0.00519737, 0.00473255, 0.999975
41.3942, 26.4577, 0.371213, -0.642683, -0.766131, 0.000991745, 0.766118, -0.642663, 0.00685797, -0.00461674, 0.00516729, 0.999976
41.0886, 26.7794, 0.384258, -0.661483, -0.74996, 0.000939138, 0.749941, -0.661456, 0.00803847, -0.00540733, 0.00602161, 0.999967
40.7704, 27.1285, 0.390259, -0.681881, -0.73146, -0.00212955, 0.731429, -0.681875, 0.00763401, -0.00703606, 0.00364788, 0.999969
40.4612, 27.4506, 0.393818, -0.699144, -0.714967, -0.00434101, 0.714936, -0.699156, 0.00693744, -0.00799508, 0.00174673, 0.999967
40.1255, 27.7894, 0.409347, -0.716394, -0.697668, -0.00614085, 0.69763, -0.71642, 0.00743553, -0.00958696, 0.00104274, 0.999954
39.7828, 28.0862, 0.389579, -0.730102, -0.683321, -0.00491894, 0.683285, -0.730116, 0.00722266, -0.00852678, 0.00191224, 0.999962
39.4212, 28.4195, 0.36483, -0.744, -0.668166, -0.00437658, 0.668145, -0.744012, 0.00535982, -0.00683747, 0.00106351, 0.999976
39.0906, 28.7165, 0.378288, -0.755394, -0.65525, -0.00530645, 0.655229, -0.755412, 0.00525097, -0.00744925, 0.000489615, 0.999972
38.7081, 29.0439, 0.379627, -0.766519, -0.642182, -0.00721631, 0.642168, -0.766552, 0.00441159, -0.00836471, -0.00125252, 0.999964
38.3733, 29.338, 0.367132, -0.776091, -0.630555, -0.00913058, 0.630559, -0.776137, 0.00280694, -0.0088565, -0.00357893, 0.999954
37.9854, 29.6558, 0.380199, -0.785743, -0.618471, -0.0100518, 0.618479, -0.785797, 0.0026353, -0.00952856, -0.00414619, 0.999946
37.6164, 29.9255, 0.38403, -0.793087, -0.609017, -0.0105243, 0.609031, -0.793143, 0.00217535, -0.00967211, -0.0046844, 0.999942
37.2045, 30.2113, 0.361325, -0.800289, -0.599529, -0.0101739, 0.599549, -0.800337, 0.00123299, -0.00888174, -0.00511299, 0.999947
36.8583, 30.4761, 0.36762, -0.8077, -0.589519, -0.00933769, 0.589526, -0.807746, 0.00237462, -0.00894237, -0.00358682, 0.999954
36.45, 30.7717, 0.347104, -0.814501, -0.580059, -0.0109185, 0.580087, -0.814555, 0.000741023, -0.00932358, -0.00573013, 0.99994
36.0678, 31.0446, 0.384152, -0.820098, -0.572098, -0.0119765, 0.572129, -0.820163, 0.000947566, -0.0103648, -0.00607502, 0.999928
35.6601, 31.3418, 0.386816, -0.825693, -0.563978, -0.0126554, 0.564024, -0.825759, 4.27579e-06, -0.0104527, -0.00713444, 0.99992
35.2969, 31.63, 0.37079, -0.83087, -0.556345, -0.0116455, 0.556397, -0.830915, -0.00154225, -0.00881836, -0.00776091, 0.999931
34.8796, 31.9057, 0.343948, -0.836008, -0.548627, -0.00990701, 0.548667, -0.836039, -0.00163289, -0.00738681, -0.00680076, 0.99995
34.4957, 32.1494, 0.346041, -0.839488, -0.543283, -0.0101584, 0.543325, -0.839521, -0.00164824, -0.00763274, -0.00690299, 0.999947
34.0735, 32.429, 0.354696, -0.843024, -0.537767, -0.0108088, 0.537807, -0.843067, -0.00101132, -0.00856872, -0.00666564, 0.999941
33.6785, 32.6677, 0.318283, -0.845844, -0.53333, -0.0103613, 0.533387, -0.845863, -0.00365459, -0.00681511, -0.00861778, 0.99994
33.2577, 32.944, 0.319794, -0.848823, -0.528587, -0.00979943, 0.528639, -0.848838, -0.00374937, -0.00633626, -0.00836291, 0.999945
32.8505, 33.1714, 0.338092, -0.850771, -0.525419, -0.0110685, 0.525479, -0.850801, -0.00316356, -0.00775491, -0.00850773, 0.999934
32.4289, 33.4206, 0.348405, -0.852055, -0.523283, -0.0133159, 0.523375, -0.852091, -0.00446679, -0.00900898, -0.0107752, 0.999901
32.038, 33.6771, 0.336786, -0.854126, -0.519922, -0.0122215, 0.519993, -0.854164, -0.00332501, -0.00871043, -0.00919507, 0.99992
31.6087, 33.9433, 0.330064, -0.855997, -0.516846, -0.0118164, 0.516922, -0.856021, -0.0044626, -0.00780862, -0.00992813, 0.99992
31.213, 34.1785, 0.349112, -0.857233, -0.514756, -0.0132875, 0.514835, -0.857284, -0.00312082, -0.00978467, -0.00951613, 0.999907
30.7908, 34.4471, 0.33951, -0.859183, -0.511494, -0.013339, 0.511573, -0.859234, -0.00315276, -0.00984869, -0.00953265, 0.999906
30.3843, 34.6824, 0.325934, -0.860453, -0.509386, -0.012089, 0.509461, -0.860484, -0.00402664, -0.00835127, -0.0096236, 0.999919
29.9372, 34.9283, 0.354374, -0.861604, -0.507429, -0.0124428, 0.507504, -0.861642, -0.00367244, -0.00885777, -0.00947898, 0.999916
29.5499, 35.1608, 0.349852, -0.86251, -0.505846, -0.0139957, 0.505951, -0.862547, -0.00508903, -0.00949769, -0.0114705, 0.999889
29.1319, 35.4316, 0.334513, -0.864316, -0.502766, -0.0135512, 0.502875, -0.864337, -0.00620384, -0.00859369, -0.0121766, 0.999889
28.7182, 35.6713, 0.349749, -0.86553, -0.50068, -0.0133319, 0.500786, -0.865549, -0.00619125, -0.00843958, -0.0120351, 0.999892
28.2681, 35.9275, 0.365667, -0.866915, -0.49828, -0.0132623, 0.498369, -0.866955, -0.00431014, -0.00935018, -0.010346, 0.999903
27.877, 36.165, 0.334214, -0.867868, -0.496624, -0.0130158, 0.496717, -0.867898, -0.00507136, -0.00877782, -0.0108664, 0.999902
27.4546, 36.4258, 0.293073, -0.869192, -0.494304, -0.0130068, 0.494416, -0.869194, -0.00739599, -0.00764957, -0.0128593, 0.999888
27.0295, 36.6476, 0.303592, -0.869517, -0.493679, -0.0148871, 0.493831, -0.869511, -0.00904338, -0.00848, -0.0152151, 0.999848
26.6049, 36.9036, 0.304846, -0.87007, -0.492657, -0.0163346, 0.492836, -0.870071, -0.00946387, -0.00954983, -0.0162845, 0.999822
26.2241, 37.1232, 0.293686, -0.870269, -0.492303, -0.0164143, 0.492497, -0.870243, -0.011129, -0.00880563, -0.0177692, 0.999803
25.7792, 37.3931, 0.299453, -0.870552, -0.491739, -0.0182398, 0.491987, -0.870504, -0.0130933, -0.00943939, -0.0203721, 0.999748
25.3455, 37.6167, 0.323573, -0.870718, -0.491435, -0.0185126, 0.491654, -0.870734, -0.00987216, -0.011268, -0.0176976, 0.99978
24.9148, 37.8626, 0.329205, -0.870784, -0.491324, -0.018353, 0.49152, -0.870829, -0.00811158, -0.0119969, -0.0160843, 0.999799
24.5117, 38.0874, 0.299107, -0.871209, -0.490628, -0.0166785, 0.490813, -0.871212, -0.00958208, -0.00982924, -0.016534, 0.999815
24.0724, 38.3364, 0.28254, -0.87098, -0.491044, -0.01639, 0.491243, -0.870944, -0.0116742, -0.00854227, -0.0182195, 0.999798
23.6624, 38.5522, 0.265735, -0.870211, -0.49238, -0.0171914, 0.492608, -0.87015, -0.0132694, -0.00842549, -0.0200158, 0.999764
23.2185, 38.8076, 0.261796, -0.870508, -0.491867, -0.0168188, 0.492088, -0.870443, -0.0133218, -0.00808723, -0.0198731, 0.99977
22.8106, 39.012, 0.284042, -0.870171, -0.492414, -0.0182083, 0.492656, -0.870132, -0.0126431, -0.00961793, -0.0199721, 0.999754
22.376, 39.2638, 0.287815, -0.870094, -0.492562, -0.0178456, 0.492774, -0.870096, -0.0103158, -0.0104462, -0.0177696, 0.999788
21.9783, 39.4746, 0.271695, -0.86999, -0.492752, -0.0176904, 0.492978, -0.86996, -0.0119359, -0.00950854, -0.0191051, 0.999772
21.5612, 39.7441, 0.281617, -0.870004, -0.4927, -0.0184122, 0.492939, -0.869983, -0.0118506, -0.0101795, -0.0193862, 0.99976
21.1448, 39.9695, 0.272768, -0.869902, -0.49286, -0.0189343, 0.493116, -0.869874, -0.0125046, -0.0103074, -0.0202146, 0.999743
20.7078, 40.2132, 0.275055, -0.869665, -0.493295, -0.0185153, 0.493532, -0.869652, -0.0114502, -0.0104535, -0.0190958, 0.999763
20.3032, 40.4436, 0.257628, -0.869374, -0.49384, -0.0176161, 0.494056, -0.86936, -0.0110398, -0.00986282, -0.018301, 0.999784
19.8678, 40.6765, 0.264877, -0.868926, -0.494623, -0.0177685, 0.494841, -0.868915, -0.0109243, -0.0100359, -0.018285, 0.999782
19.474, 40.9033, 0.254093, -0.868541, -0.495372, -0.0155715, 0.495543, -0.868526, -0.0100076, -0.0085668, -0.0164084, 0.999829
19.0341, 41.1376, 0.257921, -0.867958, -0.496407, -0.015158, 0.496574, -0.867932, -0.0104311, -0.00797802, -0.0165808, 0.999831
18.6468, 41.3802, 0.243457, -0.86817, -0.496056, -0.0144452, 0.496214, -0.868134, -0.0107186, -0.00722331, -0.0164734, 0.999838
18.2158, 41.6342, 0.239133, -0.868127, -0.496178, -0.012755, 0.496305, -0.86809, -0.0100367, -0.00609256, -0.0150435, 0.999868
17.8376, 41.8902, 0.208564, -0.868136, -0.496189, -0.0116641, 0.496316, -0.868031, -0.0138905, -0.00323248, -0.0178479, 0.999835
17.4047, 42.1527, 0.177746, -0.868507, -0.495575, -0.0100386, 0.495676, -0.868365, -0.0157669, -0.00090352, -0.0186695, 0.999825
17.0011, 42.3709, 0.148308, -0.868459, -0.495692, -0.00833384, 0.495761, -0.86831, -0.0160699, 0.000729363, -0.0180876, 0.999836
16.5966, 42.6351, 0.157175, -0.869013, -0.494747, -0.00642409, 0.494788, -0.868926, -0.0123322, 0.000519236, -0.0138954, 0.999903
16.2049, 42.8644, 0.186025, -0.869167, -0.494429, -0.00939601, 0.494516, -0.869064, -0.0134907, -0.00149555, -0.0163721, 0.999865
15.7787, 43.116, 0.197443, -0.86902, -0.49469, -0.00928753, 0.494773, -0.868935, -0.0122912, -0.00198991, -0.0152766, 0.999881
15.3902, 43.3665, 0.158422, -0.869485, -0.493898, -0.00780533, 0.493959, -0.86935, -0.0153562, 0.000798847, -0.0172075, 0.999852
14.9591, 43.5892, 0.139495, -0.869055, -0.494691, -0.00502784, 0.494709, -0.86894, -0.0143688, 0.0027392, -0.0149746, 0.999884
14.5773, 43.8321, 0.164794, -0.86912, -0.494575, -0.00512929, 0.494599, -0.869035, -0.0122463, 0.0015992, -0.0131805, 0.999912
14.1531, 44.0769, 0.181923, -0.868982, -0.494818, -0.00505441, 0.494844, -0.868921, -0.0102731, 0.000691418, -0.0114283, 0.999934
13.7625, 44.3075, 0.206751, -0.869259, -0.494296, -0.00772966, 0.494356, -0.869179, -0.0118209, -0.00087545, -0.0140966, 0.9999
13.3366, 44.5501, 0.210127, -0.869089, -0.494612, -0.00654307, 0.494655, -0.869035, -0.00973002, -0.00087357, -0.0116928, 0.999931
12.9565, 44.796, 0.174354, -0.869211, -0.494423, -0.00419186, 0.494441, -0.869172, -0.00826038, 0.000440676, -0.00925265, 0.999957
12.5588, 45.0066, 0.211928, -0.868744, -0.495217, -0.00663664, 0.495262, -0.868668, -0.0115039, -6.81081e-05, -0.0132808, 0.999912
12.1893, 45.2069, 0.171294, -0.868297, -0.496006, -0.00611479, 0.496041, -0.868184, -0.0141391, 0.00170432, -0.0153101, 0.999881
11.7585, 45.4588, 0.155441, -0.868657, -0.495398, -0.004041, 0.49541, -0.868587, -0.0112112, 0.00204402, -0.0117406, 0.999929
11.3489, 45.6885, 0.213798, -0.868499, -0.495645, -0.00673658, 0.495688, -0.868456, -0.00878856, -0.00149443, -0.0109721, 0.999939
10.9304, 45.9338, 0.245183, -0.868947, -0.494776, -0.0112965, 0.494882, -0.868899, -0.0102897, -0.00472444, -0.0145317, 0.999883
10.5584, 46.1412, 0.221681, -0.869019, -0.494685, -0.00961672, 0.494761, -0.868986, -0.00863958, -0.00408293, -0.0122659, 0.999916
10.1372, 46.3772, 0.21914, -0.868721, -0.495225, -0.00876406, 0.495292, -0.868681, -0.00891291, -0.00319928, -0.0120836, 0.999922
9.75863, 46.6019, 0.208039, -0.868664, -0.495329, -0.00842581, 0.495389, -0.868637, -0.0077029, -0.0035035, -0.0108653, 0.999935
9.33762, 46.8498, 0.244653, -0.868969, -0.494717, -0.0121404, 0.494832, -0.868937, -0.0094954, -0.00585173, -0.0142587, 0.999881
8.9362, 47.0813, 0.252677, -0.869595, -0.493608, -0.0124487, 0.493712, -0.869595, -0.00727374, -0.00723495, -0.0124713, 0.999896
8.52363, 47.3283, 0.260163, -0.869904, -0.493088, -0.0114475, 0.493179, -0.869898, -0.0071527, -0.00643129, -0.0118679, 0.999909
8.13188, 47.5508, 0.268759, -0.870063, -0.492778, -0.012662, 0.492896, -0.870042, -0.0089364, -0.00661286, -0.0140163, 0.99988
7.72028, 47.8259, 0.230651, -0.870829, -0.491439, -0.0120242, 0.491549, -0.870803, -0.00902052, -0.0060377, -0.0137658, 0.999887
7.3319, 48.0462, 0.237822, -0.871118, -0.490943, -0.0113408, 0.491038, -0.871103, -0.00785326, -0.00602349, -0.0124099, 0.999905
6.90242, 48.2781, 0.243993, -0.871425, -0.490359, -0.0129042, 0.490494, -0.871375, -0.011013, -0.00584409, -0.0159265, 0.999856
6.5128, 48.499, 0.223304, -0.871791, -0.489745, -0.0114255, 0.489851, -0.871751, -0.00981666, -0.00515253, -0.0141549, 0.999887
6.08487, 48.7736, 0.235841, -0.872688, -0.488122, -0.0123402, 0.488251, -0.872626, -0.011571, -0.0051203, -0.016123, 0.999857
5.7113, 48.9959, 0.237002, -0.873437, -0.486751, -0.0134197, 0.48691, -0.873344, -0.013735, -0.00503446, -0.0185309, 0.999816
5.2888, 49.2426, 0.206927, -0.873772, -0.486196, -0.0116792, 0.486328, -0.873646, -0.0151136, -0.00285534, -0.0188858, 0.999818
4.87944, 49.4517, 0.235324, -0.872961, -0.487607, -0.0133375, 0.48777, -0.872844, -0.0149381, -0.00435766, -0.019546, 0.999799
4.4758, 49.6954, 0.207024, -0.872767, -0.488014, -0.0109919, 0.488125, -0.872688, -0.0122763, -0.00360151, -0.0160798, 0.999864
4.04982, 49.8864, 0.216959, -0.872531, -0.48845, -0.0103253, 0.488543, -0.872481, -0.0101802, -0.00403607, -0.0139269, 0.999895
3.62237, 50.1537, 0.235714, -0.872907, -0.487757, -0.0112591, 0.487863, -0.87286, -0.0102563, -0.00482504, -0.0144457, 0.999884
3.22907, 50.3801, 0.24499, -0.873029, -0.487549, -0.0108184, 0.487637, -0.87301, -0.00799038, -0.00554891, -0.0122513, 0.99991
2.79253, 50.616, 0.232608, -0.87263, -0.488269, -0.0104527, 0.488363, -0.872582, -0.0101142, -0.00418239, -0.0139307, 0.999894
2.39533, 50.8381, 0.219804, -0.872779, -0.488008, -0.0102369, 0.488103, -0.872712, -0.0113736, -0.00338347, -0.0149233, 0.999883
1.9688, 51.081, 0.233545, -0.872373, -0.488745, -0.00967209, 0.488829, -0.872318, -0.0103691, -0.00336931, -0.0137737, 0.999899
1.58049, 51.2695, 0.243186, -0.871759, -0.489844, -0.00939354, 0.48992, -0.871721, -0.0089783, -0.00379059, -0.012429, 0.999916
1.13775, 51.5321, 0.191094, -0.871754, -0.489888, -0.00738925, 0.489941, -0.871702, -0.00966095, -0.00170845, -0.0120423, 0.999926
0.750049, 51.7735, 0.215513, -0.872668, -0.488254, -0.00773584, 0.488308, -0.872631, -0.0084445, -0.00262748, -0.0111467, 0.999934
0.300569, 51.9746, 0.233698, -0.872527, -0.488465, -0.00992685, 0.488549, -0.872484, -0.00955636, -0.00399307, -0.0131879, 0.999905
-0.0883323, 52.1941, 0.206481, -0.871919, -0.489567, -0.00900724, 0.489647, -0.871827, -0.0127626, -0.00160461, -0.0155383, 0.999878
-0.540157, 52.4384, 0.213132, -0.871435, -0.490445, -0.00799316, 0.490507, -0.871375, -0.0104005, -0.00186414, -0.0129841, 0.999914
-0.934096, 52.6653, 0.205098, -0.871426, -0.490455, -0.00839183, 0.490523, -0.871354, -0.0113685, -0.00173654, -0.0140232, 0.9999
-1.35567, 52.9378, 0.211586, -0.872103, -0.489251, -0.0083068, 0.48932, -0.872013, -0.0126105, -0.00107394, -0.0150623, 0.999886
-1.75992, 53.1463, 0.238255, -0.872372, -0.48878, -0.00788241, 0.488839, -0.872321, -0.00965057, -0.00215899, -0.0122721, 0.999922
-2.18659, 53.3798, 0.208009, -0.872088, -0.48932, -0.00539046, 0.489349, -0.872028, -0.0101781, 0.000279697, -0.011514, 0.999934
-2.58431, 53.5995, 0.22862, -0.871521, -0.490317, -0.00633338, 0.490356, -0.871481, -0.00846161, -0.00137055, -0.0104801, 0.999944
-3.02591, 53.8334, 0.281147, -0.871263, -0.490676, -0.0117544, 0.490787, -0.871222, -0.0100246, -0.00532188, -0.014503, 0.999881
-3.40933, 54.0527, 0.268504, -0.871154, -0.490884, -0.0111189, 0.490978, -0.871132, -0.00834653, -0.00558887, -0.0127303, 0.999903
-3.83375, 54.2691, 0.263696, -0.870701, -0.491715, -0.00978577, 0.491796, -0.870664, -0.00901798, -0.00408584, -0.0126646, 0.999911
-4.20828, 54.4913, 0.246821, -0.870475, -0.492114, -0.0098441, 0.492202, -0.870411, -0.0109937, -0.00315827, -0.014415, 0.999891
-4.62976, 54.6986, 0.285409, -0.869918, -0.493016, -0.0133113, 0.493151, -0.869886, -0.0100522, -0.00662345, -0.015309, 0.999861
-4.99249, 54.9318, 0.319733, -0.86964, -0.493406, -0.0166605, 0.493569, -0.869675, -0.00748279, -0.0107971, -0.0147304, 0.999833
-5.40335, 55.1733, 0.354119, -0.869375, -0.493807, -0.0184935, 0.494002, -0.869426, -0.00780639, -0.0122239, -0.0159225, 0.999799
-5.76402, 55.3625, 0.43752, -0.868753, -0.494704, -0.0231702, 0.495002, -0.868842, -0.00927094, -0.0155449, -0.0195234, 0.999689
-6.15606, 55.6044, 0.442794, -0.86874, -0.494704, -0.0236461, 0.494981, -0.868872, -0.00740862, -0.0168804, -0.0181405, 0.999693
-6.51607, 55.8033, 0.404817, -0.868686, -0.494919, -0.0209751, 0.495155, -0.86877, -0.0078166, -0.014354, -0.0171761, 0.999749
-6.90757, 56.0107, 0.392732, -0.868318, -0.495563, -0.0210251, 0.495796, -0.868406, -0.00754812, -0.0145177, -0.0169783, 0.99975
-7.25837, 56.2012, 0.391056, -0.867633, -0.496787, -0.0203942, 0.497022, -0.867697, -0.00843403, -0.0135061, -0.017454, 0.999756
-7.62084, 56.4532, 0.402549, -0.868101, -0.495966, -0.0204718, 0.496204, -0.868164, -0.00858416, -0.0135154, -0.0176101, 0.999754
-7.93984, 56.6619, 0.423849, -0.868142, -0.495828, -0.0219814, 0.496062, -0.868263, -0.00650127, -0.0158621, -0.0165482, 0.999737
-8.29684, 56.8492, 0.395501, -0.868103, -0.495979, -0.0200446, 0.496171, -0.868206, -0.00574556, -0.0145531, -0.0149333, 0.999783
-8.61494, 57.0397, 0.396088, -0.867937, -0.496298, -0.0193093, 0.496477, -0.868032, -0.00558595, -0.0139888, -0.0144349, 0.999798
-8.96064, 57.227, 0.387768, -0.867299, -0.497443, -0.0185113, 0.497578, -0.867413, -0.00325292, -0.0144388, -0.012032, 0.999823
-9.27472, 57.4056, 0.413365, -0.866809, -0.498237, -0.0200238, 0.498424, -0.866917, -0.00540818, -0.0146644, -0.0146682, 0.999785
-9.61421, 57.5978, 0.415481, -0.866598, -0.498652, -0.0188385, 0.498811, -0.866698, -0.00470521, -0.0139811, -0.0134744, 0.999811
-9.93163, 57.7393, 0.365778, -0.865677, -0.500288, -0.0177525, 0.500476, -0.865711, -0.00822269, -0.0112548, -0.0160029, 0.999809
-10.2376, 57.922, 0.355143, -0.865164, -0.501213, -0.0166333, 0.501405, -0.865151, -0.0103472, -0.00920419, -0.017292, 0.999808
-10.4919, 58.1018, 0.339651, -0.865466, -0.500799, -0.0130279, 0.500897, -0.865488, -0.00565058, -0.00844567, -0.011416, 0.999899
-10.7959, 58.261, 0.397157, -0.864824, -0.501809, -0.0163661, 0.501956, -0.86487, -0.00630911, -0.0109886, -0.0136713, 0.999846
-11.0768, 58.4183, 0.439192, -0.863974, -0.503124, -0.0203637, 0.503344, -0.864055, -0.00735642, -0.0138942, -0.0166057, 0.999766
-11.3579, 58.5802, 0.42979, -0.863361, -0.50422, -0.0192103, 0.504408, -0.863442, -0.00633267, -0.0133939, -0.0151572, 0.999795
-11.6172, 58.7318, 0.386003, -0.862471, -0.50589, -0.0147686, 0.506014, -0.862503, -0.00613812, -0.00963276, -0.0127671, 0.999872
-11.8896, 58.8955, 0.383485, -0.862435, -0.505951, -0.0148436, 0.506079, -0.862463, -0.00647539, -0.00952579, -0.0130966, 0.999869
-12.1481, 59.025, 0.401208, -0.861795, -0.506974, -0.0169407, 0.507144, -0.861827, -0.00771135, -0.0106905, -0.015237, 0.999827
-12.4148, 59.1555, 0.396846, -0.860674, -0.508848, -0.017738, 0.509047, -0.860689, -0.00923673, -0.0105668, -0.0169793, 0.9998
-12.6588, 59.2851, 0.450096, -0.859554, -0.510662, -0.0197822, 0.510892, -0.859599, -0.0088272, -0.012497, -0.017694, 0.999765
-12.8973, 59.4218, 0.446979, -0.858639, -0.512181, -0.0202421, 0.512437, -0.858664, -0.0102333, -0.0121399, -0.0191595, 0.999743
-13.1108, 59.552, 0.423471, -0.858328, -0.51284, -0.0163505, 0.513011, -0.858339, -0.00858451, -0.00963181, -0.0157563, 0.999829
-13.3504, 59.6551, 0.353505, -0.857413, -0.514497, -0.0116059, 0.514599, -0.857387, -0.00867035, -0.00548984, -0.0134064, 0.999895
-13.5491, 59.7819, 0.393362, -0.856542, -0.515935, -0.0121054, 0.51604, -0.856526, -0.00806365, -0.00620825, -0.0131537, 0.999894
-13.7698, 59.9145, 0.380376, -0.855206, -0.518148, -0.0120724, 0.51827, -0.855142, -0.0113597, -0.00443761, -0.0159717, 0.999863
-13.9692, 60.0517, 0.385742, -0.853966, -0.520211, -0.0111041, 0.520316, -0.853903, -0.010992, -0.00376361, -0.0151644, 0.999878
-14.1745, 60.1802, 0.406225, -0.853022, -0.521783, -0.00978926, 0.521858, -0.852994, -0.00805378, -0.00414785, -0.0119787, 0.99992
-14.3958, 60.2495, 0.454587, -0.850482, -0.525897, -0.01061, 0.525981, -0.85046, -0.00789054, -0.00487377, -0.0122914, 0.999913
-14.5967, 60.3575, 0.45224, -0.847604, -0.530498, -0.0118291, 0.530613, -0.847544, -0.0109537, -0.00421473, -0.0155611, 0.99987
-14.7481, 60.4811, 0.445583, -0.845738, -0.533497, -0.0104177, 0.533595, -0.845638, -0.0131507, -0.00179374, -0.0166809, 0.999859
-14.9335, 60.5701, 0.457908, -0.841987, -0.539337, -0.0131761, 0.539494, -0.841817, -0.0170261, -0.00190904, -0.0214442, 0.999768
-15.077, 60.6952, 0.459362, -0.839414, -0.543359, -0.0120458, 0.543491, -0.839258, -0.0162424, -0.00128413, -0.0201809, 0.999796
-15.2619, 60.7995, 0.466652, -0.835257, -0.549813, -0.00716158, 0.549859, -0.835203, -0.00956421, -0.000722851, -0.0119264, 0.999929
-15.4041, 60.9208, 0.45986, -0.831902, -0.554908, -0.00410442, 0.554923, -0.831885, -0.00530376, -0.000471303, -0.00668984, 0.999978
-15.5639, 61.0281, 0.453894, -0.827027, -0.562148, -0.00395611, 0.562161, -0.827002, -0.00650514, 0.00038514, -0.0076039, 0.999971
-15.7063, 61.1296, 0.47093, -0.82176, -0.569813, -0.00491895, 0.569833, -0.821707, -0.00943003, 0.00133142, -0.0105522, 0.999943
-15.856, 61.2302, 0.468951, -0.816196, -0.577768, -0.00268313, 0.57777, -0.816162, -0.00787365, 0.00235927, -0.00797668, 0.999965
-16.0071, 61.3056, 0.48007, -0.80939, -0.58727, -0.00109613, 0.587266, -0.809374, -0.00571622, 0.00246978, -0.00527037, 0.999983
-16.1537, 61.3874, 0.448287, -0.801259, -0.598318, -0.000640586, 0.598296, -0.80122, -0.00944456, 0.0051376, -0.0079508, 0.999955
-16.2717, 61.4897, 0.411811, -0.795012, -0.606571, 0.00515517, 0.606531, -0.795024, -0.00759368, 0.00870459, -0.0029103, 0.999958
-16.416, 61.5611, 0.410308, -0.786112, -0.618044, 0.00710144, 0.618005, -0.786143, -0.00699586, 0.00990649, -0.00111079, 0.99995
-16.5252, 61.6722, 0.407937, -0.778657, -0.627406, 0.00743691, 0.627364, -0.778692, -0.00731543, 0.0103808, -0.00103056, 0.999946
-16.6458, 61.7653, 0.441905, -0.770474, -0.637452, 0.00500476, 0.637417, -0.770487, -0.00699544, 0.00831536, -0.00219968, 0.999963
-16.7659, 61.8232, 0.454464, -0.760516, -0.649306, 0.00401633, 0.649283, -0.760525, -0.00585501, 0.00685621, -0.00184509, 0.999975
-16.8651, 61.9349, 0.474003, -0.750304, -0.661091, 0.00151989, 0.661066, -0.750292, -0.00724239, 0.00592824, -0.00442924, 0.999973
-16.964, 62.0151, 0.459199, -0.740199, -0.672387, 0.00068686, 0.672354, -0.740172, -0.0092899, 0.0067548, -0.00641456, 0.999957
-17.0947, 62.0979, 0.445436, -0.727559, -0.686044, 0.000875994, 0.686001, -0.727527, -0.0103403, 0.00773121, -0.00692225, 0.999946
-17.1834, 62.2041, 0.435015, -0.715916, -0.698182, 0.00238615, 0.698139, -0.715903, -0.00914196, 0.008091, -0.00487901, 0.999955
-17.2884, 62.3064, 0.411112, -0.703038, -0.711107, 0.00807941, 0.711103, -0.703077, -0.00382802, 0.00840259, 0.00305405, 0.99996
-17.4095, 62.3725, 0.411317, -0.688348, -0.725327, 0.00884866, 0.725342, -0.688386, -0.0020156, 0.00755327, 0.00503087, 0.999959
-17.5172, 62.461, 0.42472, -0.671105, -0.741335, 0.00635991, 0.741341, -0.671126, -0.00185913, 0.00564654, 0.00346719, 0.999978
-17.5957, 62.5665, 0.422854, -0.656213, -0.754565, 0.00399303, 0.754558, -0.656225, -0.00342067, 0.00520144, 0.000768281, 0.999986
-17.7052, 62.6561, 0.41431, -0.637683, -0.770282, 0.0051851, 0.770284, -0.637698, -0.00195118, 0.00480949, 0.00274977, 0.999985
-17.7675, 62.7781, 0.424201, -0.621374, -0.783506, 0.00369612, 0.783506, -0.621382, -0.00168752, 0.00361888, 0.00184735, 0.999992
-17.8726, 62.8923, 0.423004, -0.601827, -0.798624, 0.00191977, 0.79862, -0.60183, -0.00247104, 0.00312881, 4.60235e-05, 0.999995
-17.9392, 63.0176, 0.432472, -0.583757, -0.811925, 0.00225921, 0.811927, -0.583759, 8.62531e-05, 0.0012488, 0.00188467, 0.999997
-18.0217, 63.1508, 0.436502, -0.5639, -0.825839, 0.00249987, 0.825842, -0.563895, 0.00261775, -0.000752176, 0.00354064, 0.999993
-18.124, 63.2611, 0.465907, -0.543067, -0.839687, -0.00198817, 0.839681, -0.543071, 0.00328277, -0.00383621, 0.000113338, 0.999993
-18.1971, 63.4212, 0.457613, -0.520812, -0.853667, -0.00267326, 0.853658, -0.520819, 0.00389395, -0.00471642, -0.000254032, 0.999989
-18.2857, 63.552, 0.448651, -0.49947, -0.866326, -0.00310556, 0.866315, -0.49948, 0.0043289, -0.0053014, -0.000528237, 0.999986
-18.3803, 63.6981, 0.455449, -0.474817, -0.88008, -0.00272989, 0.880058, -0.474824, 0.0063067, -0.00684662, 0.000592062, 0.999976
-18.4531, 63.843, 0.468827, -0.451474, -0.892247, -0.00819077, 0.892244, -0.451522, 0.00542087, -0.00853507, -0.00486078, 0.999952
-18.5417, 64.0048, 0.455382, -0.423622, -0.905813, -0.00682026, 0.905794, -0.423664, 0.00680073, -0.00904969, -0.00329681, 0.999954
-18.6155, 64.1539, 0.439833, -0.397196, -0.917723, -0.00447053, 0.917686, -0.39722, 0.00826837, -0.00936385, -0.000818379, 0.999956
-18.6878, 64.3212, 0.457036, -0.368111, -0.929753, -0.00733581, 0.929705, -0.36817, 0.00995136, -0.0119531, -0.00315694, 0.999924
-18.7364, 64.4848, 0.469171, -0.341454, -0.939872, -0.00700104, 0.939797, -0.341518, 0.0121508, -0.0138112, -0.00243062, 0.999902
-18.8187, 64.656, 0.438481, -0.310704, -0.950482, -0.00685589, 0.950424, -0.310764, 0.0109487, -0.0125371, -0.00311419, 0.999917
-18.8683, 64.8287, 0.438849, -0.282408, -0.959271, -0.00665542, 0.959205, -0.282469, 0.0116618, -0.0130668, -0.00309054, 0.99991
-18.9303, 65.0161, 0.493442, -0.250939, -0.967885, -0.0150845, 0.967865, -0.251136, 0.0129807, -0.0163521, -0.0113424, 0.999802
-18.9798, 65.1972, 0.505831, -0.220998, -0.975078, -0.0195453, 0.975118, -0.221277, 0.0134668, -0.0174562, -0.0160829, 0.999718
-19.0119, 65.4008, 0.507676, -0.189351, -0.981723, -0.0191239, 0.981761, -0.189625, 0.013692, -0.0170682, -0.0161825, 0.999723
-19.0465, 65.5847, 0.488141, -0.159775, -0.986958, -0.0196284, 0.987028, -0.16004, 0.0127594, -0.0157344, -0.0173352, 0.999726
-19.0908, 65.792, 0.482873, -0.125174, -0.991947, -0.0193135, 0.992014, -0.125439, 0.0131953, -0.0155117, -0.0175075, 0.999726
-19.0941, 65.9971, 0.506028, -0.0947236, -0.995276, -0.021288, 0.995358, -0.0950536, 0.0150654, -0.0170177, -0.0197622, 0.99966
-19.0958, 66.2174, 0.511395, -0.0624305, -0.997787, -0.0228967, 0.997915, -0.0627819, 0.0149607, -0.0163651, -0.021915, 0.999626
-19.1336, 66.4165, 0.520016, -0.0303029, -0.999269, -0.0232868, 0.999415, -0.0306607, 0.0151629, -0.0158658, -0.0228137, 0.999614
-19.123, 66.6471, 0.505679, 0.00346624, -0.999745, -0.0223283, 0.999891, 0.00314449, 0.0144291, -0.0143552, -0.0223759, 0.999647
-19.1157, 66.8623, 0.494995, 0.0340801, -0.999194, -0.0212143, 0.999326, 0.0337801, 0.0143436, -0.0136154, -0.0216889, 0.999672
-19.1014, 67.0939, 0.51551, 0.0684892, -0.997438, -0.020642, 0.997541, 0.0681584, 0.0163262, -0.0148774, -0.0217094, 0.999654
-19.0608, 67.3116, 0.536686, 0.0981307, -0.994956, -0.0208145, 0.995051, 0.0977691, 0.0177372, -0.0156127, -0.022452, 0.999626
-19.02, 67.5591, 0.513574, 0.129641, -0.991343, -0.0207819, 0.99147, 0.129317, 0.0162289, -0.013401, -0.0227086, 0.999652
-18.9756, 67.7936, 0.520201, 0.158338, -0.987181, -0.0200536, 0.987292, 0.158012, 0.0169295, -0.0135438, -0.0224793, 0.999656
-18.9419, 68.0435, 0.52191, 0.189205, -0.981693, -0.0219254, 0.98185, 0.188844, 0.0175563, -0.0130945, -0.0248492, 0.999605
-18.8721, 68.2824, 0.532925, 0.215394, -0.976282, -0.0218771, 0.976434, 0.21501, 0.0186351, -0.0134893, -0.0253754, 0.999587
-18.8107, 68.5428, 0.530256, 0.242852, -0.969824, -0.0215417, 0.969976, 0.242473, 0.0187958, -0.0130053, -0.0254596, 0.999591
-18.7464, 68.7868, 0.528591, 0.266735, -0.963515, -0.022157, 0.963682, 0.266331, 0.0195911, -0.0129752, -0.026578, 0.999563
-18.6595, 69.0527, 0.549073, 0.291452, -0.956339, -0.0217235, 0.956482, 0.291012, 0.0212994, -0.0140476, -0.0269859, 0.999537
-18.5659, 69.3019, 0.534562, 0.311842, -0.949873, -0.0222827, 0.950044, 0.311404, 0.0210812, -0.0130856, -0.0277435, 0.999529
-18.4927, 69.5735, 0.532289, 0.334515, -0.942169, -0.020429, 0.942297, 0.334098, 0.0213257, -0.0132672, -0.0263839, 0.999564
-18.4025, 69.8342, 0.552351, 0.353554, -0.935159, -0.0218445, 0.935305, 0.35306, 0.0235032, -0.0142668, -0.0287409, 0.999485
-18.3099, 70.1292, 0.519442, 0.372593, -0.927741, -0.0216861, 0.927909, 0.372139, 0.0222942, -0.0126129, -0.0284294, 0.999516
-18.1984, 70.3964, 0.524085, 0.387977, -0.921427, -0.0211291, 0.921586, 0.387533, 0.0222888, -0.0123493, -0.0281198, 0.999528
-18.0784, 70.6846, 0.531963, 0.403058, -0.914945, -0.0204803, 0.915078, 0.402591, 0.0234888, -0.0132458, -0.0282085, 0.999514
-17.945, 70.9499, 0.535532, 0.41505, -0.909552, -0.0211704, 0.909712, 0.414577, 0.0234459, -0.0125485, -0.0289901, 0.999501
-17.8029, 71.231, 0.524568, 0.42615, -0.904428, -0.0201419, 0.904579, 0.425726, 0.0222267, -0.0115275, -0.0276919, 0.99955
-17.6847, 71.5181, 0.537668, 0.435283, -0.900086, -0.0193316, 0.900222, 0.434876, 0.0219893, -0.0113854, -0.0269743, 0.999571
-17.5133, 71.8127, 0.506061, 0.443249, -0.896186, -0.0194997, 0.896335, 0.442853, 0.0215695, -0.0106948, -0.027039, 0.999577
-17.3815, 72.1034, 0.530887, 0.449563, -0.893044, -0.0191295, 0.89319, 0.449185, 0.0210737, -0.010227, -0.0265602, 0.999595
-17.2255, 72.406, 0.54617, 0.454816, -0.890391, -0.018597, 0.890523, 0.454438, 0.0213237, -0.0105353, -0.0262594, 0.9996
-17.0779, 72.6923, 0.538237, 0.458632, -0.88844, -0.0182188, 0.88857, 0.458275, 0.0206611, -0.010007, -0.0256645, 0.999621
-16.9155, 73.0192, 0.567657, 0.461937, -0.886712, -0.0188927, 0.886852, 0.461551, 0.0215333, -0.0103739, -0.026702, 0.99959
-16.7726, 73.3189, 0.562285, 0.464537, -0.885345, -0.0192425, 0.885494, 0.464144, 0.0216881, -0.0102701, -0.027114, 0.99958
-16.5864, 73.6352, 0.537721, 0.466454, -0.88434, -0.0190442, 0.884497, 0.466094, 0.0205333, -0.00928201, -0.0264224, 0.999608
-16.4132, 73.9327, 0.515898, 0.46839, -0.883284, -0.0205174, 0.883476, 0.468003, 0.0210458, -0.00898722, -0.0279842, 0.999568
-16.2506, 74.2688, 0.541596, 0.47124, -0.881767, -0.0204838, 0.881941, 0.470797, 0.0230491, -0.0106802, -0.0289271, 0.999524
-16.0972, 74.5814, 0.554503, 0.474326, -0.880122, -0.0199768, 0.880279, 0.473879, 0.0234258, -0.011151, -0.0286966, 0.999526
-15.9322, 74.9827, 0.559523, 0.477402, -0.878468, -0.0195204, 0.878609, 0.47695, 0.0237779, -0.0115779, -0.0285024, 0.999527
-15.739, 75.292, 0.517359, 0.479699, -0.877211, -0.0197318, 0.877375, 0.479287, 0.0222923, -0.0100979, -0.0280057, 0.999557
-15.532, 75.6149, 0.517897, 0.481878, -0.875998, -0.0204969, 0.876183, 0.481455, 0.0224378, -0.00978714, -0.0287714, 0.999538
-15.3523, 75.9549, 0.523082, 0.484449, -0.874582, -0.0203741, 0.874765, 0.484028, 0.0224055, -0.00973383, -0.0286769, 0.999541
-15.1376, 76.3167, 0.498422, 0.487158, -0.873052, -0.0213796, 0.87327, 0.486744, 0.0219116, -0.00872359, -0.0293446, 0.999531
-14.9501, 76.6566, 0.498485, 0.489721, -0.871605, -0.0218728, 0.871843, 0.48932, 0.021322, -0.00788154, -0.0295114, 0.999533
-14.7451, 77.032, 0.486543, 0.492501, -0.870038, -0.0218597, 0.870278, 0.492102, 0.0212606, -0.00774034, -0.0294948, 0.999535
-14.5277, 77.3663, 0.463044, 0.494556, -0.868838, -0.0231358, 0.869115, 0.494137, 0.0216357, -0.0073657, -0.0308077, 0.999498
-14.2949, 77.7387, 0.468443, 0.49662, -0.867694, -0.0218302, 0.867932, 0.496213, 0.0215956, -0.00790598, -0.029672, 0.999528
-14.1104, 78.1136, 0.478488, 0.499392, -0.866121, -0.0210432, 0.866332, 0.498974, 0.0222373, -0.00876014, -0.0293355, 0.999531
-13.879, 78.493, 0.525503, 0.50128, -0.865069, -0.0193265, 0.865209, 0.500814, 0.0244809, -0.0114987, -0.0289932, 0.999513
-13.6661, 78.8577, 0.520841, 0.502803, -0.864224, -0.0175202, 0.864315, 0.502363, 0.0243056, -0.012204, -0.0273639, 0.999551
-13.4174, 79.2409, 0.479845, 0.504471, -0.863266, -0.0167352, 0.863345, 0.504059, 0.0236677, -0.011996, -0.0263879, 0.99958
-13.2101, 79.6188, 0.501952, 0.50612, -0.86229, -0.0172634, 0.862362, 0.505653, 0.0254486, -0.0132148, -0.0277673, 0.999527
-12.9821, 80.0351, 0.49436, 0.507595, -0.861426, -0.0170958, 0.861491, 0.507124, 0.0256395, -0.0134168, -0.0277423, 0.999525
-12.7649, 80.4034, 0.502754, 0.508425, -0.860921, -0.0178636, 0.860996, 0.507919, 0.0265325, -0.0137692, -0.0288703, 0.999488
-12.5062, 80.8181, 0.483511, 0.508765, -0.860696, -0.0189947, 0.860811, 0.508261, 0.0259735, -0.012701, -0.0295653, 0.999482
-12.2808, 81.2094, 0.49093, 0.509404, -0.860295, -0.0199943, 0.860441, 0.508885, 0.0260312, -0.0122197, -0.0304643, 0.999461
-12.0325, 81.6387, 0.502876, 0.5094, -0.860286, -0.0204998, 0.860438, 0.508852, 0.0267553, -0.0125859, -0.0312679, 0.999432
-11.7991, 82.0207, 0.527216, 0.508853, -0.860678, -0.0173924, 0.860746, 0.508365, 0.0261059, -0.0136271, -0.0282545, 0.999508
-11.5388, 82.451, 0.523739, 0.50899, -0.860646, -0.0147526, 0.860663, 0.508577, 0.0246533, -0.0137149, -0.0252452, 0.999587
-11.3013, 82.8441, 0.53724, 0.508993, -0.860658, -0.0139356, 0.860658, 0.508597, 0.0244224, -0.0139317, -0.0244246, 0.999605
-11.0321, 83.2911, 0.533276, 0.508894, -0.860722, -0.0136123, 0.860717, 0.508509, 0.0241761, -0.0138869, -0.0240194, 0.999615
-10.796, 83.7126, 0.52247, 0.50853, -0.86091, -0.0152207, 0.86094, 0.508115, 0.024506, -0.0133636, -0.0255662, 0.999584
-10.5331, 84.1412, 0.500913, 0.508346, -0.861013, -0.0155087, 0.861078, 0.507982, 0.0223096, -0.0113307, -0.0246952, 0.999631
-10.2435, 84.5448, 0.494655, 0.50714, -0.861677, -0.017963, 0.861793, 0.506721, 0.0233928, -0.0110548, -0.0273438, 0.999565
-9.98411, 85.0181, 0.480856, 0.507016, -0.861733, -0.0187442, 0.861866, 0.506576, 0.0238159, -0.0110276, -0.0282301, 0.999541
-9.7051, 85.4193, 0.482363, 0.506457, -0.86208, -0.0178578, 0.862201, 0.506058, 0.0226633, -0.0105005, -0.026875, 0.999584
-9.45533, 85.9066, 0.451745, 0.506726, -0.86196, -0.0159354, 0.862052, 0.506397, 0.0206954, -0.00976891, -0.024224, 0.999659
-9.21078, 86.3439, 0.463726, 0.506744, -0.86195, -0.0159091, 0.862023, 0.506373, 0.0224333, -0.0112805, -0.025082, 0.999622
-8.94249, 86.8408, 0.471187, 0.507705, -0.861366, -0.0168842, 0.861437, 0.507261, 0.0247604, -0.012763, -0.0271157, 0.999551
-8.67095, 87.2792, 0.460274, 0.507079, -0.861742, -0.0164435, 0.86181, 0.506659, 0.0241027, -0.0124391, -0.0263931, 0.999574
-8.3824, 87.7548, 0.447874, 0.506436, -0.862134, -0.0157474, 0.862191, 0.506043, 0.023384, -0.0121913, -0.0254197, 0.999603
-8.13372, 88.2031, 0.445836, 0.506995, -0.86181, -0.0155003, 0.861868, 0.506619, 0.0228027, -0.0117988, -0.0249201, 0.99962
-7.85095, 88.7058, 0.454978, 0.507774, -0.86133, -0.0166012, 0.861393, 0.507333, 0.0248124, -0.0129493, -0.0268992, 0.999554
-7.5824, 89.1508, 0.451557, 0.507301, -0.861621, -0.0159578, 0.861666, 0.506867, 0.0248501, -0.0133229, -0.0263568, 0.999564
-7.29402, 89.6588, 0.425538, 0.507541, -0.861466, -0.0166829, 0.861543, 0.507126, 0.0238027, -0.0120449, -0.0264539, 0.999577
-7.03364, 90.1287, 0.442378, 0.50822, -0.861062, -0.0168824, 0.861137, 0.507784, 0.0244639, -0.0124923, -0.0269711, 0.999558
-6.73949, 90.6337, 0.413621, 0.508343, -0.860976, -0.017565, 0.861074, 0.50791, 0.0240688, -0.0118012, -0.02736, 0.999556
-6.46431, 91.0943, 0.4028, 0.508121, -0.861078, -0.0189203, 0.861213, 0.507668, 0.0242057, -0.0112378, -0.0285938, 0.999528
-6.1809, 91.6039, 0.388387, 0.508561, -0.860806, -0.0194733, 0.86096, 0.508111, 0.023894, -0.0106735, -0.0289173, 0.999525
-5.88985, 92.0714, 0.382422, 0.508365, -0.860905, -0.0201731, 0.861076, 0.507899, 0.0242039, -0.0105914, -0.029675, 0.999503
-5.56533, 92.54, 0.375068, 0.507629, -0.861356, -0.0194584, 0.861507, 0.507173, 0.0241202, -0.0109073, -0.0290076, 0.99952
-5.31561, 93.0525, 0.406881, 0.508025, -0.861072, -0.0215843, 0.861268, 0.507493, 0.0258359, -0.0112927, -0.0317152, 0.999433
-5.01697, 93.5704, 0.432883, 0.508311, -0.860923, -0.0207486, 0.861095, 0.507792, 0.0257388, -0.0116231, -0.0309499, 0.999453
-4.74236, 94.063, 0.411478, 0.508252, -0.860953, -0.0209604, 0.861145, 0.507767, 0.0245451, -0.0104892, -0.030525, 0.999479
-4.44647, 94.5949, 0.365607, 0.507664, -0.861274, -0.0220281, 0.861501, 0.507181, 0.0241439, -0.00962232, -0.0312342, 0.999466
-4.155, 95.0564, 0.365352, 0.506798, -0.86174, -0.0236702, 0.862014, 0.506279, 0.0247806, -0.00937077, -0.0329628, 0.999413
-3.83391, 95.5234, 0.377392, 0.504939, -0.86287, -0.0221672, 0.863096, 0.504439, 0.0246337, -0.0100737, -0.031571, 0.999451
-3.56759, 96.0251, 0.370801, 0.504763, -0.86299, -0.0214868, 0.863194, 0.504267, 0.0247285, -0.0105053, -0.0310293, 0.999463
-3.26159, 96.561, 0.402185, 0.504122, -0.863349, -0.0221294, 0.863552, 0.50356, 0.0265354, -0.0117658, -0.032487, 0.999403
-2.99398, 97.0593, 0.39339, 0.503302, -0.863885, -0.0197437, 0.864036, 0.502828, 0.0246199, -0.0113411, -0.0294505, 0.999502
-2.68262, 97.5873, 0.39474, 0.502409, -0.864387, -0.0204934, 0.864558, 0.501922, 0.0247695, -0.0111243, -0.0301621, 0.999483
-2.396, 98.0742, 0.378996, 0.501748, -0.864739, -0.0217937, 0.864939, 0.501213, 0.0258034, -0.01139, -0.031797, 0.999429
-2.08748, 98.5882, 0.379657, 0.500778, -0.865274, -0.022848, 0.865502, 0.500217, 0.0262491, -0.0112837, -0.03292, 0.999394
-1.82775, 99.0943, 0.368369, 0.500116, -0.865656, -0.0228797, 0.865889, 0.499567, 0.0258729, -0.0109671, -0.0327508, 0.999403
-1.53502, 99.6501, 0.401438, 0.499577, -0.865985, -0.0221844, 0.866185, 0.499009, 0.0267037, -0.0120549, -0.0325564, 0.999397
-1.24071, 100.113, 0.360063, 0.498739, -0.866448, -0.0229608, 0.86668, 0.498179, 0.0261479, -0.0112172, -0.0329406, 0.999394
-0.919511, 100.626, 0.38348, 0.497458, -0.867213, -0.0218537, 0.867412, 0.496924, 0.0257398, -0.0114623, -0.0317606, 0.99943
-0.650179, 101.14, 0.35991, 0.497299, -0.867299, -0.0220727, 0.867499, 0.496744, 0.0262907, -0.0118374, -0.0322223, 0.999411
-0.337131, 101.675, 0.346696, 0.496696, -0.867678, -0.020684, 0.867837, 0.496167, 0.026014, -0.0123091, -0.0308714, 0.999448
-0.0352374, 102.162, 0.347064, 0.496282, -0.867936, -0.0197607, 0.868069, 0.49577, 0.0258543, -0.0126432, -0.0299847, 0.99947
0.25564, 102.706, 0.331418, 0.496326, -0.867896, -0.0204053, 0.868038, 0.495779, 0.0267098, -0.0130648, -0.0309694, 0.999435
0.553113, 103.202, 0.319898, 0.495776, -0.868245, -0.0188855, 0.868348, 0.495265, 0.0261719, -0.0133703, -0.0293746, 0.999479
0.835199, 103.747, 0.343075, 0.495383, -0.868472, -0.0187547, 0.868556, 0.494843, 0.0272281, -0.0143662, -0.0297779, 0.999453
1.11133, 104.249, 0.327412, 0.495334, -0.868525, -0.0175743, 0.868586, 0.494834, 0.0264192, -0.0142494, -0.0283511, 0.999496
1.43764, 104.78, 0.347629, 0.494528, -0.868948, -0.0192782, 0.869027, 0.493938, 0.028604, -0.0153332, -0.0308988, 0.999405
1.7059, 105.302, 0.329615, 0.4947, -0.868844, -0.0195237, 0.868924, 0.494093, 0.0290354, -0.0155807, -0.0313284, 0.999388
2.03146, 105.862, 0.334059, 0.49412, -0.869176, -0.0194513, 0.869256, 0.49352, 0.0288595, -0.0154844, -0.0311683, 0.999394
2.29202, 106.385, 0.325191, 0.493674, -0.869454, -0.0182895, 0.869522, 0.493137, 0.0273419, -0.0147533, -0.0294011, 0.999459
2.61126, 106.929, 0.313469, 0.492887, -0.869915, -0.0176224, 0.86996, 0.492356, 0.0274855, -0.0152335, -0.028878, 0.999467
2.90515, 107.424, 0.275527, 0.491779, -0.870553, -0.017075, 0.87059, 0.491272, 0.0269002, -0.0150296, -0.0280943, 0.999492
3.21605, 107.979, 0.291907, 0.491238, -0.870875, -0.0162119, 0.870876, 0.490724, 0.0276402, -0.0161155, -0.0276964, 0.999486
3.4865, 108.507, 0.298924, 0.491758, -0.870585, -0.0159909, 0.870554, 0.491203, 0.0292486, -0.0176086, -0.0283042, 0.999444
3.80774, 109.058, 0.280943, 0.490994, -0.871046, -0.0142527, 0.870953, 0.490451, 0.0299719, -0.0191167, -0.0271294, 0.999449
4.10419, 109.58, 0.275065, 0.490139, -0.871523, -0.0145464, 0.871422, 0.489569, 0.0307413, -0.0196703, -0.0277436, 0.999422
4.41804, 110.171, 0.258892, 0.489649, -0.871815, -0.0134794, 0.871707, 0.48913, 0.0296413, -0.0192486, -0.026264, 0.99947
4.72207, 110.667, 0.231987, 0.489493, -0.871905, -0.0133447, 0.871808, 0.488997, 0.0288407, -0.0186208, -0.0257513, 0.999495
5.0263, 111.228, 0.232057, 0.48922, -0.872068, -0.0126968, 0.871961, 0.488745, 0.0284801, -0.0186311, -0.0250041, 0.999514
5.30001, 111.766, 0.202536, 0.489423, -0.871941, -0.0135548, 0.871873, 0.488955, 0.0275778, -0.0174186, -0.0253152, 0.999528
5.62016, 112.336, 0.199541, 0.489136, -0.872079, -0.0149773, 0.872036, 0.488627, 0.02823, -0.0173005, -0.026869, 0.999489
5.89943, 112.883, 0.187148, 0.489134, -0.872051, -0.0166076, 0.872036, 0.488568, 0.0292374, -0.0173826, -0.0287834, 0.999435
6.21515, 113.474, 0.200953, 0.488848, -0.872203, -0.0170116, 0.872182, 0.488246, 0.0302432, -0.0180724, -0.0296215, 0.999398
6.49523, 114.013, 0.19749, 0.489064, -0.872103, -0.0158992, 0.872056, 0.488492, 0.0299008, -0.01831, -0.0284884, 0.999426
6.81465, 114.599, 0.159394, 0.488729, -0.872293, -0.0157815, 0.872258, 0.488185, 0.029019, -0.0176088, -0.027948, 0.999454
7.11443, 115.115, 0.163684, 0.487993, -0.87268, -0.0170898, 0.872661, 0.48739, 0.030229, -0.0180508, -0.0296651, 0.999397
7.41358, 115.731, 0.147799, 0.488321, -0.872489, -0.0174786, 0.872489, 0.487723, 0.02982, -0.017493, -0.0298116, 0.999402
7.72722, 116.28, 0.153119, 0.488211, -0.872524, -0.0187763, 0.872554, 0.487574, 0.0303502, -0.0173265, -0.0312006, 0.999363
8.05634, 116.831, 0.145304, 0.487684, -0.872758, -0.0213957, 0.872863, 0.486984, 0.0309488, -0.0165915, -0.0337688, 0.999292
8.33648, 117.355, 0.157729, 0.488192, -0.872527, -0.0191249, 0.872567, 0.487549, 0.0303728, -0.0171767, -0.0315155, 0.999356
8.66198, 117.951, 0.118434, 0.488384, -0.872443, -0.0180227, 0.872473, 0.487803, 0.0289742, -0.0164868, -0.0298749, 0.999418
8.95908, 118.476, 0.0990738, 0.488568, -0.87228, -0.0207097, 0.872384, 0.487923, 0.0296182, -0.0157306, -0.0325373, 0.999347
9.27855, 119.082, 0.137072, 0.489663, -0.871681, -0.0200446, 0.871739, 0.48898, 0.0311381, -0.0173412, -0.0327208, 0.999314
9.55694, 119.646, 0.0962249, 0.490585, -0.871255, -0.0155221, 0.871237, 0.490082, 0.027677, -0.0165066, -0.0271013, 0.999496
9.88997, 120.236, 0.0953613, 0.490581, -0.871231, -0.0169239, 0.871251, 0.490052, 0.0277693, -0.0158999, -0.028368, 0.999471
10.1959, 120.774, 0.100459, 0.49014, -0.871481, -0.0168209, 0.871513, 0.48964, 0.0267892, -0.0151101, -0.0277901, 0.9995
10.535, 121.382, 0.0544009, 0.490264, -0.871459, -0.0141605, 0.871465, 0.489881, 0.0237883, -0.0137936, -0.0240029, 0.999617
10.8304, 121.969, 0.0209007, 0.490745, -0.871205, -0.0130881, 0.871205, 0.49041, 0.0223362, -0.0130409, -0.0223638, 0.999665
11.1633, 122.575, 0.0258254, 0.49085, -0.871153, -0.0125812, 0.871136, 0.490511, 0.0228022, -0.013693, -0.0221524, 0.999661
11.477, 123.127, 0.00960193, 0.491033, -0.871017, -0.0147177, 0.871038, 0.490645, 0.0236824, -0.0134066, -0.0244485, 0.999611
11.8087, 123.743, -0.0114362, 0.491791, -0.870594, -0.014431, 0.870621, 0.49143, 0.0227083, -0.0126779, -0.0237316, 0.999638
12.1224, 124.294, -0.0124458, 0.492277, -0.870319, -0.0144285, 0.870342, 0.491908, 0.0230685, -0.0129795, -0.0239139, 0.99963
12.4449, 124.899, -0.0118009, 0.492651, -0.870112, -0.0141368, 0.870125, 0.492281, 0.0232809, -0.0132977, -0.0237702, 0.999629
12.7685, 125.435, -0.00984423, 0.49305, -0.869887, -0.0140952, 0.869889, 0.492662, 0.0240313, -0.0139604, -0.0241099, 0.999612
13.0898, 126.066, 0.000699777, 0.493916, -0.869374, -0.0153528, 0.869381, 0.493463, 0.0259223, -0.0149601, -0.0261509, 0.999546
13.4211, 126.59, 0.0137442, 0.493577, -0.869543, -0.0166298, 0.869568, 0.493074, 0.0269963, -0.0152748, -0.0277855, 0.999497
13.756, 127.228, 0.00277312, 0.494114, -0.869246, -0.0162217, 0.869265, 0.493629, 0.0266125, -0.0151253, -0.0272505, 0.999514
14.0678, 127.798, -0.011351, 0.494633, -0.868941, -0.016722, 0.868978, 0.494145, 0.0264192, -0.0146937, -0.0275988, 0.999511
14.4071, 128.423, -0.0228152, 0.495482, -0.868456, -0.0167827, 0.868493, 0.494991, 0.026539, -0.0147407, -0.0277252, 0.999507
14.7308, 128.98, -0.0296775, 0.495611, -0.868396, -0.0160717, 0.868415, 0.495132, 0.0264591, -0.0150194, -0.0270703, 0.999521
15.0635, 129.593, -0.037145, 0.495768, -0.868318, -0.0154273, 0.86832, 0.495299, 0.0264263, -0.0153053, -0.0264972, 0.999532
15.3962, 130.158, -0.0687561, 0.496126, -0.86807, -0.017711, 0.868127, 0.495609, 0.0269645, -0.0146294, -0.0287532, 0.999479
15.7303, 130.778, -0.0571522, 0.496634, -0.867783, -0.0175447, 0.867827, 0.496103, 0.0275359, -0.0151912, -0.028901, 0.999467
16.0362, 131.346, -0.0455516, 0.496764, -0.867685, -0.0186574, 0.867749, 0.49619, 0.0284013, -0.0153857, -0.0302987, 0.999422
16.3901, 131.975, -0.0827734, 0.496439, -0.867885, -0.0180117, 0.86796, 0.495936, 0.0263373, -0.0139251, -0.0287083, 0.999491
16.7032, 132.555, -0.0843745, 0.497456, -0.867297, -0.0182692, 0.867373, 0.496934, 0.026837, -0.014197, -0.0291964, 0.999473
17.0556, 133.196, -0.102833, 0.497262, -0.867398, -0.0187402, 0.867481, 0.49672, 0.0272928, -0.0143651, -0.0298285, 0.999452
17.3661, 133.759, -0.117697, 0.497633, -0.867162, -0.0197899, 0.867275, 0.497071, 0.0274885, -0.014, -0.0308424, 0.999426
17.7221, 134.394, -0.137108, 0.497286, -0.867381, -0.0188836, 0.867466, 0.496737, 0.0274713, -0.0144479, -0.030042, 0.999444
18.0536, 134.982, -0.172414, 0.497438, -0.867268, -0.0200463, 0.867379, 0.49685, 0.028183, -0.0144822, -0.031407, 0.999402
18.3849, 135.627, -0.151577, 0.497925, -0.866963, -0.0211153, 0.867088, 0.497277, 0.0295593, -0.0151266, -0.0330272, 0.99934
18.7171, 136.23, -0.153833, 0.497842, -0.867041, -0.0198111, 0.867124, 0.497215, 0.0295403, -0.0157623, -0.0318851, 0.999367
19.0595, 136.859, -0.164885, 0.497784, -0.86708, -0.0195704, 0.867149, 0.497147, 0.0299542, -0.0162433, -0.0318812, 0.99936
19.3895, 137.434, -0.190499, 0.497276, -0.867346, -0.0206666, 0.867446, 0.496614, 0.0301889, -0.0159209, -0.0329394, 0.999331
19.7616, 138.035, -0.17369, 0.496636, -0.867725, -0.0201581, 0.867788, 0.495943, 0.0313852, -0.0172364, -0.03308, 0.999304
20.0735, 138.607, -0.173528, 0.496958, -0.867563, -0.0191681, 0.867584, 0.496265, 0.0319264, -0.0181857, -0.032496, 0.999306
20.4423, 139.234, -0.178187, 0.496688, -0.86776, -0.017165, 0.867721, 0.496038, 0.0317168, -0.0190081, -0.0306478, 0.999349
20.7558, 139.836, -0.197487, 0.49685, -0.867684, -0.0162657, 0.867637, 0.496246, 0.0307538, -0.0186128, -0.0293928, 0.999395
21.1443, 140.457, -0.205204, 0.496243, -0.868027, -0.0165319, 0.867996, 0.495649, 0.030237, -0.0180525, -0.0293545, 0.999406
21.478, 141.031, -0.194786, 0.496012, -0.868162, -0.0163551, 0.868125, 0.49542, 0.0303159, -0.0182165, -0.0292353, 0.999407
21.8084, 141.698, -0.223545, 0.49706, -0.867571, -0.015875, 0.867536, 0.496502, 0.029435, -0.017655, -0.0284031, 0.999441
22.1283, 142.331, -0.267357, 0.497781, -0.867156, -0.0159431, 0.867153, 0.49727, 0.0277114, -0.0161021, -0.0276194, 0.999489
22.5146, 142.937, -0.284713, 0.496737, -0.867746, -0.0164056, 0.867773, 0.496249, 0.0265909, -0.0149329, -0.027445, 0.999512
22.8286, 143.529, -0.296791, 0.496848, -0.86767, -0.0170525, 0.867719, 0.496358, 0.0263254, -0.0143776, -0.0278765, 0.999508
23.1967, 144.162, -0.269798, 0.496692, -0.867763, -0.0168874, 0.867798, 0.496188, 0.0269232, -0.0149836, -0.0280274, 0.999495
23.5353, 144.738, -0.280075, 0.49636, -0.867959, -0.0165428, 0.86798, 0.495853, 0.0272065, -0.0154113, -0.0278631, 0.999493
23.8979, 145.363, -0.297892, 0.496315, -0.867976, -0.0169874, 0.868011, 0.495804, 0.0271202, -0.0151173, -0.0282054, 0.999488
24.2206, 145.966, -0.329424, 0.496298, -0.867991, -0.0167273, 0.868037, 0.495825, 0.0258881, -0.0141768, -0.0273682, 0.999525
24.5861, 146.597, -0.315332, 0.496742, -0.867708, -0.0181741, 0.867774, 0.496208, 0.0273145, -0.0146829, -0.0293393, 0.999462
24.9226, 147.18, -0.346347, 0.496598, -0.867808, -0.0173239, 0.867867, 0.49611, 0.0261006, -0.0140557, -0.0279963, 0.999509
25.2898, 147.846, -0.367167, 0.496423, -0.867884, -0.0184689, 0.867981, 0.495931, 0.0257097, -0.0131538, -0.0287936, 0.999499
25.6152, 148.438, -0.402974, 0.496647, -0.867755, -0.0185119, 0.867874, 0.496202, 0.0240501, -0.011684, -0.0280104, 0.999539
25.9961, 149.069, -0.404839, 0.496261, -0.867998, -0.0174813, 0.868088, 0.495828, 0.0240359, -0.0121954, -0.0271033, 0.999558
26.3118, 149.704, -0.410748, 0.496727, -0.867722, -0.017911, 0.867811, 0.496261, 0.0250602, -0.0128567, -0.0279914, 0.999525
26.6998, 150.302, -0.415128, 0.495778, -0.868297, -0.0162755, 0.868366, 0.495385, 0.0230988, -0.0119939, -0.025585, 0.999601
27.0192, 150.901, -0.424724, 0.49588, -0.868227, -0.0168631, 0.868315, 0.495487, 0.0228477, -0.0114816, -0.0259723, 0.999597
27.3721, 151.577, -0.443375, 0.496373, -0.867946, -0.0168252, 0.868035, 0.495982, 0.0227433, -0.0113949, -0.025894, 0.9996
27.715, 152.154, -0.45481, 0.496594, -0.86782, -0.016824, 0.867909, 0.496204, 0.0227099, -0.01136, -0.0258793, 0.999601
28.0758, 152.807, -0.463711, 0.496413, -0.867935, -0.0161955, 0.868021, 0.49606, 0.0215559, -0.0106752, -0.0247587, 0.999636
28.3983, 153.386, -0.443038, 0.49686, -0.867667, -0.0168319, 0.867754, 0.496466, 0.0228848, -0.0114999, -0.0259765, 0.999596
28.7593, 154.049, -0.454981, 0.496831, -0.867693, -0.0163563, 0.867759, 0.496424, 0.0235911, -0.0123502, -0.0259141, 0.999588
29.0835, 154.649, -0.460289, 0.496958, -0.867613, -0.0167681, 0.86769, 0.496545, 0.0236143, -0.0121619, -0.0262848, 0.999581
29.4531, 155.28, -0.500784, 0.496966, -0.867607, -0.0168154, 0.867706, 0.496599, 0.0218045, -0.0105672, -0.0254269, 0.999621
29.8114, 155.851, -0.501466, 0.49623, -0.868028, -0.0168328, 0.86813, 0.495871, 0.0215143, -0.0103281, -0.0252891, 0.999627
30.1499, 156.537, -0.483339, 0.496985, -0.867585, -0.0173869, 0.867678, 0.496566, 0.023586, -0.0118291, -0.0268081, 0.999571
30.4801, 157.119, -0.475193, 0.497401, -0.867322, -0.0185746, 0.867442, 0.496953, 0.0241249, -0.0116933, -0.0281121, 0.999536
30.8333, 157.742, -0.463149, 0.497394, -0.867339, -0.0179617, 0.867438, 0.496944, 0.0244761, -0.0123032, -0.0277549, 0.999539
31.1766, 158.308, -0.464733, 0.497002, -0.86756, -0.018124, 0.867656, 0.496533, 0.0250583, -0.0127404, -0.0281794, 0.999522
31.5332, 158.969, -0.507696, 0.497138, -0.867499, -0.0172864, 0.867604, 0.496752, 0.0223891, -0.0108355, -0.0261282, 0.9996
31.8804, 159.562, -0.488603, 0.497366, -0.867373, -0.0170844, 0.867466, 0.496968, 0.0229212, -0.0113908, -0.0262203, 0.999591
32.2326, 160.204, -0.440006, 0.497581, -0.867236, -0.0177455, 0.867306, 0.497086, 0.0261768, -0.0138804, -0.0284159, 0.9995
32.5433, 160.793, -0.44751, 0.498154, -0.866889, -0.0186104, 0.866977, 0.497632, 0.0267212, -0.0139032, -0.0294461, 0.99947
32.921, 161.412, -0.44275, 0.49788, -0.867084, -0.0167357, 0.867132, 0.497409, 0.0258241, -0.0140672, -0.0273694, 0.999526
33.238, 162.01, -0.463714, 0.497919, -0.867046, -0.0175371, 0.867101, 0.497409, 0.0268261, -0.0145363, -0.0285637, 0.999486
33.6128, 162.639, -0.446328, 0.497273, -0.867454, -0.015617, 0.867457, 0.496793, 0.0267617, -0.0154561, -0.0268549, 0.99952
33.9409, 163.249, -0.443837, 0.497004, -0.867619, -0.014951, 0.867599, 0.496526, 0.0270976, -0.0160869, -0.0264391, 0.999521
34.3206, 163.867, -0.46338, 0.495824, -0.868314, -0.0137279, 0.868285, 0.495403, 0.025621, -0.0154462, -0.0246232, 0.999577
34.6396, 164.454, -0.462459, 0.495773, -0.86835, -0.0133274, 0.868322, 0.495376, 0.0248949, -0.0150154, -0.0239147, 0.999601
35.0019, 165.088, -0.478149, 0.495504, -0.868505, -0.0132192, 0.868479, 0.495115, 0.0245999, -0.0148201, -0.0236699, 0.99961
35.323, 165.706, -0.517997, 0.495995, -0.868219, -0.0135862, 0.868217, 0.495625, 0.0235675, -0.0137281, -0.0234851, 0.99963
35.688, 166.346, -0.5203, 0.495229, -0.86866, -0.0133606, 0.86867, 0.494893, 0.0222105, -0.0126813, -0.0226052, 0.999664
36.0371, 166.925, -0.554238, 0.494413, -0.869134, -0.012724, 0.869139, 0.494102, 0.0214401, -0.0123474, -0.0216592, 0.999689
36.3929, 167.56, -0.552273, 0.494459, -0.869114, -0.0122899, 0.869119, 0.49417, 0.020674, -0.0118948, -0.0209038, 0.999711
36.7378, 168.151, -0.566549, 0.494031, -0.86935, -0.0128286, 0.869355, 0.493715, 0.0216223, -0.0124637, -0.0218347, 0.999684
37.0718, 168.804, -0.54539, 0.49454, -0.869064, -0.0126029, 0.869043, 0.494191, 0.0232422, -0.0139707, -0.0224467, 0.99965
37.4126, 169.379, -0.557137, 0.494306, -0.869194, -0.0127794, 0.869176, 0.493954, 0.0232694, -0.0139131, -0.0226097, 0.999648
37.759, 170.039, -0.575961, 0.494493, -0.869077, -0.0134961, 0.869083, 0.494145, 0.0227031, -0.0130617, -0.0229557, 0.999651
38.0879, 170.624, -0.577011, 0.494035, -0.869359, -0.0120467, 0.869338, 0.493715, 0.0222949, -0.0134346, -0.0214871, 0.999679
38.4466, 171.275, -0.580983, 0.494017, -0.869358, -0.0128174, 0.869336, 0.493656, 0.0236104, -0.0141984, -0.0228066, 0.999639
38.7926, 171.874, -0.566641, 0.493724, -0.869529, -0.0124719, 0.86949, 0.493355, 0.0242379, -0.0149224, -0.022811, 0.999628
39.124, 172.532, -0.5404, 0.494234, -0.869225, -0.0134346, 0.869181, 0.493805, 0.0261084, -0.01606, -0.0245808, 0.999569
39.461, 173.145, -0.556686, 0.493551, -0.869637, -0.0118125, 0.869574, 0.493179, 0.0248137, -0.0157532, -0.0225187, 0.999622
39.8065, 173.803, -0.539621, 0.493817, -0.869482, -0.0120911, 0.869419, 0.49343, 0.0252615, -0.0159983, -0.0229868, 0.999608
40.1331, 174.4, -0.567049, 0.493733, -0.869527, -0.0122867, 0.869478, 0.493357, 0.0246458, -0.0153684, -0.0228514, 0.999621
40.5085, 175.038, -0.59086, 0.493334, -0.869769, -0.0110897, 0.869714, 0.493007, 0.0232705, -0.0147727, -0.021125, 0.999668
40.8405, 175.628, -0.573656, 0.493118, -0.869882, -0.0118676, 0.869814, 0.492736, 0.025191, -0.0160656, -0.0227448, 0.999612
41.1889, 176.298, -0.599632, 0.49318, -0.869858, -0.0109684, 0.869775, 0.492819, 0.0249033, -0.0162569, -0.0218218, 0.99963
41.4978, 176.896, -0.628825, 0.493651, -0.869592, -0.0109281, 0.86953, 0.49332, 0.0235378, -0.0150773, -0.0211217, 0.999663
41.8718, 177.532, -0.609985, 0.492909, -0.870036, -0.00885881, 0.869937, 0.492617, 0.0232061, -0.0158261, -0.0191451, 0.999691
42.2038, 178.116, -0.610798, 0.49252, -0.870269, -0.00744154, 0.87014, 0.492246, 0.0234508, -0.0167454, -0.0180252, 0.999697
42.5493, 178.768, -0.631619, 0.492692, -0.870166, -0.00809307, 0.870062, 0.492423, 0.0226142, -0.0156929, -0.0181833, 0.999712
42.8871, 179.378, -0.630229, 0.493242, -0.869838, -0.00970229, 0.86975, 0.492929, 0.0235921, -0.0157388, -0.0200752, 0.999675
43.244, 180.056, -0.645749, 0.493285, -0.869825, -0.00866489, 0.869722, 0.492995, 0.0232447, -0.0159471, -0.0190023, 0.999692
43.5787, 180.644, -0.663052, 0.49332, -0.869797, -0.00938538, 0.869708, 0.493018, 0.0232566, -0.0156013, -0.0196355, 0.999685
43.9375, 181.276, -0.643398, 0.493279, -0.869832, -0.00824707, 0.869718, 0.492992, 0.0234427, -0.0163254, -0.0187364, 0.999691
44.296, 181.842, -0.687193, 0.492547, -0.870237, -0.00920489, 0.870142, 0.492246, 0.0233981, -0.0158309, -0.0195342, 0.999684
44.6448, 182.487, -0.699559, 0.492904, -0.870037, -0.00899628, 0.869958, 0.49263, 0.0220869, -0.0147846, -0.0187131, 0.999716
44.9758, 183.084, -0.683417, 0.493428, -0.869743, -0.00869366, 0.869651, 0.49315, 0.0226112, -0.0153786, -0.0187174, 0.999707
45.3528, 183.738, -0.70614, 0.493396, -0.869754, -0.009436, 0.869679, 0.49311, 0.0223764, -0.014809, -0.0192467, 0.999705
45.6516, 184.368, -0.711858, 0.494297, -0.869236, -0.00995837, 0.869176, 0.49401, 0.0220567, -0.014253, -0.0195582, 0.999707
46.0457, 185.034, -0.738657, 0.493837, -0.869512, -0.00853365, 0.869447, 0.493598, 0.0205939, -0.0136945, -0.0175896, 0.999752
46.392, 185.575, -0.761976, 0.49282, -0.870083, -0.00910815, 0.870044, 0.492596, 0.0193172, -0.012321, -0.0174444, 0.999772
46.7432, 186.243, -0.749241, 0.492702, -0.870153, -0.00883511, 0.870108, 0.492479, 0.0193769, -0.0125098, -0.0172345, 0.999773
47.1062, 186.801, -0.774219, 0.492079, -0.870508, -0.00863782, 0.870467, 0.49187, 0.0187029, -0.0120323, -0.0167222, 0.999788
47.448, 187.439, -0.765972, 0.492596, -0.870216, -0.00859701, 0.870177, 0.492391, 0.018497, -0.0118633, -0.0165925, 0.999792
47.7754, 188.046, -0.76022, 0.493016, -0.869974, -0.00897602, 0.86994, 0.492805, 0.0186467, -0.0117987, -0.0170017, 0.999786
48.1584, 188.666, -0.801953, 0.492511, -0.870274, -0.00744999, 0.870236, 0.492345, 0.0168982, -0.0110381, -0.0148058, 0.999829
48.5136, 189.247, -0.773962, 0.491729, -0.870709, -0.00827839, 0.870667, 0.491532, 0.0182782, -0.0118459, -0.0161956, 0.999799
48.8593, 189.896, -0.78548, 0.491892, -0.870606, -0.00932591, 0.870577, 0.491675, 0.0187333, -0.011724, -0.0173337, 0.999781
49.1776, 190.535, -0.80216, 0.492711, -0.870164, -0.0071618, 0.87013, 0.492559, 0.0161022, -0.0104839, -0.0141654, 0.999845
49.5443, 191.162, -0.851427, 0.492214, -0.870446, -0.00701607, 0.870433, 0.492096, 0.0137214, -0.00849115, -0.0128609, 0.999881
49.8711, 191.749, -0.829931, 0.492009, -0.870555, -0.00784829, 0.870548, 0.491877, 0.0142605, -0.00855412, -0.0138486, 0.999868
50.2301, 192.403, -0.85755, 0.491661, -0.870753, -0.0077168, 0.870747, 0.491535, 0.0139067, -0.00831622, -0.0135568, 0.999874
50.5923, 192.982, -0.857247, 0.49085, -0.871212, -0.00752635, 0.871208, 0.490733, 0.0133253, -0.00791576, -0.0130978, 0.999883
50.9409, 193.618, -0.850947, 0.490199, -0.871576, -0.0077466, 0.871574, 0.490078, 0.0134936, -0.00796428, -0.0133663, 0.999879
51.2672, 194.236, -0.861588, 0.490666, -0.871307, -0.00844921, 0.871306, 0.490524, 0.0145728, -0.00855281, -0.0145122, 0.999858
51.636, 194.844, -0.857599, 0.489967, -0.871692, -0.00928579, 0.871698, 0.489808, 0.015202, -0.00870324, -0.0155429, 0.999841
51.9716, 195.438, -0.843099, 0.489705, -0.871832, -0.00993253, 0.871834, 0.489516, 0.016689, -0.00968784, -0.0168322, 0.999811
52.3292, 196.057, -0.853659, 0.488849, -0.872325, -0.00866534, 0.872311, 0.488679, 0.0163279, -0.0100087, -0.0155407, 0.999829
52.6452, 196.649, -0.865542, 0.489053, -0.872197, -0.00999578, 0.872199, 0.48886, 0.016906, -0.00985883, -0.0169862, 0.999807
53.014, 197.285, -0.872432, 0.488466, -0.872554, -0.00704371, 0.872531, 0.488334, 0.014813, -0.0094855, -0.0133815, 0.999865
53.3379, 197.872, -0.867221, 0.48855, -0.872511, -0.00664645, 0.872483, 0.488422, 0.0147801, -0.00964951, -0.0130197, 0.999869
53.69, 198.53, -0.874457, 0.488864, -0.872316, -0.00878209, 0.872304, 0.488694, 0.0162239, -0.00986061, -0.0155919, 0.99983
54.0154, 199.136, -0.901902, 0.488803, -0.872358, -0.00790885, 0.872351, 0.488669, 0.0143868, -0.00868566, -0.0139316, 0.999865
54.364, 199.775, -0.880524, 0.489059, -0.872215, -0.00791486, 0.872197, 0.488908, 0.0155456, -0.00968946, -0.014506, 0.999848
54.7052, 200.368, -0.884327, 0.488808, -0.872364, -0.00690381, 0.872338, 0.488675, 0.0149586, -0.00967559, -0.0133343, 0.999864
55.0341, 201.039, -0.892474, 0.489146, -0.872177, -0.00661313, 0.872149, 0.489018, 0.0147576, -0.00963729, -0.0129863, 0.999869
55.3753, 201.627, -0.886899, 0.488731, -0.872409, -0.00671667, 0.872367, 0.488584, 0.0161655, -0.0108213, -0.01376, 0.999847
55.718, 202.268, -0.852165, 0.488808, -0.872366, -0.0067119, 0.872316, 0.488649, 0.016925, -0.0114851, -0.014128, 0.999834
56.0396, 202.837, -0.878811, 0.488513, -0.872525, -0.0074019, 0.872487, 0.48835, 0.0167419, -0.010993, -0.0146367, 0.999832
56.4013, 203.461, -0.877723, 0.487882, -0.87289, -0.00593118, 0.872838, 0.487743, 0.016148, -0.0112026, -0.0130553, 0.999852
56.7213, 204.064, -0.86044, 0.488366, -0.872615, -0.00647987, 0.872561, 0.48821, 0.0169595, -0.0116356, -0.0139365, 0.999835
57.0751, 204.713, -0.882805, 0.488306, -0.872651, -0.00603548, 0.872599, 0.488164, 0.0163108, -0.0112873, -0.0132312, 0.999849
57.4126, 205.289, -0.893071, 0.487857, -0.872906, -0.00564958, 0.872852, 0.487723, 0.0159938, -0.0112056, -0.0127339, 0.999856
57.7383, 205.969, -0.895415, 0.488345, -0.872639, -0.00452581, 0.872573, 0.488226, 0.0158912, -0.0116577, -0.0117095, 0.999863
58.0601, 206.552, -0.876045, 0.488466, -0.872571, -0.00456244, 0.872494, 0.488334, 0.0168552, -0.0124794, -0.0122139, 0.999848
58.408, 207.199, -0.864977, 0.488413, -0.872594, -0.00571051, 0.872513, 0.488248, 0.018295, -0.013176, -0.013918, 0.999816
58.7495, 207.788, -0.867628, 0.48763, -0.873042, -0.00371845, 0.872952, 0.487507, 0.0170949, -0.0131118, -0.011582, 0.999847
59.0746, 208.447, -0.837096, 0.488204, -0.872724, -0.00327967, 0.872611, 0.488072, 0.0183446, -0.014409, -0.0118178, 0.999826
59.3982, 209.059, -0.883004, 0.488186, -0.872728, -0.00455899, 0.872639, 0.488044, 0.0177231, -0.0132424, -0.0126305, 0.999833
59.7591, 209.679, -0.870328, 0.487583, -0.873062, -0.00495998, 0.872987, 0.487444, 0.0171084, -0.012519, -0.0126718, 0.999841
60.0894, 210.255, -0.865974, 0.487187, -0.873291, -0.00334217, 0.8732, 0.487071, 0.0168124, -0.0130543, -0.0111092, 0.999853
60.4227, 210.906, -0.853374, 0.48771, -0.873, -0.00317917, 0.872898, 0.48759, 0.0174806, -0.0137104, -0.0113006, 0.999842
60.7624, 211.486, -0.838892, 0.487629, -0.873038, -0.00479683, 0.872948, 0.48748, 0.0180167, -0.0133909, -0.0129728, 0.999826
61.1188, 212.14, -0.891964, 0.487061, -0.87336, -0.00383424, 0.87329, 0.486954, 0.0154851, -0.011657, -0.0108906, 0.999873
61.4684, 212.719, -0.908127, 0.486647, -0.873583, -0.00523949, 0.873524, 0.486519, 0.0159497, -0.0113842, -0.0123387, 0.999859
61.8091, 213.365, -0.907938, 0.486957, -0.87341, -0.00526952, 0.873351, 0.486827, 0.0160553, -0.0114575, -0.0124204, 0.999857
62.1309, 213.975, -0.942279, 0.487137, -0.873306, -0.00589928, 0.873259, 0.487005, 0.0156808, -0.0108211, -0.0127903, 0.99986
62.5143, 214.611, -0.928087, 0.486559, -0.87363, -0.00551354, 0.873577, 0.486429, 0.0158303, -0.0111479, -0.0125189, 0.999859
62.8116, 215.228, -0.954831, 0.487214, -0.873266, -0.00545074, 0.873218, 0.487092, 0.0152541, -0.0106659, -0.0121917, 0.999869
63.1561, 215.883, -0.976753, 0.488062, -0.872782, -0.00684974, 0.872748, 0.48792, 0.0156526, -0.0103192, -0.0136175, 0.999854
63.4934, 216.47, -0.971709, 0.488136, -0.872738, -0.00720781, 0.872701, 0.48798, 0.0163587, -0.0107596, -0.0142755, 0.99984
63.8423, 217.105, -0.932741, 0.488999, -0.872247, -0.00806008, 0.872212, 0.488818, 0.0174032, -0.0112399, -0.0155402, 0.999816
64.165, 217.701, -0.949461, 0.489613, -0.871913, -0.00681381, 0.871869, 0.489459, 0.0165746, -0.0111165, -0.0140559, 0.999839
64.5038, 218.364, -0.950115, 0.490496, -0.871418, -0.00662835, 0.871372, 0.490345, 0.0165021, -0.01113, -0.01387, 0.999842
64.8164, 218.982, -0.945513, 0.491429, -0.870892, -0.00663803, 0.870848, 0.491279, 0.01638, -0.0110041, -0.0138303, 0.999844
65.1927, 219.607, -0.958711, 0.49112, -0.871073, -0.00570115, 0.871024, 0.49099, 0.0156481, -0.0108315, -0.012651, 0.999861
65.527, 220.194, -0.977787, 0.490978, -0.871152, -0.00586214, 0.871115, 0.490858, 0.0147314, -0.00995586, -0.0123394, 0.999874
65.8827, 220.835, -1.00776, 0.490589, -0.871375, -0.00535968, 0.871347, 0.490493, 0.0131171, -0.00880105, -0.0111053, 0.9999
66.2156, 221.415, -1.00562, 0.490209, -0.871591, -0.00494313, 0.871555, 0.490113, 0.0134443, -0.00929521, -0.0108987, 0.999897
66.541, 222.076, -0.982101, 0.490788, -0.871262, -0.00546361, 0.871222, 0.490674, 0.0145356, -0.00998347, -0.0118939, 0.999879
66.8793, 222.632, -0.991145, 0.490209, -0.871591, -0.0049249, 0.871552, 0.490109, 0.0138192, -0.00963097, -0.0110666, 0.999892
67.213, 223.276, -0.986752, 0.489793, -0.871821, -0.00554534, 0.871787, 0.489686, 0.0139735, -0.00946694, -0.0116785, 0.999887
67.5362, 223.874, -1.00109, 0.489603, -0.871931, -0.0049337, 0.871893, 0.489504, 0.0136814, -0.00951415, -0.0110001, 0.999894
67.9198, 224.483, -0.997333, 0.488916, -0.872316, -0.00506929, 0.872275, 0.488812, 0.0140999, -0.00982163, -0.0113155, 0.999888
68.2249, 225.083, -1.02929, 0.488547, -0.872528, -0.00402449, 0.872484, 0.488462, 0.0132855, -0.00962619, -0.0100019, 0.999904
68.5497, 225.737, -1.02928, 0.488992, -0.87227, -0.00567614, 0.872235, 0.488881, 0.0141909, -0.00960332, -0.0118902, 0.999883
68.8617, 226.361, -1.03265, 0.489388, -0.872051, -0.005113, 0.872008, 0.489279, 0.014417, -0.0100707, -0.0115141, 0.999883
69.2214, 227.006, -1.05226, 0.489103, -0.872211, -0.00511824, 0.872167, 0.488993, 0.0144835, -0.0101299, -0.0115479, 0.999882
69.5517, 227.581, -1.0525, 0.488143, -0.872748, -0.00530582, 0.872707, 0.488033, 0.0143785, -0.00995939, -0.0116492, 0.999883
69.8952, 228.235, -1.0479, 0.488087, -0.87278, -0.00515389, 0.872736, 0.487977, 0.0145096, -0.0101487, -0.0115799, 0.999881
70.2076, 228.821, -1.02007, 0.488172, -0.872737, -0.00422531, 0.872671, 0.488059, 0.0156044, -0.0115563, -0.0113049, 0.999869
70.5623, 229.456, -1.04928, 0.487541, -0.873092, -0.00363247, 0.873031, 0.487446, 0.0146203, -0.0109943, -0.0102993, 0.999887
70.9049, 230.027, -1.06996, 0.48667, -0.87358, -0.00325271, 0.873537, 0.4866, 0.0124342, -0.00927947, -0.0088927, 0.999917
71.2504, 230.68, -1.06034, 0.486566, -0.873639, -0.00269996, 0.873585, 0.486496, 0.0130501, -0.0100875, -0.00870838, 0.999911
71.558, 231.29, -1.06454, 0.486268, -0.873804, -0.0033066, 0.873752, 0.486189, 0.0133302, -0.0100403, -0.00937119, 0.999906
71.9148, 231.906, -1.10768, 0.485939, -0.873982, -0.00442306, 0.873955, 0.485865, 0.0117182, -0.0080925, -0.0095599, 0.999922
72.2155, 232.509, -1.11981, 0.485729, -0.874101, -0.00385135, 0.874079, 0.48567, 0.010512, -0.00731809, -0.00847239, 0.999937
72.5628, 233.145, -1.09269, 0.485417, -0.874277, -0.00323989, 0.874249, 0.485362, 0.0106426, -0.00773203, -0.00799854, 0.999938
72.8772, 233.74, -1.11885, 0.485349, -0.874312, -0.00387039, 0.87429, 0.48529, 0.0104804, -0.0072849, -0.0084705, 0.999938
73.2241, 234.373, -1.12151, 0.484814, -0.874611, -0.00328211, 0.874584, 0.48476, 0.010513, -0.00760373, -0.00796733, 0.999939
73.5229, 234.968, -1.11691, 0.484926, -0.874551, -0.00280093, 0.874517, 0.484872, 0.0109394, -0.00820897, -0.00775427, 0.999936
73.8872, 235.579, -1.11788, 0.484362, -0.874861, -0.00328503, 0.874829, 0.484303, 0.0111888, -0.00819772, -0.00829329, 0.999932
74.2031, 236.165, -1.10444, 0.484185, -0.874958, -0.00370048, 0.874925, 0.484118, 0.0116556, -0.00840667, -0.00888109, 0.999925
74.5576, 236.812, -1.10689, 0.483823, -0.87516, -0.00322636, 0.875128, 0.483765, 0.0110673, -0.00812484, -0.00817808, 0.999934
74.8828, 237.391, -1.09938, 0.483313, -0.875436, -0.00445017, 0.875412, 0.483241, 0.0115079, -0.0079239, -0.00945763, 0.999924
75.2082, 238.047, -1.09924, 0.483926, -0.875099, -0.00418366, 0.875075, 0.48386, 0.0111086, -0.0076968, -0.00903675, 0.99993
75.5137, 238.66, -1.12232, 0.48443, -0.87481, -0.00601362, 0.874802, 0.484348, 0.0113199, -0.00699011, -0.0107444, 0.999918
75.8466, 239.303, -1.10248, 0.484651, -0.874691, -0.00542607, 0.874675, 0.48457, 0.011618, -0.0075328, -0.0103767, 0.999918
76.1863, 239.88, -1.13148, 0.484341, -0.874862, -0.00550547, 0.87485, 0.484263, 0.0112639, -0.00718823, -0.010272, 0.999921
76.4976, 240.539, -1.12423, 0.485046, -0.874478, -0.00434226, 0.874461, 0.484985, 0.0103207, -0.00691933, -0.00880317, 0.999937
76.8234, 241.127, -1.15389, 0.485574, -0.874186, -0.00414565, 0.874172, 0.48552, 0.0097315, -0.00649434, -0.00834937, 0.999944
77.1602, 241.78, -1.14426, 0.485935, -0.873985, -0.0042094, 0.873972, 0.485881, 0.00965016, -0.00638883, -0.00836824, 0.999945
77.4854, 242.35, -1.15001, 0.485816, -0.874046, -0.00520361, 0.87404, 0.485753, 0.00994036, -0.00616067, -0.00937734, 0.999937
77.8357, 242.977, -1.12749, 0.485998, -0.873953, -0.00335722, 0.873933, 0.48595, 0.00964867, -0.00680104, -0.00762322, 0.999948
78.1345, 243.584, -1.13419, 0.486453, -0.873702, -0.00298708, 0.873679, 0.486407, 0.00963523, -0.00696538, -0.00729684, 0.999949
78.4814, 244.212, -1.14605, 0.486782, -0.873514, -0.00397033, 0.873503, 0.486735, 0.00905458, -0.0059768, -0.00787571, 0.999951
78.7901, 244.799, -1.12177, 0.486909, -0.873444, -0.00405084, 0.87343, 0.486857, 0.00955886, -0.00637695, -0.00819242, 0.999946
79.1373, 245.432, -1.13696, 0.486854, -0.873478, -0.00304968, 0.873458, 0.48681, 0.00928843, -0.00662862, -0.00718587, 0.999952
79.4593, 246.014, -1.14477, 0.486959, -0.873419, -0.00316357, 0.873402, 0.486918, 0.00894734, -0.00627437, -0.00712006, 0.999955
79.7958, 246.638, -1.13501, 0.487161, -0.873306, -0.00326428, 0.873286, 0.487114, 0.00956615, -0.00676411, -0.0075109, 0.999949
80.1152, 247.216, -1.11948, 0.487306, -0.873226, -0.00318179, 0.873199, 0.487253, 0.0104492, -0.00757415, -0.00787028, 0.99994
80.4556, 247.834, -1.14996, 0.487554, -0.873085, -0.00370766, 0.87307, 0.487507, 0.00918896, -0.00621522, -0.00771717, 0.999951
80.7888, 248.409, -1.12056, 0.487328, -0.873212, -0.00345702, 0.873197, 0.487285, 0.00892358, -0.00610762, -0.00736738, 0.999954
81.1334, 249.038, -1.11919, 0.487345, -0.873201, -0.00384695, 0.873185, 0.487294, 0.00957728, -0.0064883, -0.00802654, 0.999947
81.4426, 249.645, -1.12463, 0.487356, -0.873178, -0.00669152, 0.873179, 0.487272, 0.0111625, -0.0064863, -0.011283, 0.999915
81.7817, 250.265, -1.10683, 0.486757, -0.873502, -0.00785912, 0.873498, 0.48663, 0.0138373, -0.00826247, -0.0136004, 0.999873
82.0824, 250.876, -1.10124, 0.487233, -0.873233, -0.00822219, 0.873212, 0.487067, 0.0163364, -0.0102607, -0.0151394, 0.999833
82.4208, 251.549, -1.12278, 0.487775, -0.872935, -0.00771271, 0.872913, 0.487625, 0.0156621, -0.00991107, -0.0143721, 0.999848
82.7572, 252.107, -1.08577, 0.487593, -0.873045, -0.00670241, 0.873013, 0.487457, 0.0152936, -0.0100849, -0.0133083, 0.999861
83.0888, 252.756, -1.11052, 0.487924, -0.872854, -0.0075052, 0.872853, 0.487813, 0.0128733, -0.00757541, -0.0128321, 0.999889
83.4288, 253.323, -1.10383, 0.487961, -0.872819, -0.00899937, 0.872856, 0.487884, 0.00954389, -0.00393944, -0.0125122, 0.999914
83.7843, 253.963, -1.12057, 0.487809, -0.87289, -0.0102085, 0.872948, 0.487749, 0.00791436, -0.00192918, -0.0127722, 0.999917
84.1071, 254.554, -1.10654, 0.487944, -0.87282, -0.00983514, 0.872867, 0.487858, 0.00993074, -0.0038696, -0.0134304, 0.999902
84.4787, 255.187, -1.10052, 0.487607, -0.873031, -0.00746316, 0.873045, 0.487525, 0.0105477, -0.00557001, -0.0116588, 0.999917
84.7822, 255.79, -1.09192, 0.487534, -0.873093, -0.00443542, 0.873079, 0.487476, 0.00997927, -0.00655067, -0.00873771, 0.99994
85.1237, 256.468, -1.10303, 0.488225, -0.872712, -0.00312276, 0.872691, 0.488178, 0.00964519, -0.00689301, -0.00743422, 0.999949
85.4709, 257.049, -1.09936, 0.487344, -0.873209, -0.000925439, 0.873184, 0.487321, 0.00826841, -0.00676907, -0.00483764, 0.999965
85.8145, 257.688, -1.10356, 0.487473, -0.873136, -0.00198996, 0.87312, 0.487447, 0.00756077, -0.00563158, -0.00542315, 0.999969
86.1229, 258.315, -1.1036, 0.487859, -0.872917, -0.00327566, 0.8729, 0.487816, 0.00901449, -0.00627098, -0.00725712, 0.999954
86.4893, 258.946, -1.10446, 0.487445, -0.873151, -0.00233716, 0.87313, 0.487409, 0.00876691, -0.00651568, -0.00631403, 0.999959
86.8131, 259.526, -1.10071, 0.487022, -0.873388, -0.0018209, 0.873361, 0.486988, 0.00912372, -0.00708179, -0.00603376, 0.999957
87.1749, 260.171, -1.08899, 0.4865, -0.873679, -0.00170834, 0.873647, 0.486464, 0.00965053, -0.00760041, -0.00618747, 0.999952
87.5095, 260.778, -1.11025, 0.486089, -0.873909, -0.000394016, 0.873884, 0.486071, 0.00792183, -0.00673145, -0.00419504, 0.999969
87.8673, 261.425, -1.12535, 0.485988, -0.873964, -0.00140883, 0.873942, 0.485962, 0.00816211, -0.00644875, -0.00519792, 0.999966
88.219, 262.009, -1.16039, 0.485067, -0.874477, -0.000558791, 0.874462, 0.485054, 0.00625756, -0.00520105, -0.00352397, 0.99998
88.5696, 262.665, -1.11309, 0.484525, -0.874777, -0.00102399, 0.874755, 0.484504, 0.00764322, -0.00618998, -0.00459907, 0.99997
88.8779, 263.287, -1.11204, 0.485489, -0.874242, -0.000897799, 0.874213, 0.485464, 0.00868551, -0.00715739, -0.00500159, 0.999962
89.2429, 263.945, -1.13003, 0.485419, -0.874282, -1.05701e-05, 0.874257, 0.485405, 0.00752932, -0.00657762, -0.00366411, 0.999972
89.5479, 264.554, -1.11623, 0.485767, -0.874088, 0.000256309, 0.874056, 0.485751, 0.00848228, -0.00753876, -0.00389638, 0.999964
89.9149, 265.22, -1.10964, 0.485648, -0.874154, -0.000581126, 0.874116, 0.48562, 0.00969613, -0.0081937, -0.00521688, 0.999953
90.2565, 265.829, -1.11564, 0.484938, -0.874549, 9.74903e-05, 0.874513, 0.484919, 0.00899491, -0.00791376, -0.00427672, 0.99996
90.6019, 266.483, -1.09545, 0.485076, -0.874472, 0.000637188, 0.874428, 0.485059, 0.00962246, -0.00872364, -0.00411045, 0.999954
90.9357, 267.097, -1.09341, 0.485123, -0.874445, 0.00126539, 0.874392, 0.485108, 0.0103737, -0.00968508, -0.00392607, 0.999945
91.2806, 267.764, -1.11734, 0.485232, -0.874385, 0.000894422, 0.874343, 0.485219, 0.00929452, -0.00856098, -0.00372797, 0.999956
91.6157, 268.392, -1.12029, 0.485203, -0.874402, 0.000289561, 0.874364, 0.485185, 0.00912821, -0.00812222, -0.00417585, 0.999958
91.968, 269.036, -1.13695, 0.484981, -0.874524, 0.000783869, 0.87449, 0.48497, 0.00839829, -0.00772466, -0.00338753, 0.999964
92.2858, 269.671, -1.14009, 0.485553, -0.874204, 0.00223016, 0.874175, 0.485556, 0.00729688, -0.00746183, -0.00159348, 0.999971
92.6572, 270.33, -1.15209, 0.484924, -0.874551, 0.0030697, 0.874523, 0.484933, 0.00710038, -0.00769825, -0.000758617, 0.99997
92.9796, 270.951, -1.15279, 0.485062, -0.874472, 0.00359944, 0.874447, 0.485075, 0.00668879, -0.00759516, -9.69591e-05, 0.999971
93.3488, 271.603, -1.15661, 0.484893, -0.87457, 0.0022977, 0.874542, 0.484896, 0.0072085, -0.00741849, -0.00148592, 0.999971
93.6779, 272.228, -1.15356, 0.485181, -0.874408, 0.00322853, 0.874383, 0.485191, 0.00662573, -0.00736004, -0.000391703, 0.999973
94.0495, 272.852, -1.14186, 0.484591, -0.874734, 0.00336001, 0.874708, 0.484603, 0.00678455, -0.00756295, -0.000348704, 0.999971
94.377, 273.457, -1.14149, 0.484328, -0.874879, 0.00348764, 0.874855, 0.484341, 0.00657018, -0.00743732, -0.000130941, 0.999972
94.719, 274.12, -1.14594, 0.484413, -0.874828, 0.00454259, 0.874809, 0.484433, 0.00585772, -0.00732508, 0.00113635, 0.999973
95.0449, 274.731, -1.14803, 0.484365, -0.874856, 0.0041981, 0.874832, 0.484383, 0.00647337, -0.00769675, 0.000537162, 0.99997
95.4082, 275.402, -1.13733, 0.483845, -0.87514, 0.00488418, 0.875118, 0.483868, 0.00641013, -0.00797306, 0.00117272, 0.999968
95.7432, 276.012, -1.15478, 0.483657, -0.875244, 0.00483956, 0.875224, 0.483679, 0.00616399, -0.00773579, 0.00125444, 0.999969
96.0861, 276.675, -1.18, 0.483975, -0.875062, 0.00584577, 0.875054, 0.484002, 0.00473727, -0.00697477, 0.00282264, 0.999972
96.4462, 277.279, -1.18116, 0.483418, -0.875374, 0.00534661, 0.875366, 0.48344, 0.00439455, -0.00643164, 0.00255583, 0.999976
96.8108, 277.926, -1.19307, 0.482536, -0.875863, 0.00474274, 0.875856, 0.482554, 0.00422697, -0.00599088, 0.00211429, 0.99998
97.1404, 278.523, -1.18901, 0.482498, -0.875889, 0.00380336, 0.87588, 0.482511, 0.00409117, -0.00541858, 0.0013573, 0.999984
97.5011, 279.19, -1.19456, 0.482319, -0.875987, 0.00388298, 0.875981, 0.482332, 0.00371515, -0.00512731, 0.00160953, 0.999986
97.8384, 279.769, -1.18664, 0.481996, -0.876162, 0.00448888, 0.876155, 0.482013, 0.00409181, -0.00574879, 0.00196072, 0.999982
98.1753, 280.451, -1.18574, 0.482386, -0.875945, 0.00500683, 0.875939, 0.482406, 0.00405404, -0.00596643, 0.00243007, 0.999979
98.5325, 281.031, -1.19217, 0.481181, -0.876609, 0.00457919, 0.876602, 0.481198, 0.00419204, -0.00587828, 0.00199699, 0.999981
98.8853, 281.679, -1.17304, 0.480429, -0.877019, 0.005084, 0.877007, 0.480451, 0.00495445, -0.00678776, 0.00207844, 0.999975
99.2227, 282.29, -1.18943, 0.480599, -0.876928, 0.0047184, 0.876913, 0.48062, 0.00525157, -0.00687301, 0.00161373, 0.999975
99.5786, 282.949, -1.16862, 0.480621, -0.876921, 0.00364726, 0.876898, 0.480635, 0.00629739, -0.00727531, 0.000171622, 0.999974
99.936, 283.547, -1.18023, 0.479754, -0.87739, 0.00487212, 0.877371, 0.479776, 0.00596927, -0.0075749, 0.00141087, 0.99997
100.259, 284.213, -1.1684, 0.479938, -0.877297, 0.00321227, 0.877273, 0.479948, 0.00649864, -0.00724296, -0.000300906, 0.999974
100.593, 284.821, -1.17395, 0.480037, -0.877246, 0.00220182, 0.877219, 0.48004, 0.00699489, -0.00719319, -0.00142632, 0.999973
100.98, 285.466, -1.15154, 0.478862, -0.877888, 0.00176891, 0.87785, 0.478859, 0.00862878, -0.00842217, -0.00257916, 0.999961
101.292, 286.056, -1.19134, 0.479068, -0.877776, 0.00168315, 0.877744, 0.479065, 0.00786216, -0.00770756, -0.00228913, 0.999968
101.634, 286.74, -1.14802, 0.47948, -0.877551, 0.00184203, 0.877506, 0.479475, 0.00931201, -0.00905497, -0.00284853, 0.999955
101.981, 287.375, -1.13931, 0.478967, -0.877832, 0.00109271, 0.877779, 0.478951, 0.0105111, -0.00975036, -0.00407533, 0.999944
102.33, 288.043, -1.18268, 0.479281, -0.877661, 0.00135993, 0.877624, 0.479274, 0.0085476, -0.00815367, -0.0029032, 0.999963
102.677, 288.646, -1.16388, 0.478343, -0.878172, 0.00153204, 0.878133, 0.478337, 0.00874061, -0.00840859, -0.00283567, 0.999961
103.042, 289.332, -1.19966, 0.477446, -0.878659, 0.00186786, 0.878628, 0.477445, 0.0077115, -0.00766758, -0.00204067, 0.999969
103.327, 289.954, -1.22598, 0.478885, -0.877875, 0.00201387, 0.877858, 0.478888, 0.00567376, -0.00594528, -0.000949188, 0.999982
103.712, 290.62, -1.21002, 0.478162, -0.878268, 0.00259902, 0.878246, 0.478168, 0.0062066, -0.00669383, -0.000685177, 0.999977
104.036, 291.232, -1.21036, 0.477552, -0.878602, 0.00150446, 0.878578, 0.47755, 0.00685146, -0.00673816, -0.00195014, 0.999975
104.395, 291.911, -1.21726, 0.477269, -0.878754, 0.00232047, 0.878735, 0.477274, 0.00585801, -0.00625525, -0.000756766, 0.99998
104.733, 292.505, -1.19935, 0.476777, -0.879022, 0.00207203, 0.878994, 0.476779, 0.00720384, -0.00732023, -0.00161333, 0.999972
105.083, 293.155, -1.19821, 0.476523, -0.879161, 0.00109956, 0.879135, 0.476518, 0.00727942, -0.00692375, -0.00250215, 0.999973
105.401, 293.776, -1.14833, 0.476372, -0.879241, 0.00205811, 0.879208, 0.476373, 0.00792212, -0.00794589, -0.00196437, 0.999967
105.768, 294.429, -1.19034, 0.475846, -0.879526, 0.00212468, 0.879497, 0.475848, 0.00730098, -0.00743243, -0.00160549, 0.999971
106.106, 295.026, -1.19334, 0.474891, -0.880043, 0.0016027, 0.880016, 0.474889, 0.00726104, -0.00715113, -0.0020378, 0.999972
106.449, 295.711, -1.20302, 0.474571, -0.880215, 0.00183746, 0.880192, 0.474572, 0.0066343, -0.00671162, -0.00153113, 0.999976
106.767, 296.341, -1.1878, 0.474971, -0.879996, 0.00323426, 0.879965, 0.474981, 0.00732189, -0.00797944, -0.000631648, 0.999968
107.138, 297.008, -1.18881, 0.474767, -0.880111, 0.00123289, 0.880074, 0.474759, 0.00854556, -0.00810637, -0.00297212, 0.999963
107.447, 297.61, -1.19423, 0.474628, -0.880179, 0.00357423, 0.880158, 0.474641, 0.00609347, -0.00705983, 0.000253759, 0.999975
107.796, 298.303, -1.20346, 0.474486, -0.880262, 0.00147243, 0.880235, 0.474483, 0.00720319, -0.00703933, -0.00212173, 0.999973
108.123, 298.908, -1.19398, 0.474022, -0.880511, 0.00163193, 0.880486, 0.474021, 0.00693711, -0.00688177, -0.00185146, 0.999975
108.506, 299.549, -1.21233, 0.47251, -0.881321, 0.00271999, 0.881302, 0.472518, 0.00573423, -0.00633893, -0.000312351, 0.99998
108.786, 300.203, -1.23623, 0.473075, -0.881021, 0.00175166, 0.881005, 0.473077, 0.00540067, -0.00558677, -0.00101169, 0.999984
109.153, 300.872, -1.23161, 0.472658, -0.881243, 0.00239524, 0.881227, 0.472664, 0.00526277, -0.00576991, -0.000376743, 0.999983
109.471, 301.451, -1.22593, 0.472741, -0.881198, 0.00264953, 0.881179, 0.472748, 0.00569511, -0.00627108, -0.000357595, 0.99998
109.799, 302.137, -1.23568, 0.472826, -0.88115, 0.00317422, 0.881137, 0.472837, 0.00484814, -0.00577283, 0.000504595, 0.999983
110.127, 302.735, -1.20942, 0.472619, -0.881255, 0.00467864, 0.881238, 0.47264, 0.00562714, -0.00717025, 0.0014635, 0.999973
110.489, 303.384, -1.22093, 0.471702, -0.88174, 0.00565837, 0.881723, 0.471731, 0.00589464, -0.00786676, 0.0022086, 0.999967
110.779, 304.01, -1.20982, 0.472443, -0.881342, 0.00585444, 0.881326, 0.472473, 0.0058738, -0.00794289, 0.00238464, 0.999966
111.142, 304.738, -1.24239, 0.473267, -0.880903, 0.00532299, 0.880889, 0.473293, 0.00538016, -0.00725873, 0.00214271, 0.999971
111.467, 305.319, -1.2221, 0.47368, -0.880671, 0.00670614, 0.880659, 0.473717, 0.00573488, -0.00822736, 0.00318932, 0.999961
111.802, 306.017, -1.19905, 0.474266, -0.880365, 0.00546083, 0.88033, 0.474296, 0.00785366, -0.00950414, 0.00108261, 0.999954
112.138, 306.609, -1.19044, 0.474565, -0.880192, 0.00708703, 0.880172, 0.474608, 0.00664835, -0.00921538, 0.00308274, 0.999953
112.486, 307.28, -1.21315, 0.475085, -0.879923, 0.00544676, 0.879895, 0.475114, 0.00715739, -0.00888578, 0.00139221, 0.99996
112.8, 307.929, -1.22583, 0.475552, -0.879676, 0.00457823, 0.879652, 0.475573, 0.0064865, -0.0078833, 0.000942576, 0.999968
113.14, 308.609, -1.2354, 0.475932, -0.879464, 0.00569964, 0.879461, 0.475956, 0.00391077, -0.00615216, 0.00315135, 0.999976
113.459, 309.256, -1.2351, 0.475947, -0.879461, 0.00477127, 0.879457, 0.475964, 0.0036546, -0.00548503, 0.00245674, 0.999982
113.811, 309.937, -1.22187, 0.476055, -0.87941, 0.00324014, 0.879396, 0.476066, 0.00488709, -0.00584028, 0.000522839, 0.999983
114.154, 310.542, -1.23624, 0.476082, -0.879396, 0.00299503, 0.879382, 0.476091, 0.00496287, -0.00579024, 0.000271047, 0.999983
114.486, 311.22, -1.23401, 0.476735, -0.879046, 0.00163566, 0.879027, 0.476736, 0.00580783, -0.00588513, -0.001331, 0.999982
114.785, 311.846, -1.26421, 0.477361, -0.878703, 0.00254843, 0.878691, 0.477368, 0.00467132, -0.00532124, 9.37032e-06, 0.999986
115.163, 312.498, -1.26844, 0.476713, -0.879052, 0.00342552, 0.879041, 0.476724, 0.00451098, -0.00559842, 0.000860734, 0.999984
115.468, 313.125, -1.24521, 0.477242, -0.878767, 0.00298332, 0.878749, 0.477252, 0.00551108, -0.00626675, -8.52556e-06, 0.99998
115.839, 313.796, -1.26467, 0.477493, -0.878632, 0.00249899, 0.878616, 0.477499, 0.00528499, -0.00583683, -0.000327895, 0.999983
116.141, 314.448, -1.26405, 0.477966, -0.878377, 0.00150027, 0.878362, 0.477966, 0.00541532, -0.00547377, -0.00127055, 0.999984
116.519, 315.087, -1.23067, 0.477859, -0.878436, 0.00109748, 0.878412, 0.477855, 0.006894, -0.00658037, -0.00233033, 0.999976
116.834, 315.702, -1.24335, 0.478013, -0.878353, -7.8575e-06, 0.878335, 0.478003, 0.00647026, -0.00567941, -0.00309977, 0.999979
117.176, 316.385, -1.2696, 0.478734, -0.87796, -0.000501322, 0.877947, 0.478723, 0.00576516, -0.00482159, -0.00320011, 0.999983
117.525, 316.985, -1.26108, 0.478201, -0.87825, 0.000697818, 0.878236, 0.478197, 0.00538277, -0.00506111, -0.00196119, 0.999985
117.882, 317.641, -1.24085, 0.477731, -0.878505, 0.00160346, 0.878484, 0.477731, 0.0061774, -0.0061929, -0.00154253, 0.99998
118.211, 318.248, -1.23583, 0.477649, -0.87855, 0.000987809, 0.878522, 0.477642, 0.00758646, -0.00713691, -0.00275585, 0.999971
118.555, 318.926, -1.24766, 0.477791, -0.878471, 0.00218385, 0.878443, 0.477793, 0.0071477, -0.00732248, -0.00149672, 0.999972
118.856, 319.579, -1.22613, 0.478434, -0.878116, 0.00359289, 0.878086, 0.478447, 0.0072915, -0.00812179, -0.000333636, 0.999967
119.247, 320.2, -1.24237, 0.477163, -0.878798, 0.00541818, 0.878763, 0.477193, 0.00791352, -0.00953991, 0.000985254, 0.999954
119.544, 320.832, -1.26855, 0.477018, -0.878869, 0.00661427, 0.87883, 0.47706, 0.00842783, -0.0105624, 0.00179259, 0.999943
119.916, 321.485, -1.27261, 0.476611, -0.879069, 0.00892064, 0.879045, 0.476676, 0.0077039, -0.0110245, 0.00416989, 0.999931
120.232, 322.107, -1.28196, 0.47698, -0.87888, 0.00773949, 0.878844, 0.477035, 0.00844772, -0.0111165, 0.0027724, 0.999934
120.582, 322.784, -1.29629, 0.476875, -0.878933, 0.00814964, 0.878905, 0.476932, 0.00786098, -0.0107961, 0.00341405, 0.999936
120.883, 323.413, -1.28762, 0.477084, -0.878802, 0.00986837, 0.878788, 0.477158, 0.00719466, -0.0110315, 0.00523975, 0.999925
121.264, 324.052, -1.31785, 0.47563, -0.879579, 0.0107892, 0.879577, 0.47571, 0.00668678, -0.0110141, 0.00630954, 0.999919
121.584, 324.65, -1.30939, 0.47515, -0.879811, 0.01282, 0.879839, 0.475243, 0.00530613, -0.010761, 0.00875832, 0.999904
121.908, 325.345, -1.32817, 0.47532, -0.879734, 0.0118232, 0.879765, 0.475391, 0.00404158, -0.00917615, 0.00848057, 0.999922
122.219, 325.985, -1.31002, 0.476054, -0.87934, 0.0115771, 0.879372, 0.476121, 0.00375321, -0.00881245, 0.00839385, 0.999926
122.596, 326.656, -1.33816, 0.475225, -0.879786, 0.0117563, 0.879829, 0.475283, 0.00256423, -0.00784357, 0.00912499, 0.999928
122.905, 327.26, -1.32879, 0.475047, -0.879873, 0.0123628, 0.879928, 0.475104, 0.00195436, -0.00759318, 0.00994992, 0.999922
123.268, 327.906, -1.3389, 0.474679, -0.880086, 0.0113487, 0.880128, 0.474731, 0.00228107, -0.0073951, 0.0089055, 0.999933
123.579, 328.509, -1.35688, 0.474687, -0.880089, 0.010721, 0.880127, 0.474734, 0.00219386, -0.00702039, 0.00839441, 0.99994
123.924, 329.179, -1.35913, 0.474091, -0.880407, 0.0110345, 0.880454, 0.47413, 0.00110547, -0.00620503, 0.00919125, 0.999939
124.269, 329.798, -1.36923, 0.473378, -0.880798, 0.0104136, 0.88085, 0.473394, -0.00102432, -0.00402754, 0.00965774, 0.999945
124.597, 330.47, -1.3531, 0.473398, -0.88079, 0.0101589, 0.880841, 0.47341, -0.00135547, -0.00361546, 0.00959009, 0.999947
124.954, 331.087, -1.37249, 0.473118, -0.880923, 0.0116011, 0.880984, 0.473146, -0.000295692, -0.00522856, 0.0103603, 0.999933
125.286, 331.795, -1.37608, 0.473441, -0.880758, 0.0109283, 0.880798, 0.473487, 0.00201701, -0.00695092, 0.00867071, 0.999938
125.626, 332.403, -1.35461, 0.473675, -0.880637, 0.0105101, 0.880651, 0.47374, 0.00485474, -0.00925432, 0.00695615, 0.999933
125.98, 333.073, -1.36706, 0.473607, -0.880643, 0.0128489, 0.88067, 0.4737, 0.00533883, -0.0107881, 0.00878716, 0.999903
126.333, 333.668, -1.36406, 0.472318, -0.881342, 0.0123634, 0.881373, 0.472399, 0.00459796, -0.00989282, 0.00872503, 0.999913
126.676, 334.357, -1.37825, 0.473076, -0.880924, 0.0131481, 0.880981, 0.473144, 0.0024962, -0.0084199, 0.0104023, 0.99991
127.011, 334.97, -1.38235, 0.473273, -0.880819, 0.0130635, 0.880879, 0.473337, 0.00213396, -0.00806306, 0.0104974, 0.999912
127.368, 335.643, -1.34963, 0.472834, -0.881051, 0.0133452, 0.8811, 0.472916, 0.00364475, -0.00952236, 0.0100351, 0.999904
127.714, 336.272, -1.36253, 0.47239, -0.881189, 0.0187771, 0.881324, 0.472508, 0.00214253, -0.0107603, 0.0155366, 0.999821
128.082, 336.932, -1.37132, 0.471622, -0.881546, 0.0211993, 0.881745, 0.471726, -7.8305e-05, -0.00993121, 0.0187293, 0.999775
128.399, 337.549, -1.38617, 0.471244, -0.881725, 0.0221567, 0.881953, 0.471337, -0.0011347, -0.00944275, 0.0200758, 0.999754
128.769, 338.217, -1.36665, 0.470653, -0.882071, 0.0209172, 0.882258, 0.470766, 0.000578453, -0.0103573, 0.0181821, 0.999781
129.095, 338.846, -1.32599, 0.470363, -0.882215, 0.0213636, 0.882394, 0.470506, 0.00196718, -0.0117872, 0.0179259, 0.99977
129.423, 339.53, -1.35741, 0.470698, -0.882029, 0.0216277, 0.882241, 0.470799, -0.000499081, -0.00974207, 0.0193157, 0.999766
129.758, 340.15, -1.3815, 0.470131, -0.882343, 0.0211493, 0.882558, 0.4702, -0.00185852, -0.00830455, 0.0195392, 0.999775
130.082, 340.823, -1.39567, 0.470508, -0.882113, 0.0223533, 0.882362, 0.470559, -0.00321168, -0.00768547, 0.0212348, 0.999745
130.44, 341.415, -1.3776, 0.469613, -0.88264, 0.0202613, 0.88284, 0.469668, -0.00228319, -0.00750084, 0.0189597, 0.999792
130.786, 342.092, -1.40541, 0.469119, -0.88289, 0.0208043, 0.883111, 0.469151, -0.00363199, -0.00655372, 0.0200763, 0.999777
131.092, 342.714, -1.41009, 0.469322, -0.882755, 0.0219079, 0.883008, 0.469329, -0.00514614, -0.00573922, 0.02176, 0.999747
131.461, 343.38, -1.37323, 0.469155, -0.882843, 0.0219517, 0.883089, 0.469191, -0.00379135, -0.0069524, 0.0211641, 0.999752
131.775, 344.017, -1.37526, 0.469306, -0.882778, 0.0213214, 0.883005, 0.469354, -0.00299284, -0.00736528, 0.0202315, 0.999768
132.093, 344.712, -1.36717, 0.470211, -0.882324, 0.0201413, 0.882525, 0.470257, -0.00267312, -0.00711303, 0.0190321, 0.999794
132.45, 345.317, -1.39478, 0.469483, -0.88268, 0.0214753, 0.882919, 0.469504, -0.00437369, -0.00622218, 0.0210143, 0.99976
132.793, 345.996, -1.34312, 0.469088, -0.882925, 0.0199857, 0.883113, 0.469158, -0.00133045, -0.00820176, 0.0182737, 0.999799
133.105, 346.627, -1.36121, 0.469732, -0.882648, 0.0168609, 0.882773, 0.4698, 0.000103933, -0.008013, 0.0148355, 0.999858
133.444, 347.31, -1.36283, 0.470227, -0.882403, 0.0158904, 0.882514, 0.470286, -2.68342e-05, -0.00744935, 0.0140361, 0.999874
133.785, 347.921, -1.35389, 0.469541, -0.882776, 0.0154013, 0.882873, 0.469611, 0.00108428, -0.00818979, 0.0130882, 0.999881
134.135, 348.615, -1.38126, 0.469014, -0.883058, 0.0153064, 0.88315, 0.469089, 0.00150761, -0.00851136, 0.0128107, 0.999882
134.469, 349.223, -1.40211, 0.468624, -0.883259, 0.0156454, 0.883361, 0.468692, 0.00080658, -0.00804529, 0.0134425, 0.999877
134.802, 349.916, -1.43139, 0.469223, -0.882927, 0.0163992, 0.883047, 0.469284, -0.000128115, -0.00758275, 0.0145413, 0.999866
135.128, 350.528, -1.43333, 0.469178, -0.882962, 0.0157951, 0.883072, 0.469238, 0.00011901, -0.00751673, 0.0138923, 0.999875
135.451, 351.229, -1.43795, 0.469345, -0.882881, 0.015387, 0.88298, 0.46941, 0.000692436, -0.00783413, 0.0132614, 0.999881
135.778, 351.851, -1.42152, 0.469655, -0.882722, 0.0150147, 0.882804, 0.469737, 0.00225236, -0.00904116, 0.0121972, 0.999885
136.145, 352.515, -1.43347, 0.469329, -0.882888, 0.0154624, 0.882978, 0.46941, 0.00195013, -0.00897996, 0.0127377, 0.999879
136.47, 353.123, -1.44563, 0.46887, -0.883097, 0.0173334, 0.883216, 0.468963, 0.00149506, -0.00944902, 0.0146082, 0.999849
136.831, 353.785, -1.46824, 0.468421, -0.883353, 0.0164369, 0.883457, 0.468509, 0.00178625, -0.00927871, 0.0136845, 0.999863
137.164, 354.412, -1.44464, 0.46814, -0.883514, 0.0157814, 0.883602, 0.468232, 0.00252081, -0.00961651, 0.0127644, 0.999872
137.515, 355.081, -1.48066, 0.46808, -0.88351, 0.01763, 0.883637, 0.46817, 0.00117661, -0.00929339, 0.0150278, 0.999844
137.844, 355.707, -1.50528, 0.468088, -0.883529, 0.0164584, 0.883639, 0.468168, 0.00117616, -0.00874447, 0.0139927, 0.999864
138.192, 356.38, -1.5294, 0.468276, -0.883434, 0.0162171, 0.883552, 0.468334, -0.000251194, -0.00737309, 0.0144463, 0.999868
138.509, 357.011, -1.52743, 0.468274, -0.883442, 0.0157911, 0.883552, 0.468334, 0.000124709, -0.00750568, 0.0138939, 0.999875
138.87, 357.676, -1.56795, 0.467983, -0.883605, 0.0152926, 0.883715, 0.468024, -0.001051, -0.00622865, 0.0140062, 0.999883
139.181, 358.304, -1.57442, 0.468169, -0.883495, 0.0159461, 0.883624, 0.46819, -0.0026079, -0.00516173, 0.0153113, 0.999869
139.515, 358.992, -1.59567, 0.468294, -0.883454, 0.0144877, 0.88356, 0.468313, -0.0022759, -0.00477411, 0.0138665, 0.999892
139.866, 359.614, -1.55388, 0.468101, -0.883552, 0.0147595, 0.88366, 0.468126, -0.00192279, -0.00521041, 0.0139424, 0.999889
140.195, 360.292, -1.55021, 0.468805, -0.883186, 0.0142583, 0.883286, 0.468833, -0.00157102, -0.00529724, 0.0133306, 0.999897
140.538, 360.921, -1.58767, 0.468945, -0.883123, 0.0135395, 0.883219, 0.468953, -0.00278351, -0.0038912, 0.0132637, 0.999904
140.855, 361.603, -1.58303, 0.470042, -0.882549, 0.0129516, 0.882639, 0.470038, -0.00356349, -0.00294279, 0.0131066, 0.99991
141.191, 362.204, -1.54655, 0.469889, -0.882631, 0.0128886, 0.882714, 0.469908, -0.00172665, -0.00453246, 0.0121883, 0.999915
141.508, 362.892, -1.58387, 0.471142, -0.881978, 0.0118321, 0.882047, 0.47116, -0.00137435, -0.00436265, 0.011084, 0.999929
141.833, 363.503, -1.57303, 0.471618, -0.881697, 0.0136901, 0.881793, 0.47163, -0.00252774, -0.00422796, 0.013264, 0.999903
142.171, 364.193, -1.55198, 0.47216, -0.881413, 0.0132954, 0.881496, 0.472191, -0.000867816, -0.00551307, 0.0121296, 0.999911
142.506, 364.819, -1.55585, 0.472325, -0.881311, 0.0141408, 0.881399, 0.472373, 6.09036e-05, -0.00673339, 0.0124349, 0.9999
142.856, 365.483, -1.56128, 0.472543, -0.881186, 0.0146132, 0.881283, 0.472589, -0.000331384, -0.00661402, 0.0130349, 0.999893
143.184, 366.124, -1.55842, 0.472476, -0.881227, 0.0143481, 0.881314, 0.47253, 0.000466683, -0.00719116, 0.0124247, 0.999897
143.507, 366.804, -1.58514, 0.473279, -0.88078, 0.015289, 0.88089, 0.47332, -0.00103708, -0.00632316, 0.0139588, 0.999883
143.854, 367.403, -1.61368, 0.473081, -0.880881, 0.0156209, 0.881001, 0.473109, -0.00202606, -0.0056057, 0.0147206, 0.999876
144.205, 368.094, -1.63086, 0.472767, -0.881032, 0.0165575, 0.88117, 0.472792, -0.0026274, -0.00551344, 0.0158321, 0.999859
144.536, 368.706, -1.66799, 0.47319, -0.880811, 0.0162324, 0.880949, 0.473198, -0.00357742, -0.00453013, 0.0159927, 0.999862
144.899, 369.376, -1.68657, 0.472523, -0.881154, 0.0170302, 0.881309, 0.472518, -0.00455717, -0.00403149, 0.0171622, 0.999845
145.236, 369.981, -1.72801, 0.472301, -0.881267, 0.0173032, 0.88143, 0.472285, -0.00524618, -0.00354875, 0.0177293, 0.999837
145.577, 370.689, -1.72281, 0.472614, -0.881123, 0.0160619, 0.881265, 0.472593, -0.00532138, -0.00290195, 0.0166697, 0.999857
145.942, 371.261, -1.75625, 0.472192, -0.881338, 0.0166768, 0.881493, 0.472155, -0.00634585, -0.00228121, 0.0176969, 0.999841
146.269, 371.941, -1.73166, 0.472178, -0.881318, 0.0180833, 0.881499, 0.472139, -0.00665822, -0.0026698, 0.0190842, 0.999814
146.599, 372.571, -1.67338, 0.472296, -0.881276, 0.0170348, 0.881431, 0.472292, -0.00449265, -0.00408613, 0.0171368, 0.999845
146.947, 373.253, -1.72009, 0.472166, -0.88134, 0.017314, 0.881504, 0.472144, -0.00557695, -0.00325951, 0.0178956, 0.999835
147.294, 373.854, -1.71494, 0.471874, -0.881486, 0.0178461, 0.88166, 0.471847, -0.00593486, -0.00318914, 0.0185347, 0.999823
147.658, 374.523, -1.7046, 0.471371, -0.881754, 0.0178883, 0.881926, 0.471361, -0.00501641, -0.00400863, 0.0181408, 0.999827
147.984, 375.135, -1.65441, 0.47107, -0.881915, 0.0178665, 0.882074, 0.471103, -0.00253578, -0.00618064, 0.0169541, 0.999837
148.332, 375.818, -1.69849, 0.471118, -0.881871, 0.0187428, 0.882053, 0.471134, -0.00387736, -0.00541105, 0.0183589, 0.999817
148.641, 376.452, -1.66223, 0.471353, -0.881742, 0.0189173, 0.881925, 0.471379, -0.00336772, -0.00594776, 0.018271, 0.999815
148.991, 377.136, -1.66453, 0.471636, -0.881614, 0.0177944, 0.881767, 0.471682, -0.00179693, -0.00680909, 0.016538, 0.99984
149.303, 377.776, -1.64478, 0.471545, -0.881681, 0.0168562, 0.881816, 0.471591, -0.0013789, -0.00673348, 0.0155143, 0.999857
149.63, 378.501, -1.66288, 0.471938, -0.881462, 0.0172974, 0.881611, 0.47197, -0.00242906, -0.00602272, 0.0163959, 0.999847
149.967, 379.101, -1.6461, 0.471752, -0.881545, 0.0181037, 0.881712, 0.471777, -0.00313222, -0.00577974, 0.0174399, 0.999831
150.297, 379.798, -1.65354, 0.472086, -0.881397, 0.0165519, 0.881535, 0.472112, -0.00251071, -0.00560144, 0.0157764, 0.99986
150.644, 380.401, -1.68346, 0.471533, -0.881684, 0.0170138, 0.881837, 0.471538, -0.0039843, -0.00450975, 0.0168821, 0.999847
150.972, 381.102, -1.69293, 0.471897, -0.881488, 0.0170963, 0.881645, 0.471888, -0.00481439, -0.00382372, 0.0173448, 0.999842
151.304, 381.727, -1.6646, 0.471848, -0.881509, 0.0173632, 0.881669, 0.47185, -0.00423227, -0.00446203, 0.0173056, 0.99984
151.646, 382.398, -1.66076, 0.472152, -0.881347, 0.0173312, 0.8815, 0.472174, -0.00305841, -0.00548783, 0.0167215, 0.999845
151.949, 383.06, -1.65454, 0.472711, -0.881051, 0.0171178, 0.881198, 0.47274, -0.00259477, -0.00580615, 0.0163108, 0.99985
152.329, 383.728, -1.67515, 0.472783, -0.881013, 0.017115, 0.881163, 0.472802, -0.00318174, -0.00528885, 0.0165854, 0.999848
152.627, 384.369, -1.68049, 0.473156, -0.880791, 0.0181725, 0.880966, 0.47316, -0.00434225, -0.00477391, 0.0180639, 0.999825
152.992, 385.028, -1.64261, 0.473079, -0.880855, 0.0170562, 0.881005, 0.473094, -0.00342317, -0.00505385, 0.016646, 0.999849
153.303, 385.666, -1.61328, 0.473691, -0.88052, 0.0173544, 0.880671, 0.473721, -0.00258236, -0.00594732, 0.0165067, 0.999846
153.643, 386.361, -1.61566, 0.473981, -0.880362, 0.0174355, 0.880517, 0.474005, -0.00300576, -0.00561838, 0.016777, 0.999843
153.948, 387.003, -1.57237, 0.474411, -0.880108, 0.018565, 0.88028, 0.474446, -0.0027721, -0.00636835, 0.0176575, 0.999824
154.306, 387.687, -1.60117, 0.474758, -0.879907, 0.0192036, 0.880093, 0.474791, -0.00309299, -0.00639616, 0.0183694, 0.999811
154.642, 388.3, -1.62929, 0.474349, -0.88012, 0.0195251, 0.880319, 0.474365, -0.00411268, -0.0056424, 0.0191392, 0.999801
155.003, 388.956, -1.59605, 0.474298, -0.880132, 0.0202007, 0.880343, 0.474322, -0.00392176, -0.00612998, 0.0196436, 0.999788
155.347, 389.565, -1.63703, 0.473882, -0.880352, 0.020401, 0.880568, 0.4739, -0.00423152, -0.00594279, 0.0199697, 0.999783
155.707, 390.237, -1.61956, 0.473674, -0.880479, 0.0197469, 0.880682, 0.473691, -0.00412942, -0.00571804, 0.0193467, 0.999796
156.06, 390.842, -1.60092, 0.473018, -0.880778, 0.0220113, 0.881033, 0.473026, -0.00514684, -0.00587869, 0.0218272, 0.999744
156.388, 391.539, -1.65863, 0.473584, -0.880424, 0.0238966, 0.880738, 0.473536, -0.00801494, -0.00425936, 0.0248424, 0.999682
156.706, 392.205, -1.66975, 0.474019, -0.880194, 0.023747, 0.880509, 0.473937, -0.00934688, -0.00302749, 0.02534, 0.999674
157.081, 392.859, -1.67033, 0.474136, -0.880155, 0.0228698, 0.880451, 0.473992, -0.0116872, -0.000553536, 0.025677, 0.99967
157.39, 393.49, -1.68185, 0.474522, -0.879963, 0.0222563, 0.880243, 0.474338, -0.0132568, 0.00110851, 0.0258816, 0.999664
157.76, 394.154, -1.64993, 0.474091, -0.880162, 0.0235306, 0.880475, 0.473873, -0.0144587, 0.00157545, 0.0275728, 0.999619
158.086, 394.779, -1.70399, 0.473831, -0.880269, 0.024692, 0.880613, 0.473572, -0.0158202, 0.00223259, 0.0292402, 0.99957
158.458, 395.455, -1.62326, 0.47321, -0.880505, 0.0279723, 0.880947, 0.473044, -0.0127028, -0.00204728, 0.0306532, 0.999528
158.783, 396.063, -1.64934, 0.472859, -0.880626, 0.03004, 0.881122, 0.472782, -0.0100823, -0.00532363, 0.0312364, 0.999498
159.139, 396.72, -1.63283, 0.472587, -0.880769, 0.0301147, 0.881259, 0.472556, -0.00856577, -0.00668642, 0.0305869, 0.99951
159.488, 397.316, -1.64577, 0.471979, -0.881053, 0.031334, 0.881593, 0.47189, -0.0106457, -0.00540678, 0.0326484, 0.999452
159.848, 397.983, -1.63425, 0.471806, -0.881161, 0.0308795, 0.881693, 0.47167, -0.0120134, -0.00397921, 0.0328942, 0.999451
160.193, 398.586, -1.65675, 0.470922, -0.881582, 0.0323368, 0.882167, 0.470752, -0.013168, -0.00361391, 0.0347276, 0.99939
160.539, 399.257, -1.62915, 0.470985, -0.881494, 0.0337934, 0.88212, 0.470896, -0.0110691, -0.00615586, 0.0350232, 0.999368
160.864, 399.868, -1.63141, 0.471252, -0.881279, 0.0356222, 0.881961, 0.471219, -0.00984266, -0.00811175, 0.0360558, 0.999317
161.227, 400.54, -1.63128, 0.470698, -0.881502, 0.0373926, 0.882249, 0.470683, -0.00975233, -0.00900338, 0.03758, 0.999253
161.537, 401.15, -1.66567, 0.470599, -0.881589, 0.0365678, 0.882312, 0.470545, -0.0106068, -0.00785597, 0.0372558, 0.999275
161.89, 401.827, -1.6582, 0.470496, -0.881714, 0.0348367, 0.88238, 0.470396, -0.0115285, -0.00622216, 0.0361633, 0.999327
162.201, 402.443, -1.64084, 0.471034, -0.881511, 0.0326372, 0.882093, 0.470961, -0.0103785, -0.00622205, 0.0336777, 0.999413
162.559, 403.11, -1.65051, 0.470609, -0.88173, 0.0328424, 0.882316, 0.470556, -0.00980051, -0.00681279, 0.0335896, 0.999412
162.897, 403.718, -1.66638, 0.470157, -0.882062, 0.0303136, 0.882561, 0.470107, -0.00919206, -0.00614267, 0.0310753, 0.999498
163.241, 404.407, -1.67439, 0.470426, -0.88192, 0.0302788, 0.882423, 0.470351, -0.0100047, -0.00541835, 0.0314252, 0.999491
163.576, 405.012, -1.68859, 0.470243, -0.882081, 0.0283543, 0.882524, 0.470166, -0.00972901, -0.00474947, 0.0295984, 0.999551
163.896, 405.718, -1.67426, 0.471044, -0.881754, 0.0250442, 0.8821, 0.470981, -0.00872355, -0.00410333, 0.0262007, 0.999648
164.238, 406.344, -1.67755, 0.471136, -0.881736, 0.0239204, 0.882049, 0.471095, -0.00767985, -0.00449719, 0.0247172, 0.999684
164.605, 407.017, -1.68585, 0.470282, -0.882174, 0.0245934, 0.882501, 0.470256, -0.00716218, -0.00524691, 0.0250719, 0.999672
164.91, 407.63, -1.68504, 0.470893, -0.88189, 0.0230242, 0.882172, 0.470889, -0.00594392, -0.00559996, 0.0231103, 0.999717
165.268, 408.316, -1.68692, 0.471069, -0.881849, 0.0209051, 0.88208, 0.47107, -0.00516877, -0.00528972, 0.0208749, 0.999768
165.603, 408.946, -1.69768, 0.470504, -0.88211, 0.0225335, 0.882381, 0.4705, -0.00580969, -0.00547723, 0.0226166, 0.999729
165.959, 409.606, -1.68489, 0.470016, -0.882372, 0.0224478, 0.882638, 0.470025, -0.00518533, -0.00597565, 0.0222505, 0.999735
166.281, 410.228, -1.69888, 0.469732, -0.882572, 0.0204611, 0.882797, 0.469723, -0.00551255, -0.00474583, 0.0206524, 0.999775
166.635, 410.902, -1.70836, 0.469389, -0.882797, 0.0185493, 0.882987, 0.469353, -0.00648849, -0.00297813, 0.0194244, 0.999807
166.964, 411.534, -1.73888, 0.468817, -0.883112, 0.018021, 0.883294, 0.468756, -0.00771869, -0.00163098, 0.0195365, 0.999808
167.315, 412.193, -1.74046, 0.468414, -0.88337, 0.0156672, 0.883508, 0.468367, -0.00672507, -0.00139726, 0.0169922, 0.999855
167.629, 412.828, -1.71281, 0.468114, -0.883527, 0.015823, 0.883666, 0.468079, -0.00603816, -0.00207155, 0.0168088, 0.999857
167.98, 413.531, -1.76187, 0.467896, -0.883624, 0.016765, 0.883782, 0.467846, -0.00703622, -0.00162607, 0.0181088, 0.999835
168.325, 414.144, -1.76772, 0.466801, -0.884191, 0.017399, 0.884361, 0.466742, -0.00755821, -0.00143792, 0.0189152, 0.99982
168.671, 414.82, -1.77444, 0.46632, -0.884448, 0.0172408, 0.884613, 0.466277, -0.00669591, -0.00211679, 0.0183739, 0.999829
168.979, 415.484, -1.78107, 0.466818, -0.884183, 0.0173755, 0.88435, 0.466782, -0.00630764, -0.00253346, 0.0183105, 0.999829
169.333, 416.168, -1.79846, 0.46683, -0.884171, 0.0176601, 0.884345, 0.466779, -0.00712946, -0.00193969, 0.0189458, 0.999819
169.665, 416.779, -1.79975, 0.466193, -0.884508, 0.0175905, 0.884682, 0.466129, -0.00784181, -0.00126327, 0.0192178, 0.999815
170.036, 417.442, -1.7784, 0.465516, -0.884841, 0.0187437, 0.885036, 0.465468, -0.00711438, -0.00242951, 0.0199007, 0.999799
170.318, 418.122, -1.78531, 0.466323, -0.884421, 0.018478, 0.884612, 0.46627, -0.00734057, -0.00212361, 0.019769, 0.999802
170.685, 418.787, -1.77884, 0.466697, -0.884203, 0.0194762, 0.884416, 0.466611, -0.00902463, -0.00110822, 0.0214369, 0.99977
171.019, 419.427, -1.79893, 0.466012, -0.884513, 0.0216587, 0.884778, 0.465901, -0.0102562, -0.0010191, 0.0239427, 0.999713
171.378, 420.086, -1.79178, 0.465635, -0.884707, 0.0218758, 0.884976, 0.465537, -0.00968698, -0.00161386, 0.0238702, 0.999714
171.7, 420.711, -1.7994, 0.465909, -0.884558, 0.0220553, 0.884831, 0.465803, -0.0100378, -0.00139441, 0.0241919, 0.999706
172.044, 421.405, -1.79502, 0.465935, -0.884523, 0.0229001, 0.884819, 0.465805, -0.0110314, -0.000909411, 0.0254023, 0.999677
172.373, 422.029, -1.81194, 0.465885, -0.884508, 0.0244345, 0.884845, 0.465688, -0.0135429, 0.000599945, 0.0279302, 0.99961
172.731, 422.688, -1.79158, 0.465454, -0.884687, 0.0261139, 0.885071, 0.465216, -0.0149399, 0.00106855, 0.0300665, 0.999547
173.05, 423.314, -1.76839, 0.465393, -0.884661, 0.028001, 0.885104, 0.465124, -0.0158568, 0.00100396, 0.0321634, 0.999482
173.437, 423.968, -1.77767, 0.464439, -0.885155, 0.0282359, 0.885604, 0.464143, -0.0166648, 0.00164543, 0.0327456, 0.999462
173.772, 424.589, -1.7752, 0.464066, -0.885365, 0.0277954, 0.885797, 0.463742, -0.0175387, 0.00263826, 0.0327602, 0.99946
174.117, 425.26, -1.80118, 0.464206, -0.885263, 0.028676, 0.885718, 0.463804, -0.0197635, 0.0041959, 0.0345732, 0.999393
174.422, 425.896, -1.77807, 0.464347, -0.885171, 0.029229, 0.885644, 0.463935, -0.0199693, 0.00411586, 0.0351591, 0.999373
174.772, 426.561, -1.78216, 0.46433, -0.885099, 0.0315888, 0.885659, 0.463928, -0.0194705, 0.00257837, 0.0370176, 0.999311
175.102, 427.19, -1.77338, 0.464102, -0.885258, 0.0304594, 0.88578, 0.463759, -0.0179148, 0.00173335, 0.0352946, 0.999375
175.46, 427.863, -1.76602, 0.463776, -0.885414, 0.0308876, 0.885951, 0.463427, -0.0180712, 0.00168631, 0.0357459, 0.999359
175.783, 428.485, -1.74805, 0.463411, -0.885509, 0.0335089, 0.886141, 0.462995, -0.0197294, 0.0019561, 0.0388365, 0.999244
176.119, 429.162, -1.77727, 0.463715, -0.885396, 0.0322905, 0.885976, 0.463247, -0.0211903, 0.00380337, 0.0384349, 0.999254
176.461, 429.773, -1.77303, 0.462733, -0.885947, 0.031254, 0.886488, 0.46227, -0.0211249, 0.00426773, 0.0374814, 0.999288
176.777, 430.499, -1.74868, 0.463689, -0.885499, 0.0297499, 0.885994, 0.463326, -0.0185281, 0.00262267, 0.0349495, 0.999386
177.107, 431.128, -1.75773, 0.463198, -0.885809, 0.0280952, 0.886252, 0.462887, -0.0170934, 0.00213655, 0.0328171, 0.999459
177.46, 431.811, -1.72077, 0.462554, -0.886096, 0.029635, 0.886591, 0.462271, -0.0161815, 0.000638987, 0.033759, 0.99943
177.789, 432.44, -1.69365, 0.462101, -0.886354, 0.0289868, 0.886827, 0.461886, -0.0141189, -0.000874269, 0.0322306, 0.99948
178.125, 433.127, -1.72286, 0.462221, -0.886327, 0.0278717, 0.886765, 0.461964, -0.015408, 0.000780793, 0.0318375, 0.999493
178.442, 433.763, -1.74231, 0.46248, -0.886177, 0.0283181, 0.886628, 0.462181, -0.0167191, 0.00172798, 0.0328399, 0.999459
178.789, 434.42, -1.70583, 0.461803, -0.886521, 0.0286192, 0.886982, 0.461538, -0.0156726, 0.000685239, 0.0326224, 0.999468
179.097, 435.06, -1.69533, 0.461776, -0.886479, 0.0302913, 0.886997, 0.461507, -0.0157427, -2.40357e-05, 0.0341379, 0.999417
179.458, 435.743, -1.70438, 0.461948, -0.886383, 0.0304773, 0.886907, 0.46167, -0.0160389, 0.000146112, 0.0344397, 0.999407
179.793, 436.372, -1.69761, 0.461114, -0.88689, 0.0283024, 0.887341, 0.460868, -0.0150501, 0.000304076, 0.0320536, 0.999486
180.15, 437.054, -1.70082, 0.460961, -0.886971, 0.0282484, 0.88742, 0.460722, -0.014852, 0.000158597, 0.0319144, 0.999491
180.469, 437.701, -1.69162, 0.460882, -0.887017, 0.0280628, 0.887461, 0.460654, -0.0144932, -7.15288e-05, 0.0315843, 0.999501
180.814, 438.402, -1.66934, 0.460833, -0.887009, 0.0291088, 0.887487, 0.460613, -0.0142381, -0.000778548, 0.0323951, 0.999475
181.146, 438.986, -1.65982, 0.46016, -0.887305, 0.0307107, 0.887835, 0.459929, -0.0146082, -0.00116279, 0.0339882, 0.999422
181.464, 439.701, -1.67109, 0.460628, -0.8871, 0.0296051, 0.887593, 0.46039, -0.0148142, -0.000488177, 0.0331011, 0.999452
181.778, 440.331, -1.66441, 0.461424, -0.886714, 0.0287273, 0.88718, 0.461177, -0.0150941, 0.000135747, 0.0324511, 0.999473
182.157, 440.988, -1.66144, 0.46061, -0.887143, 0.028568, 0.887602, 0.460352, -0.0154443, 0.000549986, 0.0324708, 0.999473
182.475, 441.599, -1.66892, 0.460057, -0.887427, 0.0286424, 0.887889, 0.459777, -0.016065, 0.0010874, 0.0328221, 0.999461
182.83, 442.275, -1.64518, 0.46031, -0.887261, 0.0297185, 0.887758, 0.46004, -0.0157689, 0.000319372, 0.0336414, 0.999434
183.16, 442.87, -1.62932, 0.460408, -0.887195, 0.0301509, 0.887707, 0.460172, -0.0147633, -0.000776693, 0.0335623, 0.999436
183.475, 443.624, -1.65125, 0.461156, -0.886895, 0.0274386, 0.887319, 0.460954, -0.013662, -0.000531223, 0.0306471, 0.99953
183.782, 444.246, -1.66403, 0.462245, -0.886327, 0.0274632, 0.886752, 0.462027, -0.0141723, -0.000127446, 0.0309041, 0.999522
184.135, 444.935, -1.66166, 0.46216, -0.886394, 0.0267248, 0.886797, 0.461962, -0.0135383, -0.000345603, 0.0299563, 0.999551
184.454, 445.557, -1.63634, 0.462086, -0.886372, 0.0286697, 0.886835, 0.461883, -0.0137291, -0.00107297, 0.0317693, 0.999495
184.811, 446.265, -1.62885, 0.462707, -0.886028, 0.029261, 0.88651, 0.462495, -0.0140394, -0.00109379, 0.0324363, 0.999473
185.146, 446.921, -1.65261, 0.462709, -0.886075, 0.0277852, 0.88651, 0.462492, -0.0141712, -0.000293704, 0.031189, 0.999513
185.491, 447.568, -1.65034, 0.462807, -0.885976, 0.0292515, 0.886459, 0.462555, -0.01528, 7.3103e-06, 0.0330019, 0.999455
185.834, 448.18, -1.635, 0.462578, -0.886022, 0.0314169, 0.886577, 0.462348, -0.0146611, -0.00153544, 0.0346354, 0.999399
186.155, 448.901, -1.64972, 0.463309, -0.885727, 0.0288561, 0.886195, 0.463129, -0.0130326, -0.00182076, 0.0316103, 0.999499
186.499, 449.517, -1.65426, 0.463725, -0.885527, 0.0283201, 0.885979, 0.463525, -0.0136281, -0.00105904, 0.0314107, 0.999506
186.854, 450.207, -1.64179, 0.463651, -0.885477, 0.0309653, 0.886018, 0.463403, -0.0151756, -0.00091175, 0.034472, 0.999405
187.162, 450.848, -1.6471, 0.464204, -0.885176, 0.0312625, 0.885727, 0.463968, -0.0148628, -0.00134865, 0.0345894, 0.999401
187.54, 451.535, -1.65191, 0.463885, -0.885367, 0.0305843, 0.885894, 0.463661, -0.014477, -0.00136328, 0.0338101, 0.999427
187.845, 452.194, -1.61567, 0.463798, -0.885423, 0.0302804, 0.885939, 0.463606, -0.0135152, -0.0020715, 0.0330948, 0.99945
188.182, 452.869, -1.64979, 0.465234, -0.884655, 0.0307059, 0.885187, 0.464989, -0.0151111, -0.000909812, 0.0342106, 0.999414
188.511, 453.487, -1.67397, 0.464961, -0.884826, 0.0298835, 0.88533, 0.464647, -0.0171346, 0.00127587, 0.0344237, 0.999407
188.859, 454.152, -1.64482, 0.464865, -0.884883, 0.0297063, 0.885381, 0.464566, -0.0166892, 0.000967436, 0.0340596, 0.999419
189.198, 454.763, -1.60321, 0.464225, -0.885128, 0.0323002, 0.885716, 0.463963, -0.0156351, -0.00114705, 0.035867, 0.999356
189.517, 455.47, -1.57665, 0.46536, -0.884516, 0.0327338, 0.885118, 0.46514, -0.014497, -0.00240297, 0.0357196, 0.999359
189.847, 456.098, -1.59403, 0.465565, -0.884549, 0.0286903, 0.885013, 0.465377, -0.0133041, -0.00158369, 0.0315852, 0.9995
190.191, 456.74, -1.61554, 0.46555, -0.884705, 0.0236511, 0.885021, 0.465349, -0.0137251, 0.00113666, 0.0273214, 0.999626
190.503, 457.371, -1.63294, 0.465388, -0.884736, 0.0256233, 0.885105, 0.465133, -0.0154924, 0.00178846, 0.0298893, 0.999552
190.854, 458.029, -1.61168, 0.465405, -0.884671, 0.0274822, 0.885098, 0.465173, -0.0146831, 0.00020572, 0.031158, 0.999514
191.18, 458.666, -1.59264, 0.465427, -0.884658, 0.0275274, 0.885086, 0.46518, -0.0151825, 0.000626178, 0.0314305, 0.999506
191.531, 459.326, -1.60602, 0.465404, -0.88465, 0.0281572, 0.885097, 0.46511, -0.0166293, 0.00161492, 0.0326612, 0.999465
191.848, 459.962, -1.61157, 0.465237, -0.884789, 0.0264983, 0.885182, 0.464941, -0.0168108, 0.00255386, 0.0312768, 0.999507
192.182, 460.667, -1.6172, 0.465796, -0.884438, 0.0283525, 0.884887, 0.465447, -0.0182475, 0.00294218, 0.0335883, 0.999431
192.514, 461.276, -1.60851, 0.465714, -0.884483, 0.0282783, 0.884931, 0.465372, -0.0180689, 0.00282172, 0.0334393, 0.999437
192.855, 461.927, -1.61007, 0.465915, -0.884311, 0.0302991, 0.884827, 0.465564, -0.0181838, 0.0019739, 0.0352816, 0.999375
193.161, 462.567, -1.63342, 0.466125, -0.884197, 0.0303717, 0.884713, 0.465722, -0.0196447, 0.00322499, 0.0360271, 0.999346
193.53, 463.207, -1.60698, 0.465547, -0.884519, 0.0298731, 0.885021, 0.465211, -0.0177914, 0.00183952, 0.034721, 0.999395
193.846, 463.841, -1.60188, 0.465769, -0.884396, 0.0300549, 0.884906, 0.465451, -0.0172563, 0.00127236, 0.0346332, 0.999399
194.19, 464.518, -1.61129, 0.466128, -0.884223, 0.0295815, 0.884716, 0.465803, -0.0174815, 0.00167839, 0.0343198, 0.999409
194.536, 465.122, -1.60007, 0.465029, -0.88483, 0.0287041, 0.885294, 0.46473, -0.0167451, 0.00147692, 0.0331986, 0.999448
194.848, 465.808, -1.56512, 0.466019, -0.884254, 0.0303621, 0.884775, 0.46576, -0.0155263, -0.000412263, 0.0340992, 0.999418
195.145, 466.448, -1.57035, 0.468026, -0.883187, 0.0305386, 0.883714, 0.467763, -0.0157099, -0.000410037, 0.03434, 0.99941
195.524, 467.12, -1.57385, 0.467824, -0.883312, 0.0300012, 0.883822, 0.467574, -0.015281, -0.00052989, 0.0336645, 0.999433
195.806, 467.771, -1.56287, 0.468438, -0.882989, 0.0299306, 0.883495, 0.468214, -0.0145301, -0.00118403, 0.03325, 0.999446
196.161, 468.441, -1.61665, 0.468566, -0.882968, 0.028533, 0.883428, 0.468316, -0.0153143, 0.000159544, 0.0323826, 0.999476
196.508, 469.038, -1.60696, 0.467886, -0.883282, 0.0299193, 0.883789, 0.467619, -0.0158101, -2.60385e-05, 0.0338396, 0.999427
196.847, 469.699, -1.59676, 0.467157, -0.883671, 0.0298379, 0.884175, 0.466883, -0.0159846, 0.000194282, 0.0338493, 0.999427
197.143, 470.326, -1.59064, 0.467807, -0.883336, 0.0295689, 0.883831, 0.467542, -0.0157387, 7.7888e-05, 0.0334965, 0.999439
197.487, 470.988, -1.58923, 0.467929, -0.883371, 0.0264426, 0.883766, 0.467717, -0.0140794, 6.9678e-05, 0.0299573, 0.999551
197.82, 471.596, -1.56251, 0.467538, -0.883585, 0.0261742, 0.883972, 0.467368, -0.0126564, -0.00104995, 0.0290546, 0.999577
198.17, 472.271, -1.5643, 0.466866, -0.883863, 0.0286745, 0.884325, 0.466699, -0.0126726, -0.00218156, 0.031274, 0.999508
198.5, 472.882, -1.54102, 0.46661, -0.88393, 0.0307051, 0.884458, 0.466446, -0.0127346, -0.00306576, 0.0330995, 0.999447
198.853, 473.552, -1.5553, 0.465996, -0.884275, 0.0300935, 0.884786, 0.465776, -0.0143877, -0.00129412, 0.0333309, 0.999444
199.175, 474.155, -1.57683, 0.465185, -0.884781, 0.0276779, 0.885213, 0.464918, -0.0157998, 0.00111147, 0.0318506, 0.999492
199.509, 474.818, -1.57836, 0.465339, -0.884664, 0.0287884, 0.885131, 0.465031, -0.0169972, 0.00164934, 0.033391, 0.999441
199.815, 475.449, -1.55586, 0.465823, -0.884431, 0.0281302, 0.884878, 0.465555, -0.0158086, 0.000885414, 0.0322558, 0.999479
200.183, 476.098, -1.56199, 0.464856, -0.88491, 0.0290333, 0.885386, 0.464599, -0.0154508, 0.000183777, 0.0328881, 0.999459
200.472, 476.715, -1.55238, 0.464686, -0.884989, 0.0293287, 0.885475, 0.464438, -0.0151802, -0.000187088, 0.0330238, 0.999455
200.814, 477.371, -1.57364, 0.46472, -0.885026, 0.0276674, 0.885457, 0.464455, -0.0157127, 0.00105588, 0.0318003, 0.999494
201.122, 477.992, -1.58075, 0.464994, -0.884819, 0.029585, 0.88531, 0.464637, -0.0183806, 0.00251721, 0.0347388, 0.999393
201.476, 478.637, -1.59853, 0.464165, -0.885313, 0.0277782, 0.885743, 0.463818, -0.0182112, 0.00323853, 0.0330573, 0.999448
201.763, 479.267, -1.56726, 0.464806, -0.884976, 0.0277912, 0.88541, 0.464506, -0.0168263, 0.00198174, 0.0324276, 0.999472
202.129, 479.921, -1.55006, 0.464444, -0.885173, 0.0275653, 0.885602, 0.4642, -0.0150584, 0.000533509, 0.0314057, 0.999507
202.441, 480.542, -1.58025, 0.464033, -0.88541, 0.0268835, 0.885815, 0.463748, -0.0164066, 0.00205937, 0.0314271, 0.999504
202.811, 481.195, -1.56138, 0.46251, -0.886136, 0.029122, 0.886612, 0.462193, -0.0172076, 0.0017883, 0.0337786, 0.999428
203.104, 481.849, -1.5577, 0.462623, -0.886112, 0.02803, 0.886554, 0.462337, -0.0163192, 0.00150134, 0.0323998, 0.999474
203.427, 482.523, -1.56431, 0.463295, -0.885739, 0.0287221, 0.886203, 0.46299, -0.0168884, 0.00166064, 0.0332779, 0.999445
203.779, 483.099, -1.53088, 0.461793, -0.88646, 0.0305809, 0.886988, 0.461497, -0.0165386, 0.00054779, 0.0347623, 0.999395
204.108, 483.785, -1.5192, 0.460708, -0.887007, 0.0310846, 0.887552, 0.460416, -0.0164157, 0.000248992, 0.0351521, 0.999382
204.403, 484.429, -1.50799, 0.461209, -0.886765, 0.030552, 0.887291, 0.460935, -0.0159192, 3.41034e-05, 0.0344506, 0.999406
204.74, 485.05, -1.48022, 0.460603, -0.887052, 0.0313519, 0.887606, 0.460341, -0.0155375, -0.000649954, 0.0349848, 0.999388
205.025, 485.665, -1.49519, 0.460794, -0.886906, 0.0326401, 0.887507, 0.460502, -0.016423, -0.000465209, 0.036536, 0.999332
205.368, 486.332, -1.47002, 0.46041, -0.887081, 0.0333121, 0.887706, 0.460124, -0.0162589, -0.000904757, 0.0370571, 0.999313
205.687, 486.968, -1.44264, 0.4602, -0.887138, 0.0346822, 0.887811, 0.459976, -0.0146617, -0.00294598, 0.0375385, 0.999291
206.003, 487.629, -1.435, 0.461344, -0.88653, 0.035021, 0.887214, 0.46114, -0.0141859, -0.00357329, 0.0376157, 0.999286
206.315, 488.2, -1.43301, 0.460833, -0.886837, 0.0339558, 0.887482, 0.460613, -0.0145133, -0.00276956, 0.0368234, 0.999318
206.668, 488.859, -1.39348, 0.460073, -0.887116, 0.0368348, 0.887873, 0.459846, -0.0149274, -0.00369597, 0.0395724, 0.99921
206.99, 489.451, -1.39196, 0.459337, -0.887493, 0.0369663, 0.888253, 0.459126, -0.014498, -0.00410535, 0.0394949, 0.999211
207.333, 490.093, -1.38952, 0.458744, -0.887801, 0.0369332, 0.888563, 0.458486, -0.0156713, -0.0030204, 0.0400066, 0.999195
207.646, 490.711, -1.42812, 0.458755, -0.887823, 0.0362628, 0.888562, 0.458436, -0.0171418, -0.00140531, 0.0400857, 0.999195
207.982, 491.371, -1.44714, 0.458651, -0.887802, 0.0380289, 0.888616, 0.458236, -0.0195133, -0.000102269, 0.042743, 0.999086
208.302, 491.959, -1.44676, 0.458107, -0.888174, 0.035854, 0.888897, 0.457702, -0.0192722, 0.000706611, 0.0406993, 0.999171
208.635, 492.633, -1.45883, 0.457851, -0.888348, 0.0347922, 0.889028, 0.457447, -0.0192538, 0.00118843, 0.0397466, 0.999209
208.95, 493.227, -1.43128, 0.45801, -0.888192, 0.0366234, 0.888947, 0.457615, -0.0190305, 0.000143308, 0.0412724, 0.999148
209.276, 493.891, -1.41802, 0.458177, -0.888106, 0.0366234, 0.888861, 0.457786, -0.0189204, 3.7655e-05, 0.0412221, 0.99915
209.582, 494.51, -1.40563, 0.457811, -0.8884, 0.033962, 0.889049, 0.457506, -0.0167404, -0.000665622, 0.0378578, 0.999283
209.908, 495.174, -1.40831, 0.457956, -0.888348, 0.0333702, 0.888975, 0.457665, -0.0163235, -0.000771409, 0.0371407, 0.99931
210.258, 495.755, -1.40222, 0.457035, -0.888844, 0.0327987, 0.889449, 0.456757, -0.0159417, -0.000811377, 0.0364586, 0.999335
210.563, 496.404, -1.39421, 0.457092, -0.888905, 0.0302596, 0.889419, 0.456863, -0.0144893, -0.00094493, 0.0335364, 0.999437
210.853, 497.004, -1.39091, 0.458275, -0.888255, 0.0314169, 0.888809, 0.458036, -0.0148653, -0.00118587, 0.0347361, 0.999396
211.19, 497.67, -1.418, 0.458342, -0.88817, 0.0328104, 0.888776, 0.458003, -0.017623, 0.000625008, 0.0372385, 0.999306
211.503, 498.262, -1.41693, 0.458092, -0.888297, 0.0328726, 0.888904, 0.457721, -0.0184803, 0.0013695, 0.0376862, 0.999289
211.833, 498.916, -1.43488, 0.458609, -0.888079, 0.0315179, 0.888636, 0.458233, -0.0186819, 0.00214847, 0.0365756, 0.999329
212.141, 499.511, -1.42902, 0.458747, -0.887968, 0.0326036, 0.888565, 0.458365, -0.0187997, 0.00174916, 0.0375947, 0.999292
212.459, 500.145, -1.41098, 0.45925, -0.887713, 0.0324884, 0.888307, 0.458906, -0.0178081, 0.000899356, 0.037038, 0.999313
212.763, 500.722, -1.37857, 0.460007, -0.887331, 0.0321998, 0.887915, 0.459693, -0.016984, 0.000268378, 0.0364035, 0.999337
213.102, 501.358, -1.37737, 0.460108, -0.887332, 0.0307152, 0.887863, 0.4598, -0.016843, 0.000822461, 0.0350205, 0.999386
213.391, 501.932, -1.39247, 0.460297, -0.887272, 0.0295953, 0.887763, 0.459976, -0.0172799, 0.0017188, 0.0342275, 0.999413
213.71, 502.585, -1.39796, 0.460883, -0.886951, 0.0300799, 0.887458, 0.460532, -0.0181336, 0.00223089, 0.0350521, 0.999383
214.041, 503.169, -1.36989, 0.460859, -0.886947, 0.0305732, 0.887473, 0.460539, -0.017216, 0.00118953, 0.035067, 0.999384
214.373, 503.815, -1.36369, 0.460632, -0.886991, 0.0326175, 0.887591, 0.460339, -0.0164392, -0.000433662, 0.0365234, 0.999333
214.684, 504.382, -1.34322, 0.460349, -0.887092, 0.0338615, 0.887737, 0.460066, -0.0161874, -0.00121888, 0.037512, 0.999295
215.005, 505.014, -1.35669, 0.460919, -0.886776, 0.0343849, 0.887442, 0.460602, -0.0171002, -0.000673701, 0.0383964, 0.999262
215.298, 505.588, -1.35164, 0.461605, -0.886453, 0.0334988, 0.887086, 0.461263, -0.0177561, 0.000288233, 0.0379126, 0.999281
215.643, 506.227, -1.3511, 0.461434, -0.886526, 0.0339012, 0.887174, 0.461056, -0.0186976, 0.000945573, 0.038704, 0.99925
215.95, 506.795, -1.33515, 0.461261, -0.886628, 0.0336089, 0.887264, 0.460902, -0.0182082, 0.000653489, 0.0382187, 0.999269
216.276, 507.418, -1.32394, 0.46059, -0.886962, 0.0339859, 0.887613, 0.460239, -0.0179724, 0.000299188, 0.0384442, 0.999261
216.566, 507.994, -1.32609, 0.461409, -0.886525, 0.0342786, 0.887188, 0.461051, -0.0181794, 0.0003123, 0.0387997, 0.999247
216.866, 508.631, -1.35736, 0.462612, -0.885916, 0.0337949, 0.88656, 0.462229, -0.018847, 0.00107585, 0.0386801, 0.999251
217.182, 509.195, -1.34148, 0.462082, -0.886198, 0.0336536, 0.886837, 0.461723, -0.0182127, 0.000601479, 0.038261, 0.999268
217.505, 509.816, -1.32094, 0.461015, -0.886718, 0.0345939, 0.887393, 0.460657, -0.018153, 0.000160718, 0.0390671, 0.999237
217.77, 510.391, -1.30916, 0.461612, -0.886406, 0.0346333, 0.887082, 0.461264, -0.0179261, -8.52746e-05, 0.0389975, 0.999239
218.096, 510.997, -1.31261, 0.461703, -0.886343, 0.0350266, 0.887034, 0.461374, -0.0174369, -0.000705276, 0.0391205, 0.999234
218.389, 511.545, -1.31005, 0.461188, -0.886636, 0.0343877, 0.887302, 0.460858, -0.0174374, -0.00038721, 0.0385543, 0.999256
218.705, 512.155, -1.26319, 0.460539, -0.886963, 0.034655, 0.887635, 0.460306, -0.0148946, -0.002741, 0.0376206, 0.999288
218.992, 512.697, -1.25449, 0.460615, -0.886931, 0.0344456, 0.88759, 0.460449, -0.0130825, -0.00425719, 0.0365996, 0.999321
219.313, 513.303, -1.29605, 0.459978, -0.887278, 0.0340413, 0.887926, 0.459755, -0.0145677, -0.00272505, 0.0369269, 0.999314
219.581, 513.849, -1.31673, 0.459436, -0.887487, 0.035848, 0.888209, 0.459149, -0.0163344, -0.001963, 0.0393452, 0.999224
219.889, 514.436, -1.27332, 0.458881, -0.887832, 0.0343961, 0.888491, 0.458682, -0.0139158, -0.00342196, 0.0369464, 0.999311
220.158, 514.994, -1.26472, 0.459106, -0.88773, 0.034021, 0.888372, 0.458943, -0.0129097, -0.00415335, 0.0361503, 0.999338
220.473, 515.58, -1.23887, 0.459315, -0.887633, 0.033723, 0.888259, 0.459195, -0.0116847, -0.00511366, 0.0353217, 0.999363
220.757, 516.116, -1.25456, 0.459217, -0.887749, 0.0319464, 0.888313, 0.459093, -0.0115494, -0.00441345, 0.0336821, 0.999423
221.078, 516.704, -1.29866, 0.458481, -0.888124, 0.0321138, 0.888702, 0.458266, -0.014194, -0.00211069, 0.0350473, 0.999383
221.354, 517.244, -1.32245, 0.458592, -0.88807, 0.0320224, 0.888647, 0.458315, -0.015945, -0.000516096, 0.0357689, 0.99936
221.641, 517.819, -1.30914, 0.459453, -0.887663, 0.0309391, 0.888201, 0.45923, -0.0143915, -0.00143334, 0.0340924, 0.999418
221.929, 518.341, -1.29623, 0.460302, -0.887229, 0.0307699, 0.88776, 0.4601, -0.0137562, -0.00195231, 0.0336483, 0.999432
222.211, 518.912, -1.3108, 0.462305, -0.886259, 0.0286131, 0.886721, 0.462074, -0.014643, -0.000243823, 0.0321414, 0.999483
222.479, 519.434, -1.31589, 0.464825, -0.884944, 0.0284995, 0.885403, 0.464578, -0.0151383, 0.000156332, 0.0322702, 0.999479
222.775, 520.014, -1.31734, 0.467928, -0.883275, 0.0294631, 0.883766, 0.467701, -0.0146065, -0.000878384, 0.0328733, 0.999459
223.045, 520.527, -1.27568, 0.471697, -0.881375, 0.0260955, 0.88176, 0.47153, -0.0125936, -0.00120508, 0.0289503, 0.99958
223.335, 521.082, -1.27609, 0.477376, -0.878314, 0.0260116, 0.878697, 0.477231, -0.0119378, -0.00192841, 0.0285551, 0.99959
223.599, 521.592, -1.26514, 0.48359, -0.874906, 0.0260737, 0.87529, 0.483462, -0.01143, -0.00260549, 0.0283495, 0.999595
223.886, 522.148, -1.28119, 0.491209, -0.870666, 0.0255929, 0.87104, 0.491061, -0.012191, -0.00195336, 0.0282807, 0.999598
224.158, 522.647, -1.27287, 0.498956, -0.866293, 0.0240703, 0.866626, 0.498813, -0.0120435, -0.00157338, 0.0268691, 0.999638
224.43, 523.18, -1.26508, 0.509582, -0.860069, 0.0246325, 0.860416, 0.509472, -0.0110209, -0.00307084, 0.0268103, 0.999636
224.686, 523.673, -1.25299, 0.521014, -0.853233, 0.0231894, 0.853537, 0.520953, -0.00905552, -0.0043541, 0.024511, 0.99969
225.007, 524.193, -1.25209, 0.533778, -0.845309, 0.0230915, 0.84561, 0.533729, -0.00875665, -0.00492254, 0.0242006, 0.999695
225.282, 524.67, -1.25225, 0.547171, -0.836707, 0.0229138, 0.837003, 0.547132, -0.00850981, -0.00541666, 0.0238352, 0.999701
225.56, 525.192, -1.25841, 0.56416, -0.825357, 0.0225699, 0.825643, 0.564137, -0.0080227, -0.00611093, 0.0231608, 0.999713
225.891, 525.641, -1.27199, 0.57904, -0.81502, 0.0213315, 0.815276, 0.579023, -0.00758248, -0.00617155, 0.0217816, 0.999744
226.203, 526.13, -1.21775, 0.595984, -0.802609, 0.0249278, 0.802931, 0.596045, -0.0057274, -0.0102612, 0.0234287, 0.999673
226.505, 526.566, -1.22872, 0.613307, -0.789445, 0.0251025, 0.789752, 0.613412, -0.00420194, -0.012081, 0.0224019, 0.999676
226.849, 527.041, -1.23947, 0.633023, -0.77362, 0.0281657, 0.773993, 0.633181, -0.00402727, -0.0147185, 0.0243494, 0.999595
227.164, 527.457, -1.22848, 0.65119, -0.758303, 0.0304692, 0.758716, 0.651413, -0.00329871, -0.0173466, 0.0252656, 0.99953
227.492, 527.92, -1.22295, 0.671351, -0.740404, 0.0330087, 0.740847, 0.671672, -0.00182034, -0.0208232, 0.0256765, 0.999453
227.817, 528.331, -1.2374, 0.690475, -0.722519, 0.034808, 0.72298, 0.690868, -0.000996648, -0.0233276, 0.0258536, 0.999394
228.163, 528.776, -1.23131, 0.711239, -0.70206, 0.0353734, 0.702475, 0.711708, 0.000967282, -0.0258546, 0.024161, 0.999374
228.493, 529.163, -1.19956, 0.730605, -0.681731, 0.0382067, 0.682167, 0.731193, 0.00214649, -0.0293998, 0.0244951, 0.999268
228.874, 529.564, -1.21802, 0.752086, -0.657973, 0.037936, 0.658447, 0.752627, -1.63109e-05, -0.0285409, 0.0249911, 0.99928
229.243, 529.911, -1.23282, 0.771183, -0.635377, 0.0396497, 0.635991, 0.771687, -0.0038503, -0.0281508, 0.0281862, 0.999206
229.603, 530.277, -1.21591, 0.79245, -0.608556, 0.0410204, 0.609191, 0.793014, -0.00390004, -0.0301564, 0.0280798, 0.999151
229.983, 530.614, -1.24399, 0.812088, -0.582169, 0.0398979, 0.582732, 0.812659, -0.0031271, -0.0306028, 0.0257892, 0.999199
230.43, 530.907, -1.27024, 0.831265, -0.554557, 0.038279, 0.555108, 0.831765, -0.00472442, -0.0292192, 0.0251762, 0.999256
230.844, 531.169, -1.26023, 0.847932, -0.528762, 0.037715, 0.529275, 0.848439, -0.00439861, -0.0296731, 0.0236913, 0.999279
231.287, 531.474, -1.26668, 0.866458, -0.497777, 0.0383274, 0.498346, 0.866955, -0.00640675, -0.030039, 0.0246515, 0.999245
231.687, 531.747, -1.27331, 0.883961, -0.466165, 0.0361005, 0.466657, 0.884417, -0.00614885, -0.0290615, 0.0222819, 0.999329
232.152, 532.007, -1.28603, 0.901422, -0.431644, 0.0335044, 0.432017, 0.901854, -0.00446996, -0.0282867, 0.0185038, 0.999429
232.619, 532.203, -1.30311, 0.915109, -0.401916, 0.0322317, 0.402242, 0.915524, -0.00409324, -0.0278638, 0.0167107, 0.999472
233.076, 532.441, -1.30161, 0.929773, -0.366604, 0.0335094, 0.366954, 0.930227, -0.00475144, -0.0294295, 0.0167142, 0.999427
233.546, 532.627, -1.30821, 0.94216, -0.333432, 0.0340098, 0.333792, 0.942632, -0.00534172, -0.0302776, 0.016385, 0.999407
234.042, 532.827, -1.32465, 0.954405, -0.296528, 0.0343804, 0.296883, 0.954897, -0.00560613, -0.0311674, 0.0155575, 0.999393
234.513, 532.962, -1.35604, 0.96368, -0.264839, 0.0343679, 0.265176, 0.964184, -0.0055725, -0.0316611, 0.0144836, 0.999394
235.027, 533.08, -1.36599, 0.972243, -0.23115, 0.0362324, 0.231478, 0.972827, -0.00506737, -0.0340766, 0.0133137, 0.999331
235.491, 533.176, -1.37337, 0.979046, -0.200156, 0.0375101, 0.200457, 0.979693, -0.00440033, -0.0358676, 0.0118273, 0.999287
235.999, 533.305, -1.39858, 0.985731, -0.164412, 0.0361014, 0.164737, 0.986318, -0.00622226, -0.0345845, 0.0120807, 0.999329
236.472, 533.387, -1.40134, 0.990406, -0.13318, 0.0368525, 0.133526, 0.99102, -0.00706211, -0.035581, 0.0119151, 0.999296
236.974, 533.476, -1.42334, 0.994461, -0.0983744, 0.0370025, 0.0987097, 0.995089, -0.00734153, -0.0360986, 0.0109534, 0.999288
237.462, 533.505, -1.42576, 0.996969, -0.0685404, 0.036822, 0.0688576, 0.997599, -0.00741497, -0.0362253, 0.00992796, 0.999294
237.979, 533.565, -1.44736, 0.998815, -0.0351668, 0.0336496, 0.0353437, 0.999364, -0.00467757, -0.0334638, 0.00586133, 0.999423
238.465, 533.582, -1.44723, 0.999461, -0.00448034, 0.0325262, 0.00464943, 0.999976, -0.00512468, -0.0325024, 0.00527315, 0.999458
238.98, 533.603, -1.45335, 0.999011, 0.0299813, 0.0328377, -0.0297773, 0.999534, -0.00668388, -0.0330228, 0.00569945, 0.999438
239.472, 533.574, -1.45545, 0.997579, 0.0607319, 0.0338804, -0.0605019, 0.998138, -0.0077718, -0.0342893, 0.00570315, 0.999396
239.984, 533.538, -1.46167, 0.995111, 0.0929932, 0.0332688, -0.0926733, 0.995635, -0.0110344, -0.0341497, 0.00789732, 0.999386
240.463, 533.512, -1.47335, 0.991761, 0.123802, 0.0329239, -0.123317, 0.992232, -0.0163689, -0.0346947, 0.012174, 0.999324
240.988, 533.432, -1.48152, 0.987223, 0.15552, 0.0346909, -0.154885, 0.987724, -0.0203154, -0.0374245, 0.0146827, 0.999192
241.457, 533.349, -1.51212, 0.98253, 0.182866, 0.0345577, -0.182085, 0.982976, -0.0245466, -0.0384582, 0.0178253, 0.999101
241.98, 533.223, -1.51767, 0.97725, 0.209185, 0.034979, -0.20833, 0.977697, -0.0265814, -0.0397593, 0.0186895, 0.999034
242.456, 533.126, -1.53365, 0.971883, 0.233108, 0.033231, -0.232173, 0.972221, -0.0297106, -0.0392336, 0.0211599, 0.999006
242.963, 532.971, -1.55511, 0.965614, 0.258018, 0.0318832, -0.25712, 0.965923, -0.029699, -0.0384595, 0.02048, 0.99905
243.437, 532.836, -1.56797, 0.959698, 0.279199, 0.0320439, -0.278349, 0.960055, -0.0285712, -0.038741, 0.0185004, 0.999078
243.954, 532.665, -1.60481, 0.953002, 0.301448, 0.0302703, -0.300601, 0.953292, -0.0295476, -0.0377635, 0.0190596, 0.999105
244.423, 532.51, -1.61614, 0.946866, 0.320313, 0.0290464, -0.319406, 0.94708, -0.0319366, -0.037739, 0.0209621, 0.999068
244.935, 532.302, -1.64972, 0.94049, 0.338674, 0.0279039, -0.337626, 0.940577, -0.0363706, -0.0385636, 0.0247851, 0.998949
245.404, 532.122, -1.66757, 0.934266, 0.355437, 0.028509, -0.354241, 0.93431, -0.0397374, -0.0407604, 0.0270263, 0.998803
245.917, 531.903, -1.70023, 0.927639, 0.372398, 0.0283704, -0.371239, 0.92772, -0.0389602, -0.0408284, 0.0256088, 0.998838
246.405, 531.707, -1.70862, 0.921821, 0.386577, 0.0283605, -0.385449, 0.921936, -0.0382382, -0.0409286, 0.0243172, 0.998866
246.906, 531.479, -1.7399, 0.915455, 0.401473, 0.0276065, -0.40035, 0.915549, -0.0386084, -0.0407753, 0.024292, 0.998873
247.375, 531.253, -1.75407, 0.910218, 0.413132, 0.0287314, -0.411974, 0.910368, -0.0388367, -0.0422008, 0.0235133, 0.998832
247.881, 531.003, -1.77263, 0.90481, 0.424896, 0.0279706, -0.423674, 0.904895, -0.0408089, -0.04265, 0.0250739, 0.998775
248.344, 530.759, -1.77752, 0.900406, 0.434185, 0.0274278, -0.432871, 0.900416, -0.0432788, -0.0434874, 0.0270958, 0.998686
248.849, 530.504, -1.80547, 0.8962, 0.442854, 0.0265835, -0.441486, 0.896136, -0.0450651, -0.0437797, 0.0286511, 0.99863
249.318, 530.272, -1.82472, 0.892644, 0.449921, 0.0275226, -0.448529, 0.892635, -0.0449892, -0.0448092, 0.0278146, 0.998608
249.829, 530.001, -1.83694, 0.889336, 0.456407, 0.0278337, -0.454967, 0.889326, -0.0458628, -0.0456854, 0.028124, 0.99856
250.292, 529.746, -1.85432, 0.887271, 0.460388, 0.0281626, -0.458876, 0.887245, -0.0472148, -0.0467243, 0.0289692, 0.998488
250.815, 529.465, -1.87743, 0.885444, 0.463813, 0.0294512, -0.462199, 0.885446, -0.0485579, -0.0485992, 0.029383, 0.998386
251.303, 529.201, -1.911, 0.884381, 0.465843, 0.0293328, -0.464216, 0.884371, -0.0489017, -0.0487217, 0.029631, 0.998373
251.816, 528.899, -1.93624, 0.884096, 0.466349, 0.0298823, -0.464665, 0.884089, -0.0497201, -0.0496056, 0.0300721, 0.998316
252.31, 528.65, -1.94978, 0.883534, 0.467276, 0.0319485, -0.465564, 0.883652, -0.049078, -0.0511643, 0.028488, 0.998284
252.835, 528.355, -1.9656, 0.883383, 0.467479, 0.0331303, -0.465725, 0.883559, -0.0492418, -0.052292, 0.0280698, 0.998237
253.311, 528.088, -1.99284, 0.88349, 0.467336, 0.03228, -0.465592, 0.883614, -0.0495113, -0.0516614, 0.0287135, 0.998252
253.841, 527.803, -2.01928, 0.883215, 0.467895, 0.0316956, -0.46618, 0.883316, -0.0492868, -0.0510584, 0.028755, 0.998282
254.352, 527.533, -2.03422, 0.882965, 0.468315, 0.0324775, -0.466568, 0.883101, -0.0494635, -0.0518454, 0.0285215, 0.998248
254.879, 527.236, -2.06548, 0.882649, 0.468846, 0.0333675, -0.467097, 0.882845, -0.0490369, -0.0524491, 0.0276965, 0.998239
255.382, 526.959, -2.08254, 0.882578, 0.468952, 0.0337748, -0.467138, 0.882768, -0.0500342, -0.0532789, 0.0283816, 0.998176
255.928, 526.659, -2.10165, 0.882401, 0.469194, 0.0350074, -0.467322, 0.882645, -0.0504832, -0.0545855, 0.0281867, 0.998111
256.415, 526.39, -2.12974, 0.882353, 0.469229, 0.0357286, -0.467424, 0.882681, -0.0488821, -0.0544739, 0.0264309, 0.998165
256.982, 526.096, -2.15352, 0.881903, 0.470026, 0.0363612, -0.468169, 0.88225, -0.0495202, -0.0553555, 0.0266488, 0.998111
257.499, 525.808, -2.1835, 0.881764, 0.470306, 0.036125, -0.468367, 0.882054, -0.0511207, -0.0559066, 0.0281566, 0.998039
258.052, 525.517, -2.2248, 0.881843, 0.470275, 0.0345711, -0.468386, 0.88205, -0.0510078, -0.0544811, 0.0287882, 0.9981
258.587, 525.239, -2.26292, 0.881853, 0.470399, 0.0325657, -0.468517, 0.881923, -0.0519955, -0.0531791, 0.0305947, 0.998116
259.153, 524.943, -2.28605, 0.881789, 0.470504, 0.0327609, -0.468609, 0.881867, -0.0521159, -0.0534115, 0.0306032, 0.998104
259.672, 524.672, -2.3056, 0.88151, 0.471044, 0.0325248, -0.469162, 0.881579, -0.0520208, -0.0531773, 0.0305975, 0.998116
260.251, 524.347, -2.33585, 0.881508, 0.471077, 0.032109, -0.469187, 0.881543, -0.0524013, -0.0529905, 0.031127, 0.99811
260.752, 524.058, -2.37478, 0.881731, 0.470716, 0.0312462, -0.468828, 0.881705, -0.0528855, -0.052444, 0.0319817, 0.998112
261.323, 523.73, -2.37975, 0.881648, 0.470787, 0.0325101, -0.468818, 0.881664, -0.0536457, -0.0539187, 0.0320553, 0.998031
261.849, 523.442, -2.40746, 0.881375, 0.471228, 0.0334976, -0.469233, 0.881449, -0.0535532, -0.0547622, 0.0314823, 0.998003
262.424, 523.122, -2.44176, 0.881383, 0.471186, 0.033864, -0.469184, 0.88148, -0.0534665, -0.0550431, 0.031236, 0.997995
262.959, 522.847, -2.46965, 0.881067, 0.471789, 0.0336948, -0.469688, 0.881096, -0.0553545, -0.055804, 0.032945, 0.997898
263.546, 522.514, -2.49587, 0.880974, 0.471914, 0.0343875, -0.469807, 0.881052, -0.0550385, -0.0562706, 0.032332, 0.997892
264.075, 522.223, -2.51866, 0.881068, 0.471665, 0.0353753, -0.469603, 0.881244, -0.0536861, -0.0564962, 0.0306888, 0.997931
264.661, 521.902, -2.54842, 0.880728, 0.472384, 0.034226, -0.470284, 0.880799, -0.0550133, -0.0561336, 0.0323558, 0.997899
265.205, 521.59, -2.58051, 0.880731, 0.472419, 0.0336582, -0.47027, 0.88073, -0.0562118, -0.0561993, 0.0336791, 0.997851
265.782, 521.261, -2.6203, 0.880707, 0.472521, 0.0328401, -0.470332, 0.880619, -0.0574337, -0.0560582, 0.0351365, 0.997809
266.357, 520.967, -2.64117, 0.880625, 0.472632, 0.0334353, -0.470373, 0.88054, -0.0582969, -0.0569941, 0.0356106, 0.997739
266.968, 520.65, -2.66204, 0.880048, 0.473684, 0.0337596, -0.47137, 0.879957, -0.0590455, -0.0576759, 0.0360496, 0.997684
267.521, 520.344, -2.69237, 0.880064, 0.473584, 0.0347107, -0.471307, 0.880071, -0.0578357, -0.057938, 0.0345398, 0.997723
268.12, 520.007, -2.71362, 0.879915, 0.473842, 0.0349824, -0.471456, 0.879878, -0.0595246, -0.0589855, 0.0358839, 0.997614
268.679, 519.684, -2.74875, 0.880148, 0.473432, 0.0346772, -0.471095, 0.880115, -0.0588794, -0.0583953, 0.0354864, 0.997663
269.297, 519.345, -2.77684, 0.88019, 0.473389, 0.034194, -0.471019, 0.880099, -0.0597262, -0.0583678, 0.0364644, 0.997629
269.864, 519.038, -2.80238, 0.879999, 0.473683, 0.0350072, -0.471278, 0.879953, -0.0598347, -0.0591474, 0.0361564, 0.997594
270.499, 518.691, -2.83965, 0.879748, 0.474134, 0.0352075, -0.471696, 0.879699, -0.0602609, -0.0595438, 0.0364071, 0.997562
271.07, 518.378, -2.87416, 0.879527, 0.474557, 0.0350498, -0.472172, 0.879499, -0.059464, -0.0590453, 0.0357507, 0.997615
271.709, 518.022, -2.90939, 0.87931, 0.474927, 0.0354752, -0.472557, 0.879326, -0.0589575, -0.0591947, 0.0350778, 0.99763
272.305, 517.712, -2.94885, 0.879021, 0.475505, 0.0348809, -0.473123, 0.878984, -0.0595094, -0.0589567, 0.0358071, 0.997618
272.929, 517.354, -2.98688, 0.879159, 0.475247, 0.0349319, -0.472914, 0.879154, -0.0586594, -0.0585883, 0.0350511, 0.997667
273.526, 517.025, -3.00475, 0.878889, 0.475721, 0.035267, -0.473367, 0.8789, -0.0588105, -0.0589736, 0.0349936, 0.997646
274.159, 516.67, -3.03884, 0.878758, 0.475952, 0.0354029, -0.473529, 0.878739, -0.0598988, -0.0596189, 0.0358723, 0.997576
274.775, 516.341, -3.07389, 0.878536, 0.476381, 0.0351454, -0.473917, 0.878473, -0.0607306, -0.0598051, 0.036698, 0.997535
275.42, 515.97, -3.12176, 0.878467, 0.47649, 0.0353939, -0.473996, 0.878406, -0.0610798, -0.0601941, 0.03688, 0.997505
276.045, 515.64, -3.16256, 0.878281, 0.47681, 0.0357062, -0.474329, 0.878255, -0.0606669, -0.0602857, 0.0363461, 0.997519
276.693, 515.271, -3.19465, 0.878094, 0.477052, 0.0370485, -0.474484, 0.878127, -0.061302, -0.0617776, 0.03625, 0.997431
277.295, 514.937, -3.2176, 0.877966, 0.477195, 0.0382171, -0.474496, 0.878022, -0.0627, -0.0634756, 0.0369145, 0.9973
277.957, 514.572, -3.24975, 0.877539, 0.477944, 0.0386611, -0.475171, 0.877592, -0.0635931, -0.0643226, 0.0374348, 0.997227
278.563, 514.231, -3.29948, 0.877561, 0.477888, 0.0388456, -0.475028, 0.877579, -0.0648361, -0.0650744, 0.0384449, 0.99714
279.22, 513.874, -3.34345, 0.87742, 0.478065, 0.0398555, -0.475073, 0.87745, -0.0662344, -0.0666355, 0.0391811, 0.997008
279.856, 513.533, -3.36389, 0.877135, 0.47846, 0.0413572, -0.475379, 0.87725, -0.0666921, -0.0681902, 0.0388376, 0.996916
280.503, 513.143, -3.41562, 0.87727, 0.478194, 0.0415746, -0.475037, 0.877361, -0.0676643, -0.0688326, 0.0396104, 0.996842
281.098, 512.819, -3.45784, 0.877378, 0.478008, 0.0414366, -0.474881, 0.877473, -0.0673019, -0.0685303, 0.0393717, 0.996872
281.758, 512.451, -3.50446, 0.877012, 0.47869, 0.0413077, -0.475589, 0.877112, -0.0670092, -0.0683081, 0.0391223, 0.996897
282.374, 512.099, -3.52463, 0.877192, 0.478308, 0.041897, -0.475209, 0.877346, -0.0666386, -0.0686319, 0.038545, 0.996897
283.042, 511.729, -3.57093, 0.877474, 0.477771, 0.042129, -0.474839, 0.877737, -0.0640712, -0.0675896, 0.0362163, 0.997056
283.656, 511.393, -3.61688, 0.877097, 0.478569, 0.0408899, -0.475642, 0.877258, -0.0646701, -0.0668202, 0.037273, 0.997069
284.306, 511.024, -3.65215, 0.877442, 0.477963, 0.0405828, -0.475053, 0.877584, -0.064574, -0.0664788, 0.037381, 0.997087
284.913, 510.685, -3.68248, 0.877858, 0.477239, 0.0401015, -0.474355, 0.87797, -0.0644683, -0.0659747, 0.0375717, 0.997114
285.564, 510.312, -3.73278, 0.878271, 0.476511, 0.0397236, -0.473686, 0.878381, -0.0637791, -0.0652839, 0.0371988, 0.997173
286.197, 509.99, -3.76421, 0.87821, 0.47653, 0.0408155, -0.473675, 0.878398, -0.0636238, -0.0661709, 0.0365417, 0.997139
286.85, 509.609, -3.81424, 0.87873, 0.475627, 0.0401441, -0.472804, 0.878875, -0.0635163, -0.0654918, 0.0368334, 0.997173
287.486, 509.285, -3.83279, 0.879195, 0.474765, 0.0401806, -0.471911, 0.879323, -0.0639598, -0.0656976, 0.0372715, 0.997143
288.151, 508.913, -3.89053, 0.879582, 0.474141, 0.0390562, -0.471234, 0.879578, -0.0654236, -0.065373, 0.0391408, 0.997093
288.762, 508.59, -3.91975, 0.880076, 0.473222, 0.0390687, -0.470375, 0.880106, -0.0645049, -0.0649098, 0.0383922, 0.997152
289.454, 508.22, -3.97385, 0.880249, 0.472918, 0.0388722, -0.470106, 0.880281, -0.0640689, -0.0645178, 0.0381224, 0.997188
289.949, 507.923, -4.00319, 0.881022, 0.47141, 0.0396562, -0.468592, 0.881115, -0.063695, -0.0649681, 0.0375341, 0.997181
290.629, 507.576, -4.02921, 0.881605, 0.470265, 0.04029, -0.467312, 0.881671, -0.0653887, -0.0662726, 0.038819, 0.997046
291.258, 507.265, -4.09276, 0.881601, 0.470387, 0.0389275, -0.467433, 0.881545, -0.0662185, -0.0654647, 0.0401823, 0.997046
291.918, 506.893, -4.13015, 0.88202, 0.469614, 0.0387739, -0.466617, 0.88192, -0.0669753, -0.065648, 0.040981, 0.997001
292.54, 506.558, -4.16812, 0.882635, 0.468427, 0.0391451, -0.46542, 0.882559, -0.0668942, -0.0658828, 0.0408242, 0.996992
293.215, 506.217, -4.21159, 0.882826, 0.468156, 0.0380571, -0.465171, 0.882663, -0.0672407, -0.0650708, 0.0416587, 0.997011
293.811, 505.874, -4.26699, 0.883315, 0.467295, 0.0372894, -0.464321, 0.883085, -0.0675716, -0.0645056, 0.0423728, 0.997017
294.481, 505.527, -4.31217, 0.883283, 0.467381, 0.0369598, -0.464366, 0.882996, -0.068425, -0.0646159, 0.0432758, 0.996971
295.097, 505.206, -4.3664, 0.883382, 0.467303, 0.0355712, -0.464326, 0.88299, -0.0687741, -0.0635474, 0.0442371, 0.996998
295.769, 504.851, -4.40026, 0.883395, 0.467284, 0.0354763, -0.464244, 0.88295, -0.0698341, -0.0639562, 0.0452214, 0.996928
296.384, 504.523, -4.43286, 0.883227, 0.46747, 0.0371724, -0.464409, 0.88293, -0.0689907, -0.0650717, 0.0436713, 0.996925
297.067, 504.178, -4.47874, 0.88333, 0.467318, 0.0366318, -0.464289, 0.883003, -0.0688644, -0.0645275, 0.0438222, 0.996953
297.664, 503.857, -4.53399, 0.883476, 0.467151, 0.035234, -0.464131, 0.883021, -0.0696885, -0.0636674, 0.0452149, 0.996946
298.32, 503.495, -4.5879, 0.883671, 0.466816, 0.0347692, -0.463739, 0.883128, -0.0709227, -0.0638135, 0.0465485, 0.996876
298.936, 503.196, -4.62582, 0.883524, 0.467044, 0.0354386, -0.463962, 0.883043, -0.0705281, -0.0642335, 0.0458711, 0.99688
299.576, 502.818, -4.63912, 0.883828, 0.466337, 0.0371255, -0.463134, 0.883425, -0.0711846, -0.0659936, 0.0457208, 0.996772
300.199, 502.514, -4.68668, 0.883849, 0.466264, 0.0375223, -0.463038, 0.883469, -0.0712675, -0.0663793, 0.0456155, 0.996751
300.853, 502.168, -4.73763, 0.883733, 0.466559, 0.0365914, -0.463428, 0.883329, -0.0704599, -0.0651959, 0.0453103, 0.996843
301.455, 501.846, -4.7806, 0.884066, 0.465958, 0.0362169, -0.462861, 0.883647, -0.0701969, -0.0647117, 0.0452952, 0.996875
302.11, 501.509, -4.82652, 0.884161, 0.465769, 0.0363094, -0.462737, 0.883795, -0.0691474, -0.0642968, 0.0443357, 0.996945
302.711, 501.201, -4.88326, 0.884489, 0.465157, 0.0361614, -0.462174, 0.884141, -0.0684777, -0.0638247, 0.0438549, 0.996997
303.36, 500.867, -4.92619, 0.884694, 0.464707, 0.0369389, -0.461692, 0.884394, -0.0684628, -0.0644837, 0.0435142, 0.99697
303.959, 500.551, -4.97214, 0.884535, 0.464951, 0.037648, -0.462016, 0.884356, -0.0667463, -0.064328, 0.0416454, 0.997059
304.61, 500.209, -5.02501, 0.884857, 0.464473, 0.0359649, -0.461539, 0.884522, -0.0678439, -0.0633234, 0.043433, 0.997048
305.202, 499.911, -5.05249, 0.884763, 0.464623, 0.0363229, -0.461663, 0.884443, -0.0680262, -0.0637321, 0.0434182, 0.997022
305.817, 499.587, -5.10553, 0.884495, 0.465129, 0.0363824, -0.462237, 0.884228, -0.0669185, -0.063296, 0.0423718, 0.997095
306.39, 499.262, -5.15363, 0.884883, 0.464431, 0.0358617, -0.461618, 0.88462, -0.0660067, -0.0623796, 0.0418538, 0.997175
307.002, 498.935, -5.18846, 0.885044, 0.46419, 0.0349934, -0.461356, 0.884687, -0.0669324, -0.0620275, 0.0430937, 0.997144
307.564, 498.643, -5.2237, 0.884929, 0.464365, 0.0355738, -0.461513, 0.884614, -0.0668071, -0.062492, 0.0427018, 0.997132
308.165, 498.309, -5.27474, 0.885102, 0.464058, 0.0352858, -0.461224, 0.88477, -0.0667394, -0.0621908, 0.0427965, 0.997146
308.725, 498.018, -5.29362, 0.885084, 0.464086, 0.0353631, -0.461124, 0.884671, -0.068716, -0.0631749, 0.0445127, 0.997009
309.32, 497.702, -5.32785, 0.884972, 0.46427, 0.035753, -0.461304, 0.884594, -0.0685014, -0.06343, 0.0441288, 0.99701
309.893, 497.418, -5.36595, 0.884831, 0.464562, 0.035435, -0.461621, 0.884442, -0.0683341, -0.0630857, 0.0441066, 0.997033
310.481, 497.093, -5.4001, 0.884618, 0.464974, 0.0353534, -0.461966, 0.884175, -0.0694463, -0.0635493, 0.0451014, 0.996959
311.033, 496.807, -5.41743, 0.884602, 0.464924, 0.036398, -0.46185, 0.884212, -0.0697381, -0.0646065, 0.04488, 0.996901
311.628, 496.492, -5.4495, 0.884514, 0.465194, 0.0350782, -0.462147, 0.884017, -0.0702419, -0.0636858, 0.0459186, 0.996913
312.164, 496.207, -5.45669, 0.884499, 0.465212, 0.0351961, -0.462112, 0.883976, -0.0709799, -0.0641332, 0.0465171, 0.996857
312.741, 495.911, -5.50926, 0.884205, 0.465931, 0.03303, -0.462842, 0.883477, -0.0724249, -0.0629262, 0.0487507, 0.996827
313.251, 495.615, -5.54715, 0.884513, 0.465453, 0.0314504, -0.462488, 0.883722, -0.0716965, -0.0611648, 0.0488711, 0.996931
313.791, 495.28, -5.59102, 0.885119, 0.46439, 0.0301062, -0.461392, 0.884159, -0.0733464, -0.06068, 0.0510295, 0.996852
314.32, 495.041, -5.60622, 0.884492, 0.465493, 0.0314762, -0.462299, 0.883517, -0.0753491, -0.0628842, 0.0520942, 0.99666
314.895, 494.748, -5.64143, 0.884015, 0.466289, 0.033048, -0.463034, 0.88316, -0.0750175, -0.0641665, 0.0510142, 0.996634
315.398, 494.481, -5.68671, 0.884332, 0.465725, 0.0325126, -0.462561, 0.883491, -0.0740316, -0.063203, 0.0504295, 0.996726
315.935, 494.2, -5.73305, 0.884107, 0.466141, 0.0326872, -0.462948, 0.883263, -0.0743363, -0.0635225, 0.0505888, 0.996697
316.44, 493.934, -5.77847, 0.883923, 0.466493, 0.0326124, -0.463274, 0.883053, -0.0747948, -0.0636897, 0.0510044, 0.996666
316.979, 493.668, -5.81034, 0.883632, 0.467025, 0.032902, -0.463828, 0.882811, -0.0742128, -0.0637055, 0.0503159, 0.9967
317.449, 493.415, -5.85952, 0.883752, 0.466829, 0.032437, -0.463621, 0.882874, -0.0747543, -0.0635352, 0.0510258, 0.996674
317.962, 493.147, -5.88342, 0.883655, 0.466945, 0.0334066, -0.463769, 0.882902, -0.0735006, -0.0638156, 0.0494562, 0.996735
318.426, 492.895, -5.91653, 0.88374, 0.466743, 0.0339692, -0.463563, 0.883041, -0.0731356, -0.0641317, 0.048886, 0.996743
318.932, 492.656, -5.93603, 0.883071, 0.467952, 0.0347429, -0.464847, 0.88251, -0.071364, -0.0640558, 0.0468693, 0.996845
319.396, 492.414, -5.98598, 0.882757, 0.46856, 0.0345221, -0.465483, 0.882197, -0.0710905, -0.0637654, 0.0466862, 0.996872
319.882, 492.147, -5.97882, 0.882801, 0.46829, 0.0369679, -0.4652, 0.882467, -0.0695737, -0.0652037, 0.0442222, 0.996892
320.322, 491.924, -6.01411, 0.882643, 0.46866, 0.0360409, -0.465524, 0.88219, -0.0709084, -0.0650269, 0.0458089, 0.996832
320.791, 491.654, -6.03444, 0.882733, 0.468393, 0.0372772, -0.465302, 0.882429, -0.0693757, -0.0653895, 0.0438951, 0.996894
321.217, 491.42, -6.07506, 0.883054, 0.467881, 0.0360959, -0.464805, 0.882645, -0.0699531, -0.0645896, 0.0449948, 0.996897
321.673, 491.193, -6.08757, 0.882817, 0.468356, 0.0357319, -0.465175, 0.882301, -0.0718076, -0.0651578, 0.0467713, 0.996778
322.089, 490.97, -6.12236, 0.882532, 0.468871, 0.036025, -0.465725, 0.882071, -0.0710721, -0.0651003, 0.0459457, 0.99682
322.529, 490.746, -6.14686, 0.882011, 0.469832, 0.0362591, -0.466791, 0.881649, -0.069285, -0.0645201, 0.0441847, 0.996938
322.937, 490.521, -6.17506, 0.882119, 0.469714, 0.03514, -0.466669, 0.881647, -0.0701312, -0.0639227, 0.0454653, 0.996919
323.365, 490.293, -6.20623, 0.882069, 0.469856, 0.0344754, -0.466804, 0.881528, -0.0707264, -0.0636223, 0.0462923, 0.9969
323.749, 490.109, -6.23208, 0.88112, 0.471675, 0.0339115, -0.468699, 0.880588, -0.0698988, -0.0628315, 0.045695, 0.996978
324.156, 489.888, -6.28387, 0.880164, 0.473482, 0.0335518, -0.470548, 0.879635, -0.0694778, -0.0624098, 0.0453641, 0.997019
324.528, 489.686, -6.27627, 0.878318, 0.476824, 0.0345839, -0.473816, 0.877846, -0.069891, -0.0636851, 0.0450001, 0.996955
324.933, 489.476, -6.31934, 0.875643, 0.481762, 0.0339783, -0.47876, 0.875137, -0.0701765, -0.063544, 0.0451821, 0.996956
325.283, 489.269, -6.33552, 0.872772, 0.486946, 0.0339565, -0.483923, 0.872268, -0.0704775, -0.0639379, 0.0450784, 0.996935
325.667, 489.07, -6.38158, 0.868353, 0.49476, 0.0342884, -0.491771, 0.867934, -0.0696578, -0.064224, 0.0436255, 0.996981
326.014, 488.848, -6.41232, 0.863849, 0.502592, 0.0341426, -0.499584, 0.863434, -0.0699837, -0.0646531, 0.0433983, 0.996964
326.382, 488.621, -6.43206, 0.857427, 0.513493, 0.0338175, -0.510436, 0.856991, -0.0708676, -0.0653713, 0.0435022, 0.996912
326.724, 488.437, -6.43387, 0.850261, 0.525184, 0.0351858, -0.522182, 0.85003, -0.0691083, -0.0662035, 0.0403867, 0.996988
327.085, 488.22, -6.46965, 0.841631, 0.538926, 0.0348634, -0.536056, 0.841499, -0.0672529, -0.0655818, 0.0379134, 0.997127
327.409, 488.022, -6.49313, 0.832497, 0.552977, 0.0341491, -0.550173, 0.83239, -0.06661, -0.0652592, 0.0366647, 0.997195
327.749, 487.801, -6.50543, 0.821012, 0.569937, 0.0333258, -0.56714, 0.820897, -0.0669308, -0.0655034, 0.0360506, 0.997201
328.069, 487.599, -6.53844, 0.808859, 0.587102, 0.0325134, -0.584334, 0.808751, -0.0669031, -0.0655742, 0.0351165, 0.99723
328.396, 487.371, -6.56321, 0.79441, 0.606539, 0.0319829, -0.603798, 0.794339, -0.0667331, -0.0658815, 0.0337023, 0.997258
328.679, 487.156, -6.58117, 0.780125, 0.624803, 0.0320361, -0.622101, 0.780141, -0.0661144, -0.0663011, 0.0316478, 0.997298
329.004, 486.938, -6.60372, 0.76263, 0.646046, 0.0319349, -0.643437, 0.762753, -0.0647851, -0.0662125, 0.028859, 0.997388
329.265, 486.706, -6.62072, 0.746047, 0.665159, 0.0312699, -0.662658, 0.746226, -0.0634913, -0.0655662, 0.0266462, 0.997492
329.57, 486.482, -6.64683, 0.72578, 0.687173, 0.0321994, -0.684793, 0.726144, -0.0614329, -0.0655964, 0.0225368, 0.997592
329.829, 486.24, -6.67636, 0.705476, 0.707839, 0.0355893, -0.705622, 0.706193, -0.0582056, -0.0663331, 0.01595, 0.99767
330.102, 485.984, -6.69463, 0.681716, 0.730653, 0.0375468, -0.728384, 0.682628, -0.0589536, -0.0687051, 0.0128411, 0.997554
330.338, 485.753, -6.7165, 0.658643, 0.751458, 0.038735, -0.749173, 0.659704, -0.0594168, -0.0702028, 0.0101152, 0.997481
330.594, 485.496, -6.73249, 0.631871, 0.774151, 0.0378058, -0.771761, 0.632927, -0.0615501, -0.0715773, 0.00971463, 0.997388
330.801, 485.239, -6.74567, 0.606547, 0.794153, 0.0377118, -0.791719, 0.607663, -0.0626563, -0.0726747, 0.00814683, 0.997322
331.018, 484.966, -6.76026, 0.577537, 0.81558, 0.0357662, -0.813068, 0.578586, -0.0644903, -0.0732909, 0.00816526, 0.997277
331.197, 484.671, -6.78474, 0.550144, 0.834367, 0.0342475, -0.831877, 0.551163, -0.0648061, -0.072948, 0.00716296, 0.99731
331.425, 484.419, -6.78313, 0.517864, 0.854741, 0.0351444, -0.85232, 0.519044, -0.0643682, -0.0732596, 0.00337968, 0.997307
331.581, 484.122, -6.824, 0.486752, 0.872818, 0.0354973, -0.870525, 0.488045, -0.0632384, -0.07252, -0.000119815, 0.997367
331.738, 483.802, -6.84969, 0.453308, 0.890637, 0.0357609, -0.888387, 0.454706, -0.0633397, -0.0726734, -0.00305716, 0.997351
331.882, 483.522, -6.85601, 0.422175, 0.905743, 0.0373777, -0.903498, 0.423774, -0.0640913, -0.07389, -0.00671284, 0.997244
332.047, 483.216, -6.87334, 0.38696, 0.921379, 0.036367, -0.919117, 0.388578, -0.0650449, -0.0740624, -0.00825578, 0.997219
332.161, 482.915, -6.90855, 0.354845, 0.934292, 0.0343946, -0.932111, 0.35639, -0.0644658, -0.0724878, -0.00918419, 0.997327
332.296, 482.598, -6.93159, 0.319, 0.947253, 0.0308406, -0.945045, 0.320379, -0.0651712, -0.0716143, -0.00835612, 0.997397
332.391, 482.289, -6.94306, 0.286929, 0.957512, 0.029037, -0.955253, 0.288263, -0.0663032, -0.0718564, -0.00871339, 0.997377
332.492, 481.959, -6.96215, 0.251882, 0.96746, 0.0240249, -0.965162, 0.252946, -0.0669342, -0.0708332, -0.00632838, 0.997468
332.571, 481.641, -7.00289, 0.220713, 0.975086, 0.0222233, -0.972917, 0.221713, -0.0653917, -0.0686896, -0.00718864, 0.997612
332.651, 481.294, -7.03592, 0.187639, 0.981972, 0.0228666, -0.979991, 0.188733, -0.0632264, -0.0664022, -0.0105453, 0.997737
332.711, 480.966, -7.05037, 0.158688, 0.987081, 0.0221248, -0.985153, 0.159786, -0.0627894, -0.0655134, -0.0118323, 0.997782
332.782, 480.603, -7.07361, 0.129138, 0.991299, 0.0254682, -0.989481, 0.130505, -0.062409, -0.0651897, -0.017141, 0.997726
332.818, 480.258, -7.08732, 0.103843, 0.994238, 0.0265934, -0.992399, 0.105352, -0.063599, -0.0660342, -0.019787, 0.997621
332.863, 479.883, -7.11023, 0.078939, 0.996534, 0.0262417, -0.994588, 0.0805139, -0.0656639, -0.0675491, -0.0209163, 0.997497
332.877, 479.524, -7.11693, 0.0582581, 0.997985, 0.0251242, -0.995951, 0.0598285, -0.067094, -0.068462, -0.0211137, 0.99743
332.924, 479.152, -7.14382, 0.0376594, 0.999042, 0.02227, -0.996981, 0.0390773, -0.0670968, -0.0679028, -0.0196759, 0.997498
332.94, 478.797, -7.15937, 0.0216476, 0.999575, 0.0195103, -0.997457, 0.0229188, -0.0674812, -0.0678997, -0.0179999, 0.99753
332.95, 478.404, -7.1795, 0.00673671, 0.99978, 0.0198546, -0.997632, 0.00807851, -0.0682949, -0.0684403, -0.0193475, 0.997468
332.93, 478.038, -7.20631, -0.00470341, 0.999808, 0.0190027, -0.997676, -0.00340011, -0.0680444, -0.0679668, -0.0192786, 0.997501
332.926, 477.631, -7.25006, -0.015324, 0.999726, 0.0177165, -0.997589, -0.0140869, -0.0679602, -0.067692, -0.0187152, 0.997531
332.93, 477.257, -7.25884, -0.0235458, 0.999529, 0.0197025, -0.997457, -0.0221617, -0.0677406, -0.067272, -0.0212474, 0.997508
332.946, 476.847, -7.26782, -0.0307336, 0.999283, 0.0221106, -0.997284, -0.0291758, -0.0676257, -0.0669322, -0.024129, 0.997466
332.926, 476.469, -7.26627, -0.0338142, 0.999205, 0.0211274, -0.99715, -0.0323032, -0.0681749, -0.0674382, -0.0233725, 0.99745
332.91, 476.051, -7.29748, -0.0348782, 0.99921, 0.0190595, -0.997094, -0.0334993, -0.0684155, -0.067723, -0.0213903, 0.997475
332.902, 475.653, -7.30579, -0.0344482, 0.999264, 0.0168829, -0.997021, -0.0331947, -0.0696187, -0.069007, -0.0192309, 0.997431
332.883, 475.235, -7.30339, -0.0325871, 0.999354, 0.0151726, -0.996983, -0.0314322, -0.0709769, -0.0704542, -0.0174397, 0.997363
332.869, 474.839, -7.32118, -0.0291949, 0.999472, 0.0142627, -0.99708, -0.0281117, -0.0710082, -0.0705698, -0.0162941, 0.997374
332.835, 474.412, -7.35252, -0.0224557, 0.999639, 0.0147763, -0.997239, -0.0213504, -0.0711268, -0.0707856, -0.0163327, 0.997358
332.842, 474.018, -7.37175, -0.0166471, 0.999732, 0.0161015, -0.997372, -0.0154679, -0.0707798, -0.0705118, -0.0172375, 0.997362
332.849, 473.583, -7.39438, -0.00875976, 0.999845, 0.0152612, -0.997412, -0.00764729, -0.0714876, -0.0713598, -0.0158479, 0.997325
332.84, 473.19, -7.38806, 0.0015246, 0.9999, 0.0140868, -0.997304, 0.00255382, -0.0733366, -0.0733653, -0.013937, 0.997208
332.849, 472.745, -7.45795, 0.0135378, 0.999805, 0.014383, -0.997325, 0.0145347, -0.0716355, -0.0718306, -0.0133748, 0.997327
332.842, 472.34, -7.48248, 0.0271252, 0.999543, 0.0133436, -0.997073, 0.0280078, -0.0711376, -0.0714788, -0.0113749, 0.997377
332.864, 471.894, -7.49189, 0.0429583, 0.999018, 0.0108913, -0.996482, 0.0436293, -0.0715523, -0.0719572, -0.00777924, 0.997377
332.876, 471.482, -7.53782, 0.0594133, 0.998187, 0.00963044, -0.995596, 0.0599544, -0.0720723, -0.072519, -0.00530597, 0.997353
332.885, 471.016, -7.53553, 0.0788342, 0.996863, 0.00704999, -0.994067, 0.0791408, -0.0746126, -0.0749365, -0.00112613, 0.997188
332.928, 470.609, -7.58205, 0.0972768, 0.995242, 0.00555892, -0.992389, 0.0974187, -0.0753225, -0.0755056, 0.00181051, 0.997144
332.979, 470.154, -7.60424, 0.118213, 0.992975, 0.00507429, -0.990051, 0.118255, -0.0762495, -0.076314, 0.0039899, 0.997076
333.033, 469.741, -7.62954, 0.138871, 0.990297, 0.00523579, -0.987378, 0.138865, -0.0761632, -0.0761512, 0.00540719, 0.997082
333.118, 469.3, -7.66222, 0.162713, 0.98665, 0.00684085, -0.983779, 0.162762, -0.0754194, -0.075526, 0.00554181, 0.997128
333.184, 468.875, -7.67763, 0.18593, 0.98254, 0.00679101, -0.979636, 0.185905, -0.0758497, -0.0757878, 0.00745, 0.997096
333.268, 468.409, -7.70984, 0.211917, 0.977259, 0.0074373, -0.974322, 0.21186, -0.0762335, -0.0760756, 0.00890887, 0.997062
333.355, 467.985, -7.72679, 0.237155, 0.971465, 0.00354806, -0.968398, 0.236694, -0.0786283, -0.0772244, 0.0152112, 0.996898
333.476, 467.535, -7.76431, 0.264424, 0.9644, 0.00354723, -0.961378, 0.263883, -0.0782142, -0.0763658, 0.0172715, 0.99693
333.573, 467.119, -7.77077, 0.290812, 0.956775, 0.00307886, -0.953654, 0.29012, -0.0798391, -0.0772814, 0.020282, 0.996803
333.735, 466.671, -7.80443, 0.317983, 0.948087, 0.00421974, -0.944931, 0.317281, -0.0802393, -0.0774127, 0.0215274, 0.996767
333.869, 466.253, -7.84859, 0.343794, 0.939026, 0.00593722, -0.935953, 0.343168, -0.0789125, -0.0761383, 0.0215726, 0.996864
334.028, 465.808, -7.82559, 0.372316, 0.928087, 0.00596356, -0.924845, 0.371538, -0.0813759, -0.0777396, 0.0247822, 0.996666
334.211, 465.398, -7.85077, 0.398174, 0.917298, 0.00468681, -0.913995, 0.397163, -0.0829105, -0.0779151, 0.028729, 0.996546
334.415, 464.973, -7.93805, 0.426273, 0.904571, 0.00644922, -0.901479, 0.425386, -0.0798886, -0.0750083, 0.0282406, 0.996783
334.592, 464.563, -7.96208, 0.452765, 0.891616, 0.00508516, -0.888454, 0.451625, -0.0817582, -0.0751934, 0.0324993, 0.996639
334.822, 464.127, -8.02191, 0.480859, 0.876787, 0.00435205, -0.873624, 0.479534, -0.0826345, -0.0745399, 0.0359335, 0.99657
335.039, 463.737, -8.04734, 0.505761, 0.862639, 0.00780025, -0.859499, 0.504654, -0.0811553, -0.0739441, 0.0343408, 0.996671
335.289, 463.305, -8.07733, 0.533529, 0.845738, 0.00859146, -0.842448, 0.5323, -0.0833025, -0.0750253, 0.0372064, 0.996487
335.558, 462.934, -8.08465, 0.557498, 0.830139, 0.00808892, -0.826667, 0.556008, -0.086471, -0.0762805, 0.0415205, 0.996222
335.842, 462.532, -8.12724, 0.583166, 0.812265, 0.0119742, -0.808769, 0.581913, -0.0852593, -0.0762211, 0.040036, 0.996287
336.092, 462.168, -8.16354, 0.607022, 0.794542, 0.0150737, -0.791091, 0.60597, -0.0835176, -0.0754925, 0.0387723, 0.996392
336.405, 461.787, -8.19336, 0.632012, 0.774791, 0.0161495, -0.771272, 0.630899, -0.0842966, -0.075501, 0.0408208, 0.99631
336.701, 461.449, -8.22625, 0.654032, 0.756263, 0.017563, -0.752742, 0.652937, -0.083983, -0.0749808, 0.0417072, 0.996312
337.014, 461.066, -8.24438, 0.677272, 0.735519, 0.017759, -0.731988, 0.676061, -0.0844703, -0.0741356, 0.0442099, 0.996268
337.336, 460.736, -8.26673, 0.697301, 0.71651, 0.019626, -0.712963, 0.69615, -0.0840175, -0.073862, 0.0445929, 0.996271
337.668, 460.389, -8.30786, 0.717441, 0.696321, 0.0204051, -0.692768, 0.716244, -0.0840626, -0.0731495, 0.0461739, 0.996252
338.004, 460.089, -8.35635, 0.733717, 0.679047, 0.02353, -0.675588, 0.732793, -0.0812061, -0.0723854, 0.0436857, 0.99642
338.347, 459.738, -8.39278, 0.750591, 0.660267, 0.0256915, -0.656938, 0.749858, -0.0783932, -0.0710254, 0.0419635, 0.996591
338.684, 459.436, -8.43289, 0.764439, 0.644141, 0.0267625, -0.640938, 0.763803, -0.0761775, -0.0695103, 0.0410799, 0.996735
339.059, 459.136, -8.46291, 0.777047, 0.628786, 0.028754, -0.62567, 0.776577, -0.0739262, -0.0688134, 0.0394536, 0.996849
339.404, 458.874, -8.50447, 0.787418, 0.615676, 0.0302464, -0.612579, 0.787039, -0.0729105, -0.0686944, 0.0388827, 0.99688
339.778, 458.576, -8.53016, 0.79747, 0.60248, 0.0325445, -0.599395, 0.797251, -0.0715302, -0.0690416, 0.0375362, 0.996907
340.127, 458.312, -8.54687, 0.80601, 0.590989, 0.032859, -0.587893, 0.805767, -0.0715605, -0.0687682, 0.038361, 0.996895
340.489, 458.006, -8.56391, 0.814729, 0.578928, 0.0325409, -0.575775, 0.814374, -0.072651, -0.0685602, 0.0404546, 0.996826
340.851, 457.779, -8.59534, 0.821578, 0.569168, 0.032506, -0.566072, 0.821214, -0.0719013, -0.0676183, 0.0406719, 0.996882
341.235, 457.521, -8.61947, 0.828134, 0.559558, 0.0330004, -0.556391, 0.827734, -0.072698, -0.0679943, 0.0418426, 0.996808
341.579, 457.289, -8.66898, 0.833839, 0.551004, 0.0332571, -0.54791, 0.833474, -0.0715206, -0.0671271, 0.0414148, 0.996885
341.963, 457.043, -8.67281, 0.840185, 0.541221, 0.0341959, -0.538192, 0.839908, -0.0700234, -0.0666195, 0.0404287, 0.996959
342.306, 456.813, -8.69753, 0.845648, 0.532631, 0.0343995, -0.529688, 0.845409, -0.0686545, -0.0656492, 0.0398365, 0.997047
342.69, 456.591, -8.73566, 0.850628, 0.524635, 0.0345006, -0.521755, 0.850408, -0.0676565, -0.0648346, 0.0395496, 0.997112
343.041, 456.391, -8.7778, 0.855139, 0.517239, 0.0346521, -0.51434, 0.854895, -0.0678877, -0.0647381, 0.0402304, 0.997091
343.417, 456.165, -8.80267, 0.859808, 0.5095, 0.033769, -0.506577, 0.85944, -0.0688622, -0.0641077, 0.0421017, 0.997054
343.753, 455.975, -8.81026, 0.864161, 0.502112, 0.0332972, -0.499153, 0.863697, -0.0698118, -0.063812, 0.0437083, 0.997004
344.121, 455.768, -8.84872, 0.868219, 0.495097, 0.0327675, -0.492111, 0.86766, -0.0706621, -0.0634156, 0.0452249, 0.996962
344.447, 455.579, -8.87041, 0.8722, 0.488058, 0.0326636, -0.48509, 0.871616, -0.0705179, -0.0628869, 0.0456609, 0.996976
344.809, 455.38, -8.90264, 0.875938, 0.481348, 0.0321909, -0.478391, 0.875291, -0.070762, -0.0622375, 0.0465833, 0.996974
345.141, 455.22, -8.91283, 0.878729, 0.476207, 0.0325821, -0.473302, 0.878138, -0.0696985, -0.0618025, 0.0458249, 0.997036
345.491, 455.032, -8.93225, 0.881806, 0.470375, 0.0341391, -0.467444, 0.881323, -0.0690372, -0.0625609, 0.0449194, 0.99703
345.798, 454.842, -8.95757, 0.884792, 0.464709, 0.0344841, -0.461839, 0.884363, -0.0678695, -0.0620361, 0.0441242, 0.997098
346.143, 454.663, -8.96139, 0.88704, 0.460356, 0.0351042, -0.457477, 0.886649, -0.0675895, -0.0622403, 0.0438952, 0.997095
346.454, 454.493, -9.00485, 0.888852, 0.456951, 0.0337295, -0.454108, 0.888345, -0.0680374, -0.0610532, 0.0451584, 0.997112
346.784, 454.311, -9.01146, 0.89048, 0.453744, 0.0340741, -0.450897, 0.889991, -0.0678866, -0.0611288, 0.0450878, 0.997111
347.081, 454.167, -9.03527, 0.891455, 0.451787, 0.0345919, -0.449011, 0.891059, -0.0663581, -0.0608032, 0.043623, 0.997196
347.402, 454.002, -9.05971, 0.89219, 0.450333, 0.034589, -0.447608, 0.891825, -0.0655329, -0.060359, 0.0429855, 0.997251
347.707, 453.865, -9.08059, 0.892109, 0.45044, 0.0352995, -0.447702, 0.891799, -0.0652543, -0.0608732, 0.0424103, 0.997244
348.007, 453.699, -9.10354, 0.892355, 0.449885, 0.0361524, -0.447189, 0.892148, -0.0639805, -0.0610371, 0.0409264, 0.997296
348.276, 453.567, -9.12672, 0.89207, 0.450508, 0.0354099, -0.447806, 0.891796, -0.064579, -0.0606717, 0.0417523, 0.997284
348.581, 453.414, -9.1312, 0.891679, 0.45125, 0.0357951, -0.448575, 0.89146, -0.063871, -0.0607317, 0.0408956, 0.997316
348.843, 453.261, -9.15869, 0.891512, 0.451601, 0.0355488, -0.448895, 0.891251, -0.0645318, -0.0608255, 0.0415731, 0.997282
349.119, 453.093, -9.18581, 0.891718, 0.451182, 0.0356799, -0.448519, 0.891496, -0.0637533, -0.0605729, 0.0408469, 0.997328
349.381, 452.976, -9.18987, 0.891219, 0.452164, 0.0357232, -0.449434, 0.890959, -0.0648172, -0.061136, 0.0417111, 0.997258
349.663, 452.836, -9.21448, 0.890967, 0.45265, 0.0358579, -0.449924, 0.890723, -0.0646554, -0.0612057, 0.0414725, 0.997263
349.914, 452.693, -9.23185, 0.890969, 0.452601, 0.0364258, -0.449945, 0.890822, -0.0631371, -0.0610248, 0.0398636, 0.99734
350.171, 452.537, -9.23922, 0.890824, 0.452839, 0.0370161, -0.450102, 0.890676, -0.0640614, -0.0619789, 0.0404064, 0.997259
350.422, 452.415, -9.24986, 0.89045, 0.453486, 0.0380683, -0.450711, 0.890374, -0.063989, -0.0629131, 0.0398212, 0.997224
350.675, 452.282, -9.25014, 0.889978, 0.4544, 0.0382133, -0.451603, 0.889903, -0.0642433, -0.0631983, 0.0399179, 0.997202
350.9, 452.169, -9.2807, 0.889953, 0.454505, 0.0375291, -0.451686, 0.889803, -0.0650417, -0.0629553, 0.0409327, 0.997177
351.147, 452.037, -9.27211, 0.889652, 0.455038, 0.0382118, -0.452129, 0.889507, -0.0660056, -0.0640247, 0.0414453, 0.997087
351.347, 451.901, -9.27394, 0.889722, 0.454857, 0.03873, -0.451883, 0.889582, -0.0666793, -0.0647831, 0.0418246, 0.997022
351.59, 451.805, -9.28921, 0.889105, 0.455991, 0.0395531, -0.453061, 0.889071, -0.0654852, -0.0650262, 0.0403032, 0.997069
351.807, 451.703, -9.30806, 0.888584, 0.456977, 0.039887, -0.454033, 0.888576, -0.0654781, -0.0653646, 0.0400727, 0.997056
352.009, 451.542, -9.29384, 0.889225, 0.455627, 0.0410387, -0.452631, 0.889284, -0.0655684, -0.0663698, 0.0397296, 0.997004
352.215, 451.454, -9.33027, 0.88911, 0.455877, 0.040742, -0.452925, 0.88917, -0.0650871, -0.0658983, 0.0394165, 0.997048
352.434, 451.362, -9.3524, 0.888581, 0.45698, 0.0399069, -0.454058, 0.888588, -0.0651389, -0.0652279, 0.0397612, 0.997078
352.618, 451.258, -9.36134, 0.888473, 0.457085, 0.0410941, -0.454183, 0.888598, -0.0641164, -0.0658227, 0.0383015, 0.997096
352.812, 451.15, -9.36482, 0.888381, 0.457186, 0.0419445, -0.454275, 0.888576, -0.0637792, -0.0664299, 0.037606, 0.997082
352.978, 451.043, -9.4112, 0.888703, 0.456661, 0.0408458, -0.453795, 0.888825, -0.0637278, -0.0654068, 0.0380995, 0.997131
353.182, 450.96, -9.4341, 0.888002, 0.458124, 0.0396734, -0.455211, 0.887997, -0.0651465, -0.0650751, 0.0397905, 0.997087
353.348, 450.853, -9.419, 0.887986, 0.458058, 0.0407886, -0.455047, 0.888022, -0.0659509, -0.0664305, 0.0400027, 0.996989
353.517, 450.76, -9.43292, 0.887893, 0.458228, 0.0409091, -0.455251, 0.88796, -0.0653744, -0.066282, 0.0394216, 0.997022
353.675, 450.686, -9.44889, 0.887795, 0.458401, 0.041095, -0.455507, 0.887928, -0.0640087, -0.065831, 0.0381076, 0.997103
353.827, 450.597, -9.44151, 0.887737, 0.458487, 0.0413965, -0.455543, 0.887868, -0.0645781, -0.0663628, 0.0384704, 0.997054
353.962, 450.545, -9.46153, 0.887246, 0.45949, 0.0407739, -0.456578, 0.887344, -0.0644793, -0.0658081, 0.0385926, 0.997086
354.116, 450.491, -9.46302, 0.886893, 0.460137, 0.0411546, -0.457209, 0.887017, -0.0645027, -0.066185, 0.0383908, 0.997069
354.232, 450.404, -9.47164, 0.887029, 0.459879, 0.0411176, -0.456944, 0.887145, -0.064623, -0.0661961, 0.0385341, 0.997062
354.361, 450.346, -9.47583, 0.886747, 0.460396, 0.0414223, -0.457498, 0.886912, -0.063896, -0.0661554, 0.0377089, 0.997097
354.477, 450.299, -9.47523, 0.886324, 0.461163, 0.041936, -0.458301, 0.886558, -0.063055, -0.0662573, 0.0366679, 0.997129
354.577, 450.24, -9.48443, 0.88635, 0.461238, 0.0405416, -0.458339, 0.88644, -0.0644136, -0.0656477, 0.0385112, 0.997099
354.674, 450.181, -9.48593, 0.886364, 0.461112, 0.0416532, -0.458258, 0.886578, -0.0630809, -0.0660161, 0.0368247, 0.997139
354.769, 450.116, -9.53657, 0.8867, 0.460621, 0.0398862, -0.45786, 0.886812, -0.0626748, -0.0642409, 0.0373114, 0.997237
354.837, 450.039, -9.51543, 0.887228, 0.459491, 0.0411638, -0.45677, 0.887468, -0.0613379, -0.0647158, 0.0356183, 0.997268
354.926, 449.99, -9.52856, 0.886853, 0.460273, 0.0405179, -0.457509, 0.887016, -0.0623572, -0.0646414, 0.0367643, 0.997231
354.999, 449.945, -9.5252, 0.886861, 0.460207, 0.0410686, -0.457437, 0.887068, -0.0621435, -0.0650296, 0.0363263, 0.997222
355.073, 449.907, -9.51103, 0.886934, 0.46003, 0.0414751, -0.457252, 0.887171, -0.062041, -0.0653363, 0.0360617, 0.997211
355.144, 449.857, -9.53853, 0.887286, 0.459507, 0.0397163, -0.456708, 0.887358, -0.0633586, -0.0643562, 0.0380785, 0.9972
355.211, 449.832, -9.52149, 0.88677, 0.460416, 0.0406901, -0.457609, 0.886924, -0.0629227, -0.0650597, 0.0371778, 0.997189
355.277, 449.824, -9.52477, 0.886205, 0.461562, 0.0400257, -0.458749, 0.886302, -0.0633904, -0.0647335, 0.0378151, 0.997186
355.329, 449.792, -9.52501, 0.886232, 0.461545, 0.0396145, -0.458718, 0.886285, -0.0638512, -0.0645799, 0.0384151, 0.997173
355.374, 449.763, -9.51228, 0.886444, 0.461041, 0.0407118, -0.458241, 0.886606, -0.0628103, -0.0650534, 0.037022, 0.997195
355.402, 449.723, -9.50527, 0.886747, 0.46042, 0.0411365, -0.457583, 0.886923, -0.0631374, -0.0655546, 0.0371636, 0.997157
355.449, 449.724, -9.5168, 0.886526, 0.46091, 0.0404247, -0.458136, 0.886678, -0.0625618, -0.0646791, 0.0369426, 0.997222
355.492, 449.722, -9.53027, 0.886251, 0.461479, 0.0399521, -0.458722, 0.886374, -0.062567, -0.0642858, 0.0371232, 0.997241
355.503, 449.696, -9.54337, 0.886521, 0.461088, 0.0384413, -0.458288, 0.886486, -0.0641469, -0.063655, 0.0392504, 0.9972
355.517, 449.675, -9.53487, 0.886537, 0.460971, 0.0394859, -0.458171, 0.886592, -0.0635093, -0.0642838, 0.038212, 0.9972
355.527, 449.665, -9.54185, 0.886574, 0.460916, 0.0392713, -0.458147, 0.886629, -0.0631691, -0.0639347, 0.0380121, 0.99723
355.548, 449.684, -9.53912, 0.88627, 0.461441, 0.0399715, -0.458695, 0.8864, -0.0623947, -0.0642223, 0.0369638, 0.997251
355.534, 449.656, -9.53549, 0.886659, 0.460782, 0.0389325, -0.457991, 0.886671, -0.0637039, -0.0638739, 0.0386529, 0.997209
355.542, 449.667, -9.54095, 0.886518, 0.461035, 0.0391481, -0.458262, 0.886561, -0.0632913, -0.0638867, 0.0381688, 0.997227
355.545, 449.675, -9.52158, 0.886458, 0.461149, 0.0391741, -0.458391, 0.886511, -0.0630513, -0.0638043, 0.0379353, 0.997241
355.544, 449.673, -9.53007, 0.886566, 0.460991, 0.0385709, -0.458298, 0.886607, -0.0623839, -0.0629556, 0.0376305, 0.997307
355.548, 449.676, -9.52611, 0.886563, 0.460993, 0.0386333, -0.458286, 0.8866, -0.0625588, -0.0630915, 0.0377572, 0.997293
355.543, 449.677, -9.52526, 0.886533, 0.461017, 0.0390192, -0.458307, 0.886602, -0.0623862, -0.0633556, 0.0374247, 0.997289
355.543, 449.672, -9.52647, 0.886619, 0.460862, 0.0388879, -0.458159, 0.88668, -0.0623519, -0.0632168, 0.0374655, 0.997296
355.548, 449.677, -9.5267, 0.886526, 0.461055, 0.0387242, -0.458356, 0.886576, -0.0623859, -0.0630953, 0.0375572, 0.997301
355.546, 449.673, -9.52863, 0.886574, 0.460949, 0.0388833, -0.458254, 0.88664, -0.0622301, -0.0631604, 0.0373532, 0.997304
355.546, 449.671, -9.51804, 0.886602, 0.460877, 0.0391005, -0.458152, 0.886669, -0.0625596, -0.0635015, 0.0375515, 0.997275
355.545, 449.678, -9.53623, 0.886502, 0.461108, 0.0386366, -0.45842, 0.886551, -0.0622699, -0.0629665, 0.0374906, 0.997311
355.541, 449.67, -9.52633, 0.886672, 0.460751, 0.0390003, -0.458051, 0.886744, -0.0622396, -0.0632603, 0.037322, 0.997299
355.547, 449.676, -9.52938, 0.886539, 0.461036, 0.0386662, -0.458331, 0.886581, -0.062509, -0.0630996, 0.0376947, 0.997295
355.547, 449.674, -9.5311, 0.886547, 0.460993, 0.0390005, -0.458309, 0.886629, -0.06198, -0.0631513, 0.0370739, 0.997315
355.55, 449.684, -9.53298, 0.886408, 0.461293, 0.0385967, -0.458603, 0.886453, -0.0623278, -0.0629655, 0.0375473, 0.997309
355.553, 449.685, -9.53031, 0.886394, 0.461287, 0.0389766, -0.458607, 0.886478, -0.0619473, -0.0631274, 0.0370348, 0.997318
355.548, 449.681, -9.52246, 0.886393, 0.461281, 0.0390753, -0.458575, 0.88647, -0.0622896, -0.0633721, 0.0372942, 0.997293
355.55, 449.675, -9.53747, 0.886537, 0.46105, 0.0385477, -0.458365, 0.88658, -0.0622682, -0.0628844, 0.0375342, 0.997315
355.547, 449.673, -9.52087, 0.886533, 0.461004, 0.0391676, -0.458303, 0.88662, -0.0621625, -0.0633839, 0.0371585, 0.997297
355.548, 449.681, -9.53048, 0.886512, 0.461066, 0.0389056, -0.458381, 0.886586, -0.0620596, -0.0631068, 0.037183, 0.997314
355.547, 449.682, -9.52453, 0.886477, 0.461128, 0.0389749, -0.458424, 0.886546, -0.0623175, -0.0632894, 0.037376, 0.997295
355.55, 449.684, -9.51834, 0.886399, 0.46126, 0.0391935, -0.458545, 0.88648, -0.0623695, -0.0635129, 0.0373123, 0.997283
355.549, 449.676, -9.53109, 0.886523, 0.461077, 0.0385491, -0.458374, 0.886556, -0.0625502, -0.0630164, 0.0377823, 0.997297
355.547, 449.673, -9.52262, 0.886516, 0.46105, 0.0390185, -0.458341, 0.886585, -0.0623703, -0.0633491, 0.0374084, 0.99729
355.548, 449.681, -9.53838, 0.88647, 0.461169, 0.0386602, -0.458499, 0.886533, -0.0619532, -0.0628444, 0.0371939, 0.99733
355.549, 449.678, -9.52891, 0.886426, 0.461263, 0.0385463, -0.458566, 0.886462, -0.0624668, -0.0629835, 0.0376961, 0.997302
355.548, 449.679, -9.54172, 0.886408, 0.461326, 0.0381909, -0.458676, 0.886443, -0.0619321, -0.0624249, 0.0373799, 0.997349
355.549, 449.675, -9.52131, 0.886438, 0.46127, 0.0381917, -0.458596, 0.886458, -0.0623091, -0.0625966, 0.0377186, 0.997326
355.552, 449.676, -9.52615, 0.88643, 0.461277, 0.0382906, -0.458621, 0.886469, -0.0619572, -0.0625229, 0.0373598, 0.997344
355.576, 449.677, -9.54534, 0.886134, 0.461857, 0.0381493, -0.459236, 0.886184, -0.0614878, -0.0622059, 0.0369669, 0.997379
355.573, 449.668, -9.54551, 0.886516, 0.461116, 0.0382327, -0.458501, 0.886574, -0.0613462, -0.0621838, 0.0368546, 0.997384
355.601, 449.655, -9.53883, 0.886476, 0.461129, 0.0389858, -0.45857, 0.886629, -0.0600145, -0.0622404, 0.0353237, 0.997436
355.629, 449.669, -9.52271, 0.885921, 0.462201, 0.0389066, -0.459581, 0.886036, -0.0610333, -0.0626824, 0.03619, 0.997377
355.642, 449.635, -9.50872, 0.886183, 0.461696, 0.0389435, -0.459065, 0.886293, -0.0611852, -0.0627644, 0.0363437, 0.997366
355.67, 449.624, -9.53567, 0.886129, 0.461894, 0.0378162, -0.45924, 0.886131, -0.0622135, -0.0622462, 0.0377625, 0.997346
355.69, 449.583, -9.54579, 0.88667, 0.46085, 0.0378639, -0.458228, 0.886693, -0.0616619, -0.0619905, 0.0373235, 0.997379
355.731, 449.57, -9.55937, 0.886532, 0.461167, 0.0372225, -0.458577, 0.886521, -0.0615502, -0.0613834, 0.0374968, 0.99741
355.774, 449.559, -9.5611, 0.886169, 0.461832, 0.037625, -0.459233, 0.886189, -0.0614343, -0.0617152, 0.0371625, 0.997402
355.816, 449.547, -9.54953, 0.885953, 0.462234, 0.037762, -0.459645, 0.885991, -0.0612101, -0.0617502, 0.0368721, 0.99741
355.864, 449.534, -9.55524, 0.885851, 0.462448, 0.0375525, -0.459851, 0.885867, -0.0614471, -0.0616826, 0.0371644, 0.997404
355.915, 449.518, -9.55936, 0.885576, 0.462958, 0.0377406, -0.460374, 0.885617, -0.0611354, -0.0617269, 0.0367653, 0.997416
355.98, 449.482, -9.57122, 0.885647, 0.462937, 0.0363217, -0.460394, 0.885593, -0.0613344, -0.0605602, 0.0375983, 0.997456
356.043, 449.45, -9.56822, 0.885571, 0.463018, 0.0371282, -0.460507, 0.885605, -0.0603121, -0.0608066, 0.0363129, 0.997489
356.108, 449.41, -9.58399, 0.885663, 0.462964, 0.0355637, -0.460446, 0.885562, -0.061388, -0.0599144, 0.0379939, 0.99748
356.154, 449.334, -9.62153, 0.886325, 0.461793, 0.0342905, -0.459346, 0.886159, -0.0610232, -0.0585669, 0.0383352, 0.997547
356.223, 449.279, -9.61016, 0.88677, 0.460871, 0.0351662, -0.45845, 0.886692, -0.0600098, -0.0588383, 0.0370929, 0.997578
356.303, 449.235, -9.59103, 0.886718, 0.460834, 0.0369228, -0.458402, 0.886776, -0.059129, -0.0599909, 0.0355053, 0.997567
356.416, 449.185, -9.59098, 0.886455, 0.461399, 0.0361776, -0.458933, 0.886432, -0.0601475, -0.059821, 0.0367149, 0.997534
356.518, 449.143, -9.60785, 0.886293, 0.461712, 0.0361437, -0.459329, 0.88632, -0.0587671, -0.0591684, 0.0354831, 0.997617
356.634, 449.084, -9.60463, 0.886293, 0.461748, 0.0356953, -0.459336, 0.886265, -0.0595351, -0.0591257, 0.0363694, 0.997588
356.748, 449.012, -9.63148, 0.886751, 0.460911, 0.0351255, -0.458508, 0.886681, -0.0597301, -0.0586754, 0.0368604, 0.997596
356.872, 448.943, -9.64731, 0.886601, 0.461191, 0.035229, -0.458806, 0.886551, -0.0593572, -0.0586074, 0.0364629, 0.997615
356.98, 448.857, -9.64436, 0.886998, 0.460417, 0.035373, -0.458027, 0.886955, -0.0593497, -0.0586998, 0.0364412, 0.99761
357.123, 448.746, -9.634, 0.887413, 0.459596, 0.0356274, -0.457132, 0.887342, -0.0604525, -0.0593975, 0.0373599, 0.997535
357.287, 448.71, -9.64502, 0.886753, 0.460919, 0.0349821, -0.45847, 0.886641, -0.0605968, -0.0589468, 0.0376961, 0.997549
357.443, 448.623, -9.66941, 0.886908, 0.460618, 0.0350066, -0.458226, 0.886833, -0.0596249, -0.0585094, 0.0368409, 0.997607
357.593, 448.518, -9.67565, 0.887389, 0.459735, 0.0344164, -0.457305, 0.887239, -0.0606503, -0.0584186, 0.0380816, 0.997566
357.8, 448.442, -9.65927, 0.886862, 0.460612, 0.0362171, -0.458238, 0.886897, -0.0585768, -0.059102, 0.0353535, 0.997626
357.967, 448.347, -9.67177, 0.886859, 0.460592, 0.0365624, -0.458229, 0.886928, -0.0581859, -0.0592282, 0.0348488, 0.997636
358.177, 448.252, -9.68379, 0.886754, 0.460837, 0.0359964, -0.458407, 0.886738, -0.0596548, -0.0594105, 0.0363981, 0.99757
358.375, 448.171, -9.71634, 0.886317, 0.46175, 0.035051, -0.45935, 0.886245, -0.059729, -0.0586436, 0.0368381, 0.997599
358.588, 448.054, -9.72378, 0.886431, 0.461485, 0.0356522, -0.459009, 0.886359, -0.0606464, -0.0595881, 0.0373942, 0.997522
358.79, 447.953, -9.73074, 0.886366, 0.461576, 0.0360948, -0.459065, 0.88631, -0.0609451, -0.060122, 0.0374498, 0.997488
359, 447.816, -9.73997, 0.886857, 0.460572, 0.0368579, -0.458124, 0.886899, -0.0594359, -0.0600637, 0.0358256, 0.997551
359.217, 447.725, -9.76708, 0.886676, 0.460883, 0.0373258, -0.45847, 0.886777, -0.0585757, -0.0600963, 0.0348248, 0.997585
359.459, 447.589, -9.76353, 0.886523, 0.461119, 0.0380334, -0.458568, 0.886602, -0.0604335, -0.0615875, 0.0361348, 0.997447
359.671, 447.466, -9.7873, 0.886637, 0.460998, 0.0368193, -0.458404, 0.886589, -0.0618512, -0.0611569, 0.0379614, 0.997406
359.928, 447.356, -9.79327, 0.886546, 0.461196, 0.0365309, -0.458603, 0.886474, -0.0620307, -0.0609921, 0.0382399, 0.997405
360.149, 447.204, -9.78579, 0.886838, 0.46052, 0.0379466, -0.457899, 0.886867, -0.0616148, -0.0620285, 0.0372666, 0.997378
360.407, 447.065, -9.80815, 0.887135, 0.45992, 0.0382692, -0.457354, 0.887222, -0.0605406, -0.0617971, 0.0362051, 0.997432
360.65, 446.939, -9.83363, 0.887317, 0.459616, 0.0376996, -0.457045, 0.887353, -0.0609529, -0.0614678, 0.0368542, 0.997428
360.903, 446.779, -9.84379, 0.88762, 0.458963, 0.0385065, -0.456346, 0.887694, -0.0612142, -0.062277, 0.0367627, 0.997382
361.16, 446.648, -9.8983, 0.887515, 0.459299, 0.0368942, -0.456678, 0.887451, -0.0622659, -0.0613405, 0.0384132, 0.997377
361.425, 446.466, -9.89909, 0.887988, 0.458338, 0.0374721, -0.455704, 0.887962, -0.0621026, -0.0617378, 0.0380702, 0.997366
361.685, 446.332, -9.91077, 0.888327, 0.457719, 0.0369902, -0.455105, 0.888272, -0.0620673, -0.0612667, 0.0383016, 0.997386
361.982, 446.194, -9.93123, 0.888021, 0.458249, 0.0377613, -0.455678, 0.888058, -0.0609119, -0.061447, 0.0368841, 0.997429
362.25, 446.052, -9.96987, 0.888118, 0.458147, 0.0367049, -0.455635, 0.888103, -0.0605849, -0.0603545, 0.0370825, 0.997488
362.549, 445.882, -10.0096, 0.888323, 0.457859, 0.0353216, -0.455362, 0.8882, -0.0612131, -0.0593996, 0.0382928, 0.9975
362.827, 445.728, -10.0483, 0.888659, 0.457335, 0.0336088, -0.454817, 0.888374, -0.062709, -0.0585362, 0.0404411, 0.997466
363.131, 445.579, -10.0726, 0.888709, 0.457291, 0.0328954, -0.454718, 0.888323, -0.0641436, -0.058554, 0.0420468, 0.997398
363.41, 445.423, -10.0602, 0.88858, 0.457342, 0.0355592, -0.454646, 0.888345, -0.0643371, -0.0610129, 0.0410018, 0.997294
363.725, 445.236, -10.0548, 0.888795, 0.456771, 0.0374829, -0.454033, 0.888701, -0.0637569, -0.0624334, 0.0396483, 0.997261
364.025, 445.088, -10.0924, 0.888763, 0.456951, 0.0359928, -0.454206, 0.888533, -0.0648515, -0.0616148, 0.0412895, 0.997246
364.341, 444.895, -10.128, 0.889415, 0.455715, 0.035564, -0.452923, 0.889109, -0.0659192, -0.0616607, 0.0425217, 0.997191
364.65, 444.76, -10.1537, 0.889106, 0.456319, 0.0355367, -0.453455, 0.88875, -0.067096, -0.0622005, 0.0435412, 0.997113
364.986, 444.596, -10.1505, 0.888605, 0.457269, 0.0358755, -0.454297, 0.888208, -0.0685622, -0.0632163, 0.0446265, 0.997002
365.301, 444.446, -10.1301, 0.888441, 0.457591, 0.0358268, -0.454544, 0.887987, -0.0697728, -0.0637411, 0.0457041, 0.996919
365.602, 444.252, -10.2002, 0.889118, 0.456315, 0.0352944, -0.453386, 0.888694, -0.0682934, -0.0625292, 0.0447189, 0.997041
365.925, 444.108, -10.2606, 0.888935, 0.456711, 0.034764, -0.453937, 0.888573, -0.0661757, -0.0611135, 0.0430453, 0.997202
366.259, 443.927, -10.3098, 0.889192, 0.456311, 0.0334401, -0.453657, 0.888794, -0.0651203, -0.0594365, 0.0427341, 0.997317
366.582, 443.781, -10.2581, 0.888934, 0.45665, 0.0355884, -0.453886, 0.888654, -0.0654358, -0.0615071, 0.042015, 0.997222
366.919, 443.608, -10.2728, 0.889217, 0.456121, 0.0353268, -0.45327, 0.88885, -0.0670161, -0.0619677, 0.0435793, 0.997126
367.227, 443.433, -10.3315, 0.889762, 0.455205, 0.033342, -0.452487, 0.889305, -0.0662688, -0.0598171, 0.0438767, 0.997245
367.565, 443.236, -10.3766, 0.890391, 0.454008, 0.0328633, -0.4514, 0.889967, -0.0647804, -0.0586581, 0.0428454, 0.997358
367.897, 443.084, -10.3719, 0.890233, 0.454273, 0.0334712, -0.451617, 0.88983, -0.065152, -0.0593804, 0.0428843, 0.997314
368.22, 442.894, -10.4371, 0.890571, 0.453751, 0.0315042, -0.45112, 0.890004, -0.0662012, -0.0580778, 0.0447447, 0.997309
368.556, 442.731, -10.4372, 0.890397, 0.454052, 0.0320919, -0.451343, 0.889825, -0.0670885, -0.0590179, 0.0452509, 0.997231
368.904, 442.541, -10.4585, 0.890502, 0.453745, 0.0334853, -0.451004, 0.890036, -0.0665694, -0.0600087, 0.0441782, 0.99722
369.239, 442.385, -10.4986, 0.890726, 0.453285, 0.0337812, -0.450553, 0.890292, -0.0662027, -0.0600838, 0.0437482, 0.997234
369.589, 442.189, -10.5162, 0.891333, 0.452134, 0.0331649, -0.449228, 0.890707, -0.0695378, -0.0609806, 0.0470827, 0.997028
369.911, 442.012, -10.5087, 0.891701, 0.451219, 0.0356494, -0.448158, 0.891196, -0.0701712, -0.0634331, 0.0465952, 0.996898
370.281, 441.831, -10.5634, 0.892499, 0.449702, 0.0348262, -0.446694, 0.891947, -0.0699611, -0.0625248, 0.0468836, 0.996942
370.618, 441.662, -10.5608, 0.893086, 0.448421, 0.0362941, -0.445415, 0.892672, -0.0688613, -0.0632776, 0.0453331, 0.996966
370.98, 441.473, -10.6106, 0.89431, 0.446062, 0.0351776, -0.443088, 0.893804, -0.0691959, -0.0623076, 0.0462958, 0.996983
371.327, 441.321, -10.6724, 0.895624, 0.443517, 0.0339106, -0.440622, 0.895045, -0.068899, -0.0609094, 0.0467658, 0.997047
371.697, 441.128, -10.649, 0.897364, 0.439943, 0.034466, -0.436984, 0.896776, -0.0695475, -0.0615053, 0.0473483, 0.996983
372.045, 440.969, -10.6381, 0.898999, 0.436519, 0.0353908, -0.433554, 0.898484, -0.0689713, -0.0619054, 0.0466613, 0.996991
372.42, 440.807, -10.7038, 0.901254, 0.432098, 0.0321314, -0.429246, 0.900491, -0.0697377, -0.0590676, 0.0490591, 0.997048
372.77, 440.636, -10.7174, 0.904045, 0.426222, 0.0322117, -0.423284, 0.903195, -0.0711927, -0.0594373, 0.0507267, 0.996942
373.144, 440.456, -10.7584, 0.907811, 0.418165, 0.0318875, -0.415133, 0.906812, -0.0731938, -0.059523, 0.0532086, 0.996808
373.5, 440.291, -10.7711, 0.911417, 0.41016, 0.0329838, -0.407104, 0.910479, -0.0727585, -0.0598736, 0.0528855, 0.996804
373.873, 440.129, -10.8054, 0.915872, 0.399967, 0.0346969, -0.396852, 0.915021, -0.0724224, -0.060715, 0.0525601, 0.99677
374.217, 439.961, -10.8069, 0.920436, 0.389444, 0.0336386, -0.386146, 0.919255, -0.0765591, -0.0607379, 0.0574783, 0.996497
374.591, 439.798, -10.8281, 0.925322, 0.377652, 0.0340403, -0.374316, 0.924094, -0.0770636, -0.0605597, 0.0585668, 0.996445
374.946, 439.657, -10.828, 0.930123, 0.36556, 0.0351673, -0.362266, 0.929009, -0.0755398, -0.0602851, 0.0575214, 0.996522
375.354, 439.549, -10.8919, 0.935069, 0.352837, 0.0339306, -0.34964, 0.933846, -0.075387, -0.0582853, 0.0586286, 0.996577
375.707, 439.417, -10.8948, 0.940455, 0.338115, 0.034974, -0.334847, 0.939212, -0.0758802, -0.0585042, 0.059651, 0.996503
376.081, 439.265, -10.902, 0.946966, 0.31922, 0.036799, -0.315734, 0.945628, -0.0780964, -0.0597281, 0.0623359, 0.996266
376.456, 439.166, -10.9234, 0.952704, 0.301701, 0.0364941, -0.298118, 0.951128, -0.080509, -0.0590002, 0.0658217, 0.996086
376.833, 439.025, -10.959, 0.959166, 0.280644, 0.0352164, -0.277132, 0.957377, -0.0814037, -0.0565608, 0.0683201, 0.996059
377.2, 438.928, -10.968, 0.965052, 0.259547, 0.0361867, -0.256064, 0.963311, -0.0803922, -0.0557246, 0.0683166, 0.996106
377.575, 438.809, -10.9918, 0.971497, 0.234203, 0.0366331, -0.230717, 0.969665, -0.080743, -0.054432, 0.0699897, 0.996062
377.93, 438.706, -11.0009, 0.977035, 0.209594, 0.0383863, -0.206003, 0.975172, -0.0812505, -0.0544629, 0.0714768, 0.995954
378.315, 438.613, -11.0041, 0.982403, 0.182275, 0.0407391, -0.178481, 0.980456, -0.0827694, -0.0550296, 0.0740418, 0.995736
378.662, 438.539, -11.0137, 0.986778, 0.156863, 0.0407703, -0.153199, 0.984849, -0.0812576, -0.0528989, 0.0739373, 0.995859
379.055, 438.464, -11.04, 0.990999, 0.12813, 0.0387734, -0.12477, 0.98901, -0.0793193, -0.0485105, 0.0737676, 0.996095
379.41, 438.409, -11.0537, 0.994114, 0.101242, 0.0385596, -0.0979453, 0.992013, -0.0794839, -0.0462988, 0.0752394, 0.99609
379.794, 438.321, -11.0709, 0.996785, 0.0690351, 0.0406785, -0.0655689, 0.994544, -0.0811326, -0.0460576, 0.0782045, 0.995873
380.152, 438.297, -11.0741, 0.998253, 0.0406896, 0.0428385, -0.0371651, 0.996095, -0.0800797, -0.0459296, 0.0783477, 0.995868
380.553, 438.275, -11.0787, 0.998994, 0.00941677, 0.0438365, -0.00588335, 0.996774, -0.0800465, -0.0444488, 0.0797081, 0.995827
380.886, 438.239, -11.1022, 0.998849, -0.0201748, 0.0435209, 0.0236763, 0.996392, -0.0815021, -0.0417196, 0.0824387, 0.995723
381.274, 438.245, -11.1061, 0.997629, -0.0524026, 0.0446148, 0.0560062, 0.99491, -0.0837756, -0.0399976, 0.0860756, 0.995485
381.619, 438.255, -11.1217, 0.995637, -0.0816225, 0.0452101, 0.0850335, 0.9932, -0.0795179, -0.0384123, 0.0830154, 0.995808
381.993, 438.255, -11.1003, 0.992335, -0.114504, 0.0464773, 0.11774, 0.99027, -0.0741829, -0.0375308, 0.0790865, 0.996161
382.333, 438.288, -11.1004, 0.988422, -0.144423, 0.0465135, 0.147529, 0.986417, -0.0722277, -0.0354504, 0.0782536, 0.996303
382.702, 438.321, -11.0941, 0.983243, -0.176351, 0.0461828, 0.179321, 0.981231, -0.0709161, -0.0328098, 0.0780093, 0.996413
383.035, 438.352, -11.0961, 0.977346, -0.206495, 0.0464143, 0.209444, 0.975188, -0.0716973, -0.0304575, 0.0797943, 0.996346
383.401, 438.399, -11.0995, 0.969883, -0.238873, 0.0476163, 0.241944, 0.967377, -0.075131, -0.0281162, 0.0843887, 0.996036
383.729, 438.479, -11.1071, 0.962659, -0.266422, 0.0480255, 0.269454, 0.960082, -0.0750762, -0.0261065, 0.0852134, 0.996021
384.082, 438.56, -11.1122, 0.954172, -0.295508, 0.0472351, 0.298402, 0.95145, -0.0754985, -0.0226314, 0.0861336, 0.996027
384.407, 438.631, -11.1107, 0.945221, -0.322936, 0.0476453, 0.325781, 0.942445, -0.0752642, -0.0205975, 0.0866632, 0.996025
384.751, 438.734, -11.1208, 0.934907, -0.351673, 0.0476945, 0.35439, 0.932263, -0.0727552, -0.0188778, 0.0849218, 0.996209
385.05, 438.862, -11.122, 0.925771, -0.375044, 0.0478553, 0.377697, 0.923114, -0.0721465, -0.0171178, 0.0848659, 0.996245
385.389, 438.974, -11.1345, 0.915114, -0.400398, 0.0474145, 0.402931, 0.912424, -0.0716154, -0.0145874, 0.084641, 0.996305
385.691, 439.089, -11.135, 0.90517, -0.422335, 0.0479677, 0.424858, 0.902372, -0.0722487, -0.0127716, 0.0857768, 0.996233
386.005, 439.248, -11.1219, 0.894832, -0.443691, 0.0491296, 0.446225, 0.892152, -0.070349, -0.0126179, 0.0848734, 0.996312
386.286, 439.41, -11.1307, 0.886181, -0.460746, 0.0489573, 0.463184, 0.883661, -0.0678558, -0.0119974, 0.0828088, 0.996493
386.592, 439.574, -11.1416, 0.877217, -0.477643, 0.0484535, 0.479995, 0.874614, -0.0682271, -0.00978986, 0.0831074, 0.996493
386.846, 439.748, -11.1358, 0.869764, -0.491023, 0.0490596, 0.49338, 0.867175, -0.0677028, -0.00929962, 0.0830905, 0.996499
387.148, 439.918, -11.1118, 0.861901, -0.504564, 0.0504112, 0.506981, 0.859396, -0.0663976, -0.00982133, 0.0827857, 0.996519
387.4, 440.087, -11.0997, 0.855782, -0.514806, 0.051112, 0.517251, 0.853252, -0.0664251, -0.00941539, 0.0832831, 0.996481
387.692, 440.261, -11.1036, 0.849949, -0.524384, 0.0510654, 0.526797, 0.847392, -0.0664181, -0.00844381, 0.0833531, 0.996484
387.952, 440.436, -11.1464, 0.845717, -0.53148, 0.0478632, 0.533605, 0.843152, -0.0660382, -0.00525792, 0.0813897, 0.996668
388.232, 440.626, -11.1353, 0.842209, -0.53697, 0.0484428, 0.539133, 0.839491, -0.0677497, -0.00428777, 0.0831765, 0.996526
388.485, 440.816, -11.1225, 0.839268, -0.541434, 0.0497876, 0.5437, 0.836471, -0.0686073, -0.00449958, 0.0846494, 0.996401
388.759, 440.979, -11.1233, 0.836598, -0.545516, 0.0501549, 0.547799, 0.833791, -0.0686192, -0.00438585, 0.0848816, 0.996381
389.01, 441.133, -11.1422, 0.834333, -0.5491, 0.0487603, 0.551251, 0.831589, -0.0677011, -0.00337377, 0.0833644, 0.996513
389.276, 441.328, -11.137, 0.833418, -0.55055, 0.0480546, 0.552636, 0.830717, -0.0671075, -0.0029737, 0.0824853, 0.996588
389.513, 441.511, -11.1251, 0.833181, -0.550712, 0.050255, 0.552984, 0.8304, -0.0681528, -0.00419914, 0.0845738, 0.996408
389.777, 441.68, -11.119, 0.832827, -0.551183, 0.0509499, 0.553514, 0.830033, -0.0683244, -0.00463087, 0.0851039, 0.996361
390.01, 441.852, -11.1296, 0.833554, -0.550109, 0.0506699, 0.552419, 0.830778, -0.0681289, -0.00461704, 0.0847801, 0.996389
390.286, 442.025, -11.137, 0.835119, -0.54774, 0.0505679, 0.550053, 0.832261, -0.0691556, -0.00420642, 0.0855682, 0.996323
390.535, 442.203, -11.131, 0.836489, -0.545663, 0.050383, 0.547966, 0.833653, -0.0689649, -0.00437037, 0.0852965, 0.996346
390.764, 442.405, -11.1455, 0.83941, -0.541168, 0.0502844, 0.543484, 0.836473, -0.0702713, -0.00403305, 0.0863152, 0.99626
390.998, 442.567, -11.1504, 0.842886, -0.535629, 0.0514347, 0.538073, 0.83981, -0.0720833, -0.00458549, 0.0884336, 0.996072
391.291, 442.724, -11.1478, 0.845467, -0.53155, 0.0513884, 0.533996, 0.842544, -0.070477, -0.00583491, 0.0870272, 0.996189
391.536, 442.871, -11.1064, 0.847725, -0.527597, 0.054805, 0.530358, 0.844832, -0.0705571, -0.00907532, 0.0888793, 0.996001
391.778, 443.067, -11.0892, 0.852373, -0.520097, 0.0543996, 0.522833, 0.849629, -0.0691112, -0.010275, 0.0873505, 0.996125
392.026, 443.238, -11.1146, 0.857428, -0.512043, 0.0512832, 0.514529, 0.854742, -0.0683806, -0.00882013, 0.0850181, 0.99634
392.324, 443.388, -11.1128, 0.862214, -0.503939, 0.0513103, 0.506465, 0.859439, -0.0697019, -0.00897253, 0.0860848, 0.996247
392.555, 443.565, -11.1142, 0.868434, -0.493213, 0.0506342, 0.495719, 0.865642, -0.0701869, -0.00921405, 0.086053, 0.996248
392.829, 443.744, -11.131, 0.876352, -0.479137, 0.0493447, 0.481596, 0.873413, -0.0722178, -0.00849605, 0.0870524, 0.996168
393.066, 443.928, -11.1148, 0.884533, -0.464022, 0.0477961, 0.466371, 0.881858, -0.0694555, -0.00992047, 0.0837264, 0.996439
393.362, 444.078, -11.116, 0.892339, -0.448935, 0.0467765, 0.451228, 0.889819, -0.0679296, -0.0111266, 0.0817231, 0.996593
393.643, 444.197, -11.1285, 0.898445, -0.436691, 0.045789, 0.438955, 0.895824, -0.0694076, -0.0107092, 0.0824583, 0.996537
393.923, 444.37, -11.1158, 0.90661, -0.419649, 0.0441806, 0.421807, 0.904178, -0.0673908, -0.0116666, 0.0797329, 0.996748
394.187, 444.508, -11.1334, 0.91538, -0.400218, 0.0436456, 0.402397, 0.912911, -0.0683396, -0.0124938, 0.0801195, 0.996707
394.498, 444.657, -11.1351, 0.924301, -0.37904, 0.0446681, 0.381363, 0.921867, -0.0687254, -0.0151283, 0.0805577, 0.996635
394.768, 444.792, -11.1343, 0.93262, -0.358034, 0.0450747, 0.360466, 0.930141, -0.0700145, -0.0168582, 0.0815449, 0.996527
395.07, 444.937, -11.1429, 0.942038, -0.332629, 0.0438456, 0.33501, 0.939683, -0.0690158, -0.0182443, 0.0797042, 0.996652
395.361, 445.061, -11.1507, 0.950457, -0.307775, 0.043662, 0.310201, 0.948166, -0.0689612, -0.0201743, 0.0790886, 0.996663
395.691, 445.195, -11.1751, 0.959043, -0.279792, 0.0441855, 0.282382, 0.956639, -0.0714255, -0.0222853, 0.0809774, 0.996467
396.002, 445.294, -11.1754, 0.966461, -0.253057, 0.0437684, 0.255636, 0.964261, -0.069653, -0.0245779, 0.0785056, 0.996611
396.346, 445.401, -11.1904, 0.97382, -0.222815, 0.0450437, 0.225547, 0.971771, -0.0692019, -0.0283529, 0.0775497, 0.996585
396.655, 445.5, -11.18, 0.979894, -0.193785, 0.0474831, 0.196713, 0.978125, -0.0676445, -0.0333359, 0.0756249, 0.996579
397.012, 445.572, -11.2008, 0.985431, -0.162916, 0.0488265, 0.166046, 0.983706, -0.068932, -0.0368008, 0.0760352, 0.996426
397.35, 445.624, -11.1924, 0.989621, -0.134919, 0.0494661, 0.138108, 0.988079, -0.0680177, -0.0396996, 0.0741435, 0.996457
397.711, 445.68, -11.2198, 0.99342, -0.103428, 0.0491881, 0.106742, 0.991796, -0.0703343, -0.04151, 0.0751219, 0.99631
398.05, 445.738, -11.2311, 0.996092, -0.0735759, 0.0488647, 0.076964, 0.994466, -0.0715138, -0.0433326, 0.0749951, 0.996242
398.422, 445.773, -11.2473, 0.997926, -0.0412169, 0.0494544, 0.0447035, 0.996431, -0.0716003, -0.0463268, 0.0736625, 0.996207
398.774, 445.793, -11.2572, 0.998688, -0.0116321, 0.049865, 0.015177, 0.997339, -0.0713115, -0.0489028, 0.0719748, 0.996207
399.165, 445.802, -11.2701, 0.998562, 0.020419, 0.0495596, -0.0168996, 0.997374, -0.0704224, -0.0508675, 0.0694836, 0.996285
399.526, 445.786, -11.2872, 0.997594, 0.0488984, 0.0491484, -0.045239, 0.996306, -0.0729972, -0.0525363, 0.0705981, 0.99612
399.922, 445.765, -11.3059, 0.995673, 0.0796405, 0.0478792, -0.0758989, 0.994257, -0.0754531, -0.0536133, 0.0714927, 0.995999
400.279, 445.748, -11.3323, 0.993194, 0.10703, 0.0459331, -0.103426, 0.991826, -0.0747276, -0.0535557, 0.0694684, 0.996146
400.68, 445.7, -11.3521, 0.989622, 0.136654, 0.0444283, -0.133049, 0.988198, -0.0759177, -0.0542784, 0.0692187, 0.996124
401.054, 445.647, -11.3647, 0.985473, 0.163895, 0.0445198, -0.16029, 0.984206, -0.0751442, -0.0561324, 0.0669165, 0.996178
401.466, 445.563, -11.3823, 0.980393, 0.192109, 0.0438512, -0.188501, 0.979179, -0.0753343, -0.0574106, 0.0655913, 0.996194
401.841, 445.479, -11.4176, 0.975461, 0.216093, 0.0421827, -0.212701, 0.974391, -0.0729426, -0.0568648, 0.0621804, 0.996444
402.257, 445.406, -11.4391, 0.969391, 0.24203, 0.0412614, -0.238828, 0.968525, -0.0701531, -0.0569419, 0.0581515, 0.996683
402.643, 445.314, -11.4703, 0.963624, 0.264012, 0.0415413, -0.260921, 0.962987, -0.0676548, -0.0578654, 0.0543548, 0.996844
403.056, 445.166, -11.5056, 0.957576, 0.285106, 0.0419842, -0.28194, 0.956999, -0.0682906, -0.0596489, 0.0535564, 0.996782
403.442, 445.05, -11.5268, 0.952029, 0.303105, 0.0420521, -0.29983, 0.951433, -0.0698326, -0.0611763, 0.0538742, 0.996672
403.833, 444.915, -11.564, 0.946841, 0.318987, 0.0416973, -0.315657, 0.946223, -0.0708748, -0.062063, 0.0539451, 0.996613
404.217, 444.791, -11.5906, 0.942253, 0.332318, 0.0415297, -0.328942, 0.94163, -0.071619, -0.0629059, 0.0538224, 0.996567
404.628, 444.632, -11.6139, 0.937951, 0.344309, 0.0412233, -0.340884, 0.937303, -0.0725323, -0.0636123, 0.0539794, 0.996514
405.039, 444.452, -11.6167, 0.93433, 0.353762, 0.0433579, -0.35029, 0.933915, -0.0714153, -0.0657566, 0.0515376, 0.996504
405.396, 444.327, -11.6569, 0.930848, 0.362681, 0.0445582, -0.359314, 0.93067, -0.0688976, -0.0664568, 0.0481228, 0.996628
405.778, 444.178, -11.6702, 0.927288, 0.371543, 0.0457506, -0.368238, 0.927305, -0.0671317, -0.067367, 0.0454033, 0.996695
406.181, 444.009, -11.699, 0.9242, 0.379248, 0.0450039, -0.376023, 0.924226, -0.0664334, -0.0667885, 0.0444752, 0.996775
406.546, 443.844, -11.7261, 0.921641, 0.385501, 0.0443513, -0.382383, 0.921696, -0.0652617, -0.0660368, 0.0431886, 0.996882
406.944, 443.654, -11.7522, 0.919218, 0.391328, 0.0436037, -0.388176, 0.919199, -0.0662675, -0.0660128, 0.0439883, 0.996849
407.322, 443.514, -11.7585, 0.916516, 0.397585, 0.0438801, -0.394327, 0.916475, -0.0676707, -0.0671198, 0.0447182, 0.996742
407.727, 443.332, -11.7915, 0.914634, 0.402025, 0.0426706, -0.398718, 0.914457, -0.0692254, -0.0668508, 0.0463023, 0.996688
408.104, 443.152, -11.823, 0.913756, 0.403987, 0.0429502, -0.400713, 0.913637, -0.068532, -0.0669269, 0.0454108, 0.996724
408.516, 442.971, -11.8407, 0.91311, 0.405344, 0.0438931, -0.401981, 0.913029, -0.0692043, -0.0681272, 0.0455469, 0.996636
408.896, 442.795, -11.9045, 0.91274, 0.406249, 0.0432153, -0.402931, 0.912626, -0.0690007, -0.0674708, 0.0455669, 0.99668
409.314, 442.61, -11.9213, 0.912485, 0.406733, 0.0440335, -0.403337, 0.912401, -0.0695943, -0.0684825, 0.0457434, 0.996603
409.695, 442.425, -11.9373, 0.912879, 0.405768, 0.0447738, -0.402212, 0.912757, -0.0714113, -0.0698441, 0.0471813, 0.996442
410.123, 442.226, -11.992, 0.913829, 0.40356, 0.0453379, -0.400058, 0.913792, -0.0702646, -0.0697854, 0.046072, 0.996498
410.53, 442.076, -12.0259, 0.914217, 0.402585, 0.0461893, -0.399003, 0.91421, -0.0708324, -0.0707428, 0.0463265, 0.996418
410.958, 441.869, -12.0134, 0.915318, 0.400057, 0.0463369, -0.396156, 0.9151, -0.0751896, -0.072483, 0.0504658, 0.996092
411.358, 441.73, -12.0689, 0.916576, 0.397443, 0.0439126, -0.393616, 0.916136, -0.0759004, -0.070396, 0.0522837, 0.996148
411.783, 441.539, -12.1381, 0.918491, 0.393204, 0.0420157, -0.389716, 0.918082, -0.0724268, -0.0670524, 0.0501491, 0.996488
412.187, 441.366, -12.1449, 0.920285, 0.389058, 0.0413476, -0.385557, 0.919778, -0.0731695, -0.0664978, 0.0513949, 0.996462
412.627, 441.17, -12.1569, 0.922625, 0.38361, 0.0400863, -0.379984, 0.921856, -0.0761115, -0.066151, 0.0549902, 0.996293
413.026, 440.992, -12.1927, 0.925206, 0.377585, 0.037722, -0.373999, 0.924174, -0.0776377, -0.0641765, 0.0577229, 0.996268
413.477, 440.807, -12.2318, 0.928135, 0.370589, 0.0350673, -0.36729, 0.927028, -0.0756087, -0.0605281, 0.0572952, 0.996521
413.903, 440.655, -12.2862, 0.930091, 0.365766, 0.0338679, -0.362751, 0.929097, -0.0720462, -0.0578186, 0.0547238, 0.996826
414.348, 440.474, -12.302, 0.932649, 0.359182, 0.0339774, -0.356159, 0.931631, -0.0722115, -0.0575915, 0.0552467, 0.99681
414.755, 440.302, -12.3115, 0.935305, 0.352194, 0.0341197, -0.349103, 0.934206, -0.0733854, -0.0577207, 0.0567264, 0.99672
415.224, 440.145, -12.3208, 0.938193, 0.344628, 0.0320284, -0.341309, 0.936565, -0.0797114, -0.0574675, 0.063853, 0.996303
415.641, 439.995, -12.3285, 0.940892, 0.337163, 0.0322931, -0.333694, 0.939087, -0.0822435, -0.0580556, 0.0666063, 0.996089
416.086, 439.81, -12.3349, 0.944103, 0.328029, 0.0326707, -0.324458, 0.942176, -0.0838502, -0.0582869, 0.0685629, 0.995943
416.51, 439.665, -12.4085, 0.947249, 0.319086, 0.0300602, -0.315788, 0.945233, -0.0825413, -0.0547517, 0.0686945, 0.996134
416.993, 439.531, -12.4263, 0.950074, 0.310496, 0.0308526, -0.307267, 0.948203, -0.0806095, -0.0542835, 0.067105, 0.996268
417.41, 439.374, -12.443, 0.95314, 0.300998, 0.0303894, -0.297715, 0.951078, -0.0825593, -0.0537529, 0.0696432, 0.996123
417.886, 439.246, -12.4407, 0.955918, 0.292084, 0.0301338, -0.288707, 0.953636, -0.0850077, -0.053566, 0.0725605, 0.995925
418.31, 439.1, -12.4727, 0.958707, 0.282815, 0.0299388, -0.279578, 0.956525, -0.0830371, -0.0521214, 0.0712381, 0.996097
418.78, 438.953, -12.5171, 0.961817, 0.271992, 0.0304636, -0.268946, 0.959904, -0.0790758, -0.0507501, 0.0678634, 0.996403
419.223, 438.859, -12.5148, 0.964053, 0.263967, 0.0303814, -0.260737, 0.961825, -0.0831173, -0.0511618, 0.0722079, 0.996077
419.689, 438.706, -12.5425, 0.966888, 0.253521, 0.0292323, -0.250262, 0.964362, -0.085883, -0.0499636, 0.0757236, 0.995876
420.144, 438.62, -12.5702, 0.969026, 0.245343, 0.0281948, -0.242211, 0.966463, -0.085342, -0.0481873, 0.0758696, 0.995953
420.615, 438.487, -12.6094, 0.971529, 0.235315, 0.0275198, -0.232387, 0.969105, -0.0826527, -0.046119, 0.0739043, 0.996198
421.066, 438.388, -12.6021, 0.973338, 0.227658, 0.0280154, -0.224763, 0.970996, -0.0815414, -0.0457664, 0.0730705, 0.996276
421.554, 438.291, -12.6065, 0.974854, 0.221014, 0.0285092, -0.218139, 0.972577, -0.0806794, -0.0455587, 0.0724317, 0.996332
422.008, 438.206, -12.6419, 0.97629, 0.214773, 0.0270237, -0.212088, 0.974042, -0.0791288, -0.0433169, 0.0715213, 0.996498
422.501, 438.11, -12.6624, 0.977795, 0.208016, 0.0254183, -0.205463, 0.975463, -0.0791049, -0.0412496, 0.0721259, 0.996542
422.956, 438.012, -12.6586, 0.979309, 0.200691, 0.0260321, -0.198107, 0.976975, -0.0792062, -0.0413287, 0.0724102, 0.996518
423.448, 437.934, -12.6567, 0.980635, 0.194111, 0.0259778, -0.191497, 0.978192, -0.080438, -0.0410252, 0.0739057, 0.996421
423.891, 437.842, -12.681, 0.981998, 0.18728, 0.0246347, -0.184725, 0.979372, -0.0818925, -0.0394633, 0.0758676, 0.996337
424.374, 437.738, -12.7046, 0.983551, 0.178998, 0.0242181, -0.176591, 0.981074, -0.0794307, -0.0379776, 0.0738474, 0.996546
424.834, 437.67, -12.7254, 0.984785, 0.172179, 0.0235056, -0.169791, 0.982161, -0.0808183, -0.0370015, 0.0755977, 0.996452
425.324, 437.58, -12.7343, 0.986121, 0.164327, 0.023716, -0.161956, 0.983509, -0.0805018, -0.0365535, 0.0755436, 0.996472
425.776, 437.516, -12.7374, 0.987178, 0.157917, 0.0232936, -0.155588, 0.98452, -0.0806995, -0.0356768, 0.0760405, 0.996466
426.276, 437.45, -12.7571, 0.988228, 0.151279, 0.0228122, -0.149019, 0.985569, -0.0802987, -0.0346305, 0.0759539, 0.99651
426.73, 437.38, -12.7368, 0.989221, 0.144346, 0.0246237, -0.1419, 0.986469, -0.0821178, -0.0361439, 0.0777386, 0.996318
427.219, 437.304, -12.774, 0.990366, 0.136467, 0.0235067, -0.134115, 0.987519, -0.082576, -0.0344822, 0.0786278, 0.996308
427.691, 437.251, -12.7984, 0.991307, 0.129712, 0.0220389, -0.127464, 0.988318, -0.0835457, -0.0326184, 0.0800103, 0.99626
428.208, 437.188, -12.8058, 0.992184, 0.12279, 0.0222124, -0.12056, 0.989214, -0.0831956, -0.0321884, 0.0798674, 0.996286
428.663, 437.12, -12.8237, 0.993155, 0.114809, 0.0215008, -0.112605, 0.990002, -0.0849493, -0.0310387, 0.0819467, 0.996153
429.159, 437.061, -12.8434, 0.993993, 0.107317, 0.0214612, -0.105217, 0.991029, -0.0824034, -0.0301119, 0.0796504, 0.996368
429.63, 437.032, -12.8472, 0.99466, 0.101193, 0.020265, -0.0991935, 0.99161, -0.0828907, -0.0284829, 0.0804379, 0.996353
430.149, 436.979, -12.8645, 0.99546, 0.0932018, 0.0192834, -0.0913441, 0.99248, -0.0814894, -0.0267333, 0.079358, 0.996488
430.615, 436.942, -12.8604, 0.99616, 0.0855135, 0.0187682, -0.0836934, 0.993069, -0.0825199, -0.0256947, 0.0806323, 0.996413
431.142, 436.931, -12.8616, 0.996714, 0.0789151, 0.0182713, -0.0771439, 0.99356, -0.0829956, -0.0247032, 0.0813133, 0.996382
431.623, 436.905, -12.8904, 0.99725, 0.0722759, 0.0163801, -0.0706645, 0.993983, -0.083689, -0.0223302, 0.0823014, 0.996357
432.143, 436.871, -12.8911, 0.9979, 0.0627939, 0.0158816, -0.0612222, 0.994479, -0.0852262, -0.0211456, 0.084075, 0.996235
432.626, 436.841, -12.9022, 0.99844, 0.0536159, 0.0155722, -0.0520989, 0.994986, -0.0853695, -0.0200712, 0.0844251, 0.996228
433.139, 436.817, -12.8911, 0.998899, 0.044223, 0.0156435, -0.0426704, 0.995157, -0.0885573, -0.019484, 0.0877923, 0.995948
433.625, 436.811, -12.9125, 0.999264, 0.035457, 0.0146436, -0.0340243, 0.995485, -0.088615, -0.0177195, 0.0880515, 0.995958
434.156, 436.82, -12.9299, 0.999541, 0.0266745, 0.0143479, -0.0253028, 0.995753, -0.0885174, -0.0166482, 0.0881137, 0.995971
434.645, 436.81, -12.945, 0.999743, 0.0177026, 0.0141603, -0.0163641, 0.995841, -0.089625, -0.015688, 0.0893702, 0.995875
435.182, 436.824, -12.9515, 0.999873, 0.00801398, 0.0137903, -0.00668983, 0.995595, -0.0935222, -0.0144791, 0.093418, 0.995522
435.671, 436.823, -12.9492, 0.99991, -0.00159429, 0.0133268, 0.00283279, 0.995621, -0.0934375, -0.0131195, 0.0934668, 0.995536
436.192, 436.82, -12.9491, 0.999833, -0.0126556, 0.0131623, 0.0138403, 0.995457, -0.0941982, -0.0119103, 0.0943646, 0.995466
436.677, 436.807, -12.9651, 0.99962, -0.0245011, 0.0126017, 0.025578, 0.995251, -0.0939206, -0.0102407, 0.0942073, 0.9955
437.22, 436.858, -12.9536, 0.999317, -0.0347183, 0.0126291, 0.0357806, 0.994652, -0.096885, -0.00919791, 0.0972707, 0.995215
437.724, 436.897, -12.9504, 0.99894, -0.0443035, 0.012488, 0.0453006, 0.994344, -0.0960638, -0.00816136, 0.0965277, 0.995297
438.267, 436.908, -12.9655, 0.998342, -0.0563064, 0.0119406, 0.0572086, 0.993528, -0.0981327, -0.00633777, 0.0986531, 0.995102
438.765, 436.948, -12.9589, 0.99768, -0.066884, 0.0126621, 0.067816, 0.992698, -0.0997614, -0.00589721, 0.100389, 0.994931
439.311, 437.005, -12.9623, 0.996849, -0.0782593, 0.0129236, 0.0791621, 0.99183, -0.100034, -0.0049894, 0.100742, 0.9949
439.813, 437.04, -12.9585, 0.995939, -0.0890589, 0.0131967, 0.0899324, 0.990969, -0.0994638, -0.00421941, 0.100247, 0.994954
440.361, 437.084, -12.9452, 0.994716, -0.101746, 0.0137331, 0.102615, 0.989566, -0.10114, -0.00329927, 0.102014, 0.994777
440.872, 437.137, -12.9462, 0.993504, -0.112954, 0.0138613, 0.11378, 0.988252, -0.102042, -0.00217251, 0.102956, 0.994684
441.417, 437.184, -12.947, 0.99192, -0.126074, 0.0141285, 0.126861, 0.986459, -0.103946, -0.000832292, 0.104898, 0.994483
441.939, 437.283, -12.9281, 0.990447, -0.137142, 0.0143718, 0.137892, 0.98463, -0.107188, 0.000549077, 0.108146, 0.994135
442.499, 437.358, -12.9447, 0.988503, -0.150582, 0.0136504, 0.151173, 0.982607, -0.107839, 0.00282574, 0.108663, 0.994075
443.015, 437.447, -12.9373, 0.986547, -0.162826, 0.0145944, 0.16344, 0.98045, -0.109568, 0.00353135, 0.110479, 0.993872
443.572, 437.57, -12.9283, 0.984564, -0.174363, 0.015229, 0.174967, 0.978225, -0.111638, 0.00456811, 0.112579, 0.993632
444.101, 437.664, -12.9254, 0.982599, -0.185131, 0.0150516, 0.185649, 0.976308, -0.111166, 0.00588521, 0.112025, 0.993688
444.666, 437.768, -12.909, 0.980225, -0.197221, 0.016176, 0.197785, 0.973881, -0.111519, 0.00624046, 0.112513, 0.993631
445.184, 437.87, -12.8963, 0.977655, -0.209427, 0.0181759, 0.21013, 0.971157, -0.11269, 0.00594853, 0.113991, 0.993464
445.763, 437.993, -12.877, 0.974912, -0.221683, 0.0200762, 0.222507, 0.968102, -0.115191, 0.00610022, 0.116769, 0.99314
446.285, 438.133, -12.8817, 0.972563, -0.231815, 0.0195776, 0.23251, 0.965761, -0.115084, 0.00777097, 0.116479, 0.993163
446.866, 438.268, -12.8656, 0.969422, -0.244474, 0.0212821, 0.245265, 0.962381, -0.116908, 0.00809948, 0.118553, 0.992915
447.39, 438.423, -12.8515, 0.966684, -0.254966, 0.0226701, 0.255856, 0.959776, -0.115619, 0.0077208, 0.117568, 0.993035
447.966, 438.573, -12.883, 0.963595, -0.266515, 0.0212962, 0.267185, 0.956968, -0.113242, 0.00980082, 0.114809, 0.993339
448.493, 438.734, -12.8548, 0.960742, -0.276535, 0.0224542, 0.277254, 0.953929, -0.114668, 0.0102901, 0.116392, 0.99315
449.069, 438.906, -12.8549, 0.95744, -0.28771, 0.0230395, 0.288404, 0.950464, -0.115935, 0.0114576, 0.117646, 0.99299
449.599, 439.102, -12.8352, 0.954725, -0.296446, 0.0249102, 0.297275, 0.947492, -0.117846, 0.0113326, 0.119915, 0.992719
450.169, 439.301, -12.8286, 0.951622, -0.306226, 0.0253149, 0.307032, 0.944397, -0.117667, 0.0121254, 0.119747, 0.99273
450.698, 439.48, -12.8161, 0.948221, -0.316573, 0.0256471, 0.317345, 0.941038, -0.117219, 0.0129735, 0.119288, 0.992775
451.272, 439.658, -12.8226, 0.944212, -0.328357, 0.0253981, 0.329028, 0.937171, -0.115975, 0.0142789, 0.117862, 0.992927
451.793, 439.846, -12.8109, 0.940682, -0.338271, 0.0262871, 0.338989, 0.933755, -0.114838, 0.0143008, 0.116937, 0.993036
452.375, 440.094, -12.7785, 0.937003, -0.348183, 0.0281858, 0.349033, 0.929893, -0.116078, 0.0142067, 0.118603, 0.99284
452.901, 440.29, -12.7647, 0.933369, -0.35777, 0.0286866, 0.358607, 0.926245, -0.116067, 0.0149545, 0.118621, 0.992827
453.471, 440.513, -12.7627, 0.929198, -0.368475, 0.0286003, 0.36925, 0.92229, -0.114173, 0.0156921, 0.11665, 0.993049
453.994, 440.72, -12.7389, 0.925274, -0.378067, 0.0305575, 0.378968, 0.918096, -0.116119, 0.0158459, 0.119022, 0.992765
454.558, 440.976, -12.7245, 0.921394, -0.387393, 0.0309953, 0.388274, 0.914199, -0.116121, 0.0166485, 0.119028, 0.992751
455.065, 441.197, -12.7244, 0.917967, -0.395514, 0.0301075, 0.396245, 0.910906, -0.115067, 0.0180854, 0.117557, 0.992901
455.616, 441.423, -12.7055, 0.913872, -0.404781, 0.0314586, 0.405576, 0.90662, -0.1164, 0.0185955, 0.119134, 0.992704
456.123, 441.663, -12.6851, 0.90984, -0.413667, 0.0327139, 0.41454, 0.90255, -0.116446, 0.018644, 0.119509, 0.992658
456.672, 441.916, -12.6755, 0.905676, -0.422741, 0.0322566, 0.423512, 0.898542, -0.115153, 0.0196958, 0.117952, 0.992824
457.175, 442.162, -12.6675, 0.901598, -0.431357, 0.032446, 0.432088, 0.894489, -0.114842, 0.0205151, 0.117561, 0.992854
457.717, 442.437, -12.6424, 0.897103, -0.44053, 0.0337726, 0.441323, 0.889834, -0.11589, 0.0210009, 0.11887, 0.992688
458.211, 442.702, -12.6318, 0.892989, -0.448793, 0.0339827, 0.449554, 0.885759, -0.115463, 0.0217183, 0.118384, 0.99273
458.754, 442.95, -12.6118, 0.888004, -0.458539, 0.034498, 0.459288, 0.880787, -0.115196, 0.0224363, 0.118139, 0.992744
459.249, 443.234, -12.5886, 0.883833, -0.466387, 0.0363543, 0.467241, 0.876296, -0.117435, 0.0229131, 0.120779, 0.992415
459.784, 443.515, -12.5871, 0.879061, -0.475359, 0.0358532, 0.476128, 0.871788, -0.115273, 0.0235396, 0.118403, 0.992687
460.276, 443.763, -12.5734, 0.873996, -0.484556, 0.0365588, 0.485345, 0.866765, -0.114716, 0.0238983, 0.118005, 0.992725
460.804, 444.093, -12.5552, 0.869304, -0.492788, 0.0383518, 0.493678, 0.861808, -0.116489, 0.0243523, 0.120197, 0.992451
461.296, 444.35, -12.5409, 0.864334, -0.501331, 0.0399317, 0.502297, 0.85659, -0.118118, 0.0250109, 0.122151, 0.992196
461.811, 444.659, -12.508, 0.858803, -0.510557, 0.0423041, 0.511695, 0.850818, -0.119481, 0.0250088, 0.124258, 0.991935
462.284, 444.931, -12.5011, 0.853612, -0.519109, 0.0432592, 0.520258, 0.845449, -0.120612, 0.0260373, 0.125462, 0.991757
462.793, 445.267, -12.4852, 0.848385, -0.527554, 0.0439293, 0.528723, 0.840278, -0.119937, 0.0263606, 0.12498, 0.991809
463.271, 445.554, -12.4632, 0.843113, -0.535832, 0.0452173, 0.537097, 0.835028, -0.119394, 0.0262172, 0.124949, 0.991817
463.78, 445.893, -12.4333, 0.837503, -0.544489, 0.0460453, 0.545805, 0.829528, -0.118238, 0.0261832, 0.124156, 0.991917
464.24, 446.206, -12.4251, 0.83237, -0.552278, 0.0463578, 0.55359, 0.824522, -0.117053, 0.0264229, 0.123095, 0.992043
464.747, 446.507, -12.4067, 0.825654, -0.562083, 0.0485656, 0.563551, 0.817623, -0.117911, 0.0265674, 0.124723, 0.991836
465.201, 446.827, -12.3726, 0.819774, -0.570443, 0.0506563, 0.572075, 0.811597, -0.118493, 0.0264809, 0.126116, 0.991662
465.691, 447.18, -12.3846, 0.813922, -0.578835, 0.049802, 0.58027, 0.805725, -0.118714, 0.0285892, 0.125523, 0.991679
466.134, 447.507, -12.3603, 0.808125, -0.58689, 0.049946, 0.588276, 0.799974, -0.11821, 0.0294206, 0.12491, 0.991732
466.614, 447.88, -12.3326, 0.80159, -0.595628, 0.0517828, 0.597147, 0.793337, -0.118455, 0.029474, 0.125874, 0.991608
467.061, 448.219, -12.3139, 0.795517, -0.60372, 0.0517163, 0.605156, 0.787281, -0.118215, 0.0306533, 0.125338, 0.99164
467.551, 448.573, -12.2956, 0.788418, -0.613005, 0.0512042, 0.614291, 0.780226, -0.117873, 0.0323057, 0.124387, 0.991708
467.975, 448.929, -12.2794, 0.782115, -0.621045, 0.0509818, 0.622236, 0.773978, -0.117389, 0.0334451, 0.123535, 0.991777
468.43, 449.338, -12.247, 0.775878, -0.628664, 0.0528581, 0.629949, 0.76745, -0.119104, 0.0343106, 0.125708, 0.991474
468.865, 449.683, -12.2247, 0.769099, -0.63688, 0.053583, 0.638117, 0.760461, -0.12044, 0.0359582, 0.126823, 0.991273
469.335, 450.074, -12.1997, 0.76197, -0.645353, 0.0540419, 0.646506, 0.753141, -0.121689, 0.0378311, 0.127662, 0.991096
469.764, 450.438, -12.171, 0.755396, -0.652951, 0.0550629, 0.654125, 0.746446, -0.122226, 0.0387064, 0.128347, 0.990974
470.219, 450.844, -12.1553, 0.74836, -0.66111, 0.0537786, 0.662032, 0.739479, -0.122007, 0.0408917, 0.126908, 0.991071
470.631, 451.217, -12.137, 0.742166, -0.668198, 0.0519784, 0.668857, 0.733494, -0.120898, 0.0426577, 0.124492, 0.991303
471.063, 451.642, -12.1175, 0.735575, -0.675509, 0.0511497, 0.675966, 0.726891, -0.121242, 0.0447201, 0.123758, 0.991304
471.474, 452.021, -12.0734, 0.729334, -0.68224, 0.0511827, 0.682654, 0.720736, -0.120509, 0.0453271, 0.122832, 0.991392
471.909, 452.438, -12.0416, 0.722546, -0.689413, 0.0513455, 0.689747, 0.713897, -0.120831, 0.0466473, 0.122722, 0.991344
472.297, 452.852, -12.0233, 0.717438, -0.694866, 0.0494273, 0.694932, 0.708955, -0.120215, 0.0484917, 0.120596, 0.991517
472.734, 453.272, -11.9758, 0.711376, -0.701061, 0.049568, 0.701107, 0.702976, -0.119471, 0.0489114, 0.119741, 0.9916
473.136, 453.67, -11.9546, 0.705474, -0.70709, 0.0482701, 0.707014, 0.697383, -0.117422, 0.049365, 0.116966, 0.991908
473.552, 454.112, -11.9156, 0.700436, -0.71213, 0.0475388, 0.711934, 0.692435, -0.116978, 0.050386, 0.11578, 0.991996
473.886, 454.473, -11.8732, 0.696615, -0.71599, 0.0456645, 0.715624, 0.688906, -0.115285, 0.0510841, 0.112988, 0.992282
474.308, 454.91, -11.8481, 0.692793, -0.719807, 0.0437677, 0.719335, 0.685499, -0.112463, 0.0509489, 0.109397, 0.992692
474.696, 455.33, -11.8062, 0.690251, -0.722254, 0.0436218, 0.721771, 0.683034, -0.111854, 0.0509921, 0.108693, 0.992767
475.112, 455.753, -11.7774, 0.688257, -0.72419, 0.0430308, 0.723595, 0.681013, -0.112391, 0.0520879, 0.108491, 0.992732
475.485, 456.157, -11.7354, 0.687298, -0.725139, 0.0423592, 0.724524, 0.68022, -0.111205, 0.0518253, 0.107121, 0.992894
475.895, 456.595, -11.7205, 0.687055, -0.725536, 0.0394215, 0.724734, 0.680383, -0.108812, 0.0521252, 0.10333, 0.99328
476.276, 457, -11.6836, 0.686826, -0.725734, 0.0397547, 0.724947, 0.680103, -0.109138, 0.0521676, 0.103779, 0.993231
476.695, 457.423, -11.6668, 0.686514, -0.72614, 0.0376645, 0.725202, 0.68003, -0.107897, 0.0527356, 0.101387, 0.993448
477.091, 457.819, -11.6259, 0.68623, -0.726319, 0.0393464, 0.725514, 0.679589, -0.108573, 0.0521196, 0.103053, 0.993309
477.508, 458.255, -11.5762, 0.686299, -0.726156, 0.0411313, 0.725525, 0.679539, -0.108808, 0.0510616, 0.104517, 0.993211
477.889, 458.636, -11.5418, 0.68649, -0.726025, 0.0402431, 0.725287, 0.679744, -0.109117, 0.0518668, 0.104096, 0.993214
478.283, 459.09, -11.5179, 0.687833, -0.724862, 0.0382217, 0.723912, 0.681164, -0.10939, 0.0532574, 0.102911, 0.993264
478.669, 459.486, -11.4725, 0.688296, -0.724369, 0.039216, 0.723527, 0.681572, -0.109403, 0.0525198, 0.103676, 0.993224
479.076, 459.927, -11.4473, 0.689738, -0.723003, 0.0390937, 0.722239, 0.683174, -0.107911, 0.0513124, 0.102665, 0.993392
479.469, 460.32, -11.4087, 0.691145, -0.721652, 0.0391903, 0.720922, 0.684598, -0.107688, 0.0508835, 0.102681, 0.993412
479.873, 460.759, -11.3748, 0.693308, -0.719492, 0.040686, 0.718876, 0.686557, -0.108886, 0.0504096, 0.10474, 0.993221
480.247, 461.156, -11.3295, 0.695644, -0.717216, 0.0409918, 0.71673, 0.689036, -0.107368, 0.0487614, 0.10407, 0.993374
480.671, 461.58, -11.2843, 0.697994, -0.714788, 0.0433905, 0.714565, 0.691244, -0.107598, 0.0469164, 0.106108, 0.993247
481.042, 461.98, -11.2829, 0.701179, -0.711745, 0.0420394, 0.711343, 0.694346, -0.108975, 0.0483722, 0.106315, 0.993155
481.459, 462.389, -11.241, 0.703192, -0.709724, 0.0425727, 0.709348, 0.696221, -0.110008, 0.0484353, 0.107556, 0.993019
481.841, 462.793, -11.2001, 0.705341, -0.707514, 0.0437917, 0.707302, 0.698333, -0.109795, 0.0471004, 0.108417, 0.992989
482.261, 463.208, -11.1768, 0.708347, -0.70451, 0.0437051, 0.704343, 0.7014, -0.109265, 0.0463236, 0.108181, 0.993051
482.652, 463.584, -11.1461, 0.710436, -0.702335, 0.0447978, 0.702273, 0.703357, -0.110003, 0.04575, 0.10961, 0.992921
483.073, 463.991, -11.1295, 0.712925, -0.699948, 0.0425626, 0.699717, 0.706065, -0.108942, 0.0462014, 0.107449, 0.993137
483.465, 464.366, -11.0451, 0.715419, -0.697084, 0.0474335, 0.697379, 0.708255, -0.109717, 0.0428873, 0.111573, 0.99283
483.881, 464.773, -11.0228, 0.718669, -0.69383, 0.0459937, 0.694015, 0.711616, -0.109297, 0.0431034, 0.110468, 0.992945
484.276, 465.147, -10.9785, 0.721296, -0.691104, 0.0458978, 0.691219, 0.714026, -0.111277, 0.044132, 0.111989, 0.992729
484.697, 465.578, -10.9236, 0.724827, -0.687455, 0.0450737, 0.687463, 0.717463, -0.112435, 0.044955, 0.112482, 0.992636
485.097, 465.945, -10.8921, 0.728007, -0.684141, 0.0442367, 0.684024, 0.720521, -0.113841, 0.0460099, 0.113136, 0.992514
485.522, 466.357, -10.8926, 0.731532, -0.680593, 0.0406718, 0.680148, 0.724291, -0.113142, 0.0475458, 0.11043, 0.992746
485.925, 466.716, -10.8534, 0.734156, -0.677813, 0.0397997, 0.677368, 0.727116, -0.111689, 0.0467653, 0.108956, 0.992946
486.388, 467.104, -10.8133, 0.737627, -0.673872, 0.0424506, 0.673681, 0.730277, -0.113358, 0.045388, 0.112214, 0.992647
486.796, 467.474, -10.7897, 0.740829, -0.670367, 0.0422033, 0.670274, 0.733717, -0.111323, 0.043662, 0.110759, 0.992888
487.22, 467.918, -10.7752, 0.745832, -0.664822, 0.0417782, 0.664757, 0.738795, -0.110811, 0.0428042, 0.110419, 0.992963
487.652, 468.283, -10.7116, 0.749812, -0.660224, 0.0434367, 0.660335, 0.742568, -0.11203, 0.0417101, 0.112684, 0.992755
488.095, 468.676, -10.6828, 0.754151, -0.655048, 0.0465661, 0.655431, 0.746389, -0.115383, 0.0408253, 0.117537, 0.992229
488.517, 469.018, -10.701, 0.757721, -0.651117, 0.0436654, 0.651202, 0.750083, -0.115377, 0.0423715, 0.115859, 0.992362
488.978, 469.38, -10.6387, 0.760872, -0.64715, 0.0476568, 0.647723, 0.753013, -0.115873, 0.039101, 0.119033, 0.99212
489.382, 469.751, -10.6047, 0.765079, -0.642009, 0.0497775, 0.642819, 0.756916, -0.117733, 0.0379085, 0.122073, 0.991797
489.829, 470.132, -10.5881, 0.769607, -0.636641, 0.0489268, 0.637371, 0.761376, -0.118594, 0.0382499, 0.122455, 0.991737
490.264, 470.466, -10.5825, 0.772446, -0.633464, 0.0452907, 0.63385, 0.764547, -0.117055, 0.0395235, 0.119126, 0.992092
490.714, 470.843, -10.488, 0.775907, -0.628863, 0.0499991, 0.629827, 0.767706, -0.118094, 0.0358801, 0.12312, 0.991743
491.121, 471.177, -10.4769, 0.77989, -0.62382, 0.0511815, 0.62491, 0.771392, -0.120176, 0.0354872, 0.125708, 0.991432
491.565, 471.549, -10.4791, 0.784508, -0.618342, 0.0469059, 0.618964, 0.776194, -0.120028, 0.0378102, 0.123196, 0.991662
491.969, 471.885, -10.4516, 0.788123, -0.613761, 0.0464762, 0.614348, 0.779724, -0.120859, 0.03794, 0.123804, 0.991581
492.417, 472.261, -10.4739, 0.792174, -0.608831, 0.0422607, 0.609056, 0.784256, -0.118293, 0.038877, 0.119448, 0.992079
492.853, 472.549, -10.4589, 0.795014, -0.605229, 0.0406415, 0.605331, 0.787262, -0.11744, 0.0390826, 0.117968, 0.992248
493.303, 472.886, -10.4187, 0.799313, -0.599656, 0.0388655, 0.599561, 0.791505, -0.118516, 0.0403069, 0.118034, 0.992191
493.722, 473.209, -10.4205, 0.804185, -0.593501, 0.0322996, 0.59281, 0.796928, -0.116113, 0.043173, 0.112524, 0.992711
494.206, 473.527, -10.3782, 0.808772, -0.587309, 0.030919, 0.58656, 0.801679, -0.115139, 0.042835, 0.111257, 0.992868
494.63, 473.827, -10.3583, 0.813212, -0.581137, 0.0310951, 0.580508, 0.80623, -0.114034, 0.0411993, 0.110784, 0.99299
495.095, 474.152, -10.3524, 0.819007, -0.573075, 0.0285012, 0.572416, 0.81262, -0.109494, 0.0395874, 0.105991, 0.993579
495.517, 474.453, -10.3531, 0.824577, -0.565153, 0.0259663, 0.564534, 0.818932, -0.103208, 0.0370639, 0.0997621, 0.994321
495.998, 474.753, -10.3303, 0.830639, -0.556111, 0.0279203, 0.555935, 0.825475, -0.0976064, 0.0312325, 0.0965975, 0.994833
496.421, 475.049, -10.2977, 0.836719, -0.546651, 0.032772, 0.546996, 0.831364, -0.0981295, 0.0263972, 0.100033, 0.994634
496.898, 475.347, -10.2531, 0.844153, -0.534951, 0.0351263, 0.535629, 0.838842, -0.0971855, 0.022524, 0.100854, 0.994646
497.328, 475.634, -10.2416, 0.85129, -0.523499, 0.0354088, 0.524267, 0.845934, -0.097669, 0.0211761, 0.101708, 0.994589
497.802, 475.916, -10.2666, 0.858116, -0.512393, 0.0330168, 0.512981, 0.852783, -0.0980426, 0.0220802, 0.101069, 0.994634
498.247, 476.159, -10.2689, 0.863812, -0.502933, 0.029777, 0.503286, 0.858692, -0.0967014, 0.0230651, 0.0985182, 0.994868
498.72, 476.43, -10.2682, 0.870898, -0.490541, 0.0300932, 0.490998, 0.865776, -0.0967134, 0.021388, 0.0990032, 0.994857
499.152, 476.71, -10.2489, 0.877785, -0.478129, 0.0297638, 0.478685, 0.872973, -0.093699, 0.0188172, 0.0964951, 0.995156
499.616, 476.996, -10.2216, 0.885018, -0.464546, 0.0306742, 0.465264, 0.880202, -0.093665, 0.0165121, 0.0971668, 0.995131
500.068, 477.217, -10.199, 0.89065, -0.453543, 0.0322707, 0.454441, 0.88557, -0.0961732, 0.0150407, 0.100322, 0.994841
500.547, 477.472, -10.2065, 0.896899, -0.441085, 0.0318841, 0.441997, 0.89171, -0.0974282, 0.0145428, 0.101476, 0.994732
500.97, 477.707, -10.1883, 0.903148, -0.428072, 0.0328375, 0.429164, 0.898035, -0.096698, 0.0119044, 0.101425, 0.994772
501.467, 477.943, -10.1918, 0.910075, -0.413103, 0.0333194, 0.414337, 0.905059, -0.095881, 0.0094527, 0.101064, 0.994835
501.916, 478.166, -10.1727, 0.916006, -0.399736, 0.033838, 0.401104, 0.911127, -0.094672, 0.00701305, 0.100293, 0.994933
502.411, 478.388, -10.1747, 0.922329, -0.385006, 0.032876, 0.386376, 0.917848, -0.0909292, 0.00483312, 0.0965691, 0.995315
502.861, 478.582, -10.1701, 0.928443, -0.36996, 0.0335259, 0.371466, 0.92397, -0.0910652, 0.00271356, 0.0970026, 0.99528
503.369, 478.798, -10.1833, 0.935614, -0.351391, 0.0339364, 0.353024, 0.930962, -0.0931837, 0.00115035, 0.0991643, 0.99507
503.835, 478.987, -10.1853, 0.941734, -0.334624, 0.034117, 0.336358, 0.937128, -0.0930318, -0.000841243, 0.0990867, 0.995078
504.346, 479.165, -10.1814, 0.947761, -0.31708, 0.0347651, 0.318965, 0.943162, -0.0933118, -0.00320181, 0.0995261, 0.99503
504.831, 479.306, -10.1688, 0.95291, -0.301074, 0.0362802, 0.303187, 0.948336, -0.0934686, -0.00626491, 0.100067, 0.994961
505.338, 479.472, -10.1701, 0.958592, -0.28251, 0.0358943, 0.284668, 0.954134, -0.0927021, -0.00805862, 0.0990814, 0.995047
505.817, 479.622, -10.172, 0.963742, -0.264456, 0.0355504, 0.266652, 0.959428, -0.0916249, -0.00987728, 0.0977824, 0.995159
506.325, 479.766, -10.1755, 0.968925, -0.24451, 0.0374175, 0.24703, 0.964279, -0.095614, -0.0127023, 0.101886, 0.994715
506.806, 479.869, -10.1866, 0.972939, -0.228101, 0.036865, 0.230666, 0.968156, -0.0972969, -0.0134976, 0.103167, 0.994572
507.331, 479.995, -10.1996, 0.977096, -0.209782, 0.0356916, 0.212265, 0.972696, -0.093838, -0.0150315, 0.0992649, 0.994948
507.801, 480.1, -10.195, 0.980958, -0.190757, 0.0365076, 0.193341, 0.97697, -0.0902756, -0.0184461, 0.095615, 0.995247
508.294, 480.209, -10.1704, 0.984825, -0.169062, 0.0392063, 0.171941, 0.981158, -0.0881235, -0.0235693, 0.0935274, 0.995338
508.746, 480.306, -10.1754, 0.988137, -0.148372, 0.0396325, 0.151306, 0.984757, -0.085796, -0.0262987, 0.0907748, 0.995524
509.25, 480.407, -10.2023, 0.991334, -0.124833, 0.0408998, 0.127993, 0.987959, -0.086913, -0.0295578, 0.0913948, 0.995376
509.702, 480.432, -10.2084, 0.993575, -0.105009, 0.042202, 0.10836, 0.990292, -0.0870608, -0.0326501, 0.0910745, 0.995309
510.187, 480.499, -10.2242, 0.995641, -0.0822073, 0.0440621, 0.0859963, 0.992001, -0.092409, -0.0361129, 0.0957953, 0.994746
510.642, 480.532, -10.2376, 0.997175, -0.0608716, 0.0440099, 0.0647064, 0.99368, -0.0917218, -0.0381485, 0.0943104, 0.994812
511.132, 480.562, -10.2422, 0.998261, -0.0393034, 0.0439426, 0.0430001, 0.995314, -0.086614, -0.0403325, 0.0883529, 0.995272
511.569, 480.601, -10.2387, 0.998824, -0.0180056, 0.04502, 0.0218639, 0.995991, -0.086735, -0.0432778, 0.0876173, 0.995214
512.039, 480.629, -10.2606, 0.998994, 0.00512383, 0.0445448, -0.00126412, 0.996273, -0.0862477, -0.0448207, 0.0861046, 0.995277
512.479, 480.63, -10.2806, 0.998692, 0.025652, 0.0442404, -0.0217774, 0.996062, -0.0859411, -0.0462707, 0.0848653, 0.995317
512.943, 480.627, -10.3124, 0.997908, 0.0486504, 0.0425725, -0.044887, 0.995345, -0.0852841, -0.0465234, 0.0831948, 0.995447
513.377, 480.619, -10.318, 0.996605, 0.0698386, 0.043592, -0.0659108, 0.994127, -0.0858276, -0.0493301, 0.0826631, 0.995356
513.858, 480.577, -10.3322, 0.994806, 0.091635, 0.0443236, -0.0876591, 0.992553, -0.0845803, -0.051744, 0.0802556, 0.99543
514.286, 480.542, -10.3361, 0.992774, 0.111239, 0.0450063, -0.10721, 0.990703, -0.083743, -0.0539034, 0.0783127, 0.995471
514.735, 480.497, -10.3745, 0.99016, 0.132521, 0.0449521, -0.128435, 0.988148, -0.0840718, -0.0555606, 0.0774712, 0.995445
515.152, 480.426, -10.3968, 0.987546, 0.150747, 0.045038, -0.146714, 0.985742, -0.0823891, -0.0568158, 0.0747553, 0.995582
515.605, 480.365, -10.4133, 0.984146, 0.171301, 0.0459699, -0.167209, 0.982538, -0.0816154, -0.0591479, 0.0726349, 0.995603
516.001, 480.297, -10.4253, 0.980516, 0.19069, 0.0471793, -0.186416, 0.978987, -0.0826613, -0.0619506, 0.0722557, 0.99546
516.437, 480.219, -10.4441, 0.976206, 0.211521, 0.0477509, -0.207194, 0.974828, -0.0823513, -0.0639679, 0.0704981, 0.995459
516.827, 480.12, -10.4668, 0.972331, 0.228722, 0.0475294, -0.224342, 0.970966, -0.0830371, -0.0651419, 0.0700767, 0.995412
517.258, 480.031, -10.4734, 0.967484, 0.248162, 0.0488838, -0.243644, 0.96628, -0.0833122, -0.0679103, 0.068693, 0.995324
517.644, 479.948, -10.4931, 0.962535, 0.266746, 0.0487179, -0.262295, 0.961483, -0.0821643, -0.0687584, 0.0663075, 0.995427
518.062, 479.813, -10.5416, 0.957556, 0.284354, 0.0472146, -0.280002, 0.956499, -0.0818996, -0.0684492, 0.0652032, 0.995522
518.441, 479.714, -10.5547, 0.952813, 0.299765, 0.047844, -0.295298, 0.951818, -0.0827167, -0.0703344, 0.0646853, 0.995424
518.848, 479.595, -10.5498, 0.94744, 0.315952, 0.050322, -0.311552, 0.946901, -0.079461, -0.0727558, 0.0596067, 0.995567
519.223, 479.487, -10.5707, 0.942037, 0.331596, 0.0510913, -0.327244, 0.941707, -0.0781004, -0.0740108, 0.0568542, 0.995635
519.626, 479.339, -10.607, 0.936495, 0.346941, 0.051087, -0.342907, 0.936468, -0.0737753, -0.073437, 0.0515721, 0.995966
519.995, 479.198, -10.6319, 0.931213, 0.360861, 0.0511932, -0.356906, 0.931312, -0.0726416, -0.0738904, 0.0493736, 0.996043
520.395, 479.033, -10.6729, 0.925241, 0.37599, 0.0505981, -0.371778, 0.925167, -0.07647, -0.0755637, 0.0519419, 0.995787
520.749, 478.896, -10.6971, 0.919561, 0.389704, 0.0503774, -0.385366, 0.91944, -0.0782544, -0.0768151, 0.052546, 0.99566
521.127, 478.736, -10.7322, 0.912933, 0.405025, 0.0500878, -0.400865, 0.912969, -0.0761224, -0.07656, 0.0494162, 0.99584
521.471, 478.568, -10.7555, 0.906629, 0.41903, 0.0493674, -0.414603, 0.906478, -0.0800139, -0.0782787, 0.0520751, 0.995571
521.858, 478.423, -10.7827, 0.89918, 0.434699, 0.0501165, -0.430342, 0.899233, -0.0786493, -0.0792552, 0.0491526, 0.995642
522.208, 478.247, -10.8259, 0.892363, 0.448457, 0.0507324, -0.444272, 0.89265, -0.076153, -0.0794376, 0.0454172, 0.995805
522.582, 478.067, -10.8536, 0.88483, 0.463023, 0.0518245, -0.45892, 0.88534, -0.0746016, -0.0804245, 0.0422264, 0.995866
522.933, 477.902, -10.8729, 0.877338, 0.477007, 0.0523653, -0.472879, 0.877951, -0.0747546, -0.0816326, 0.0408226, 0.995826
523.314, 477.722, -10.9237, 0.868801, 0.492386, 0.0523498, -0.48843, 0.869561, -0.0728045, -0.0813693, 0.0376834, 0.995971
523.664, 477.559, -10.9353, 0.860323, 0.506905, 0.0537785, -0.502962, 0.861289, -0.0721777, -0.0829061, 0.0350475, 0.995941
524.024, 477.311, -10.9549, 0.852295, 0.520082, 0.0557435, -0.516076, 0.853483, -0.0723349, -0.0851963, 0.0328828, 0.995821
524.356, 477.121, -10.9813, 0.844305, 0.532869, 0.0565714, -0.528888, 0.845636, -0.0719531, -0.0861804, 0.0308305, 0.995802
524.72, 476.903, -11.0038, 0.834734, 0.547675, 0.0571915, -0.543608, 0.836159, -0.0729985, -0.0878006, 0.0298445, 0.995691
525.05, 476.698, -11.033, 0.825537, 0.561431, 0.057303, -0.557284, 0.827006, -0.0741365, -0.0890125, 0.0292684, 0.9956
525.412, 476.456, -11.0385, 0.81572, 0.575515, 0.0581698, -0.57103, 0.817231, -0.0778406, -0.0923366, 0.0302795, 0.995267
525.73, 476.232, -11.0741, 0.806598, 0.588167, 0.0588185, -0.583575, 0.808204, -0.0790342, -0.0940227, 0.0294238, 0.995135
526.087, 476.006, -11.1356, 0.795993, 0.602366, 0.0595873, -0.598089, 0.797838, -0.0757974, -0.0931988, 0.0246957, 0.995341
526.395, 475.762, -11.1691, 0.786171, 0.615171, 0.0591521, -0.610967, 0.788053, -0.0754446, -0.0930264, 0.0231723, 0.995394
526.752, 475.508, -11.1787, 0.774803, 0.629379, 0.0596945, -0.624924, 0.776747, -0.0783176, -0.0956589, 0.0233762, 0.99514
527.06, 475.259, -11.2133, 0.764219, 0.642027, 0.0613997, -0.637666, 0.766423, -0.0773158, -0.096697, 0.0199337, 0.995114
527.388, 474.977, -11.2678, 0.753754, 0.654331, 0.0608752, -0.649962, 0.755967, -0.0778719, -0.0969736, 0.0191297, 0.995103
527.693, 474.71, -11.2907, 0.743428, 0.666041, 0.0608643, -0.661548, 0.745677, -0.0794954, -0.0983323, 0.0188345, 0.994975
528.023, 474.471, -11.3251, 0.731123, 0.679477, 0.0613984, -0.675102, 0.733522, -0.0786333, -0.0984666, 0.0160404, 0.995011
528.307, 474.179, -11.3727, 0.721156, 0.690061, 0.0612358, -0.685724, 0.723601, -0.0786374, -0.098575, 0.0147189, 0.995021
528.633, 473.871, -11.3947, 0.709712, 0.701822, 0.0612756, -0.697311, 0.712202, -0.0807823, -0.100336, 0.014604, 0.994846
528.917, 473.574, -11.4304, 0.699523, 0.711952, 0.0615785, -0.707333, 0.70209, -0.0821576, -0.101726, 0.0139146, 0.994715
529.254, 473.27, -11.4825, 0.68677, 0.724396, 0.0599872, -0.719653, 0.689231, -0.0840208, -0.102209, 0.014533, 0.994657
529.531, 472.968, -11.5266, 0.675524, 0.735029, 0.058303, -0.73021, 0.677868, -0.0853787, -0.102278, 0.015102, 0.994641
529.852, 472.641, -11.5679, 0.663302, 0.745987, 0.0594515, -0.7413, 0.665855, -0.0843328, -0.102497, 0.0118667, 0.994663
530.141, 472.344, -11.5984, 0.651971, 0.755897, 0.0596075, -0.751215, 0.654608, -0.0846435, -0.103001, 0.0104071, 0.994627
530.424, 471.993, -11.6557, 0.6399, 0.766049, 0.0608018, -0.761604, 0.642748, -0.0826753, -0.102414, 0.00659701, 0.99472
530.707, 471.68, -11.6983, 0.627797, 0.775998, 0.0608124, -0.77156, 0.630714, -0.0830361, -0.102791, 0.00520938, 0.994689
530.994, 471.307, -11.7452, 0.61623, 0.78528, 0.0599676, -0.780967, 0.619129, -0.0822754, -0.101737, 0.00386783, 0.994804
531.248, 470.975, -11.8025, 0.60604, 0.793305, 0.0581649, -0.789132, 0.608815, -0.081333, -0.0999336, 0.00339128, 0.994988
531.525, 470.618, -11.8655, 0.594159, 0.802266, 0.057831, -0.798261, 0.596965, -0.0800785, -0.0987674, 0.0014151, 0.99511
531.759, 470.271, -11.894, 0.583827, 0.809716, 0.0592084, -0.805892, 0.586819, -0.0786198, -0.0984043, -0.00181523, 0.995145
532.035, 469.898, -11.9341, 0.572333, 0.817873, 0.0593296, -0.814083, 0.57539, -0.0787095, -0.098512, -0.0032512, 0.995131
532.281, 469.556, -11.9807, 0.560674, 0.826033, 0.0575699, -0.822168, 0.563616, -0.0798497, -0.0984058, -0.00256245, 0.995143
532.552, 469.17, -12.049, 0.548293, 0.834363, 0.0566804, -0.830622, 0.551202, -0.0790154, -0.0971699, -0.0037564, 0.995261
532.787, 468.817, -12.0796, 0.537227, 0.841492, 0.0572494, -0.837812, 0.54024, -0.0788181, -0.0972533, -0.005621, 0.995244
533.033, 468.427, -12.1254, 0.523986, 0.849729, 0.0583099, -0.84616, 0.527154, -0.0782378, -0.0972192, -0.00834406, 0.995228
533.26, 468.066, -12.1699, 0.511164, 0.857619, 0.056585, -0.853873, 0.514235, -0.0803926, -0.0980442, -0.00722264, 0.995156
533.517, 467.678, -12.2089, 0.496234, 0.866463, 0.0547122, -0.862582, 0.4992, -0.0821685, -0.0985083, -0.00641893, 0.995116
533.73, 467.29, -12.2449, 0.483411, 0.873669, 0.0549292, -0.869803, 0.486457, -0.0824718, -0.0987737, -0.00790979, 0.995078
533.953, 466.894, -12.2926, 0.468777, 0.881601, 0.0550186, -0.87792, 0.471883, -0.0811306, -0.0974872, -0.0102698, 0.995184
534.15, 466.506, -12.3525, 0.455619, 0.888569, 0.0534515, -0.88504, 0.458613, -0.0798584, -0.0954732, -0.0109217, 0.995372
534.366, 466.093, -12.3781, 0.441266, 0.895753, 0.0539536, -0.89218, 0.444378, -0.0808922, -0.0964352, -0.0124413, 0.995262
534.567, 465.72, -12.4006, 0.426413, 0.902855, 0.055005, -0.899296, 0.429693, -0.0814318, -0.0971563, -0.0147422, 0.99516
534.771, 465.29, -12.459, 0.410545, 0.910294, 0.0530842, -0.906822, 0.413693, -0.0808168, -0.0955276, -0.014959, 0.995314
534.955, 464.899, -12.5231, 0.395939, 0.916937, 0.049594, -0.913534, 0.398801, -0.0800825, -0.0932087, -0.013598, 0.995554
535.15, 464.472, -12.5834, 0.379045, 0.924208, 0.046524, -0.920888, 0.381676, -0.079304, -0.0910505, -0.0127836, 0.995764
535.313, 464.065, -12.6268, 0.363187, 0.930616, 0.0452726, -0.927345, 0.365758, -0.079071, -0.0901435, -0.0132658, 0.99584
535.48, 463.617, -12.6378, 0.346519, 0.936917, 0.0459468, -0.933605, 0.349224, -0.0801549, -0.0911442, -0.0151209, 0.995723
535.631, 463.214, -12.6724, 0.330856, 0.942519, 0.0468284, -0.939293, 0.333691, -0.0798618, -0.0908975, -0.0175629, 0.995705
535.785, 462.769, -12.7021, 0.313758, 0.948372, 0.0463365, -0.945279, 0.316588, -0.0788695, -0.0894672, -0.019055, 0.995807
535.924, 462.357, -12.7566, 0.297996, 0.953566, 0.0437083, -0.95061, 0.300615, -0.0772804, -0.0868313, -0.0185203, 0.996051
536.056, 461.904, -12.8327, 0.281745, 0.958645, 0.0402381, -0.955788, 0.284092, -0.0759032, -0.0841955, -0.0170737, 0.996303
536.174, 461.49, -12.8309, 0.265489, 0.963233, 0.0412143, -0.960377, 0.267978, -0.076573, -0.0848022, -0.019252, 0.996212
536.291, 461.018, -12.8677, 0.248434, 0.967744, 0.0418686, -0.965012, 0.251012, -0.0757983, -0.0838628, -0.0215728, 0.996244
536.399, 460.594, -12.9065, 0.232442, 0.971762, 0.0406193, -0.969164, 0.234929, -0.0743676, -0.0818102, -0.0220807, 0.996403
536.503, 460.12, -12.9478, 0.215996, 0.975559, 0.0403817, -0.973039, 0.218495, -0.073857, -0.0808751, -0.0233402, 0.996451
536.606, 459.7, -12.9933, 0.200433, 0.97898, 0.0377407, -0.976408, 0.202769, -0.0742414, -0.0803335, -0.0219699, 0.996526
536.702, 459.227, -13.0254, 0.183303, 0.982313, 0.038217, -0.97984, 0.185707, -0.0736584, -0.0794527, -0.0239447, 0.996551
536.772, 458.796, -13.0541, 0.168611, 0.985052, 0.0352641, -0.982505, 0.17083, -0.0741706, -0.0790861, -0.0221412, 0.996622
536.795, 458.334, -13.0725, 0.154205, 0.987256, 0.0393134, -0.984895, 0.156764, -0.0735309, -0.0787568, -0.0273808, 0.996518
536.873, 457.898, -13.1245, 0.140672, 0.989347, 0.0374566, -0.987043, 0.143093, -0.0725925, -0.077179, -0.0267596, 0.996658
536.935, 457.417, -13.1666, 0.125552, 0.991394, 0.0370631, -0.989148, 0.127966, -0.0721816, -0.0763033, -0.0275983, 0.996703
536.999, 456.993, -13.1891, 0.111894, 0.992965, 0.0387211, -0.99079, 0.11447, -0.0723351, -0.0762587, -0.0302706, 0.996628
537.046, 456.517, -13.2335, 0.0969372, 0.994619, 0.0365499, -0.992443, 0.0993704, -0.0719848, -0.0752294, -0.0292957, 0.996736
537.074, 456.075, -13.2623, 0.0846286, 0.995709, 0.0374337, -0.993601, 0.0871504, -0.0718446, -0.0747986, -0.0311141, 0.996713
537.112, 455.599, -13.2905, 0.0713148, 0.996793, 0.0363123, -0.994672, 0.0737856, -0.0719889, -0.0744373, -0.0309849, 0.996744
537.153, 455.161, -13.3391, 0.0590203, 0.997562, 0.037232, -0.995601, 0.0615413, -0.0706538, -0.0727729, -0.0328982, 0.996806
537.164, 454.688, -13.3831, 0.046751, 0.998266, 0.035759, -0.996313, 0.0491775, -0.0702923, -0.071929, -0.032341, 0.996885
537.195, 454.235, -13.3991, 0.0364943, 0.998601, 0.0382764, -0.996766, 0.0391178, -0.0701935, -0.0715925, -0.035591, 0.996799
537.21, 453.764, -13.4202, 0.0250502, 0.998972, 0.0377907, -0.997093, 0.0276884, -0.0709848, -0.0719581, -0.0359026, 0.996761
537.199, 453.322, -13.4346, 0.0148296, 0.999179, 0.0377127, -0.997286, 0.0175005, -0.07151, -0.0721112, -0.0365499, 0.996727
537.222, 452.85, -13.4702, 0.00284211, 0.999339, 0.0362367, -0.997477, 0.00540339, -0.0707815, -0.0709305, -0.0359441, 0.996833
537.203, 452.418, -13.4767, -0.00693815, 0.999295, 0.0369044, -0.997558, -0.00435202, -0.0697008, -0.069491, -0.0372978, 0.996885
537.199, 451.952, -13.5052, -0.0161395, 0.999118, 0.0387549, -0.997614, -0.0134887, -0.0677127, -0.0671302, -0.0397552, 0.996952
537.195, 451.516, -13.5233, -0.0244315, 0.999031, 0.0365948, -0.997518, -0.0219436, -0.0669092, -0.0660413, -0.0381386, 0.997088
537.163, 451.052, -13.5745, -0.0332187, 0.998835, 0.0350105, -0.99734, -0.0308541, -0.0660422, -0.064885, -0.0371112, 0.997202
537.132, 450.618, -13.6042, -0.0409795, 0.998608, 0.0332085, -0.997086, -0.0387317, -0.065715, -0.0643373, -0.0358047, 0.997286
537.158, 450.13, -13.6439, -0.0491658, 0.998238, 0.033215, -0.996706, -0.0468887, -0.0661678, -0.0644938, -0.0363588, 0.997256
537.104, 449.699, -13.6745, -0.0557926, 0.997917, 0.032393, -0.996358, -0.0535515, -0.0663556, -0.0644827, -0.0359772, 0.99727
537.088, 449.235, -13.7145, -0.063198, 0.997538, 0.0303957, -0.995872, -0.0610454, -0.0671789, -0.065158, -0.0345158, 0.997278
537.052, 448.804, -13.7129, -0.0696853, 0.997055, 0.0320204, -0.995286, -0.0673196, -0.0698155, -0.0674542, -0.0367346, 0.997046
537.017, 448.336, -13.7342, -0.0778646, 0.996475, 0.0312276, -0.994604, -0.0754884, -0.0711607, -0.0685526, -0.0366001, 0.996976
536.983, 447.908, -13.7643, -0.0848492, 0.99598, 0.0287189, -0.994064, -0.0826455, -0.070762, -0.068104, -0.0345525, 0.99708
536.929, 447.439, -13.7949, -0.0905, 0.995514, 0.0275804, -0.993653, -0.0884034, -0.0695661, -0.0668159, -0.0337011, 0.997196
536.899, 447.015, -13.8192, -0.0965093, 0.995009, 0.025358, -0.993138, -0.0945746, -0.0687945, -0.066053, -0.0318233, 0.997309
536.843, 446.526, -13.8394, -0.102022, 0.994396, 0.0277177, -0.992596, -0.0999121, -0.0690777, -0.0659212, -0.0345599, 0.997226
536.8, 446.093, -13.8664, -0.107292, 0.993767, 0.0302708, -0.99211, -0.105028, -0.0684682, -0.0648621, -0.0373781, 0.997194
536.746, 445.62, -13.8915, -0.112623, 0.993184, 0.0300393, -0.991579, -0.110393, -0.0677151, -0.0639374, -0.0374127, 0.997252
536.694, 445.195, -13.9326, -0.117596, 0.992642, 0.0288638, -0.991116, -0.115498, -0.0659437, -0.0621247, -0.0363621, 0.997406
536.635, 444.72, -13.9553, -0.12264, 0.992042, 0.0285032, -0.990592, -0.120602, -0.0646665, -0.0607143, -0.0361657, 0.9975
536.575, 444.293, -13.9801, -0.127509, 0.991451, 0.027694, -0.989987, -0.125516, -0.064588, -0.0605597, -0.0356522, 0.997528
536.511, 443.825, -14.0089, -0.132577, 0.990808, 0.0268654, -0.989345, -0.130639, -0.0642565, -0.0601562, -0.0350981, 0.997572
536.464, 443.398, -14.0321, -0.138165, 0.990093, 0.0250346, -0.988595, -0.136339, -0.0639602, -0.0599133, -0.0335861, 0.997638
536.399, 442.922, -14.0487, -0.144167, 0.98922, 0.0257005, -0.987753, -0.142289, -0.0640196, -0.0596725, -0.0346152, 0.997618
536.335, 442.503, -14.1045, -0.150136, 0.988335, 0.0255448, -0.986941, -0.148298, -0.062896, -0.0583741, -0.0346542, 0.997693
536.259, 442.03, -14.1099, -0.155076, 0.987523, 0.027392, -0.986166, -0.153101, -0.0635356, -0.0585491, -0.0368659, 0.997604
536.206, 441.607, -14.1458, -0.160595, 0.986639, 0.0274534, -0.985319, -0.158624, -0.0631217, -0.0579235, -0.0371874, 0.997628
536.141, 441.136, -14.1592, -0.166885, 0.985579, 0.0279845, -0.984294, -0.164875, -0.0631071, -0.0575832, -0.0380765, 0.997614
536.06, 440.708, -14.1841, -0.172061, 0.984668, 0.0287188, -0.983404, -0.169991, -0.0634041, -0.05755, -0.0391516, 0.997575
535.96, 440.242, -14.2173, -0.177396, 0.983773, 0.02685, -0.982492, -0.175455, -0.0626431, -0.0569156, -0.0374925, 0.997675
535.905, 439.82, -14.2277, -0.183128, 0.982739, 0.0262218, -0.981438, -0.18121, -0.0627955, -0.0569599, -0.0372347, 0.997682
535.805, 439.345, -14.2498, -0.189247, 0.981541, 0.0276283, -0.980295, -0.187235, -0.0629628, -0.0566276, -0.0389994, 0.997633
535.728, 438.922, -14.2625, -0.195677, 0.980271, 0.0279141, -0.979017, -0.193617, -0.0635517, -0.0568932, -0.039764, 0.997588
535.64, 438.456, -14.2754, -0.202846, 0.978837, 0.0270472, -0.977541, -0.20081, -0.0639503, -0.0571656, -0.0394118, 0.997586
535.547, 438.039, -14.2905, -0.209106, 0.977512, 0.0273013, -0.976211, -0.207028, -0.0644361, -0.0573349, -0.0401258, 0.997548
535.447, 437.58, -14.303, -0.215807, 0.976061, 0.0270613, -0.974778, -0.213743, -0.0642021, -0.056881, -0.040234, 0.99757
535.362, 437.164, -14.318, -0.222516, 0.974534, 0.0277509, -0.973291, -0.220403, -0.0642436, -0.0564912, -0.0413049, 0.997548
535.26, 436.72, -14.3591, -0.230266, 0.972708, 0.0285879, -0.971557, -0.228127, -0.0635246, -0.0552692, -0.0424023, 0.997571
535.153, 436.307, -14.3758, -0.236517, 0.971242, 0.0273691, -0.970068, -0.234449, -0.0632613, -0.0550254, -0.0415122, 0.997622
535.041, 435.856, -14.3874, -0.243236, 0.969571, 0.0276992, -0.968397, -0.241119, -0.0637936, -0.0551736, -0.0423407, 0.997579
534.934, 435.45, -14.4198, -0.250098, 0.967823, 0.0277368, -0.966719, -0.248013, -0.0628063, -0.0539063, -0.0425215, 0.99764
534.828, 435.008, -14.4472, -0.257888, 0.965724, 0.0295236, -0.964711, -0.255696, -0.0628589, -0.0531552, -0.0446923, 0.997586
534.717, 434.593, -14.4593, -0.264562, 0.963957, 0.0281759, -0.962868, -0.262409, -0.0634594, -0.0537785, -0.0439187, 0.997587
534.598, 434.15, -14.4927, -0.271288, 0.962083, 0.0282618, -0.961029, -0.269135, -0.0631682, -0.0531668, -0.0442972, 0.997603
534.481, 433.753, -14.5113, -0.277352, 0.960328, 0.0290871, -0.959313, -0.27514, -0.0633755, -0.0528582, -0.0454809, 0.997566
534.341, 433.33, -14.5377, -0.283622, 0.958488, 0.0293272, -0.957527, -0.281416, -0.0628236, -0.0519625, -0.0458997, 0.997594
534.235, 432.932, -14.5556, -0.289578, 0.956647, 0.0311682, -0.955773, -0.287258, -0.0630896, -0.0514012, -0.0480591, 0.997521
534.095, 432.505, -14.5643, -0.295916, 0.954743, 0.0300097, -0.953774, -0.2936, -0.0641377, -0.0524242, -0.0476019, 0.99749
533.977, 432.113, -14.5765, -0.301959, 0.952862, 0.0295626, -0.95186, -0.299636, -0.0646524, -0.0527469, -0.0476618, 0.99747
533.835, 431.684, -14.5896, -0.308121, 0.950845, 0.0309112, -0.949926, -0.305722, -0.064617, -0.0519905, -0.0492732, 0.997431
533.714, 431.284, -14.6104, -0.314243, 0.948798, 0.0321569, -0.947966, -0.311784, -0.0644304, -0.0511054, -0.0507305, 0.997404
533.56, 430.857, -14.6339, -0.320199, 0.946765, 0.0332998, -0.946032, -0.317701, -0.0639496, -0.0499658, -0.0519793, 0.997397
533.407, 430.46, -14.6351, -0.325125, 0.945142, 0.0316344, -0.944334, -0.322705, -0.0639865, -0.0502677, -0.0506771, 0.997449
533.278, 430.027, -14.6539, -0.331095, 0.943021, 0.0329818, -0.942301, -0.328606, -0.0639338, -0.0494529, -0.0522469, 0.997409
533.147, 429.64, -14.6899, -0.337259, 0.94073, 0.0358338, -0.940181, -0.334628, -0.0639017, -0.0481232, -0.0552417, 0.997313
532.982, 429.206, -14.711, -0.342822, 0.938768, 0.0344757, -0.938206, -0.340305, -0.0629467, -0.0473601, -0.0539248, 0.997421
532.838, 428.814, -14.7438, -0.348871, 0.936548, 0.0341507, -0.936039, -0.346427, -0.0618042, -0.0460518, -0.0535281, 0.997504
532.673, 428.373, -14.7633, -0.355234, 0.93421, 0.0325612, -0.933662, -0.352894, -0.0611578, -0.0456436, -0.0521266, 0.997597
532.52, 427.986, -14.7701, -0.361137, 0.931953, 0.0322994, -0.931379, -0.358775, -0.0617571, -0.0459665, -0.0523858, 0.997568
532.356, 427.543, -14.7444, -0.367102, 0.929681, 0.0304781, -0.929021, -0.364812, -0.0619114, -0.0464391, -0.0510426, 0.997616
532.191, 427.156, -14.7358, -0.372661, 0.927565, 0.0273404, -0.926788, -0.37054, -0.0613581, -0.0467829, -0.0482045, 0.997741
531.994, 426.748, -14.7558, -0.37816, 0.925376, 0.0259691, -0.924597, -0.376151, -0.060264, -0.0459986, -0.0468004, 0.997845
531.847, 426.362, -14.7698, -0.384198, 0.92279, 0.0291551, -0.922088, -0.381939, -0.0622543, -0.0463122, -0.0508016, 0.997634
531.673, 425.932, -14.7842, -0.390282, 0.920257, 0.0283967, -0.919554, -0.388078, -0.061764, -0.0458186, -0.0502177, 0.997687
531.49, 425.527, -14.7838, -0.394396, 0.918586, 0.0255303, -0.917769, -0.39234, -0.0613899, -0.0463754, -0.0476429, 0.997787
531.329, 425.074, -14.8118, -0.400203, 0.916007, 0.0277403, -0.915296, -0.398023, -0.0617305, -0.0455043, -0.0500953, 0.997707
531.121, 424.675, -14.8339, -0.40379, 0.914441, 0.0274127, -0.913756, -0.401659, -0.0609877, -0.0447591, -0.0496747, 0.997762
530.911, 424.233, -14.8337, -0.406857, 0.913142, 0.0252682, -0.91233, -0.404789, -0.0616391, -0.046057, -0.0481312, 0.997779
530.731, 423.806, -14.8384, -0.410071, 0.911785, 0.0221148, -0.910867, -0.408181, -0.060916, -0.0465155, -0.0451235, 0.997898
530.524, 423.349, -14.8553, -0.412557, 0.910652, 0.0225691, -0.909776, -0.410659, -0.0605609, -0.0458817, -0.0455176, 0.997909
530.337, 422.907, -14.8745, -0.414261, 0.909906, 0.0214229, -0.908999, -0.412431, -0.0601774, -0.0459203, -0.0444026, 0.997958
530.121, 422.432, -14.8917, -0.414551, 0.909806, 0.0200297, -0.908875, -0.412819, -0.0593778, -0.0457536, -0.0428197, 0.998035
529.922, 421.999, -14.9115, -0.414815, 0.9097, 0.0193464, -0.90877, -0.413141, -0.0587552, -0.0454568, -0.0419539, 0.998085
529.68, 421.526, -14.9271, -0.414677, 0.909759, 0.0195249, -0.908816, -0.412977, -0.0591861, -0.0457818, -0.0422877, 0.998056
529.473, 421.069, -14.9392, -0.414804, 0.909698, 0.0196959, -0.908749, -0.413084, -0.0594644, -0.0459586, -0.0425647, 0.998036
529.256, 420.572, -14.9486, -0.414938, 0.909657, 0.018737, -0.908629, -0.413227, -0.0603034, -0.0471127, -0.0420472, 0.998004
529.034, 420.109, -14.9543, -0.414427, 0.909915, 0.0174823, -0.908854, -0.412793, -0.0598776, -0.047267, -0.0407037, 0.998053
528.819, 419.588, -14.9832, -0.414774, 0.909775, 0.0164817, -0.908726, -0.41323, -0.058799, -0.0466831, -0.0393657, 0.998134
528.604, 419.12, -14.9933, -0.415304, 0.90956, 0.0149389, -0.908424, -0.413809, -0.0593958, -0.0478422, -0.0382382, 0.998123
528.373, 418.6, -14.9938, -0.415786, 0.909358, 0.0138068, -0.908155, -0.414327, -0.0598896, -0.0487405, -0.03744, 0.99811
528.131, 418.12, -15.0074, -0.415479, 0.909484, 0.014702, -0.908287, -0.413956, -0.0604546, -0.0488965, -0.0384713, 0.998063
527.882, 417.574, -15.0198, -0.415184, 0.909614, 0.0149816, -0.908377, -0.413606, -0.0614852, -0.0497313, -0.0391366, 0.997996
527.657, 417.065, -15.0634, -0.416147, 0.909204, 0.0130564, -0.907941, -0.414699, -0.0605659, -0.0496523, -0.0370588, 0.998079
527.415, 416.517, -15.0561, -0.416643, 0.908966, 0.0137832, -0.907615, -0.415071, -0.0628647, -0.0514208, -0.038702, 0.997927
527.175, 416.006, -15.1071, -0.417013, 0.90879, 0.0141639, -0.907529, -0.415477, -0.0614005, -0.0499154, -0.0384589, 0.998013
526.93, 415.458, -15.1489, -0.418135, 0.908314, 0.0113918, -0.907077, -0.416827, -0.058884, -0.0487368, -0.0349547, 0.9982
526.679, 414.93, -15.1678, -0.418072, 0.908346, 0.011093, -0.90705, -0.416744, -0.0598725, -0.049762, -0.0350929, 0.998144
526.412, 414.36, -15.1885, -0.41861, 0.908067, 0.0134189, -0.906746, -0.417084, -0.0620643, -0.0507617, -0.0381483, 0.997982
526.178, 413.83, -15.2179, -0.420282, 0.907281, 0.0143094, -0.905974, -0.418691, -0.0625193, -0.0507313, -0.0392397, 0.997941
525.919, 413.237, -15.2502, -0.422683, 0.906137, 0.0159604, -0.904866, -0.420977, -0.0632084, -0.0505565, -0.0411592, 0.997873
525.622, 412.708, -15.294, -0.423068, 0.906004, 0.0130241, -0.904682, -0.42156, -0.0619584, -0.0506441, -0.0379953, 0.997994
525.382, 412.091, -15.297, -0.425734, 0.904718, 0.0153352, -0.903419, -0.424048, -0.06339, -0.0508472, -0.0408414, 0.997871
525.115, 411.541, -15.3292, -0.429012, 0.903141, 0.0168913, -0.901916, -0.427247, -0.063299, -0.0499511, -0.0423906, 0.997852
524.824, 410.927, -15.3467, -0.431476, 0.901916, 0.0193666, -0.900794, -0.429575, -0.0635166, -0.0489673, -0.0448512, 0.997793
524.549, 410.359, -15.3668, -0.43405, 0.900613, 0.0222853, -0.899579, -0.431953, -0.0646162, -0.048568, -0.048094, 0.997661
524.277, 409.737, -15.3909, -0.437686, 0.898796, 0.0244292, -0.897824, -0.435427, -0.0656907, -0.0484054, -0.050685, 0.997541
523.995, 409.164, -15.4174, -0.440477, 0.897426, 0.0246158, -0.896464, -0.438199, -0.0658354, -0.0482958, -0.0510661, 0.997527
523.692, 408.555, -15.4726, -0.443944, 0.895733, 0.0240008, -0.894838, -0.441788, -0.0639406, -0.0466704, -0.0498629, 0.997665
523.382, 407.989, -15.4877, -0.446095, 0.894694, 0.0228478, -0.893755, -0.443998, -0.0637848, -0.0469235, -0.0488745, 0.997702
523.101, 407.354, -15.5153, -0.449482, 0.893004, 0.0225669, -0.891992, -0.447325, -0.0651944, -0.0481242, -0.0494332, 0.997617
522.823, 406.778, -15.5334, -0.453083, 0.891139, 0.0242069, -0.890153, -0.450773, -0.0665739, -0.0484148, -0.0517114, 0.997488
522.497, 406.142, -15.5399, -0.456317, 0.88944, 0.0259147, -0.888468, -0.453828, -0.0682977, -0.0489859, -0.0541897, 0.997328
522.225, 405.562, -15.5608, -0.459771, 0.887641, 0.0265315, -0.886722, -0.45726, -0.0680976, -0.0483144, -0.0548354, 0.997326
521.894, 404.934, -15.6215, -0.462871, 0.886066, 0.0252464, -0.885206, -0.460553, -0.0655825, -0.0464831, -0.0527045, 0.997528
521.598, 404.362, -15.6502, -0.466269, 0.884298, 0.0246898, -0.883408, -0.463962, -0.0658078, -0.0467386, -0.0524953, 0.997527
521.264, 403.753, -15.6853, -0.469054, 0.882844, 0.0239721, -0.881928, -0.466783, -0.065698, -0.0468113, -0.0519576, 0.997552
520.98, 403.168, -15.7057, -0.472194, 0.881159, 0.0243269, -0.880273, -0.469907, -0.0656278, -0.0463972, -0.0524034, 0.997548
520.634, 402.55, -15.7111, -0.475515, 0.879357, 0.0248549, -0.878408, -0.473087, -0.0677301, -0.0478003, -0.0540394, 0.997394
520.307, 401.982, -15.7498, -0.478114, 0.877951, 0.0246865, -0.877001, -0.475693, -0.0677118, -0.0477044, -0.054024, 0.997399
519.97, 401.355, -15.7832, -0.481039, 0.876336, 0.0252424, -0.875495, -0.478671, -0.0662046, -0.0459347, -0.0539466, 0.997487
519.655, 400.787, -15.8228, -0.483975, 0.8747, 0.0258563, -0.873941, -0.481624, -0.0653105, -0.044674, -0.0542055, 0.99753
519.303, 400.169, -15.8452, -0.486975, 0.873013, 0.026517, -0.872298, -0.484592, -0.0653268, -0.0441812, -0.0549432, 0.997512
518.984, 399.6, -15.8595, -0.489683, 0.871442, 0.0282692, -0.870785, -0.487159, -0.0664038, -0.0440954, -0.0571332, 0.997392
518.633, 398.978, -15.8948, -0.492621, 0.869748, 0.0293851, -0.869134, -0.490007, -0.0670805, -0.0439442, -0.0585849, 0.997315
518.311, 398.409, -15.9305, -0.495413, 0.868135, 0.0301182, -0.867538, -0.492716, -0.0678909, -0.0440988, -0.0597627, 0.997238
517.976, 397.771, -15.9959, -0.498419, 0.866355, 0.031743, -0.865874, -0.495662, -0.0676882, -0.0429082, -0.0612226, 0.997201
517.634, 397.188, -15.9919, -0.501306, 0.86464, 0.033025, -0.864209, -0.498437, -0.0685814, -0.0428374, -0.0629208, 0.997099
517.243, 396.583, -16.0292, -0.503189, 0.863498, 0.0342252, -0.863164, -0.500289, -0.0682566, -0.0418169, -0.0638879, 0.997081
516.922, 395.983, -16.0643, -0.505424, 0.862156, 0.03511, -0.861911, -0.502525, -0.0676664, -0.0406954, -0.064462, 0.99709
516.546, 395.346, -16.0738, -0.507197, 0.861058, 0.0364685, -0.860844, -0.50414, -0.0692194, -0.0412167, -0.0665016, 0.996935
516.22, 394.76, -16.0886, -0.508695, 0.860109, 0.0379852, -0.859969, -0.505521, -0.0700129, -0.0410164, -0.0682813, 0.996823
515.843, 394.13, -16.0839, -0.509261, 0.859729, 0.0389799, -0.859616, -0.505972, -0.0710837, -0.04139, -0.0697079, 0.996708
515.498, 393.547, -16.1139, -0.509523, 0.859547, 0.0395653, -0.859471, -0.5062, -0.0712204, -0.0411893, -0.0702937, 0.996676
515.124, 392.903, -16.1416, -0.510057, 0.859205, 0.0400993, -0.859162, -0.5067, -0.071389, -0.0410195, -0.0708643, 0.996642
514.759, 392.322, -16.1667, -0.51021, 0.859145, 0.039434, -0.859024, -0.506827, -0.0721422, -0.0419944, -0.0706825, 0.996614
514.389, 391.67, -16.1771, -0.51066, 0.858902, 0.0389191, -0.858674, -0.507181, -0.0737996, -0.0436476, -0.0711053, 0.996513
514.025, 391.087, -16.1715, -0.510885, 0.858766, 0.0389455, -0.858453, -0.507262, -0.0757868, -0.0453276, -0.0721512, 0.996363
513.634, 390.452, -16.2215, -0.510782, 0.858843, 0.0385946, -0.858526, -0.50721, -0.0753029, -0.0450979, -0.0715979, 0.996414
513.276, 389.856, -16.2509, -0.510599, 0.858949, 0.0386693, -0.858648, -0.507042, -0.0750445, -0.0448525, -0.071521, 0.99643
512.884, 389.238, -16.2901, -0.510421, 0.859052, 0.0387345, -0.858806, -0.506944, -0.0738915, -0.0438404, -0.0709812, 0.996514
512.522, 388.638, -16.3025, -0.510444, 0.859026, 0.0390027, -0.858775, -0.506915, -0.0744424, -0.0441769, -0.0714933, 0.996462
512.128, 387.994, -16.3468, -0.510262, 0.859129, 0.0391209, -0.858857, -0.506682, -0.0750806, -0.044682, -0.0719101, 0.99641
511.763, 387.38, -16.3725, -0.510014, 0.859256, 0.0395528, -0.859063, -0.506493, -0.0739895, -0.0435427, -0.071714, 0.996474
511.367, 386.747, -16.4105, -0.509102, 0.859742, 0.0407369, -0.859658, -0.505577, -0.0733504, -0.0424668, -0.0723626, 0.996474
510.997, 386.16, -16.4427, -0.508064, 0.860317, 0.0415472, -0.860289, -0.504507, -0.0733116, -0.0421103, -0.0729896, 0.996443
510.615, 385.504, -16.4426, -0.50735, 0.860665, 0.0430305, -0.860653, -0.503572, -0.0754408, -0.0432603, -0.0753092, 0.996221
510.244, 384.894, -16.4914, -0.5066, 0.86103, 0.0445387, -0.861112, -0.502725, -0.0758506, -0.042919, -0.0767787, 0.996124
509.85, 384.248, -16.5154, -0.505569, 0.861575, 0.0457029, -0.861727, -0.501615, -0.0762168, -0.0427412, -0.0779163, 0.996043
509.495, 383.638, -16.5177, -0.505302, 0.86164, 0.0473876, -0.861798, -0.501043, -0.079118, -0.044428, -0.080817, 0.995738
509.103, 382.971, -16.5448, -0.504858, 0.861839, 0.0484968, -0.861996, -0.500388, -0.0810872, -0.0456169, -0.0827416, 0.995526
508.75, 382.364, -16.568, -0.504348, 0.862059, 0.0498813, -0.862294, -0.499749, -0.0818557, -0.0456363, -0.0842961, 0.995395
508.359, 381.693, -16.5914, -0.503909, 0.862241, 0.0511552, -0.862525, -0.499144, -0.0831016, -0.0461198, -0.0859982, 0.995227
508.014, 381.06, -16.6035, -0.504002, 0.862153, 0.0517188, -0.862404, -0.499059, -0.0848486, -0.0473417, -0.0873663, 0.995051
507.615, 380.396, -16.6417, -0.504134, 0.862047, 0.0521985, -0.862304, -0.4991, -0.0856177, -0.0477542, -0.0881738, 0.99496
507.239, 379.754, -16.6491, -0.504518, 0.861816, 0.0522981, -0.862025, -0.499371, -0.0868421, -0.0487258, -0.0888957, 0.994848
506.859, 379.116, -16.6673, -0.504164, 0.861991, 0.0528234, -0.862194, -0.498898, -0.0878779, -0.0493964, -0.0898489, 0.99473
506.5, 378.5, -16.6848, -0.504021, 0.861983, 0.0542934, -0.862333, -0.498708, -0.087594, -0.0484281, -0.0909681, 0.994676
506.104, 377.819, -16.7338, -0.503997, 0.861944, 0.0551375, -0.862456, -0.49881, -0.0857783, -0.0464329, -0.0907858, 0.994787
505.745, 377.191, -16.7404, -0.503692, 0.862091, 0.0556146, -0.862608, -0.498409, -0.0865832, -0.0469238, -0.0915848, 0.994691
505.351, 376.525, -16.7641, -0.503439, 0.862151, 0.0569694, -0.86274, -0.49799, -0.0876699, -0.0472145, -0.0932862, 0.994519
504.982, 375.927, -16.7988, -0.502755, 0.862563, 0.056769, -0.863188, -0.497432, -0.0864176, -0.0463019, -0.0924492, 0.99464
504.58, 375.26, -16.8201, -0.502358, 0.862809, 0.05654, -0.863383, -0.49699, -0.0870109, -0.046974, -0.0925262, 0.994602
504.223, 374.641, -16.8368, -0.502159, 0.862882, 0.0572004, -0.863495, -0.496719, -0.0874403, -0.0470381, -0.0933012, 0.994526
503.823, 373.949, -16.8713, -0.502082, 0.862878, 0.0579296, -0.863513, -0.496517, -0.0884059, -0.0475205, -0.09441, 0.994399
503.447, 373.326, -16.8923, -0.501614, 0.863135, 0.0581568, -0.863751, -0.495961, -0.0892054, -0.0481528, -0.0949796, 0.994314
503.041, 372.645, -16.9446, -0.501197, 0.863436, 0.057266, -0.863961, -0.49558, -0.0892918, -0.0487179, -0.0942283, 0.994358
502.681, 372.011, -16.9371, -0.500939, 0.863583, 0.0573071, -0.86396, -0.495034, -0.0922758, -0.0513189, -0.0957356, 0.994083
502.291, 371.316, -16.9863, -0.500766, 0.863687, 0.0572554, -0.864008, -0.494773, -0.0932142, -0.0521795, -0.0961476, 0.993998
501.915, 370.705, -16.9841, -0.500164, 0.864122, 0.0559369, -0.864275, -0.494172, -0.0939274, -0.0535223, -0.0953239, 0.994006
501.516, 370, -17.0179, -0.499715, 0.864309, 0.0570483, -0.864492, -0.493529, -0.0953053, -0.0542183, -0.0969432, 0.993812
501.161, 369.351, -17.0334, -0.499635, 0.864336, 0.0573349, -0.864473, -0.493304, -0.0966288, -0.0552362, -0.0978436, 0.993668
500.746, 368.691, -17.0733, -0.498528, 0.865023, 0.0566101, -0.865075, -0.492227, -0.0967374, -0.0558151, -0.0971983, 0.993699
500.375, 368.055, -17.1114, -0.497367, 0.865753, 0.0556596, -0.86575, -0.491197, -0.0959314, -0.0557131, -0.0959003, 0.993831
499.98, 367.333, -17.161, -0.497498, 0.865662, 0.0558944, -0.865728, -0.491396, -0.0951031, -0.0548609, -0.095703, 0.993897
499.598, 366.71, -17.2161, -0.49645, 0.866289, 0.0555114, -0.866403, -0.490528, -0.0934291, -0.0537067, -0.094478, 0.994077
499.206, 365.981, -17.2615, -0.495936, 0.866611, 0.0550804, -0.866733, -0.49013, -0.0924452, -0.0531174, -0.0935869, 0.994193
498.825, 365.353, -17.3044, -0.49526, 0.866959, 0.0556675, -0.867074, -0.48932, -0.0935346, -0.0538515, -0.0945918, 0.994059
498.437, 364.656, -17.3501, -0.494477, 0.867483, 0.0544659, -0.867539, -0.488706, -0.0924282, -0.0535621, -0.0929549, 0.994229
498.067, 364.011, -17.3837, -0.493698, 0.867947, 0.054131, -0.868052, -0.488093, -0.090829, -0.0524137, -0.0918307, 0.994394
497.669, 363.322, -17.4267, -0.492697, 0.868489, 0.0545559, -0.868694, -0.487189, -0.0895375, -0.0511833, -0.0915073, 0.994488
497.309, 362.664, -17.4572, -0.492323, 0.868547, 0.0569677, -0.868975, -0.486695, -0.0894993, -0.0500085, -0.093566, 0.994356
496.891, 361.976, -17.5005, -0.491195, 0.869019, 0.0594417, -0.869667, -0.485429, -0.0896523, -0.0490548, -0.0957313, 0.994198
496.524, 361.337, -17.5356, -0.490068, 0.869626, 0.0598662, -0.870304, -0.484274, -0.0897207, -0.0490318, -0.0960711, 0.994166
496.11, 360.624, -17.5431, -0.488848, 0.870283, 0.0602996, -0.870885, -0.482818, -0.0919051, -0.0508697, -0.0974416, 0.99394
495.751, 359.994, -17.5718, -0.48805, 0.87062, 0.0618675, -0.871251, -0.481707, -0.0942342, -0.0522402, -0.0998931, 0.993626
495.357, 359.281, -17.6111, -0.487214, 0.870994, 0.0631831, -0.871663, -0.48063, -0.0959096, -0.053169, -0.101803, 0.993383
494.987, 358.633, -17.611, -0.486744, 0.871263, 0.0630988, -0.87178, -0.479903, -0.0984531, -0.0554972, -0.10293, 0.993139
494.59, 357.918, -17.6046, -0.485525, 0.871959, 0.0628757, -0.872252, -0.47835, -0.101772, -0.0586643, -0.104256, 0.992819
494.219, 357.285, -17.6611, -0.484456, 0.872513, 0.0634358, -0.872796, -0.477141, -0.10278, -0.0594088, -0.105159, 0.992679
493.82, 356.576, -17.733, -0.483513, 0.873003, 0.0638815, -0.873391, -0.476288, -0.101674, -0.0583356, -0.104954, 0.992765
493.442, 355.917, -17.7544, -0.4826, 0.873561, 0.0631492, -0.873886, -0.475454, -0.101328, -0.0584917, -0.104086, 0.992847
493.04, 355.191, -17.8069, -0.481869, 0.874056, 0.0618794, -0.87427, -0.474846, -0.100862, -0.0587759, -0.102702, 0.992974
492.666, 354.53, -17.8301, -0.481522, 0.874317, 0.0608804, -0.87438, -0.47448, -0.101627, -0.059968, -0.102168, 0.992958
492.266, 353.811, -17.851, -0.481097, 0.874679, 0.0590159, -0.874441, -0.473993, -0.10336, -0.0624335, -0.101332, 0.992892
491.9, 353.165, -17.8943, -0.48062, 0.875089, 0.0567706, -0.874542, -0.473534, -0.104606, -0.0646572, -0.0999243, 0.992892
491.5, 352.44, -17.9432, -0.480024, 0.875637, 0.0532596, -0.874708, -0.473124, -0.105073, -0.0668074, -0.0970242, 0.993037
491.13, 351.79, -17.9937, -0.479073, 0.876263, 0.0515005, -0.875142, -0.472273, -0.105285, -0.0679354, -0.0955096, 0.993108
490.736, 351.043, -18.0383, -0.47889, 0.876377, 0.0512525, -0.875202, -0.472065, -0.105718, -0.0684542, -0.0954835, 0.993074
490.368, 350.368, -18.0587, -0.478653, 0.876523, 0.0509744, -0.87528, -0.471794, -0.10628, -0.0691074, -0.095488, 0.993029
489.959, 349.637, -18.1028, -0.477874, 0.876922, 0.0514229, -0.875702, -0.470965, -0.106481, -0.0691572, -0.0959156, 0.992984
489.591, 348.976, -18.1571, -0.476969, 0.877413, 0.0514417, -0.876246, -0.470141, -0.105641, -0.0685059, -0.0954631, 0.993073
489.185, 348.253, -18.2011, -0.476517, 0.877716, 0.0504595, -0.87656, -0.469906, -0.104075, -0.0676369, -0.0938242, 0.993289
488.803, 347.592, -18.2628, -0.475336, 0.878345, 0.0506509, -0.877258, -0.468798, -0.103181, -0.0668838, -0.0934798, 0.993372
488.407, 346.841, -18.3139, -0.474867, 0.878572, 0.051112, -0.877549, -0.468333, -0.102816, -0.066394, -0.0936774, 0.993386
488.031, 346.165, -18.3472, -0.474676, 0.878655, 0.0514637, -0.877704, -0.468175, -0.102214, -0.0657166, -0.0936884, 0.99343
487.619, 345.441, -18.3993, -0.474205, 0.878834, 0.0527332, -0.877985, -0.467601, -0.10243, -0.0653605, -0.0948715, 0.993342
487.249, 344.778, -18.4656, -0.473668, 0.879076, 0.0535181, -0.878337, -0.467071, -0.101828, -0.0645174, -0.0952394, 0.993361
486.845, 344.041, -18.4977, -0.47388, 0.878942, 0.0538435, -0.878052, -0.466992, -0.10461, -0.0668019, -0.0968501, 0.993055
486.48, 343.358, -18.5462, -0.474538, 0.878544, 0.0545391, -0.877453, -0.467206, -0.108601, -0.0699298, -0.0993908, 0.992588
486.07, 342.618, -18.5874, -0.474493, 0.878665, 0.0529501, -0.877326, -0.46715, -0.10986, -0.0717949, -0.0985825, 0.992536
485.687, 341.961, -18.6342, -0.474577, 0.878655, 0.0523619, -0.877189, -0.46718, -0.110827, -0.0729165, -0.0985273, 0.992459
485.281, 341.223, -18.6736, -0.474672, 0.878647, 0.0516278, -0.877092, -0.467305, -0.111063, -0.0734597, -0.098001, 0.992471
484.929, 340.536, -18.7223, -0.475291, 0.878474, 0.0488013, -0.876814, -0.468345, -0.108857, -0.072772, -0.0945283, 0.992859
484.521, 339.778, -18.7609, -0.475574, 0.878425, 0.0468925, -0.876588, -0.468768, -0.108859, -0.0736424, -0.0928756, 0.992951
484.159, 339.059, -18.8095, -0.476676, 0.877824, 0.0469602, -0.875903, -0.46974, -0.110173, -0.0746531, -0.0936493, 0.992802
483.714, 338.356, -18.8655, -0.475652, 0.878488, 0.0448722, -0.876399, -0.468915, -0.109738, -0.0753627, -0.0915232, 0.992947
483.365, 337.666, -18.8888, -0.475855, 0.87848, 0.0428261, -0.876064, -0.469107, -0.111584, -0.0779346, -0.0906164, 0.992832
482.962, 336.918, -18.9571, -0.475946, 0.87849, 0.0415945, -0.876005, -0.469341, -0.111061, -0.0780444, -0.0892962, 0.992943
482.583, 336.232, -19.0202, -0.475974, 0.878393, 0.0433013, -0.876288, -0.469505, -0.108096, -0.0746202, -0.0893951, 0.993197
482.16, 335.512, -19.0812, -0.475222, 0.878748, 0.0443323, -0.876895, -0.468878, -0.10587, -0.0722464, -0.0891864, 0.993391
481.791, 334.827, -19.1334, -0.475689, 0.878568, 0.0428759, -0.87657, -0.469428, -0.106124, -0.0731097, -0.0880656, 0.993428
481.374, 334.09, -19.2009, -0.476073, 0.878408, 0.0418772, -0.876307, -0.469863, -0.106372, -0.0737613, -0.087338, 0.993444
481.006, 333.386, -19.2456, -0.476351, 0.878287, 0.0412611, -0.876064, -0.470105, -0.107299, -0.0748423, -0.0872593, 0.99337
480.606, 332.64, -19.2694, -0.476058, 0.878449, 0.0411832, -0.876129, -0.469715, -0.108471, -0.075942, -0.0877203, 0.993246
480.226, 331.961, -19.3301, -0.475899, 0.878502, 0.0418884, -0.876454, -0.469752, -0.105649, -0.073136, -0.0869917, 0.993521
479.821, 331.222, -19.4104, -0.476115, 0.8784, 0.0415598, -0.876672, -0.470408, -0.100811, -0.0690026, -0.0844321, 0.994037
479.466, 330.524, -19.4689, -0.476489, 0.877993, 0.0456887, -0.87655, -0.470404, -0.101882, -0.0679592, -0.0885939, 0.993747
479.04, 329.796, -19.5329, -0.476279, 0.878034, 0.0470574, -0.876622, -0.469983, -0.103197, -0.0684946, -0.0904023, 0.993547
478.677, 329.109, -19.5507, -0.476427, 0.877979, 0.0465915, -0.876394, -0.46999, -0.105089, -0.0703681, -0.0908995, 0.993371
478.283, 328.375, -19.6228, -0.476956, 0.877705, 0.0463239, -0.876162, -0.470617, -0.104215, -0.069669, -0.090293, 0.993475
477.896, 327.714, -19.6444, -0.47676, 0.877741, 0.0476416, -0.876199, -0.470176, -0.105876, -0.0705314, -0.0922208, 0.993237
477.502, 326.957, -19.6959, -0.477124, 0.877496, 0.0485024, -0.875945, -0.470358, -0.107161, -0.0712196, -0.0936144, 0.993058
477.118, 326.304, -19.7496, -0.476785, 0.877624, 0.0495202, -0.876118, -0.469883, -0.107828, -0.0713634, -0.0947962, 0.992936
476.735, 325.578, -19.7867, -0.477445, 0.877253, 0.0497337, -0.875813, -0.47058, -0.107264, -0.070694, -0.09477, 0.992986
476.38, 324.908, -19.8341, -0.478001, 0.876827, 0.0518607, -0.875633, -0.471038, -0.106719, -0.0691457, -0.0964228, 0.992936
475.977, 324.166, -19.8825, -0.478021, 0.876684, 0.0540498, -0.875709, -0.470914, -0.106651, -0.0680463, -0.0983133, 0.992826
475.604, 323.512, -19.9473, -0.477511, 0.876971, 0.0538992, -0.876088, -0.470576, -0.105014, -0.0667307, -0.0973658, 0.993009
475.218, 322.779, -19.999, -0.478224, 0.876608, 0.0534891, -0.875822, -0.471508, -0.103031, -0.0650972, -0.0961188, 0.993239
474.838, 322.113, -20.0364, -0.478415, 0.876424, 0.0547702, -0.875749, -0.471593, -0.103265, -0.0646746, -0.0973684, 0.993145
474.433, 321.408, -20.076, -0.477837, 0.876722, 0.0550444, -0.876114, -0.471065, -0.102581, -0.0640055, -0.0972421, 0.993201
474.07, 320.73, -20.1112, -0.478038, 0.876763, 0.0525898, -0.875938, -0.471452, -0.102301, -0.0648999, -0.094969, 0.993362
473.684, 320.006, -20.1522, -0.478443, 0.876554, 0.0523899, -0.875687, -0.471831, -0.102704, -0.0653068, -0.0950154, 0.993331
473.319, 319.349, -20.192, -0.478311, 0.876515, 0.0542117, -0.875815, -0.47157, -0.102811, -0.0645505, -0.096655, 0.993223
472.918, 318.639, -20.2405, -0.477962, 0.876678, 0.0546547, -0.87604, -0.471227, -0.102464, -0.0640733, -0.0968537, 0.993234
472.568, 317.989, -20.2833, -0.478253, 0.87648, 0.0552856, -0.875929, -0.471513, -0.102097, -0.0634183, -0.0972547, 0.993237
472.161, 317.269, -20.3274, -0.477096, 0.877014, 0.0567976, -0.876688, -0.470396, -0.100725, -0.06162, -0.0978494, 0.993292
471.801, 316.61, -20.3666, -0.476779, 0.877072, 0.0585378, -0.876951, -0.47003, -0.10014, -0.0603156, -0.0990795, 0.99325
471.411, 315.897, -20.3988, -0.476136, 0.877568, 0.0562887, -0.877251, -0.46957, -0.0996741, -0.0610394, -0.0968377, 0.993427
471.064, 315.237, -20.4393, -0.475996, 0.877681, 0.0557023, -0.877245, -0.469372, -0.100652, -0.0621957, -0.0967748, 0.993361
470.671, 314.539, -20.4679, -0.474755, 0.87835, 0.0557541, -0.877857, -0.468047, -0.101484, -0.0630428, -0.0971241, 0.993274
470.333, 313.859, -20.4728, -0.475053, 0.878182, 0.0558719, -0.877599, -0.468179, -0.103097, -0.0643795, -0.0980095, 0.993101
469.925, 313.159, -20.5003, -0.474408, 0.878424, 0.0575216, -0.877952, -0.467355, -0.103824, -0.0643186, -0.0997562, 0.992931
469.563, 312.525, -20.5597, -0.473423, 0.879071, 0.0557241, -0.878569, -0.466725, -0.101411, -0.0631399, -0.096968, 0.993283
469.177, 311.821, -20.5902, -0.472992, 0.879453, 0.0533119, -0.878725, -0.466462, -0.101267, -0.064192, -0.0947452, 0.99343
468.822, 311.179, -20.671, -0.472613, 0.879641, 0.0535561, -0.878978, -0.466132, -0.100588, -0.0635172, -0.0946138, 0.993486
468.456, 310.481, -20.7033, -0.472293, 0.879727, 0.0549427, -0.879141, -0.465645, -0.101415, -0.0636338, -0.0962, 0.993326
468.107, 309.816, -20.7083, -0.471602, 0.88013, 0.054431, -0.879453, -0.464932, -0.101985, -0.0644532, -0.0959658, 0.993296
467.737, 309.109, -20.7782, -0.471172, 0.880382, 0.0540712, -0.879809, -0.464737, -0.0997771, -0.0627131, -0.0945845, 0.99354
467.377, 308.472, -20.8293, -0.470579, 0.880806, 0.0523114, -0.880226, -0.464498, -0.0971797, -0.0612979, -0.0917766, 0.993891
466.999, 307.774, -20.8677, -0.469569, 0.881301, 0.053043, -0.880699, -0.463319, -0.098516, -0.0622464, -0.0929749, 0.993721
466.655, 307.133, -20.8951, -0.46882, 0.881658, 0.0537347, -0.880975, -0.462319, -0.100722, -0.0639599, -0.0945595, 0.993462
466.284, 306.427, -20.935, -0.468149, 0.881974, 0.0543932, -0.881296, -0.461528, -0.101535, -0.0644468, -0.0954698, 0.993344
465.957, 305.775, -20.9817, -0.468095, 0.881931, 0.0555505, -0.881338, -0.461359, -0.101941, -0.064276, -0.0966766, 0.993238
465.57, 305.077, -21.0078, -0.467473, 0.882312, 0.0547262, -0.8816, -0.46074, -0.102471, -0.0651964, -0.0961488, 0.99323
465.219, 304.459, -21.0598, -0.466831, 0.882565, 0.0561128, -0.881922, -0.459918, -0.103386, -0.0654376, -0.0977509, 0.993057
464.883, 303.764, -21.1049, -0.467471, 0.882345, 0.0542054, -0.881599, -0.460796, -0.102228, -0.0652226, -0.095576, 0.993283
464.533, 303.155, -21.1357, -0.467392, 0.882366, 0.0545462, -0.881639, -0.460675, -0.102423, -0.0652463, -0.0959616, 0.993244
464.174, 302.432, -21.1944, -0.467735, 0.882183, 0.054564, -0.881551, -0.46115, -0.101043, -0.0639762, -0.0953622, 0.993385
463.824, 301.816, -21.2244, -0.467297, 0.882595, 0.0515606, -0.881814, -0.461105, -0.0989207, -0.0635321, -0.0916923, 0.993759
463.464, 301.117, -21.2717, -0.467635, 0.882498, 0.0501438, -0.881606, -0.461555, -0.0986823, -0.0639429, -0.0903543, 0.993855
463.122, 300.5, -21.2971, -0.467507, 0.882611, 0.0493477, -0.881637, -0.461467, -0.0988097, -0.0644381, -0.0897011, 0.993882
462.752, 299.827, -21.3326, -0.46652, 0.883188, 0.0483585, -0.882103, -0.460523, -0.0990634, -0.0652214, -0.0888722, 0.993905
462.428, 299.186, -21.3509, -0.46646, 0.883247, 0.0478615, -0.882044, -0.460397, -0.100164, -0.0664338, -0.0889382, 0.993819
462.05, 298.509, -21.4011, -0.466307, 0.883296, 0.0484322, -0.882216, -0.460304, -0.0990771, -0.0652209, -0.0889279, 0.9939
461.71, 297.878, -21.4427, -0.465928, 0.88347, 0.0489116, -0.882529, -0.460033, -0.0975256, -0.0636599, -0.0886059, 0.99403
461.349, 297.215, -21.5162, -0.466052, 0.883369, 0.0495436, -0.88252, -0.460165, -0.0969854, -0.0628757, -0.0889235, 0.994052
460.986, 296.584, -21.5373, -0.466031, 0.883228, 0.0521796, -0.882464, -0.459754, -0.099418, -0.063819, -0.0923785, 0.993677
460.634, 295.894, -21.5833, -0.466292, 0.883246, 0.049487, -0.882204, -0.460144, -0.0999191, -0.065482, -0.0902491, 0.993764
460.319, 295.29, -21.5958, -0.4669, 0.882772, 0.0521286, -0.881862, -0.460414, -0.101679, -0.0657589, -0.0934442, 0.993451
459.962, 294.625, -21.6457, -0.467077, 0.882571, 0.0539166, -0.881806, -0.460439, -0.102048, -0.0652394, -0.0952083, 0.993317
459.619, 294.014, -21.6952, -0.466331, 0.883063, 0.0522899, -0.882153, -0.459819, -0.101846, -0.0658927, -0.0936217, 0.993425
459.283, 293.332, -21.7225, -0.467274, 0.882787, 0.0483843, -0.881466, -0.460947, -0.102693, -0.0683531, -0.0906347, 0.993536
458.952, 292.72, -21.7278, -0.467931, 0.882643, 0.0445192, -0.880995, -0.461887, -0.102505, -0.0699127, -0.0871866, 0.993736
458.595, 292.059, -21.7677, -0.467718, 0.882884, 0.041903, -0.881038, -0.461893, -0.102113, -0.0707991, -0.0846781, 0.99389
458.266, 291.463, -21.798, -0.466979, 0.883158, 0.0443031, -0.881472, -0.460935, -0.102697, -0.0702772, -0.0870094, 0.993726
457.921, 290.8, -21.8279, -0.466744, 0.883145, 0.0469628, -0.881724, -0.460557, -0.102227, -0.068652, -0.0891219, 0.993652
457.589, 290.206, -21.8746, -0.466347, 0.883323, 0.0475426, -0.882014, -0.460203, -0.10131, -0.0676106, -0.0891791, 0.993718
457.224, 289.539, -21.9393, -0.465721, 0.883785, 0.0450413, -0.882337, -0.459859, -0.100051, -0.0677106, -0.0863374, 0.993962
456.905, 288.932, -21.9966, -0.46587, 0.883726, 0.0446419, -0.882258, -0.46005, -0.0998738, -0.0677237, -0.0859138, 0.993998
456.563, 288.273, -22.0319, -0.46646, 0.883525, 0.0424169, -0.881878, -0.4608, -0.0997768, -0.0686096, -0.0839483, 0.994105
456.243, 287.661, -22.069, -0.466428, 0.883616, 0.0408389, -0.881798, -0.460831, -0.100339, -0.0698409, -0.0828124, 0.994115
455.906, 286.993, -22.1033, -0.466549, 0.883468, 0.0426235, -0.88157, -0.460549, -0.103584, -0.0718826, -0.0859024, 0.993707
455.57, 286.395, -22.146, -0.46629, 0.883439, 0.0459273, -0.881699, -0.459893, -0.105381, -0.071976, -0.0896321, 0.993371
455.235, 285.749, -22.2031, -0.466382, 0.883469, 0.0443882, -0.881755, -0.460295, -0.103133, -0.0706827, -0.0872387, 0.993677
454.928, 285.133, -22.2249, -0.466415, 0.883485, 0.0437158, -0.881699, -0.46036, -0.103321, -0.0711577, -0.0867347, 0.993687
454.563, 284.501, -22.2682, -0.465569, 0.883853, 0.0452684, -0.88216, -0.459359, -0.103839, -0.070984, -0.0882783, 0.993563
454.247, 283.898, -22.3166, -0.465415, 0.883879, 0.0463386, -0.882347, -0.459213, -0.102896, -0.069668, -0.0887759, 0.993612
453.895, 283.252, -22.3786, -0.465095, 0.883982, 0.0475635, -0.882613, -0.458882, -0.102088, -0.0684176, -0.0894607, 0.993638
453.588, 282.662, -22.4207, -0.46505, 0.884037, 0.0469854, -0.882597, -0.458853, -0.102356, -0.0689273, -0.08907, 0.993638
453.254, 281.993, -22.4614, -0.465338, 0.883902, 0.0466642, -0.88236, -0.459065, -0.103441, -0.0700095, -0.0893095, 0.99354
452.932, 281.414, -22.5102, -0.464983, 0.884141, 0.0456719, -0.882498, -0.458769, -0.103576, -0.0706226, -0.0884664, 0.993572
452.584, 280.792, -22.5583, -0.463882, 0.88462, 0.0475476, -0.883134, -0.457532, -0.103633, -0.0699216, -0.0900645, 0.993478
452.281, 280.194, -22.5786, -0.463915, 0.884528, 0.0489219, -0.883264, -0.457598, -0.10222, -0.0680302, -0.0906324, 0.993558
451.943, 279.557, -22.6072, -0.463616, 0.884518, 0.0518445, -0.883549, -0.457142, -0.101791, -0.0663352, -0.0929989, 0.993454
451.629, 278.962, -22.6387, -0.463222, 0.88467, 0.0527683, -0.883749, -0.456636, -0.102331, -0.0664331, -0.0940358, 0.99335
451.29, 278.318, -22.6811, -0.462067, 0.885513, 0.0485961, -0.884246, -0.455828, -0.101639, -0.0678511, -0.0899348, 0.993634
451, 277.712, -22.7111, -0.461971, 0.885722, 0.0455937, -0.884096, -0.455823, -0.102953, -0.0704052, -0.0878705, 0.993641
450.664, 277.071, -22.741, -0.461015, 0.886226, 0.0454893, -0.884353, -0.454593, -0.106141, -0.073386, -0.0891613, 0.99331
450.352, 276.504, -22.7741, -0.46043, 0.886558, 0.0449388, -0.884499, -0.453891, -0.107907, -0.0752684, -0.089432, 0.993145
450.036, 275.841, -22.8283, -0.459879, 0.887008, 0.0415628, -0.884793, -0.453763, -0.10602, -0.0751808, -0.0855307, 0.993495
449.703, 275.259, -22.8813, -0.458531, 0.887755, 0.0404959, -0.885542, -0.452612, -0.10468, -0.0746011, -0.0838597, 0.993681
449.389, 274.623, -22.9149, -0.457976, 0.888029, 0.0407771, -0.885743, -0.451934, -0.105903, -0.0756161, -0.0846189, 0.99354
449.09, 274.034, -22.9566, -0.457912, 0.888102, 0.0399012, -0.885687, -0.451876, -0.106615, -0.076655, -0.0841604, 0.993499
448.776, 273.4, -23.0099, -0.457646, 0.888306, 0.0383805, -0.88579, -0.451759, -0.106258, -0.077051, -0.0826257, 0.993598
448.473, 272.812, -23.0525, -0.456974, 0.888737, 0.0363365, -0.886146, -0.451348, -0.105027, -0.0769406, -0.0801939, 0.993805
448.124, 272.185, -23.1108, -0.455722, 0.889426, 0.0352057, -0.886889, -0.450344, -0.103048, -0.0757989, -0.0781848, 0.994053
447.844, 271.574, -23.1545, -0.455532, 0.889533, 0.0349639, -0.887007, -0.450204, -0.102643, -0.0755633, -0.0777704, 0.994104
447.497, 270.952, -23.1914, -0.454669, 0.89004, 0.0332532, -0.887431, -0.449527, -0.101943, -0.0757854, -0.0758603, 0.994234
447.204, 270.375, -23.2488, -0.454125, 0.890377, 0.0316318, -0.887761, -0.449224, -0.100385, -0.0751707, -0.0736688, 0.994446
446.874, 269.737, -23.3117, -0.453407, 0.890795, 0.0300889, -0.888133, -0.448692, -0.099477, -0.075113, -0.0718266, 0.994585
446.581, 269.158, -23.3636, -0.45249, 0.89133, 0.027989, -0.888555, -0.447974, -0.0989385, -0.0756485, -0.0696385, 0.9947
446.242, 268.543, -23.4063, -0.450773, 0.892191, 0.0282589, -0.889378, -0.446198, -0.0995722, -0.0762284, -0.0700172, 0.994629
445.941, 267.964, -23.4649, -0.449095, 0.892958, 0.0306502, -0.890348, -0.444384, -0.0990089, -0.0747903, -0.0717538, 0.994614
445.641, 267.312, -23.5125, -0.448077, 0.893448, 0.031275, -0.890991, -0.443433, -0.0974852, -0.0732296, -0.0715467, 0.994745
445.343, 266.737, -23.5471, -0.446618, 0.894203, 0.03054, -0.891758, -0.442101, -0.0965094, -0.0727973, -0.0703371, 0.994863
445.033, 266.103, -23.5967, -0.444946, 0.895003, 0.0315214, -0.89254, -0.440285, -0.0975744, -0.073451, -0.0715494, 0.994729
444.73, 265.523, -23.623, -0.443594, 0.895687, 0.0311426, -0.893124, -0.438901, -0.0984691, -0.0745289, -0.0714945, 0.994653
444.413, 264.913, -23.6875, -0.442043, 0.896438, 0.0315862, -0.893908, -0.437331, -0.0983359, -0.0743384, -0.0717039, 0.994652
444.118, 264.323, -23.7271, -0.440692, 0.897101, 0.0316245, -0.894614, -0.436027, -0.0977034, -0.0738606, -0.0713489, 0.994713
443.796, 263.67, -23.7636, -0.438841, 0.898027, 0.031073, -0.895515, -0.434243, -0.0973923, -0.0739677, -0.070566, 0.994761
443.526, 263.069, -23.8169, -0.437692, 0.898543, 0.0323458, -0.896099, -0.432988, -0.097608, -0.0736996, -0.0717073, 0.994699
443.198, 262.45, -23.852, -0.436109, 0.899221, 0.0347934, -0.896882, -0.431165, -0.098485, -0.0735581, -0.0741558, 0.99453
442.9, 261.879, -23.8648, -0.434242, 0.900043, 0.036825, -0.897748, -0.42905, -0.0998276, -0.0740494, -0.0764089, 0.994323
442.597, 261.237, -23.9225, -0.432672, 0.900802, 0.0367614, -0.898461, -0.427457, -0.100241, -0.0745837, -0.0764003, 0.994284
442.302, 260.661, -23.9709, -0.430125, 0.902108, 0.0345372, -0.899681, -0.425178, -0.0989863, -0.074612, -0.0736489, 0.994489
442.006, 260.016, -24.0145, -0.428527, 0.902847, 0.0351062, -0.900341, -0.423432, -0.100454, -0.075829, -0.0746546, 0.994322
441.737, 259.417, -24.0607, -0.427289, 0.903418, 0.0354906, -0.90081, -0.422046, -0.102069, -0.0772321, -0.0755832, 0.994144
441.421, 258.811, -24.1113, -0.424799, 0.904591, 0.0355225, -0.901966, -0.419556, -0.102125, -0.0774775, -0.0754226, 0.994137
441.14, 258.225, -24.1638, -0.422101, 0.905845, 0.0357276, -0.903246, -0.416875, -0.101794, -0.0773158, -0.0752382, 0.994164
440.85, 257.582, -24.2035, -0.420547, 0.906573, 0.035569, -0.903953, -0.415337, -0.101807, -0.0775226, -0.0749675, 0.994168
440.566, 256.995, -24.2386, -0.418234, 0.907633, 0.0358223, -0.904979, -0.412973, -0.102307, -0.0780639, -0.0752069, 0.994108
440.273, 256.354, -24.304, -0.415279, 0.90902, 0.0350202, -0.906353, -0.41015, -0.101494, -0.0778967, -0.0738891, 0.99422
440, 255.765, -24.3549, -0.412854, 0.910167, 0.0338653, -0.907454, -0.407871, -0.100838, -0.0779666, -0.0723625, 0.994326
439.697, 255.132, -24.4122, -0.41023, 0.911337, 0.0343013, -0.908655, -0.405234, -0.100661, -0.0778356, -0.072462, 0.994329
439.429, 254.531, -24.4626, -0.407754, 0.912447, 0.0343057, -0.909797, -0.402806, -0.100085, -0.0775042, -0.0720215, 0.994387
439.135, 253.883, -24.5087, -0.404848, 0.913712, 0.0350454, -0.91105, -0.399806, -0.100709, -0.0780074, -0.0726998, 0.994299
438.876, 253.281, -24.5616, -0.402103, 0.914911, 0.0353752, -0.912272, -0.397057, -0.100525, -0.0779252, -0.0726931, 0.994305
438.567, 252.666, -24.6287, -0.398288, 0.916597, 0.0348758, -0.914012, -0.393394, -0.0991117, -0.0771256, -0.0713519, 0.994465
438.328, 252.058, -24.6892, -0.395534, 0.917814, 0.0342224, -0.915226, -0.390751, -0.0983558, -0.0768999, -0.0702243, 0.994563
438.037, 251.407, -24.7275, -0.391619, 0.919468, 0.0348252, -0.916872, -0.386773, -0.0987541, -0.0773318, -0.0706043, 0.994502
437.8, 250.807, -24.7521, -0.388371, 0.920801, 0.0359694, -0.918175, -0.383359, -0.099952, -0.0782467, -0.0718447, 0.994342
437.531, 250.159, -24.7733, -0.384597, 0.922369, 0.0363515, -0.919625, -0.379452, -0.101517, -0.0798428, -0.072473, 0.994169
437.286, 249.556, -24.8221, -0.381413, 0.923606, 0.0384239, -0.920975, -0.376092, -0.101784, -0.0795574, -0.0742092, 0.994064
437.016, 248.902, -24.867, -0.377799, 0.925081, 0.0386306, -0.922444, -0.372471, -0.101796, -0.079781, -0.0740931, 0.994055
436.767, 248.299, -24.9324, -0.374261, 0.926535, 0.0382319, -0.923891, -0.369015, -0.101254, -0.0797073, -0.0732176, 0.994126
436.503, 247.647, -24.9837, -0.371168, 0.927734, 0.0392925, -0.925058, -0.36576, -0.102407, -0.0806348, -0.0743581, 0.993966
436.279, 247.029, -25.0008, -0.369489, 0.928363, 0.040247, -0.925576, -0.363848, -0.104513, -0.082382, -0.0758679, 0.993709
436.021, 246.343, -25.0397, -0.367876, 0.928955, 0.0413489, -0.926134, -0.362049, -0.105812, -0.0833247, -0.0772205, 0.993526
435.782, 245.737, -25.089, -0.366809, 0.929322, 0.0425761, -0.92656, -0.360855, -0.10616, -0.0832931, -0.0783898, 0.993437
435.508, 245.092, -25.1398, -0.365172, 0.930026, 0.0412352, -0.927178, -0.359361, -0.105837, -0.0836127, -0.076881, 0.993528
435.273, 244.491, -25.195, -0.364231, 0.930371, 0.041776, -0.92751, -0.358333, -0.106409, -0.0840302, -0.0775051, 0.993444
435.024, 243.848, -25.2309, -0.364146, 0.93036, 0.0427601, -0.927502, -0.358098, -0.107263, -0.0844812, -0.0787197, 0.993311
434.786, 243.229, -25.2762, -0.364523, 0.930245, 0.0420277, -0.927299, -0.358505, -0.10766, -0.0850829, -0.0782167, 0.993299
434.527, 242.584, -25.3033, -0.365407, 0.929843, 0.043236, -0.926843, -0.359139, -0.109459, -0.0862521, -0.0800702, 0.993051
434.293, 241.967, -25.3565, -0.365731, 0.92967, 0.0442101, -0.926721, -0.359349, -0.1098, -0.0861908, -0.0811276, 0.99297
434.039, 241.302, -25.4229, -0.366791, 0.929192, 0.0454653, -0.926423, -0.360366, -0.108978, -0.0848773, -0.0820923, 0.993004
433.801, 240.704, -25.4546, -0.368001, 0.928695, 0.0458416, -0.92589, -0.361466, -0.109867, -0.0854625, -0.0828753, 0.992889
433.539, 240.048, -25.5159, -0.369876, 0.927871, 0.0474023, -0.925209, -0.363202, -0.109874, -0.0847319, -0.0844967, 0.992815
433.309, 239.438, -25.5709, -0.372228, 0.926869, 0.0485795, -0.924368, -0.365492, -0.109358, -0.0836051, -0.0856114, 0.992815
433.039, 238.763, -25.6102, -0.374886, 0.92583, 0.0479615, -0.9233, -0.368199, -0.109297, -0.0835314, -0.0852569, 0.992851
432.795, 238.159, -25.6762, -0.377897, 0.924593, 0.04819, -0.92211, -0.371189, -0.109232, -0.0831072, -0.0857148, 0.992848
432.538, 237.496, -25.7161, -0.381661, 0.922964, 0.0497253, -0.920515, -0.374681, -0.110753, -0.0835896, -0.0880428, 0.992603
432.286, 236.893, -25.8014, -0.384697, 0.921798, 0.0479316, -0.919391, -0.378044, -0.10864, -0.0820238, -0.0858614, 0.992925
432.004, 236.245, -25.8384, -0.388423, 0.920135, 0.0497973, -0.917742, -0.381419, -0.110762, -0.0829219, -0.0887235, 0.992599
431.745, 235.637, -25.9023, -0.392297, 0.918489, 0.0497988, -0.91612, -0.385276, -0.110841, -0.0826199, -0.0891043, 0.99259
431.439, 234.978, -25.9422, -0.39575, 0.917077, 0.0485067, -0.914649, -0.388858, -0.110485, -0.0824608, -0.0880909, 0.992693
431.169, 234.378, -25.956, -0.399371, 0.915444, 0.0496482, -0.91303, -0.392251, -0.111868, -0.0829345, -0.0900073, 0.992482
430.888, 233.698, -26.053, -0.404359, 0.91329, 0.0489353, -0.910881, -0.397318, -0.111508, -0.0823959, -0.0896633, 0.992558
430.608, 233.085, -26.0652, -0.408118, 0.911716, 0.0470465, -0.909129, -0.401182, -0.111968, -0.0832085, -0.0884674, 0.992598
430.308, 232.419, -26.1188, -0.412286, 0.909891, 0.0460274, -0.907232, -0.405409, -0.112131, -0.0833667, -0.0879873, 0.992627
430.02, 231.815, -26.1584, -0.415973, 0.908195, 0.0463528, -0.905536, -0.408998, -0.112804, -0.0834902, -0.0888977, 0.992535
429.728, 231.142, -26.2105, -0.420316, 0.906179, 0.0466255, -0.903541, -0.413265, -0.113251, -0.0833569, -0.0897293, 0.992472
429.449, 230.539, -26.2523, -0.42365, 0.904618, 0.0467617, -0.902074, -0.416639, -0.112586, -0.0823646, -0.0898796, 0.992541
429.125, 229.902, -26.3043, -0.426801, 0.903208, 0.0453518, -0.900569, -0.419906, -0.112489, -0.0825572, -0.0888528, 0.992617
428.864, 229.26, -26.3568, -0.430508, 0.901497, 0.0443494, -0.898775, -0.423661, -0.112761, -0.0828643, -0.0884045, 0.992632
428.521, 228.614, -26.4034, -0.433828, 0.899924, 0.0439292, -0.897239, -0.427058, -0.112175, -0.0821887, -0.0880796, 0.992717
428.225, 228.003, -26.4491, -0.436759, 0.898522, 0.0435834, -0.895843, -0.430024, -0.112005, -0.0818968, -0.0879629, 0.992751
427.905, 227.348, -26.5152, -0.440141, 0.896842, 0.0441527, -0.894265, -0.433378, -0.111685, -0.0810294, -0.0886416, 0.992762
427.637, 226.73, -26.5588, -0.443917, 0.895002, 0.0436992, -0.892383, -0.437147, -0.112046, -0.0811781, -0.0887354, 0.992742
427.291, 226.075, -26.6182, -0.446597, 0.893749, 0.0419944, -0.890995, -0.439953, -0.112113, -0.0817257, -0.0874862, 0.992808
426.989, 225.466, -26.6563, -0.448356, 0.892863, 0.0421021, -0.890073, -0.441635, -0.112821, -0.0821395, -0.0880577, 0.992723
426.672, 224.804, -26.7014, -0.450665, 0.891749, 0.0410423, -0.888874, -0.444014, -0.112937, -0.0824882, -0.0873782, 0.992754
426.361, 224.197, -26.7496, -0.452166, 0.890984, 0.041148, -0.888079, -0.445448, -0.113541, -0.0828335, -0.0878818, 0.992681
426.015, 223.562, -26.7977, -0.452912, 0.890645, 0.0402855, -0.887737, -0.446334, -0.112734, -0.0824248, -0.0868213, 0.992808
425.711, 222.949, -26.8612, -0.454008, 0.890128, 0.0393584, -0.88723, -0.447589, -0.111741, -0.0818474, -0.0856513, 0.992958
425.352, 222.314, -26.9187, -0.45483, 0.889744, 0.038544, -0.886789, -0.448482, -0.111665, -0.0820674, -0.0849692, 0.992998
425.052, 221.711, -26.9491, -0.456092, 0.889133, 0.0377211, -0.886074, -0.449764, -0.112185, -0.082782, -0.0845905, 0.992971
424.727, 221.061, -27.0245, -0.457511, 0.888376, 0.0383636, -0.885405, -0.451148, -0.111907, -0.0821079, -0.0851661, 0.992978
424.416, 220.497, -27.0632, -0.458077, 0.888084, 0.038377, -0.885094, -0.451686, -0.112197, -0.0823057, -0.0853619, 0.992945
424.078, 219.827, -27.1028, -0.459535, 0.887316, 0.0387107, -0.884313, -0.453057, -0.112829, -0.0825764, -0.086081, 0.99286
423.765, 219.224, -27.1337, -0.460349, 0.886946, 0.0374934, -0.883879, -0.454005, -0.112417, -0.0826857, -0.0848908, 0.992953
423.405, 218.585, -27.2141, -0.460418, 0.886907, 0.0375685, -0.883926, -0.454149, -0.111458, -0.0817911, -0.084525, 0.993059
423.092, 217.998, -27.2574, -0.460429, 0.886872, 0.0382551, -0.883976, -0.454132, -0.11113, -0.0811851, -0.084984, 0.993069
422.734, 217.339, -27.3159, -0.459871, 0.887169, 0.0380612, -0.884266, -0.453606, -0.110973, -0.0811874, -0.0846898, 0.993094
422.424, 216.75, -27.3664, -0.459607, 0.887281, 0.0386407, -0.88442, -0.453289, -0.111048, -0.081015, -0.0852129, 0.993064
422.078, 216.09, -27.3893, -0.459282, 0.88745, 0.0386226, -0.88451, -0.452889, -0.111953, -0.0818611, -0.0855802, 0.992963
421.764, 215.476, -27.47, -0.458856, 0.887687, 0.0382442, -0.884796, -0.452582, -0.11093, -0.0811624, -0.0847392, 0.993092
421.407, 214.83, -27.5025, -0.457508, 0.888336, 0.0393108, -0.885438, -0.451059, -0.112005, -0.0817665, -0.0860505, 0.99293
421.099, 214.229, -27.5367, -0.456442, 0.88889, 0.0391745, -0.885924, -0.449956, -0.1126, -0.0824622, -0.086101, 0.992868
420.778, 213.553, -27.5691, -0.455551, 0.889445, 0.0368855, -0.886299, -0.449281, -0.112343, -0.0833509, -0.0838696, 0.992985
420.451, 212.966, -27.6502, -0.453828, 0.890282, 0.0379225, -0.887251, -0.447519, -0.111859, -0.0826149, -0.0844115, 0.993
420.096, 212.322, -27.6745, -0.451997, 0.891145, 0.0394868, -0.888149, -0.445475, -0.112885, -0.0830062, -0.0860936, 0.992823
419.787, 211.725, -27.7423, -0.450797, 0.891782, 0.038821, -0.888761, -0.444377, -0.112398, -0.0829837, -0.0851715, 0.992905
419.452, 211.06, -27.7541, -0.44898, 0.892733, 0.0380018, -0.889471, -0.442474, -0.114274, -0.0852015, -0.0851082, 0.992722
419.146, 210.454, -27.8226, -0.447666, 0.89335, 0.039001, -0.890202, -0.44112, -0.113811, -0.0844692, -0.0856682, 0.992737
418.819, 209.798, -27.8648, -0.446147, 0.894046, 0.0404265, -0.890888, -0.439359, -0.11525, -0.0852772, -0.087434, 0.992514
418.499, 209.211, -27.9202, -0.444089, 0.895001, 0.0419412, -0.891909, -0.437126, -0.115844, -0.0853471, -0.0888529, 0.992381
418.188, 208.552, -27.9821, -0.442409, 0.895806, 0.0424834, -0.892724, -0.435379, -0.11614, -0.0855427, -0.0893075, 0.992324
417.87, 207.95, -28.0181, -0.440075, 0.89701, 0.0413145, -0.893763, -0.43311, -0.11663, -0.0867249, -0.0882515, 0.992316
417.564, 207.296, -28.0689, -0.437869, 0.898118, 0.0406772, -0.894818, -0.430988, -0.116408, -0.0870169, -0.0873702, 0.992368
417.26, 206.696, -28.1157, -0.435931, 0.899036, 0.041209, -0.895782, -0.429025, -0.116241, -0.0868247, -0.0875872, 0.992366
416.948, 206.034, -28.1659, -0.433752, 0.900102, 0.0409363, -0.896806, -0.426877, -0.116251, -0.0871627, -0.0871359, 0.992376
416.65, 205.434, -28.232, -0.431613, 0.901081, 0.0419911, -0.897877, -0.424669, -0.116078, -0.0867631, -0.0878035, 0.992352
416.33, 204.78, -28.2684, -0.428726, 0.902475, 0.0416316, -0.899207, -0.421813, -0.116196, -0.0873029, -0.0872515, 0.992353
416.02, 204.188, -28.3385, -0.425477, 0.903997, 0.0419351, -0.900714, -0.418533, -0.116384, -0.0876593, -0.0872901, 0.992319
415.719, 203.517, -28.381, -0.42245, 0.90538, 0.0426892, -0.902053, -0.415364, -0.117358, -0.0885221, -0.0880858, 0.992172
415.425, 202.913, -28.4409, -0.419558, 0.906712, 0.042948, -0.90325, -0.412326, -0.118852, -0.0900558, -0.088658, 0.991983
415.118, 202.239, -28.4852, -0.416132, 0.90832, 0.0422941, -0.904727, -0.408928, -0.119357, -0.0911191, -0.0879329, 0.99195
414.844, 201.633, -28.5243, -0.41314, 0.909645, 0.0431491, -0.906067, -0.405835, -0.11975, -0.0914187, -0.0885696, 0.991866
414.533, 200.975, -28.5675, -0.409535, 0.91125, 0.0436382, -0.907582, -0.402098, -0.120879, -0.0926043, -0.0891095, 0.991708
414.261, 200.356, -28.6312, -0.406052, 0.912765, 0.0445124, -0.909165, -0.398565, -0.120689, -0.0924197, -0.0894752, 0.991692
413.96, 199.689, -28.6753, -0.402176, 0.914451, 0.0450908, -0.910852, -0.394632, -0.120891, -0.0927547, -0.0896905, 0.991641
413.701, 199.054, -28.7386, -0.399198, 0.915728, 0.0456411, -0.912084, -0.391547, -0.121628, -0.0935079, -0.0901823, 0.991526
413.408, 198.395, -28.794, -0.395441, 0.917264, 0.0474663, -0.913663, -0.387544, -0.122596, -0.0940574, -0.0918476, 0.991321
413.157, 197.752, -28.8682, -0.392414, 0.918475, 0.0491464, -0.915041, -0.384409, -0.12219, -0.0933363, -0.0929201, 0.991289
412.868, 197.083, -28.8982, -0.388776, 0.920035, 0.0488775, -0.916485, -0.380752, -0.12281, -0.0943792, -0.0925411, 0.991226
412.614, 196.456, -28.9427, -0.384915, 0.921641, 0.0491718, -0.917971, -0.376767, -0.123997, -0.0957544, -0.0928667, 0.991064
412.33, 195.784, -28.9749, -0.381127, 0.923159, 0.0501995, -0.919435, -0.372782, -0.125191, -0.0968574, -0.0938687, 0.990862
412.08, 195.161, -29.0548, -0.377446, 0.924642, 0.0507122, -0.920963, -0.369096, -0.124879, -0.0967503, -0.0938391, 0.990875
411.802, 194.489, -29.1063, -0.372799, 0.926503, 0.05111, -0.922759, -0.36437, -0.1255, -0.0976536, -0.0939486, 0.990776
411.547, 193.871, -29.1883, -0.368501, 0.928218, 0.0511707, -0.924531, -0.36017, -0.124575, -0.0972022, -0.0932148, 0.99089
411.272, 193.19, -29.2561, -0.364029, 0.929941, 0.0518922, -0.926289, -0.355652, -0.124499, -0.0973215, -0.0933884, 0.990862
411.017, 192.584, -29.2935, -0.359417, 0.931708, 0.0523422, -0.928024, -0.350983, -0.124832, -0.0979361, -0.0934416, 0.990796
410.751, 191.917, -29.3576, -0.354597, 0.933507, 0.0531595, -0.929847, -0.346093, -0.124914, -0.09821, -0.0937243, 0.990742
410.523, 191.288, -29.3996, -0.350463, 0.935049, 0.0534759, -0.931259, -0.341829, -0.126131, -0.0996593, -0.0940043, 0.990571
410.256, 190.631, -29.472, -0.34541, 0.93683, 0.0551527, -0.933081, -0.336561, -0.126836, -0.100262, -0.0952724, 0.990389
410.039, 189.994, -29.531, -0.341546, 0.938209, 0.05577, -0.934516, -0.332683, -0.126495, -0.100125, -0.095322, 0.990398
409.776, 189.321, -29.5873, -0.33613, 0.940163, 0.0557741, -0.936363, -0.327234, -0.127049, -0.101195, -0.0949296, 0.990327
409.573, 188.689, -29.6667, -0.332198, 0.941515, 0.0565222, -0.937803, -0.323293, -0.126522, -0.100849, -0.0950371, 0.990352
409.332, 188.003, -29.719, -0.327801, 0.943029, 0.0569462, -0.939307, -0.318862, -0.126606, -0.101236, -0.0949917, 0.990317
409.104, 187.377, -29.7786, -0.322963, 0.944741, 0.056211, -0.940847, -0.314067, -0.127155, -0.102474, -0.0939522, 0.990289
408.892, 186.693, -29.8428, -0.317494, 0.946663, 0.0550202, -0.942725, -0.308849, -0.126023, -0.102309, -0.0918805, 0.9905
408.684, 186.058, -29.9004, -0.311879, 0.948433, 0.0566199, -0.944594, -0.303095, -0.125997, -0.102338, -0.0927786, 0.990414
408.438, 185.383, -29.9593, -0.304671, 0.950785, 0.0564263, -0.946815, -0.295895, -0.126441, -0.103521, -0.091948, 0.990368
408.233, 184.746, -30.0287, -0.298153, 0.952801, 0.0572217, -0.948812, -0.289293, -0.126748, -0.104212, -0.0920831, 0.990283
408.026, 184.06, -30.0992, -0.290564, 0.955048, 0.058784, -0.951113, -0.281554, -0.126933, -0.104676, -0.0927925, 0.990168
407.843, 183.417, -30.15, -0.284109, 0.956966, 0.0591502, -0.952933, -0.275025, -0.127593, -0.105834, -0.0926164, 0.990061
407.634, 182.733, -30.2253, -0.276131, 0.959352, 0.0582662, -0.955194, -0.267202, -0.127311, -0.106567, -0.0908099, 0.99015
407.46, 182.093, -30.2705, -0.268716, 0.961514, 0.0572988, -0.957191, -0.259916, -0.127393, -0.107598, -0.0890785, 0.990196
407.258, 181.403, -30.3385, -0.260056, 0.963839, 0.0581793, -0.959517, -0.251201, -0.127378, -0.108157, -0.0889494, 0.990146
407.082, 180.784, -30.4159, -0.252167, 0.965913, 0.058508, -0.961647, -0.243393, -0.126468, -0.107917, -0.0881552, 0.990244
406.913, 180.086, -30.4826, -0.243744, 0.967929, 0.0608486, -0.963825, -0.234778, -0.126173, -0.10784, -0.0894012, 0.99014
406.739, 179.461, -30.5516, -0.235773, 0.9698, 0.0624366, -0.965817, -0.226712, -0.125692, -0.107741, -0.0899371, 0.990103
406.589, 178.756, -30.6074, -0.227778, 0.971693, 0.062691, -0.967693, -0.218752, -0.125367, -0.108104, -0.0892215, 0.990128
406.445, 178.114, -30.6829, -0.22033, 0.973454, 0.0619843, -0.969351, -0.211434, -0.125117, -0.10869, -0.0876516, 0.990204
406.282, 177.425, -30.7437, -0.211878, 0.975465, 0.0598021, -0.971062, -0.203232, -0.125439, -0.110208, -0.0846494, 0.990297
406.159, 176.783, -30.8056, -0.204361, 0.977028, 0.0604338, -0.972589, -0.195661, -0.125649, -0.110938, -0.0844552, 0.990232
405.991, 176.081, -30.8563, -0.195523, 0.978882, 0.0596758, -0.974253, -0.186912, -0.126074, -0.112257, -0.0827896, 0.990224
405.855, 175.454, -30.9443, -0.187394, 0.980294, 0.0625075, -0.975882, -0.178542, -0.125603, -0.111967, -0.0845373, 0.990109
405.746, 174.74, -31.0088, -0.179619, 0.981857, 0.0607792, -0.977277, -0.17103, -0.125213, -0.112546, -0.0818887, 0.990266
405.638, 174.078, -31.0878, -0.17211, 0.983156, 0.0615042, -0.978642, -0.163527, -0.124578, -0.112422, -0.0816316, 0.990302
405.53, 173.387, -31.1478, -0.164337, 0.984433, 0.0623323, -0.979962, -0.155727, -0.124195, -0.112555, -0.0814932, 0.990298
405.419, 172.728, -31.2166, -0.15614, 0.985745, 0.0626683, -0.981222, -0.147524, -0.12426, -0.113243, -0.0808934, 0.990269
405.315, 172.028, -31.2931, -0.148322, 0.98691, 0.0633153, -0.982386, -0.139679, -0.124127, -0.113658, -0.0806108, 0.990244
405.217, 171.372, -31.3603, -0.140862, 0.987867, 0.0654029, -0.983448, -0.132016, -0.124107, -0.113967, -0.0818022, 0.990111
405.098, 170.681, -31.4383, -0.132148, 0.989022, 0.0661212, -0.984615, -0.12328, -0.123833, -0.114322, -0.0814682, 0.990098
405.012, 170.033, -31.4956, -0.124397, 0.99017, 0.0639411, -0.985574, -0.115852, -0.123375, -0.114755, -0.0783662, 0.990298
404.918, 169.332, -31.5754, -0.116041, 0.991085, 0.0654644, -0.986582, -0.107391, -0.122973, -0.114846, -0.078856, 0.990248
404.846, 168.678, -31.6416, -0.108866, 0.991797, 0.0669888, -0.987401, -0.100106, -0.122545, -0.114834, -0.0794858, 0.9902
404.757, 167.979, -31.7087, -0.100757, 0.992832, 0.0642823, -0.988232, -0.0923981, -0.121899, -0.115086, -0.0758081, 0.990459
404.697, 167.334, -31.8007, -0.0929538, 0.993726, 0.0622019, -0.989048, -0.084962, -0.120687, -0.114645, -0.072739, 0.99074
404.63, 166.631, -31.8563, -0.0852651, 0.994476, 0.0612187, -0.989627, -0.0773991, -0.121027, -0.11562, -0.070903, 0.99076
404.576, 165.985, -31.9305, -0.0781411, 0.994993, 0.0623055, -0.99021, -0.0702109, -0.120643, -0.115665, -0.0711227, 0.990739
404.517, 165.274, -32.0036, -0.0709358, 0.995582, 0.0615191, -0.990725, -0.0631551, -0.120318, -0.115901, -0.0694834, 0.990827
404.453, 164.626, -32.0758, -0.0636316, 0.996176, 0.0598721, -0.991212, -0.056115, -0.119789, -0.115972, -0.0669684, 0.990992
404.418, 163.93, -32.1486, -0.0572811, 0.996493, 0.0609892, -0.991532, -0.0496516, -0.119996, -0.116547, -0.0673463, 0.990899
404.37, 163.275, -32.2088, -0.0509658, 0.99682, 0.0612531, -0.991739, -0.0432864, -0.120745, -0.11771, -0.066901, 0.990792
404.358, 162.539, -32.2717, -0.0446942, 0.997291, 0.0584231, -0.991892, -0.0373362, -0.121472, -0.118962, -0.0633785, 0.990874
404.342, 161.909, -32.3491, -0.0387142, 0.997506, 0.0590152, -0.992228, -0.0313858, -0.120407, -0.118254, -0.063218, 0.990969
404.301, 161.209, -32.4195, -0.0312273, 0.997939, 0.0560636, -0.99248, -0.0243168, -0.119966, -0.118356, -0.0593882, 0.991194
404.305, 160.549, -32.5018, -0.0249372, 0.998026, 0.0576347, -0.992667, -0.0178996, -0.119547, -0.118279, -0.0601932, 0.991154
404.309, 159.823, -32.5803, -0.0193542, 0.99796, 0.0608331, -0.992846, -0.0120135, -0.118796, -0.117823, -0.0626971, 0.991053
404.29, 159.175, -32.6595, -0.012599, 0.998137, 0.0597021, -0.993025, -0.00548967, -0.117779, -0.117232, -0.0607695, 0.991244
404.292, 158.459, -32.7325, -0.00607802, 0.99821, 0.0595013, -0.993023, 0.000982292, -0.117916, -0.117763, -0.0598029, 0.991239
404.286, 157.815, -32.8048, 0.000197671, 0.998292, 0.0584162, -0.993012, 0.00709003, -0.117803, -0.118016, -0.0579847, 0.991317
404.292, 157.11, -32.8837, 0.00681364, 0.998147, 0.0604676, -0.992943, 0.013913, -0.117777, -0.1184, -0.0592383, 0.991197
404.313, 156.445, -32.9609, 0.0125454, 0.99816, 0.0593243, -0.992858, 0.0194744, -0.117705, -0.118644, -0.0574239, 0.991275
404.315, 155.75, -33.0178, 0.0194464, 0.998299, 0.0549602, -0.992661, 0.0258406, -0.118139, -0.119358, -0.0522595, 0.991475
404.324, 155.121, -33.1089, 0.0261747, 0.998077, 0.0561944, -0.992579, 0.0326258, -0.117139, -0.118747, -0.0527113, 0.991524
404.331, 154.404, -33.1713, 0.0334981, 0.997727, 0.0584776, -0.992265, 0.0401988, -0.117453, -0.119537, -0.0540908, 0.991355
404.373, 153.758, -33.2367, 0.0388415, 0.997575, 0.0577595, -0.992034, 0.0454286, -0.117494, -0.119833, -0.0527358, 0.991393
404.386, 153.063, -33.3159, 0.0457754, 0.997187, 0.059355, -0.991753, 0.0524855, -0.116922, -0.119708, -0.0535133, 0.991366
404.414, 152.409, -33.3838, 0.0527215, 0.99675, 0.0609165, -0.991322, 0.0595955, -0.117173, -0.120423, -0.0542103, 0.991241
404.459, 151.697, -33.4503, 0.0588752, 0.996333, 0.0620854, -0.990829, 0.0659006, -0.117962, -0.121621, -0.054571, 0.991075
404.5, 151.06, -33.5276, 0.0646591, 0.995955, 0.0623994, -0.990461, 0.0716758, -0.117686, -0.121683, -0.0541946, 0.991088
404.553, 150.359, -33.6145, 0.070922, 0.995609, 0.0610886, -0.990019, 0.0777366, -0.117552, -0.121785, -0.0521418, 0.991186
404.606, 149.714, -33.6956, 0.0765215, 0.995217, 0.060732, -0.989687, 0.0832118, -0.116602, -0.121098, -0.051183, 0.99132
404.642, 149.008, -33.7806, 0.0832835, 0.994725, 0.0598778, -0.989194, 0.0897969, -0.115898, -0.120663, -0.0495783, 0.991455
404.718, 148.358, -33.8261, 0.0882151, 0.994309, 0.0597381, -0.988567, 0.0947524, -0.117288, -0.122281, -0.0487086, 0.9913
404.775, 147.656, -33.9136, 0.0941426, 0.993747, 0.0600329, -0.988034, 0.100661, -0.116864, -0.122176, -0.0483126, 0.991332
404.816, 147.016, -33.9753, 0.100269, 0.99325, 0.0583093, -0.987492, 0.106512, -0.116257, -0.121682, -0.045923, 0.991506
404.88, 146.317, -34.0447, 0.106706, 0.992593, 0.0580802, -0.986644, 0.112935, -0.117385, -0.123075, -0.0447788, 0.991387
404.945, 145.681, -34.1237, 0.11155, 0.992116, 0.0571251, -0.986028, 0.117655, -0.117921, -0.123712, -0.0431728, 0.991378
405.026, 144.983, -34.1929, 0.117804, 0.991473, 0.0557062, -0.985234, 0.123713, -0.118359, -0.124241, -0.0409405, 0.991407
405.116, 144.346, -34.2597, 0.122844, 0.990811, 0.0565957, -0.984491, 0.12886, -0.119052, -0.125251, -0.0410932, 0.991274
405.188, 143.644, -34.3516, 0.129143, 0.98998, 0.05711, -0.983615, 0.135192, -0.119265, -0.12579, -0.0407721, 0.991219
405.26, 143.005, -34.416, 0.134912, 0.989349, 0.0546627, -0.982757, 0.140645, -0.120033, -0.126443, -0.0375262, 0.991264
405.347, 142.306, -34.4837, 0.140469, 0.988814, 0.0501571, -0.981886, 0.145633, -0.121206, -0.127154, -0.0322229, 0.991359
405.426, 141.668, -34.5488, 0.146325, 0.987903, 0.0513463, -0.980971, 0.151603, -0.121297, -0.127614, -0.0326203, 0.991287
405.535, 140.982, -34.6453, 0.151757, 0.987135, 0.0503402, -0.980264, 0.156838, -0.120351, -0.126698, -0.0310826, 0.991454
405.627, 140.334, -34.7052, 0.156739, 0.986391, 0.0496577, -0.979325, 0.161733, -0.121507, -0.127885, -0.0295861, 0.991348
405.76, 139.634, -34.804, 0.161595, 0.985692, 0.0479356, -0.978582, 0.166328, -0.121292, -0.12753, -0.0273087, 0.991459
405.867, 138.985, -34.8738, 0.165674, 0.985011, 0.0480183, -0.977843, 0.170397, -0.121603, -0.127963, -0.0268079, 0.991417
405.99, 138.305, -34.931, 0.169827, 0.984362, 0.0467971, -0.976904, 0.174409, -0.123452, -0.129684, -0.0247507, 0.991246
406.123, 137.661, -35.0099, 0.172754, 0.983909, 0.0456039, -0.976411, 0.177159, -0.123437, -0.129529, -0.023204, 0.991304
406.242, 136.971, -35.0948, 0.176093, 0.983328, 0.0453496, -0.975832, 0.180435, -0.123266, -0.129394, -0.0225473, 0.991337
406.383, 136.339, -35.1625, 0.178106, 0.983004, 0.0445111, -0.975303, 0.182354, -0.124624, -0.130622, -0.0212156, 0.991205
406.509, 135.654, -35.2243, 0.180383, 0.982643, 0.043307, -0.974727, 0.184482, -0.125992, -0.131795, -0.0194857, 0.991086
406.619, 135.011, -35.3002, 0.182116, 0.982261, 0.0446907, -0.974316, 0.186392, -0.126355, -0.132443, -0.0205317, 0.990978
406.747, 134.317, -35.3706, 0.183902, 0.981961, 0.0439744, -0.973818, 0.188094, -0.127669, -0.133637, -0.0193446, 0.990841
406.863, 133.669, -35.4455, 0.185436, 0.981687, 0.0436479, -0.973491, 0.189577, -0.127965, -0.133897, -0.0187614, 0.990818
406.997, 132.973, -35.5374, 0.186842, 0.981532, 0.0410398, -0.973249, 0.190628, -0.128249, -0.133704, -0.0159796, 0.990892
407.112, 132.337, -35.6171, 0.188104, 0.981306, 0.0406919, -0.972925, 0.191842, -0.128894, -0.134291, -0.0153447, 0.990823
407.253, 131.64, -35.6941, 0.188872, 0.981237, 0.0387433, -0.972684, 0.192357, -0.129938, -0.134952, -0.0131433, 0.990765
407.38, 130.996, -35.7695, 0.189901, 0.981084, 0.0375689, -0.972488, 0.19322, -0.130129, -0.134927, -0.0118237, 0.990785
407.509, 130.315, -35.8488, 0.190968, 0.980882, 0.0374318, -0.972204, 0.194266, -0.130693, -0.135466, -0.011433, 0.990716
407.635, 129.674, -35.9284, 0.191565, 0.980813, 0.0361686, -0.972018, 0.194694, -0.131434, -0.135954, -0.00997848, 0.990665
407.776, 128.99, -35.996, 0.192109, 0.980783, 0.0340459, -0.971811, 0.194954, -0.132575, -0.136664, -0.00761739, 0.990588
407.904, 128.354, -36.0701, 0.19261, 0.980676, 0.0342835, -0.971578, 0.19549, -0.13349, -0.137612, -0.00759768, 0.990457
408.015, 127.674, -36.1563, 0.193944, 0.980439, 0.0335497, -0.971287, 0.196712, -0.13381, -0.137793, -0.00663464, 0.990439
408.14, 127.056, -36.2578, 0.194101, 0.980486, 0.0311666, -0.971213, 0.196543, -0.134597, -0.138096, -0.00414406, 0.99041
408.277, 126.362, -36.3307, 0.194683, 0.980368, 0.0312648, -0.970933, 0.197138, -0.13574, -0.139239, -0.00392972, 0.990251
408.409, 125.734, -36.4075, 0.195402, 0.980242, 0.0307214, -0.970766, 0.197776, -0.136008, -0.139397, -0.00324707, 0.990231
408.532, 125.043, -36.5023, 0.196374, 0.980087, 0.0294521, -0.970573, 0.198562, -0.13624, -0.139375, -0.00183141, 0.990238
408.677, 124.399, -36.5793, 0.196393, 0.980136, 0.0276398, -0.970487, 0.198328, -0.137189, -0.139945, 0.000118776, 0.990159
408.815, 123.713, -36.6807, 0.19695, 0.979978, 0.029229, -0.97056, 0.1991, -0.135544, -0.138649, -0.00167322, 0.99034
408.945, 123.082, -36.7758, 0.197372, 0.979925, 0.0281414, -0.970634, 0.199366, -0.134621, -0.137529, -0.000744638, 0.990497
409.074, 122.408, -36.8726, 0.197956, 0.979807, 0.0281261, -0.970338, 0.199944, -0.135895, -0.138775, -0.000390565, 0.990324
409.22, 121.777, -36.9435, 0.198082, 0.97984, 0.0260162, -0.97012, 0.199773, -0.137686, -0.140108, 0.00203434, 0.990134
409.362, 121.086, -37.0227, 0.199171, 0.979624, 0.0258409, -0.96981, 0.200825, -0.138339, -0.140709, 0.00249235, 0.990048
409.486, 120.459, -37.1066, 0.199474, 0.97962, 0.0235661, -0.9697, 0.200802, -0.139141, -0.141038, 0.0049031, 0.989992
409.644, 119.758, -37.1824, 0.199452, 0.979671, 0.0215139, -0.969482, 0.200477, -0.141116, -0.142561, 0.00728861, 0.989759
409.778, 119.128, -37.2502, 0.199533, 0.979647, 0.021856, -0.969313, 0.200599, -0.142098, -0.143591, 0.00716811, 0.989611
409.908, 118.448, -37.3397, 0.199329, 0.979655, 0.0233218, -0.969239, 0.200605, -0.142592, -0.14437, 0.00581845, 0.989507
410.007, 117.824, -37.4241, 0.19977, 0.979609, 0.0213847, -0.969095, 0.200755, -0.14336, -0.14473, 0.00791508, 0.98944
410.167, 117.137, -37.5169, 0.199346, 0.979712, 0.0206029, -0.969093, 0.200216, -0.144123, -0.145324, 0.00876434, 0.989345
410.298, 116.508, -37.5887, 0.198718, 0.979845, 0.0203428, -0.969085, 0.199549, -0.1451, -0.146235, 0.00912019, 0.989208
410.421, 115.827, -37.6868, 0.197823, 0.980045, 0.0194219, -0.969216, 0.198523, -0.145633, -0.146583, 0.00998555, 0.989148
410.543, 115.211, -37.7749, 0.196217, 0.980426, 0.0162207, -0.969636, 0.196467, -0.145627, -0.145963, 0.0128464, 0.989207
410.665, 114.523, -37.8959, 0.195318, 0.980625, 0.0150017, -0.969927, 0.195407, -0.145116, -0.145236, 0.0137931, 0.989301
410.794, 113.888, -37.9818, 0.193747, 0.980966, 0.0129346, -0.970199, 0.193542, -0.145789, -0.145518, 0.015697, 0.989231
410.908, 113.207, -38.0861, 0.192058, 0.981333, 0.00991893, -0.970542, 0.191425, -0.146306, -0.145473, 0.0184724, 0.98919
411.05, 112.573, -38.1722, 0.189514, 0.981838, 0.00883551, -0.970982, 0.18874, -0.146872, -0.145872, 0.0192551, 0.989116
411.169, 111.878, -38.2538, 0.18681, 0.982367, 0.00759661, -0.971412, 0.185869, -0.147684, -0.146492, 0.0202095, 0.989005
411.296, 111.251, -38.3439, 0.183853, 0.982931, 0.00669197, -0.972067, 0.182822, -0.14718, -0.145891, 0.0205544, 0.989087
411.458, 110.563, -38.4612, 0.179725, 0.98371, 0.00367155, -0.973002, 0.178316, -0.146527, -0.144795, 0.0227622, 0.9892
411.595, 109.901, -38.5544, 0.175811, 0.984423, 0.00128086, -0.973768, 0.174098, -0.146512, -0.144453, 0.0245111, 0.989208
411.715, 109.222, -38.6342, 0.172131, 0.985072, 0.00184485, -0.974326, 0.170529, -0.147001, -0.145121, 0.0235059, 0.989135
411.796, 108.583, -38.6945, 0.169045, 0.985607, 0.00159085, -0.974563, 0.167391, -0.149018, -0.14714, 0.0236404, 0.988833
411.935, 107.893, -38.8028, 0.164124, 0.98644, 0.000488535, -0.975362, 0.162355, -0.149364, -0.147418, 0.0240377, 0.988782
412.048, 107.253, -38.8766, 0.159421, 0.987211, -0.000267517, -0.976027, 0.157574, -0.150142, -0.148179, 0.0241968, 0.988664
412.144, 106.564, -38.9794, 0.155371, 0.987855, -0.00153441, -0.976616, 0.15337, -0.150659, -0.148594, 0.0249066, 0.988585
412.244, 105.931, -39.0996, 0.151061, 0.98852, -0.00307574, -0.977512, 0.148914, -0.149318, -0.147146, 0.0255626, 0.988784
412.345, 105.24, -39.1942, 0.146313, 0.989217, -0.00653043, -0.978344, 0.143721, -0.148954, -0.146409, 0.0281828, 0.988823
412.447, 104.601, -39.2788, 0.142281, 0.989786, -0.00892618, -0.978819, 0.139352, -0.149983, -0.147207, 0.0300768, 0.988648
412.528, 103.914, -39.3734, 0.137851, 0.990412, -0.00900835, -0.979435, 0.134959, -0.149979, -0.147326, 0.0294979, 0.988648
412.608, 103.277, -39.46, 0.133644, 0.990974, -0.0104377, -0.980179, 0.130619, -0.148957, -0.14625, 0.0301381, 0.988789
412.7, 102.576, -39.5786, 0.12853, 0.99163, -0.0122531, -0.980993, 0.125321, -0.148145, -0.145369, 0.0310612, 0.98889
412.795, 101.926, -39.6543, 0.123505, 0.992233, -0.0148597, -0.981639, 0.119966, -0.1483, -0.145365, 0.0329027, 0.988831
412.879, 101.236, -39.7519, 0.118717, 0.992834, -0.0136913, -0.982259, 0.115414, -0.147806, -0.145167, 0.0309955, 0.988922
412.957, 100.588, -39.8474, 0.113807, 0.993392, -0.0148561, -0.982962, 0.110414, -0.146949, -0.144338, 0.0313268, 0.989032
413.025, 99.8835, -39.9336, 0.108762, 0.993929, -0.0165974, -0.983515, 0.105166, -0.147097, -0.144458, 0.0323224, 0.988983
413.107, 99.2433, -40.0114, 0.103811, 0.994464, -0.0162621, -0.983946, 0.100299, -0.147615, -0.145166, 0.0313251, 0.988911
413.18, 98.5378, -40.0895, 0.0986974, 0.994946, -0.0184573, -0.984432, 0.0949101, -0.147935, -0.145436, 0.0327708, 0.988825
413.232, 97.8867, -40.1691, 0.0948098, 0.995293, -0.0200897, -0.984903, 0.0908457, -0.147355, -0.144837, 0.0337571, 0.98888
413.32, 97.1767, -40.2597, 0.0893279, 0.99579, -0.0205709, -0.985509, 0.0853779, -0.146568, -0.144194, 0.0333654, 0.988987
413.393, 96.5282, -40.3305, 0.0841486, 0.996226, -0.0212588, -0.985879, 0.0801367, -0.147042, -0.144784, 0.033332, 0.988902
413.44, 95.8214, -40.4419, 0.0794987, 0.996625, -0.0204599, -0.986393, 0.0756864, -0.145945, -0.143904, 0.0317839, 0.989081
413.485, 95.1707, -40.5262, 0.0755414, 0.996906, -0.0217198, -0.986691, 0.0715863, -0.146004, -0.143997, 0.0324601, 0.989046
413.55, 94.4574, -40.6012, 0.0700725, 0.997292, -0.0223142, -0.987012, 0.0660738, -0.146432, -0.144562, 0.0322852, 0.988969
413.578, 93.8131, -40.6759, 0.0657755, 0.997524, -0.0248992, -0.987358, 0.0614582, -0.146108, -0.144216, 0.0341948, 0.988955
413.629, 93.0964, -40.7606, 0.0600504, 0.997945, -0.0223539, -0.987642, 0.056153, -0.146319, -0.144763, 0.0308642, 0.988985
413.666, 92.4452, -40.8624, 0.054939, 0.998249, -0.021937, -0.988108, 0.0511946, -0.144991, -0.143614, 0.0296418, 0.98919
413.717, 91.748, -40.9629, 0.0485669, 0.998545, -0.0234193, -0.988715, 0.0447356, -0.142974, -0.141719, 0.0300989, 0.989449
413.762, 91.0897, -41.0582, 0.0429748, 0.998802, -0.0233899, -0.989058, 0.0392252, -0.142217, -0.141129, 0.0292457, 0.989559
413.802, 90.3946, -41.1513, 0.036657, 0.999048, -0.0236716, -0.989313, 0.0329342, -0.142042, -0.141127, 0.0286254, 0.989578
413.829, 89.7439, -41.2196, 0.030993, 0.999228, -0.0241621, -0.989433, 0.0272455, -0.142411, -0.141642, 0.0283205, 0.989513
413.86, 89.0454, -41.3066, 0.0246935, 0.999366, -0.0256597, -0.989579, 0.0207932, -0.142483, -0.141859, 0.0289107, 0.989465
413.864, 88.4022, -41.4, 0.0194033, 0.999471, -0.0260877, -0.989775, 0.0155141, -0.141793, -0.141313, 0.0285722, 0.989553
413.89, 87.7069, -41.4842, 0.0132722, 0.999597, -0.0251025, -0.989785, 0.00956971, -0.142246, -0.141949, 0.026734, 0.989513
413.874, 87.1008, -41.5714, 0.00803004, 0.999662, -0.0247192, -0.989869, 0.00444223, -0.141912, -0.141755, 0.0256083, 0.989571
413.891, 86.3898, -41.6707, 0.00145618, 0.999658, -0.0261045, -0.990052, -0.00223157, -0.140685, -0.140695, 0.0260496, 0.98971
413.873, 85.7423, -41.7474, -0.0037405, 0.999615, -0.0274837, -0.990068, -0.00756454, -0.140384, -0.140538, 0.0266857, 0.989716
413.879, 85.0415, -41.8472, -0.0100985, 0.999575, -0.0273318, -0.990065, -0.0138286, -0.139931, -0.14025, 0.0256471, 0.989784
413.879, 84.381, -41.9379, -0.0161769, 0.999569, -0.0245094, -0.990027, -0.0194437, -0.139528, -0.139945, 0.0220079, 0.989915
413.846, 83.6891, -42.0197, -0.0219137, 0.999459, -0.0245181, -0.989995, -0.0251124, -0.138851, -0.139392, 0.02123, 0.99001
413.849, 83.0394, -42.1037, -0.0279493, 0.999246, -0.0269389, -0.989838, -0.0314249, -0.138682, -0.139424, 0.0227891, 0.989971
413.813, 82.3473, -42.2004, -0.033662, 0.999097, -0.0259282, -0.989639, -0.036944, -0.138747, -0.13958, 0.0209891, 0.989988
413.814, 81.7112, -42.2716, -0.0398908, 0.99885, -0.0266144, -0.989374, -0.0432113, -0.138824, -0.139814, 0.0207938, 0.989959
413.769, 81.0192, -42.3567, -0.0463057, 0.998614, -0.025013, -0.989025, -0.0493492, -0.139262, -0.140303, 0.0182899, 0.98994
413.737, 80.3676, -42.4386, -0.0527653, 0.998251, -0.0266637, -0.988758, -0.0559671, -0.138656, -0.139906, 0.0190477, 0.989982
413.71, 79.6714, -42.5487, -0.0601412, 0.997839, -0.0264756, -0.988541, -0.0632179, -0.137077, -0.138454, 0.0179283, 0.990207
413.668, 79.0286, -42.6326, -0.0670595, 0.997436, -0.0250009, -0.98822, -0.069853, -0.136167, -0.137564, 0.0155752, 0.99037
413.603, 78.3463, -42.7194, -0.0741926, 0.996883, -0.0268367, -0.987745, -0.0771648, -0.135665, -0.137313, 0.0164425, 0.990391
413.554, 77.6985, -42.7925, -0.0810573, 0.996308, -0.0282795, -0.987195, -0.0841622, -0.135507, -0.137387, 0.0169335, 0.990373
413.502, 77.0162, -42.8893, -0.0889594, 0.995627, -0.0285028, -0.986643, -0.092005, -0.134427, -0.136461, 0.0161635, 0.990514
413.435, 76.3747, -42.9834, -0.0953275, 0.994994, -0.0299938, -0.98616, -0.0985013, -0.133365, -0.135651, 0.0168654, 0.990613
413.37, 75.6827, -43.0947, -0.102748, 0.994269, -0.029542, -0.985444, -0.10579, -0.133074, -0.135437, 0.015439, 0.990666
413.277, 75.0497, -43.1698, -0.109328, 0.993582, -0.0290068, -0.98485, -0.112226, -0.132197, -0.134604, 0.0141146, 0.990799
413.208, 74.3481, -43.2639, -0.117427, 0.992677, -0.0283329, -0.984032, -0.120153, -0.131315, -0.133758, 0.0124605, 0.990936
413.133, 73.7064, -43.3413, -0.125119, 0.991714, -0.0291164, -0.983117, -0.127877, -0.130874, -0.133513, 0.0122499, 0.990971
413.04, 73.0157, -43.4146, -0.133134, 0.990639, -0.0301759, -0.982104, -0.135958, -0.130332, -0.133215, 0.0122842, 0.991011
412.953, 72.389, -43.503, -0.140215, 0.989705, -0.0286826, -0.981265, -0.142769, -0.129367, -0.13213, 0.010006, 0.991182
412.847, 71.704, -43.5973, -0.148481, 0.98848, -0.0293234, -0.980111, -0.151042, -0.128716, -0.131662, 0.0096284, 0.991248
412.744, 71.0571, -43.6633, -0.155869, 0.987339, -0.0294395, -0.978866, -0.158388, -0.129358, -0.132383, 0.00865441, 0.991161
412.609, 70.372, -43.7587, -0.163668, 0.986114, -0.0281279, -0.977721, -0.165942, -0.128549, -0.131432, 0.00646191, 0.991304
412.508, 69.7367, -43.8227, -0.171361, 0.984794, -0.0285613, -0.976352, -0.173628, -0.128804, -0.131804, 0.00581393, 0.991259
412.361, 69.0534, -43.9067, -0.178746, 0.983488, -0.0282975, -0.975009, -0.180915, -0.128944, -0.131934, 0.00454224, 0.991248
412.264, 68.4116, -43.9935, -0.186937, 0.981974, -0.0279498, -0.973538, -0.188988, -0.128484, -0.131451, 0.0031917, 0.991318
412.111, 67.7334, -44.068, -0.19445, 0.980471, -0.0294345, -0.972064, -0.19663, -0.128169, -0.131454, 0.00368972, 0.991315
412, 67.1031, -44.1538, -0.20169, 0.979064, -0.0274601, -0.970609, -0.203549, -0.128401, -0.131302, 0.00075587, 0.991342
411.838, 66.4305, -44.2257, -0.208852, 0.977568, -0.0272417, -0.969072, -0.210621, -0.128598, -0.13145, -0.000458718, 0.991323
411.698, 65.8079, -44.2995, -0.215621, 0.976102, -0.0270628, -0.96763, -0.217308, -0.128336, -0.13115, -0.0014852, 0.991361
411.551, 65.132, -44.3793, -0.222043, 0.97468, -0.0263838, -0.966243, -0.223585, -0.127997, -0.130655, -0.00292758, 0.991424
411.404, 64.5213, -44.4524, -0.227758, 0.973358, -0.0264656, -0.964947, -0.229263, -0.127732, -0.130396, -0.00355405, 0.991456
411.242, 63.8417, -44.5303, -0.234596, 0.971751, -0.0257733, -0.963253, -0.235948, -0.128347, -0.130802, -0.00528342, 0.991394
411.079, 63.2237, -44.6117, -0.240255, 0.970376, -0.0254529, -0.962006, -0.241522, -0.127321, -0.129697, -0.00610371, 0.991535
410.922, 62.55, -44.7078, -0.246563, 0.968794, -0.0253867, -0.960593, -0.247777, -0.125965, -0.128324, -0.006672, 0.99171
410.74, 61.9306, -44.773, -0.251987, 0.967384, -0.0258979, -0.959248, -0.253225, -0.125379, -0.127847, -0.00675136, 0.991771
410.543, 61.2607, -44.865, -0.257777, 0.965914, -0.0236917, -0.957824, -0.258687, -0.125118, -0.126982, -0.00955993, 0.991859
410.35, 60.6485, -44.9388, -0.262639, 0.96464, -0.022141, -0.956575, -0.263313, -0.125022, -0.126431, -0.0116561, 0.991907
410.186, 59.9674, -45.0178, -0.268984, 0.962888, -0.0222586, -0.954794, -0.269617, -0.125198, -0.126553, -0.0124238, 0.991882
410, 59.3614, -45.0985, -0.274231, 0.961387, -0.0230676, -0.953425, -0.274936, -0.124061, -0.125612, -0.012028, 0.992006
409.792, 58.6853, -45.1811, -0.279878, 0.959756, -0.0231498, -0.951795, -0.280548, -0.124014, -0.125518, -0.012675, 0.99201
409.593, 58.0794, -45.2482, -0.284984, 0.958239, -0.0237024, -0.950304, -0.285684, -0.12372, -0.125324, -0.0127336, 0.992034
409.39, 57.4205, -45.326, -0.290444, 0.95657, -0.0248402, -0.948706, -0.291251, -0.123001, -0.124894, -0.0121589, 0.992096
409.186, 56.8079, -45.4032, -0.294993, 0.955189, -0.0243403, -0.947349, -0.295702, -0.122843, -0.124535, -0.013179, 0.992128
408.968, 56.1519, -45.4932, -0.300001, 0.953684, -0.0220628, -0.945814, -0.300378, -0.123325, -0.12424, -0.0161303, 0.992121
408.763, 55.5426, -45.5647, -0.304187, 0.95231, -0.0239767, -0.944502, -0.304779, -0.122583, -0.124045, -0.0146421, 0.992169
408.534, 54.8789, -45.6493, -0.308674, 0.950853, -0.024458, -0.943122, -0.3093, -0.121878, -0.123453, -0.0145537, 0.992244
408.338, 54.263, -45.7204, -0.312374, 0.949689, -0.0226306, -0.94188, -0.31273, -0.122726, -0.123628, -0.017021, 0.992183
408.098, 53.5874, -45.8055, -0.316139, 0.948473, -0.0213268, -0.94068, -0.316303, -0.122776, -0.123195, -0.0187526, 0.992205
407.892, 52.9691, -45.8816, -0.319683, 0.947288, -0.0211964, -0.939569, -0.319812, -0.122187, -0.122525, -0.0191457, 0.992281
407.661, 52.3171, -45.9832, -0.323297, 0.946062, -0.0211387, -0.938512, -0.323416, -0.120818, -0.121138, -0.0192211, 0.99245
407.438, 51.702, -46.0716, -0.32642, 0.944986, -0.0212601, -0.937591, -0.326555, -0.11952, -0.119887, -0.0190805, 0.992604
407.178, 51.0597, -46.1569, -0.328913, 0.944143, -0.0202653, -0.936765, -0.328909, -0.119544, -0.119532, -0.0203358, 0.992622
406.979, 50.4407, -46.2462, -0.33244, 0.942928, -0.0192366, -0.935696, -0.332307, -0.118507, -0.118136, -0.0213969, 0.992767
406.751, 49.7606, -46.314, -0.336278, 0.941605, -0.0172187, -0.934282, -0.335851, -0.119668, -0.118463, -0.0241545, 0.992665
406.513, 49.1454, -46.3832, -0.338889, 0.940698, -0.0155639, -0.933265, -0.338212, -0.120953, -0.119044, -0.0264643, 0.992536
406.267, 48.472, -46.4193, -0.341788, 0.939621, -0.0171058, -0.931972, -0.341234, -0.122426, -0.120872, -0.0259018, 0.99233
406.04, 47.8536, -46.516, -0.344557, 0.938628, -0.0160811, -0.931059, -0.343868, -0.122001, -0.120043, -0.0270636, 0.9924
405.77, 47.1723, -46.5996, -0.347251, 0.937654, -0.0148563, -0.930205, -0.346415, -0.121303, -0.118887, -0.0283034, 0.992504
405.542, 46.5513, -46.6748, -0.350002, 0.936623, -0.0153827, -0.929213, -0.349219, -0.120868, -0.11858, -0.0280103, 0.992549
405.27, 45.883, -46.7574, -0.352321, 0.935762, -0.0148099, -0.928379, -0.351453, -0.120806, -0.118251, -0.0288133, 0.992566
405.03, 45.2467, -46.8339, -0.354209, 0.935057, -0.0142978, -0.927729, -0.353275, -0.120483, -0.11771, -0.0294119, 0.992612
404.751, 44.5692, -46.9189, -0.35572, 0.934494, -0.0135502, -0.927164, -0.35468, -0.120699, -0.117599, -0.030372, 0.992597
404.51, 43.9396, -46.9843, -0.357316, 0.933895, -0.0128607, -0.926438, -0.356143, -0.121961, -0.118479, -0.031664, 0.992452
404.225, 43.2554, -47.0529, -0.358458, 0.933453, -0.0131429, -0.925878, -0.357279, -0.122888, -0.119406, -0.0318816, 0.992333
403.972, 42.6158, -47.1448, -0.360112, 0.932824, -0.0125643, -0.92533, -0.358868, -0.122387, -0.118675, -0.0324471, 0.992403
403.69, 41.9383, -47.2545, -0.361226, 0.932407, -0.0115604, -0.925152, -0.359912, -0.120653, -0.116658, -0.032888, 0.992627
403.436, 41.3113, -47.3309, -0.362568, 0.931899, -0.0104276, -0.924697, -0.361114, -0.12055, -0.116106, -0.0340651, 0.992653
403.161, 40.6162, -47.4154, -0.364482, 0.931141, -0.0114011, -0.923888, -0.363121, -0.120722, -0.116549, -0.0334676, 0.992621
402.912, 39.9687, -47.4695, -0.365913, 0.930608, -0.00866791, -0.92308, -0.364107, -0.123888, -0.118448, -0.0373312, 0.992258
402.629, 39.2767, -47.5398, -0.367293, 0.930076, -0.00732335, -0.922374, -0.365242, -0.125794, -0.119673, -0.0394484, 0.992029
402.391, 38.6414, -47.6056, -0.368782, 0.929476, -0.00865647, -0.92167, -0.366861, -0.126247, -0.120519, -0.0385793, 0.991961
402.104, 37.9431, -47.6913, -0.370286, 0.928871, -0.00933241, -0.921023, -0.368428, -0.1264, -0.120848, -0.0382088, 0.991935
401.836, 37.2913, -47.7679, -0.371462, 0.928408, -0.00868582, -0.920546, -0.369502, -0.126744, -0.120879, -0.0390848, 0.991897
401.557, 36.5994, -47.88, -0.372838, 0.927862, -0.0079622, -0.920114, -0.370807, -0.126062, -0.119921, -0.0396746, 0.99199
401.309, 35.9545, -47.9622, -0.374484, 0.927196, -0.00831909, -0.919519, -0.372508, -0.125387, -0.119357, -0.0393057, 0.992073
401.03, 35.2692, -48.0292, -0.375376, 0.926823, -0.00958099, -0.91896, -0.373499, -0.126535, -0.120854, -0.0386938, 0.991916
400.751, 34.63, -48.1034, -0.375208, 0.926889, -0.00980095, -0.918997, -0.373353, -0.126696, -0.121092, -0.0385302, 0.991893
400.475, 33.9423, -48.1966, -0.376497, 0.926343, -0.0117483, -0.918542, -0.374917, -0.125373, -0.120543, -0.0364112, 0.99204
400.216, 33.2989, -48.2665, -0.377211, 0.926058, -0.0113649, -0.918218, -0.375561, -0.125812, -0.120777, -0.0370221, 0.991989
399.925, 32.6063, -48.3516, -0.377504, 0.925939, -0.0112679, -0.918028, -0.375817, -0.126438, -0.121309, -0.0373867, 0.99191
399.676, 31.9422, -48.443, -0.378691, 0.925453, -0.0114008, -0.917572, -0.377021, -0.12616, -0.121054, -0.0373147, 0.991944
399.392, 31.233, -48.5398, -0.379064, 0.925315, -0.0101293, -0.917373, -0.377201, -0.12707, -0.1214, -0.0388752, 0.991842
399.126, 30.586, -48.595, -0.379503, 0.925113, -0.0119684, -0.917009, -0.377832, -0.127818, -0.122768, -0.0375322, 0.991725
398.838, 29.8992, -48.6876, -0.37975, 0.925006, -0.0124309, -0.916982, -0.378163, -0.127034, -0.122208, -0.0368421, 0.991821
398.571, 29.2715, -48.7639, -0.380085, 0.92488, -0.0115091, -0.916829, -0.378363, -0.127542, -0.122315, -0.0379247, 0.991766
398.283, 28.5737, -48.8657, -0.381045, 0.9245, -0.0102089, -0.916469, -0.379147, -0.127796, -0.122018, -0.03934, 0.991748
398.019, 27.9356, -48.9335, -0.381292, 0.924397, -0.0103365, -0.916272, -0.379378, -0.12852, -0.122724, -0.0395325, 0.991653
397.741, 27.2122, -49.04, -0.382567, 0.923868, -0.0104742, -0.915846, -0.380693, -0.127671, -0.121939, -0.0392501, 0.991761
397.468, 26.5751, -49.1182, -0.383147, 0.92364, -0.00934857, -0.915668, -0.381132, -0.127632, -0.121449, -0.0403417, 0.991778
397.179, 25.8753, -49.1894, -0.383565, 0.923433, -0.0122481, -0.91543, -0.381925, -0.126971, -0.121927, -0.0374892, 0.991831
396.909, 25.2366, -49.2659, -0.384328, 0.923116, -0.0121834, -0.915184, -0.382694, -0.126428, -0.12137, -0.0374397, 0.991901
396.607, 24.548, -49.3662, -0.384737, 0.922945, -0.0122342, -0.915106, -0.383135, -0.125652, -0.120657, -0.0371475, 0.991999
396.339, 23.9124, -49.4428, -0.385155, 0.922731, -0.0149498, -0.91493, -0.383917, -0.124541, -0.120657, -0.0342895, 0.992102
396.041, 23.2284, -49.5178, -0.385641, 0.922538, -0.0143388, -0.914653, -0.384294, -0.125409, -0.121205, -0.0352478, 0.992002
395.756, 22.5999, -49.5919, -0.385135, 0.92275, -0.01426, -0.914806, -0.383765, -0.125911, -0.121657, -0.0354475, 0.991939
395.476, 21.9096, -49.7004, -0.385997, 0.922434, -0.011054, -0.914469, -0.384187, -0.127069, -0.121459, -0.0389397, 0.991832
395.202, 21.2837, -49.7693, -0.386765, 0.922117, -0.010644, -0.914112, -0.384879, -0.127539, -0.121703, -0.0395978, 0.991776
394.895, 20.6052, -49.8442, -0.38671, 0.92214, -0.0106685, -0.914112, -0.384821, -0.127721, -0.121882, -0.039639, 0.991753
394.631, 19.9754, -49.9269, -0.386818, 0.922092, -0.0108636, -0.914024, -0.384941, -0.127982, -0.122193, -0.0395763, 0.991717
394.348, 19.294, -50.0392, -0.387171, 0.921959, -0.00953006, -0.913994, -0.385145, -0.127588, -0.121301, -0.0406879, 0.991781
394.077, 18.6652, -50.0805, -0.387475, 0.921822, -0.0103537, -0.91365, -0.385488, -0.129008, -0.122913, -0.0405276, 0.99159
393.801, 17.9807, -50.1647, -0.388541, 0.921348, -0.0124296, -0.913134, -0.386813, -0.128694, -0.12338, -0.0386529, 0.991606
393.529, 17.3474, -50.2697, -0.388808, 0.921233, -0.0126145, -0.913274, -0.387182, -0.126572, -0.121486, -0.0376915, 0.991877
393.227, 16.6661, -50.3711, -0.388577, 0.921347, -0.0113431, -0.91349, -0.386816, -0.126134, -0.120601, -0.0386509, 0.991948
392.972, 16.0251, -50.4435, -0.389662, 0.920871, -0.0126694, -0.912986, -0.388058, -0.125963, -0.120912, -0.0375159, 0.991954
392.676, 15.3498, -50.5175, -0.390023, 0.920712, -0.0131229, -0.912692, -0.388435, -0.126932, -0.121965, -0.0375293, 0.991825
392.42, 14.721, -50.5732, -0.390561, 0.920475, -0.0137204, -0.912314, -0.389004, -0.127904, -0.12307, -0.037437, 0.991692
392.114, 14.0496, -50.648, -0.390568, 0.920498, -0.0118197, -0.912173, -0.388702, -0.129814, -0.124088, -0.0399196, 0.991468
391.85, 13.3812, -50.7423, -0.39076, 0.920421, -0.011454, -0.912283, -0.388903, -0.128432, -0.122666, -0.0397366, 0.991652
391.552, 12.7535, -50.8135, -0.390339, 0.920597, -0.0117031, -0.912399, -0.388501, -0.128819, -0.123137, -0.0396054, 0.991599
391.283, 12.122, -50.9002, -0.390607, 0.920493, -0.0109162, -0.91229, -0.388657, -0.12912, -0.123097, -0.0404764, 0.991569
390.989, 11.4648, -50.9904, -0.390372, 0.920581, -0.0118515, -0.912535, -0.388602, -0.127547, -0.122023, -0.0389758, 0.991762
390.73, 10.8462, -51.0959, -0.39083, 0.920382, -0.0121512, -0.912485, -0.389144, -0.126245, -0.120922, -0.0382525, 0.991925
390.437, 10.1831, -51.1725, -0.390155, 0.920657, -0.0129875, -0.91274, -0.38858, -0.12614, -0.121179, -0.03736, 0.991927
390.19, 9.55063, -51.245, -0.390416, 0.920533, -0.013952, -0.91267, -0.388982, -0.125404, -0.120865, -0.036226, 0.992008
389.892, 8.86878, -51.3035, -0.390228, 0.920536, -0.0183441, -0.912546, -0.389336, -0.125208, -0.122401, -0.03212, 0.991961
389.633, 8.24815, -51.3768, -0.389681, 0.920732, -0.0200206, -0.912755, -0.389016, -0.124675, -0.122581, -0.0303097, 0.991996
389.346, 7.57367, -51.4625, -0.389112, 0.920979, -0.0197301, -0.913055, -0.388427, -0.124319, -0.122159, -0.0303592, 0.992046
389.091, 6.95549, -51.5576, -0.388896, 0.921084, -0.0191019, -0.913246, -0.388153, -0.123769, -0.121416, -0.0306884, 0.992127
388.795, 6.28477, -51.6447, -0.388283, 0.921346, -0.0189382, -0.913607, -0.38755, -0.122998, -0.120663, -0.0304558, 0.992226
388.529, 5.66934, -51.7073, -0.387641, 0.921643, -0.0175575, -0.913763, -0.386699, -0.124503, -0.121537, -0.032219, 0.992064
388.256, 5.00093, -51.7961, -0.387208, 0.921813, -0.0182047, -0.913986, -0.386367, -0.123897, -0.121243, -0.0313349, 0.992128
387.98, 4.37446, -51.8733, -0.387037, 0.921831, -0.0207278, -0.914078, -0.386541, -0.12267, -0.121093, -0.0285311, 0.992231
387.681, 3.71763, -51.9535, -0.385722, 0.922397, -0.0200544, -0.914564, -0.385131, -0.123482, -0.121623, -0.0292886, 0.992144
387.443, 3.09881, -52.0152, -0.385881, 0.92234, -0.0196201, -0.914365, -0.385197, -0.124738, -0.122608, -0.0301941, 0.991996
387.167, 2.4251, -52.1053, -0.386032, 0.922289, -0.0190527, -0.914311, -0.385273, -0.124903, -0.122537, -0.0307967, 0.991986
386.91, 1.80025, -52.1787, -0.385981, 0.922275, -0.0206862, -0.914284, -0.385431, -0.124606, -0.122894, -0.0291826, 0.991991
386.614, 1.14431, -52.2577, -0.385249, 0.922582, -0.0206097, -0.914495, -0.384673, -0.125397, -0.123617, -0.0294615, 0.991893
386.364, 0.508985, -52.353, -0.385647, 0.922432, -0.0198711, -0.914506, -0.38501, -0.124283, -0.122293, -0.0297571, 0.992048
386.073, -0.154548, -52.4277, -0.385851, 0.922305, -0.0217357, -0.914407, -0.38546, -0.123612, -0.122386, -0.0278203, 0.992093
385.815, -0.782338, -52.4963, -0.385999, 0.922259, -0.0210641, -0.914231, -0.38549, -0.124816, -0.123233, -0.0289216, 0.991956
385.51, -1.42536, -52.5763, -0.385819, 0.922273, -0.0235846, -0.914411, -0.385673, -0.122915, -0.122457, -0.0258569, 0.992137
385.265, -2.03938, -52.6497, -0.386111, 0.922145, -0.0238002, -0.914246, -0.385982, -0.123175, -0.122772, -0.0258, 0.9921
384.967, -2.68972, -52.7236, -0.385495, 0.92237, -0.0250387, -0.914447, -0.385526, -0.123113, -0.123209, -0.0245631, 0.992077
384.696, -3.30217, -52.8041, -0.384909, 0.922603, -0.0254753, -0.91476, -0.385016, -0.122381, -0.122717, -0.0238016, 0.992156
384.414, -3.94804, -52.8828, -0.384935, 0.922596, -0.0253182, -0.914729, -0.385017, -0.122607, -0.122865, -0.0240365, 0.992132
384.17, -4.57146, -52.9508, -0.385275, 0.92248, -0.0243774, -0.914477, -0.385207, -0.123889, -0.123675, -0.0254388, 0.991997
383.882, -5.22653, -53.0401, -0.385663, 0.922341, -0.0234545, -0.914298, -0.385464, -0.124403, -0.123783, -0.0265332, 0.991955
383.63, -5.8498, -53.1185, -0.386769, 0.921881, -0.023333, -0.913885, -0.386554, -0.124058, -0.123387, -0.0266583, 0.992001
383.337, -6.50138, -53.1919, -0.387169, 0.921681, -0.0245977, -0.913722, -0.387122, -0.123484, -0.123335, -0.0253336, 0.992042
383.083, -7.11506, -53.2717, -0.387683, 0.921527, -0.0221307, -0.913505, -0.387299, -0.124532, -0.123331, -0.0280626, 0.991969
382.784, -7.75914, -53.3558, -0.387938, 0.921395, -0.0231251, -0.913403, -0.387687, -0.124071, -0.123284, -0.0270093, 0.992004
382.526, -8.3698, -53.4207, -0.388581, 0.92113, -0.0229016, -0.913101, -0.388287, -0.124421, -0.1235, -0.0274362, 0.991965
382.222, -9.03112, -53.492, -0.388885, 0.920923, -0.0258773, -0.912847, -0.388963, -0.124165, -0.124412, -0.0246638, 0.991924
381.97, -9.64525, -53.5804, -0.390085, 0.920432, -0.0252667, -0.912319, -0.390066, -0.124588, -0.12453, -0.0255485, 0.991887
381.674, -10.2937, -53.6602, -0.390454, 0.920312, -0.0238942, -0.912124, -0.390238, -0.125472, -0.124797, -0.0271965, 0.991809
381.414, -10.899, -53.7361, -0.390566, 0.920237, -0.0249336, -0.912104, -0.390496, -0.12482, -0.1246, -0.0260083, 0.991866
381.134, -11.5484, -53.8022, -0.391217, 0.919955, -0.025129, -0.911679, -0.391137, -0.125911, -0.125661, -0.0263488, 0.991723
380.887, -12.153, -53.8951, -0.3916, 0.919851, -0.0228657, -0.911667, -0.39124, -0.125678, -0.124551, -0.0283694, 0.991808
380.611, -12.8224, -53.9805, -0.392229, 0.919484, -0.0265772, -0.911577, -0.392402, -0.122672, -0.123223, -0.0238882, 0.992091
380.345, -13.4318, -54.0415, -0.391941, 0.919502, -0.0299779, -0.911614, -0.392553, -0.121912, -0.123866, -0.020454, 0.992088
380.073, -14.0833, -54.141, -0.391877, 0.919539, -0.0296837, -0.911829, -0.392482, -0.120528, -0.12248, -0.0201656, 0.992266
379.81, -14.6867, -54.2126, -0.391118, 0.919943, -0.0270562, -0.912086, -0.391371, -0.122181, -0.122989, -0.0231097, 0.992139
379.513, -15.3213, -54.2933, -0.390144, 0.920344, -0.0274538, -0.91242, -0.390444, -0.122651, -0.123601, -0.0228023, 0.99207
379.261, -15.9233, -54.3605, -0.389857, 0.920407, -0.0293779, -0.912516, -0.39041, -0.122042, -0.123798, -0.0207712, 0.99209
378.964, -16.5739, -54.4436, -0.388904, 0.920817, -0.0291702, -0.912884, -0.389431, -0.122419, -0.124085, -0.0209803, 0.99205
378.694, -17.1945, -54.5244, -0.388418, 0.921055, -0.0281015, -0.913049, -0.388801, -0.123186, -0.124387, -0.0221895, 0.991986
378.402, -17.8463, -54.593, -0.387714, 0.921266, -0.0307666, -0.91332, -0.388454, -0.12227, -0.124594, -0.019306, 0.99202
378.142, -18.4676, -54.6732, -0.387275, 0.921463, -0.0304052, -0.913542, -0.387975, -0.122133, -0.124337, -0.0195226, 0.992048
377.837, -19.1212, -54.7629, -0.386197, 0.92188, -0.0314637, -0.91397, -0.387043, -0.121889, -0.124545, -0.0183162, 0.992045
377.607, -19.7375, -54.8239, -0.38573, 0.92202, -0.0330286, -0.914114, -0.38678, -0.121641, -0.12493, -0.0167285, 0.992025
377.318, -20.4105, -54.9058, -0.385016, 0.92234, -0.0324419, -0.914309, -0.38598, -0.122712, -0.125704, -0.0175843, 0.991912
377.058, -20.9894, -54.9725, -0.383911, 0.922763, -0.0334857, -0.914629, -0.385005, -0.123387, -0.126749, -0.0167428, 0.991793
376.779, -21.6621, -55.0652, -0.383695, 0.922802, -0.03485, -0.914711, -0.384971, -0.122888, -0.126817, -0.0152737, 0.991808
376.533, -22.314, -55.1373, -0.38423, 0.922547, -0.0356968, -0.914455, -0.385611, -0.122784, -0.127039, -0.0145343, 0.991791
376.244, -22.9704, -55.2294, -0.384592, 0.922403, -0.0355271, -0.914346, -0.385952, -0.122524, -0.126728, -0.0146376, 0.991829
375.98, -23.5898, -55.3223, -0.38479, 0.922446, -0.0321056, -0.914399, -0.38571, -0.122892, -0.125744, -0.0179301, 0.991901
375.692, -24.2626, -55.4195, -0.385175, 0.922377, -0.0293308, -0.91425, -0.385723, -0.123951, -0.125643, -0.0209271, 0.991855
375.419, -24.8876, -55.4889, -0.385422, 0.922185, -0.0320244, -0.914069, -0.386316, -0.123441, -0.126207, -0.0183044, 0.991835
375.131, -25.5651, -55.5677, -0.385759, 0.922, -0.0332598, -0.913797, -0.386799, -0.12394, -0.127138, -0.0174183, 0.991732
374.881, -26.1992, -55.6402, -0.386757, 0.92156, -0.0338458, -0.913238, -0.387848, -0.124782, -0.128121, -0.0173512, 0.991607
374.601, -26.8692, -55.7257, -0.387542, 0.921285, -0.0323398, -0.912923, -0.388423, -0.125299, -0.127997, -0.0190347, 0.991592
374.334, -27.4848, -55.8224, -0.387923, 0.921146, -0.0317161, -0.91293, -0.388742, -0.124251, -0.126783, -0.0192454, 0.991744
374.046, -28.1434, -55.8888, -0.38841, 0.920851, -0.0342139, -0.912583, -0.389541, -0.124302, -0.127792, -0.0170572, 0.991654
373.778, -28.7651, -55.9805, -0.388748, 0.920727, -0.033714, -0.912512, -0.389819, -0.123947, -0.127263, -0.0174197, 0.991716
373.486, -29.4581, -56.073, -0.389197, 0.920567, -0.0328867, -0.912461, -0.390171, -0.123216, -0.12626, -0.0179473, 0.991835
373.216, -30.0845, -56.1556, -0.389659, 0.920311, -0.0345337, -0.912232, -0.390845, -0.122773, -0.126487, -0.0163369, 0.991834
372.923, -30.7571, -56.2271, -0.390146, 0.920104, -0.0345806, -0.911862, -0.391312, -0.124024, -0.127647, -0.0168548, 0.991676
372.662, -31.384, -56.3142, -0.390455, 0.920034, -0.0329027, -0.911638, -0.391379, -0.125456, -0.128301, -0.0189897, 0.991553
372.365, -32.0544, -56.3945, -0.391109, 0.919742, -0.0333029, -0.911319, -0.392075, -0.125599, -0.128576, -0.0187733, 0.991522
372.099, -32.6736, -56.4718, -0.391436, 0.919605, -0.0332401, -0.911086, -0.392377, -0.126341, -0.129227, -0.0191699, 0.99143
371.791, -33.33, -56.5441, -0.39105, 0.919696, -0.0351955, -0.911175, -0.392252, -0.126093, -0.129773, -0.0172393, 0.991394
371.513, -33.9366, -56.6319, -0.391648, 0.919427, -0.0355772, -0.910948, -0.3929, -0.125709, -0.129559, -0.0168248, 0.991429
371.228, -34.6119, -56.699, -0.392242, 0.919221, -0.0343264, -0.910552, -0.393298, -0.127328, -0.130543, -0.0186874, 0.991267
370.945, -35.217, -56.7859, -0.392052, 0.919346, -0.0331435, -0.910563, -0.392934, -0.128366, -0.131036, -0.0201468, 0.991173
370.675, -35.8927, -56.8713, -0.393162, 0.918897, -0.0324385, -0.910083, -0.393935, -0.128701, -0.131042, -0.0210786, 0.991153
370.403, -36.534, -56.9467, -0.394254, 0.918409, -0.0329915, -0.909653, -0.395099, -0.128172, -0.130749, -0.0205214, 0.991203
370.106, -37.2052, -57.0482, -0.394311, 0.918355, -0.0337988, -0.909717, -0.395281, -0.127151, -0.13013, -0.0193895, 0.991307
369.839, -37.7974, -57.1261, -0.39401, 0.918467, -0.0342614, -0.909949, -0.395062, -0.126171, -0.129419, -0.0185364, 0.991417
369.538, -38.4818, -57.2414, -0.395119, 0.917886, -0.0369687, -0.909671, -0.396555, -0.123462, -0.127984, -0.0151528, 0.99166
369.259, -39.0943, -57.3194, -0.395299, 0.917806, -0.0370219, -0.909557, -0.396736, -0.123721, -0.12824, -0.0152333, 0.991626
368.973, -39.7671, -57.3968, -0.396004, 0.917513, -0.0367448, -0.909173, -0.397389, -0.124448, -0.128785, -0.0158746, 0.991546
368.697, -40.3836, -57.4869, -0.396276, 0.91744, -0.0356335, -0.909085, -0.39751, -0.124701, -0.128571, -0.0170223, 0.991554
368.392, -41.0466, -57.5903, -0.396355, 0.917427, -0.0350828, -0.909082, -0.397518, -0.124697, -0.128346, -0.0175311, 0.991574
368.112, -41.6751, -57.6676, -0.397236, 0.917012, -0.035945, -0.90861, -0.398496, -0.125017, -0.128966, -0.0170014, 0.991503
367.811, -42.3592, -57.7401, -0.397956, 0.91674, -0.0349075, -0.908204, -0.399055, -0.126173, -0.129598, -0.0185082, 0.991394
367.539, -42.9849, -57.8531, -0.398631, 0.916475, -0.0341504, -0.908011, -0.399635, -0.125728, -0.128874, -0.0191101, 0.991477
367.245, -43.6568, -57.9657, -0.399681, 0.916067, -0.032814, -0.907667, -0.400509, -0.125429, -0.128043, -0.0203472, 0.99156
366.966, -44.2895, -58.0304, -0.400767, 0.915541, -0.0342144, -0.907086, -0.401761, -0.12563, -0.128765, -0.019313, 0.991487
366.67, -44.9701, -58.1239, -0.40187, 0.915062, -0.0340755, -0.906578, -0.402831, -0.125871, -0.128907, -0.0196917, 0.991461
366.385, -45.5913, -58.1923, -0.402545, 0.914743, -0.0346923, -0.906131, -0.403562, -0.126742, -0.129937, -0.0195836, 0.991329
366.075, -46.2542, -58.2844, -0.403486, 0.914323, -0.0348232, -0.905728, -0.404515, -0.126588, -0.129829, -0.0195362, 0.991344
365.789, -46.8709, -58.3707, -0.404079, 0.914086, -0.0341535, -0.905605, -0.40503, -0.12582, -0.128843, -0.0199114, 0.991465
365.477, -47.5346, -58.4521, -0.405076, 0.913652, -0.0339763, -0.905208, -0.406001, -0.125542, -0.128496, -0.0200984, 0.991506
365.203, -48.144, -58.5362, -0.406381, 0.91304, -0.0348187, -0.904591, -0.407404, -0.125447, -0.128724, -0.0194827, 0.991489
364.868, -48.8082, -58.6214, -0.40667, 0.912872, -0.0358205, -0.90452, -0.407837, -0.124552, -0.128309, -0.0182514, 0.991566
364.596, -49.4282, -58.7054, -0.407983, 0.91231, -0.0352052, -0.90399, -0.409062, -0.124379, -0.127873, -0.0189193, 0.99161
364.287, -50.105, -58.7989, -0.40927, 0.911708, -0.0358771, -0.903364, -0.410422, -0.124446, -0.128183, -0.0185217, 0.991578
363.995, -50.7043, -58.8777, -0.410121, 0.911303, -0.0364225, -0.902921, -0.411331, -0.12466, -0.128584, -0.0182389, 0.991531
363.694, -51.3713, -58.9816, -0.411904, 0.910477, -0.0369686, -0.902302, -0.413198, -0.122959, -0.127227, -0.0172906, 0.991723
363.402, -51.9921, -59.0414, -0.413251, 0.90982, -0.0380942, -0.901458, -0.414655, -0.124238, -0.12883, -0.017001, 0.991521
363.095, -52.6431, -59.1311, -0.414673, 0.909192, -0.0376413, -0.900804, -0.416001, -0.124483, -0.128838, -0.0177124, 0.991507
362.82, -53.2618, -59.2142, -0.416498, 0.908352, -0.0377595, -0.900001, -0.41783, -0.124158, -0.128557, -0.0177281, 0.991544
362.504, -53.9347, -59.2798, -0.418404, 0.907457, -0.0382082, -0.898985, -0.419761, -0.125007, -0.129477, -0.0179549, 0.99142
362.223, -54.5522, -59.3628, -0.419962, 0.906704, -0.0389775, -0.898238, -0.421407, -0.124836, -0.129615, -0.0174153, 0.991411
361.908, -55.2177, -59.438, -0.422052, 0.905714, -0.0394374, -0.897354, -0.423553, -0.123934, -0.128953, -0.0169173, 0.991506
361.624, -55.8374, -59.5509, -0.424266, 0.90475, -0.0377628, -0.896408, -0.42553, -0.124004, -0.128262, -0.0187599, 0.991563
361.309, -56.4982, -59.6366, -0.426442, 0.903747, -0.0372698, -0.895403, -0.427622, -0.124066, -0.128061, -0.0195354, 0.991574
361.036, -57.1178, -59.6983, -0.428968, 0.902518, -0.0380401, -0.894072, -0.43021, -0.12472, -0.128927, -0.0194904, 0.991462
360.703, -57.7683, -59.803, -0.430964, 0.901618, -0.036817, -0.893118, -0.432018, -0.125305, -0.128883, -0.02112, 0.991435
360.427, -58.4172, -59.9063, -0.433744, 0.900267, -0.0372278, -0.891911, -0.43485, -0.124096, -0.127908, -0.0206218, 0.991572
360.062, -59.0459, -59.9857, -0.435085, 0.899642, -0.0366738, -0.891225, -0.436095, -0.124658, -0.128141, -0.021552, 0.991522
359.76, -59.6655, -60.0769, -0.436702, 0.898859, -0.0366672, -0.890428, -0.437694, -0.124748, -0.12818, -0.0218282, 0.991511
359.435, -60.319, -60.1561, -0.43829, 0.89803, -0.0379942, -0.889534, -0.439432, -0.125011, -0.12896, -0.0209941, 0.991428
359.151, -60.9258, -60.2516, -0.439699, 0.897354, -0.0377069, -0.888849, -0.440789, -0.125111, -0.12889, -0.0214953, 0.991426
358.828, -61.5821, -60.3316, -0.440835, 0.896806, -0.0374781, -0.888152, -0.441858, -0.126281, -0.129809, -0.0223826, 0.991286
358.512, -62.1876, -60.4313, -0.441486, 0.896515, -0.0367546, -0.887801, -0.442396, -0.126869, -0.13, -0.0233801, 0.991238
358.173, -62.8368, -60.4994, -0.442202, 0.896024, -0.0399747, -0.887317, -0.443539, -0.126259, -0.130862, -0.020362, 0.991192
357.848, -63.4589, -60.5771, -0.442306, 0.895856, -0.042505, -0.887129, -0.443978, -0.126041, -0.131786, -0.0180414, 0.991114
357.528, -64.1313, -60.6686, -0.44342, 0.895314, -0.0423238, -0.886629, -0.445062, -0.125729, -0.131404, -0.0182253, 0.991161
357.222, -64.7408, -60.7399, -0.444105, 0.894971, -0.0424133, -0.886332, -0.445759, -0.125362, -0.131101, -0.0180816, 0.991204
356.89, -65.4008, -60.828, -0.444804, 0.894662, -0.0415825, -0.886072, -0.446348, -0.125099, -0.130482, -0.0187995, 0.991272
356.57, -65.9883, -60.8964, -0.444604, 0.894741, -0.0420261, -0.886167, -0.446211, -0.124915, -0.130519, -0.0182958, 0.991277
356.236, -66.6436, -60.9962, -0.444636, 0.894684, -0.0428811, -0.886117, -0.446357, -0.124749, -0.130751, -0.0174702, 0.991261
355.931, -67.2504, -61.0801, -0.444603, 0.894732, -0.042214, -0.886152, -0.446234, -0.12494, -0.130625, -0.0181408, 0.991266
355.608, -67.9187, -61.1487, -0.444746, 0.894652, -0.0424026, -0.885966, -0.446386, -0.125711, -0.131396, -0.0183422, 0.99116
355.296, -68.5279, -61.2372, -0.444831, 0.894616, -0.0422897, -0.88595, -0.446458, -0.125567, -0.131215, -0.0183895, 0.991183
354.941, -69.1841, -61.3106, -0.444341, 0.894819, -0.0431352, -0.886259, -0.446099, -0.124663, -0.130793, -0.0171638, 0.991261
354.633, -69.7919, -61.4144, -0.444235, 0.894908, -0.0423623, -0.886376, -0.445895, -0.124561, -0.130359, -0.0177852, 0.991307
354.285, -70.4562, -61.4497, -0.443682, 0.895089, -0.044291, -0.886384, -0.445583, -0.12562, -0.132176, -0.0164765, 0.991089
353.97, -71.0715, -61.5543, -0.443466, 0.895246, -0.0432779, -0.886492, -0.445226, -0.126119, -0.132176, -0.0175639, 0.991071
353.629, -71.7389, -61.6352, -0.443178, 0.895399, -0.0430533, -0.886576, -0.444902, -0.126672, -0.132577, -0.0179684, 0.99101
353.307, -72.3463, -61.7204, -0.442225, 0.895863, -0.0432077, -0.887051, -0.44398, -0.126577, -0.132579, -0.017648, 0.991015
352.966, -73.0124, -61.812, -0.441847, 0.896094, -0.0422595, -0.887312, -0.443482, -0.126496, -0.132093, -0.0183944, 0.991067
352.653, -73.6257, -61.8891, -0.441309, 0.896406, -0.0412554, -0.88753, -0.4428, -0.127354, -0.132429, -0.0195872, 0.990999
352.317, -74.306, -61.9856, -0.440656, 0.896675, -0.0423799, -0.887774, -0.442302, -0.127381, -0.132964, -0.0185073, 0.990948
352.007, -74.9403, -62.0662, -0.440196, 0.896838, -0.0436888, -0.887864, -0.442014, -0.127753, -0.133885, -0.0174464, 0.990843
351.683, -75.6261, -62.1639, -0.43971, 0.897101, -0.043194, -0.887994, -0.441448, -0.128806, -0.13462, -0.0182812, 0.990729
351.391, -76.239, -62.2518, -0.439254, 0.897336, -0.0429501, -0.888245, -0.440966, -0.128723, -0.134447, -0.0183918, 0.99075
351.063, -76.9229, -62.3374, -0.43877, 0.897505, -0.0443497, -0.888581, -0.440698, -0.127317, -0.133812, -0.0164545, 0.99087
350.736, -77.55, -62.4274, -0.437368, 0.89818, -0.0445058, -0.889353, -0.439343, -0.126602, -0.133265, -0.0157906, 0.990955
350.416, -78.2566, -62.5323, -0.437084, 0.898415, -0.0425322, -0.88969, -0.438809, -0.126091, -0.131946, -0.0172721, 0.991106
350.108, -78.8934, -62.6277, -0.436259, 0.898874, -0.0412708, -0.890195, -0.437829, -0.125929, -0.131264, -0.0181987, 0.99118
349.772, -79.5737, -62.7053, -0.435246, 0.89933, -0.0420224, -0.890537, -0.43691, -0.126701, -0.132306, -0.0177234, 0.99105
349.454, -80.2153, -62.777, -0.434392, 0.899724, -0.0424213, -0.890883, -0.436112, -0.12702, -0.132783, -0.0173839, 0.990993
349.112, -80.9353, -62.8727, -0.432731, 0.90049, -0.0431495, -0.89154, -0.434552, -0.127751, -0.133789, -0.0168123, 0.990867
348.815, -81.5758, -62.9649, -0.431741, 0.900931, -0.0438518, -0.89186, -0.433652, -0.128578, -0.134856, -0.0164025, 0.990729
348.49, -82.2362, -63.0607, -0.430319, 0.901626, -0.0435476, -0.89263, -0.432211, -0.128086, -0.134307, -0.0162458, 0.990807
348.163, -82.8493, -63.1158, -0.428135, 0.90264, -0.0440709, -0.893519, -0.430106, -0.12897, -0.135369, -0.0158384, 0.990669
347.857, -83.5045, -63.1919, -0.427165, 0.903017, -0.0457241, -0.893766, -0.429359, -0.129742, -0.136791, -0.0145545, 0.990493
347.55, -84.1904, -63.3041, -0.426173, 0.903401, -0.0473667, -0.894122, -0.428602, -0.129793, -0.137556, -0.0129627, 0.990409
347.208, -84.9196, -63.3879, -0.424057, 0.904392, -0.047446, -0.894967, -0.426504, -0.130876, -0.138599, -0.0130365, 0.990263
346.9, -85.5805, -63.4957, -0.422928, 0.904903, -0.0477757, -0.89535, -0.425421, -0.13178, -0.139573, -0.0129576, 0.990127
346.57, -86.2939, -63.5957, -0.421229, 0.905583, -0.0498634, -0.895978, -0.424029, -0.131998, -0.140679, -0.0109249, 0.989995
346.271, -86.949, -63.7135, -0.419342, 0.906424, -0.0504757, -0.897024, -0.422263, -0.130547, -0.139645, -0.00946588, 0.990156
345.959, -87.6701, -63.8136, -0.418005, 0.907102, -0.0493678, -0.897721, -0.420786, -0.130521, -0.139169, -0.0102401, 0.990216
345.643, -88.3292, -63.93, -0.416388, 0.907861, -0.0490813, -0.898555, -0.41915, -0.130048, -0.138638, -0.010048, 0.990292
345.306, -89.0318, -64.0733, -0.414, 0.908958, -0.0489774, -0.89987, -0.416787, -0.128541, -0.137252, -0.00914274, 0.990494
344.986, -89.685, -64.1478, -0.411796, 0.909965, -0.0488674, -0.900844, -0.414587, -0.128835, -0.137495, -0.00903184, 0.990461
344.677, -90.4117, -64.2294, -0.410181, 0.910589, -0.050793, -0.90128, -0.413244, -0.130089, -0.139447, -0.00758128, 0.9902
344.361, -91.065, -64.3204, -0.408073, 0.911567, -0.0502178, -0.902199, -0.411073, -0.130597, -0.139691, -0.0079866, 0.990163
344.046, -91.7829, -64.4115, -0.406654, 0.912148, -0.0511708, -0.902873, -0.409807, -0.129915, -0.139472, -0.00662954, 0.990204
343.733, -92.4399, -64.5135, -0.405163, 0.912859, -0.0503164, -0.90351, -0.408208, -0.130522, -0.139688, -0.00742142, 0.990168
343.426, -93.1603, -64.6368, -0.403921, 0.913412, -0.0502562, -0.904119, -0.406973, -0.130158, -0.139341, -0.00713606, 0.990219
343.125, -93.8146, -64.7086, -0.401801, 0.91441, -0.0490944, -0.904981, -0.404704, -0.131244, -0.139879, -0.0083043, 0.990134
342.77, -94.5064, -64.8089, -0.399527, 0.915367, -0.049811, -0.905828, -0.402548, -0.132026, -0.140903, -0.00762763, 0.989994
342.474, -95.152, -64.9285, -0.398429, 0.915709, -0.0522535, -0.906422, -0.401816, -0.130167, -0.140192, -0.00449874, 0.990114
342.163, -95.8675, -65.0517, -0.397717, 0.916014, -0.05235, -0.90687, -0.401128, -0.129163, -0.139314, -0.00389566, 0.990241
341.873, -96.5356, -65.0981, -0.397379, 0.916118, -0.0530786, -0.906701, -0.400888, -0.131077, -0.141361, -0.00396097, 0.98995
341.56, -97.246, -65.2331, -0.397052, 0.916291, -0.0525483, -0.906901, -0.40049, -0.130914, -0.141, -0.00432334, 0.99
341.255, -97.8889, -65.3188, -0.395945, 0.916854, -0.0510474, -0.907408, -0.399182, -0.131392, -0.140845, -0.00570339, 0.990015
340.929, -98.5996, -65.4042, -0.394844, 0.91733, -0.0510235, -0.907691, -0.39808, -0.132772, -0.142108, -0.00611084, 0.989832
340.631, -99.2534, -65.5068, -0.393447, 0.917914, -0.0513134, -0.908307, -0.39674, -0.132571, -0.142047, -0.00555139, 0.989844
340.329, -99.9614, -65.6145, -0.393106, 0.918099, -0.0506155, -0.908462, -0.396302, -0.132824, -0.142005, -0.00623175, 0.989846
340.021, -100.61, -65.7178, -0.39206, 0.918497, -0.0514909, -0.908881, -0.395393, -0.132662, -0.142209, -0.00521237, 0.989823
339.702, -101.323, -65.82, -0.390555, 0.919035, -0.0533043, -0.909398, -0.394161, -0.132783, -0.143043, -0.00338444, 0.989711
339.4, -101.98, -65.8942, -0.389486, 0.919529, -0.0526066, -0.909713, -0.392998, -0.134069, -0.143954, -0.00436099, 0.989575
339.079, -102.693, -66.0041, -0.388516, 0.919983, -0.051836, -0.910256, -0.391931, -0.133504, -0.143137, -0.00468431, 0.989692
338.773, -103.342, -66.1148, -0.387275, 0.920702, -0.0482289, -0.911021, -0.39019, -0.13339, -0.141631, -0.00772098, 0.989889
338.46, -104.062, -66.2346, -0.386913, 0.92085, -0.0483057, -0.911251, -0.389848, -0.132819, -0.141138, -0.00737079, 0.989962
338.214, -104.736, -66.309, -0.387385, 0.920619, -0.0489247, -0.911019, -0.390402, -0.132782, -0.141342, -0.00686637, 0.989937
337.932, -105.453, -66.4184, -0.387732, 0.920473, -0.0489177, -0.910863, -0.390744, -0.132847, -0.141396, -0.0069518, 0.989929
337.663, -106.115, -66.5398, -0.387013, 0.920774, -0.0489607, -0.911265, -0.390043, -0.132146, -0.140773, -0.00652581, 0.99002
337.349, -106.83, -66.6318, -0.386613, 0.920915, -0.049449, -0.911337, -0.389713, -0.132618, -0.141401, -0.00620725, 0.989933
337.034, -107.472, -66.7498, -0.38434, 0.921785, -0.0509463, -0.912347, -0.38768, -0.131631, -0.141086, -0.0041102, 0.989989
336.758, -108.202, -66.8652, -0.38411, 0.921868, -0.0511677, -0.912581, -0.387488, -0.13057, -0.140195, -0.00345854, 0.990118
336.461, -108.853, -66.9345, -0.383696, 0.922075, -0.050539, -0.912565, -0.386983, -0.132171, -0.141429, -0.00459337, 0.989938
336.152, -109.559, -66.9946, -0.382978, 0.922384, -0.0503487, -0.912589, -0.386235, -0.134178, -0.14321, -0.00543963, 0.989677
335.889, -110.218, -67.1164, -0.383182, 0.922248, -0.0512823, -0.912667, -0.386578, -0.132653, -0.142163, -0.00402643, 0.989835
335.612, -110.934, -67.2351, -0.383057, 0.922186, -0.053301, -0.912839, -0.386744, -0.130973, -0.141395, -0.00151471, 0.989952
335.308, -111.581, -67.3116, -0.381392, 0.922816, -0.0543271, -0.913423, -0.385242, -0.131327, -0.14212, -0.000463526, 0.989849
335.005, -112.299, -67.3938, -0.380527, 0.92313, -0.0550375, -0.913406, -0.384487, -0.133643, -0.144531, -0.000583161, 0.9895
334.734, -112.955, -67.5335, -0.379831, 0.923542, -0.0528954, -0.913956, -0.383491, -0.132734, -0.142871, -0.00207245, 0.989739
334.446, -113.667, -67.6811, -0.379805, 0.923537, -0.0531712, -0.914288, -0.383508, -0.130378, -0.140801, -0.000904433, 0.990038
334.17, -114.33, -67.7546, -0.379532, 0.923519, -0.0553902, -0.914159, -0.383552, -0.131155, -0.14237, 0.00085776, 0.989813
333.858, -115.033, -67.8575, -0.378449, 0.924088, -0.0532752, -0.914624, -0.382178, -0.131918, -0.142265, -0.00119746, 0.989828
333.597, -115.687, -67.9764, -0.378645, 0.924148, -0.0507829, -0.914783, -0.382021, -0.131271, -0.140714, -0.00324968, 0.990045
333.316, -116.39, -68.0957, -0.379323, 0.923924, -0.0497901, -0.914648, -0.382556, -0.130653, -0.139761, -0.00401941, 0.990177
333.036, -117.046, -68.1728, -0.378304, 0.924343, -0.0497678, -0.91502, -0.381542, -0.131014, -0.14009, -0.00402454, 0.990131
332.747, -117.754, -68.2886, -0.377804, 0.92454, -0.0498995, -0.915282, -0.381068, -0.130561, -0.139724, -0.00365439, 0.990184
332.47, -118.412, -68.3713, -0.378198, 0.924272, -0.0518352, -0.914849, -0.381726, -0.131665, -0.141481, -0.00237398, 0.989938
332.173, -119.108, -68.4767, -0.377406, 0.924496, -0.0535911, -0.915057, -0.381191, -0.131773, -0.142252, -0.000693014, 0.98983
331.929, -119.755, -68.5544, -0.377499, 0.924458, -0.0535815, -0.914879, -0.381282, -0.132741, -0.143143, -0.00108893, 0.989701
331.625, -120.449, -68.6697, -0.377092, 0.924665, -0.0528888, -0.91515, -0.38078, -0.132312, -0.142483, -0.00149256, 0.989796
331.347, -121.101, -68.7754, -0.376725, 0.924787, -0.053356, -0.915505, -0.380484, -0.130697, -0.141168, -0.000389175, 0.989986
331.051, -121.805, -68.862, -0.376511, 0.924686, -0.0565219, -0.915606, -0.380717, -0.129305, -0.141085, 0.0030671, 0.989993
330.798, -122.45, -68.9627, -0.376729, 0.92463, -0.0559817, -0.915562, -0.380857, -0.129207, -0.14079, 0.00257851, 0.990036
330.503, -123.14, -69.0956, -0.376035, 0.92497, -0.0550345, -0.91612, -0.380033, -0.127668, -0.139004, 0.00241065, 0.990289
330.255, -123.769, -69.1585, -0.376027, 0.924801, -0.0578521, -0.916178, -0.38041, -0.126115, -0.138639, 0.0055803, 0.990327
329.957, -124.468, -69.2503, -0.375568, 0.925024, -0.0572643, -0.916339, -0.379876, -0.12656, -0.138825, 0.00494152, 0.990305
329.711, -125.116, -69.3532, -0.375962, 0.925041, -0.0543342, -0.916265, -0.379863, -0.127134, -0.138244, 0.00198675, 0.990396
329.416, -125.806, -69.4517, -0.376228, 0.924852, -0.055683, -0.916095, -0.380312, -0.127011, -0.138644, 0.00322574, 0.990337
329.133, -126.44, -69.5306, -0.375386, 0.925074, -0.0576578, -0.916356, -0.379752, -0.126806, -0.139201, 0.00523371, 0.99025
328.838, -127.13, -69.6236, -0.374467, 0.925415, -0.0581485, -0.916703, -0.378911, -0.126814, -0.139389, 0.00581701, 0.990221
328.591, -127.76, -69.6972, -0.374715, 0.925238, -0.0593657, -0.916541, -0.379325, -0.126748, -0.13979, 0.00691692, 0.990157
328.305, -128.445, -69.7882, -0.374526, 0.925319, -0.0592915, -0.916641, -0.379126, -0.126622, -0.139645, 0.00692578, 0.990177
328.051, -129.078, -69.904, -0.374454, 0.925504, -0.0568085, -0.916804, -0.37871, -0.126688, -0.138764, 0.00464357, 0.990315
327.78, -129.75, -69.9931, -0.374702, 0.925373, -0.0573071, -0.916522, -0.37903, -0.127762, -0.139948, 0.00465072, 0.990148
327.524, -130.398, -70.0555, -0.375398, 0.925025, -0.0583497, -0.91593, -0.379875, -0.12949, -0.141947, 0.00483389, 0.989862
327.235, -131.076, -70.1364, -0.375546, 0.924759, -0.0615243, -0.915877, -0.380464, -0.128131, -0.141898, 0.0082296, 0.989847
326.988, -131.718, -70.2396, -0.375821, 0.924746, -0.060029, -0.915918, -0.380521, -0.127664, -0.140899, 0.00700271, 0.989999
326.686, -132.402, -70.3407, -0.375411, 0.925017, -0.058403, -0.916111, -0.379888, -0.128163, -0.140739, 0.00539003, 0.990032
326.423, -133.027, -70.4098, -0.375439, 0.925031, -0.0579968, -0.915866, -0.379868, -0.129964, -0.142252, 0.00432375, 0.989821
326.126, -133.702, -70.4909, -0.374974, 0.925086, -0.0600787, -0.915825, -0.379709, -0.130711, -0.143732, 0.00600826, 0.989598
325.878, -134.345, -70.5633, -0.374639, 0.925255, -0.0595777, -0.915935, -0.379307, -0.131107, -0.143906, 0.00545147, 0.989576
325.596, -135.021, -70.6977, -0.374521, 0.9256, -0.0547617, -0.916445, -0.3785, -0.129867, -0.140932, 0.00154832, 0.990018
325.347, -135.649, -70.7893, -0.375582, 0.925311, -0.0523271, -0.916267, -0.379209, -0.129058, -0.139262, -0.000526262, 0.990255
325.058, -136.319, -70.8827, -0.375667, 0.92527, -0.0524381, -0.916214, -0.379309, -0.129136, -0.139376, -0.000467671, 0.990239
324.783, -136.954, -70.9637, -0.374883, 0.92533, -0.0568071, -0.916311, -0.379144, -0.128931, -0.140841, 0.00371911, 0.990025
324.51, -137.65, -71.0603, -0.375349, 0.925239, -0.0551964, -0.915783, -0.379384, -0.131945, -0.143022, 0.00102242, 0.989719
324.245, -138.281, -71.1669, -0.375825, 0.925063, -0.054893, -0.915377, -0.379813, -0.133521, -0.144364, 6.72159e-05, 0.989525
323.983, -138.977, -71.2563, -0.376405, 0.9247, -0.0569956, -0.914793, -0.380693, -0.135008, -0.146539, 0.00132156, 0.989204
323.731, -139.593, -71.3469, -0.37688, 0.924444, -0.058013, -0.914497, -0.381313, -0.135261, -0.147163, 0.00207543, 0.98911
323.443, -140.264, -71.436, -0.376767, 0.924336, -0.0604081, -0.914752, -0.381544, -0.132861, -0.145857, 0.00520057, 0.989292
323.184, -140.899, -71.5226, -0.377452, 0.924031, -0.0607975, -0.914471, -0.382278, -0.132691, -0.145852, 0.00551301, 0.989291
322.898, -141.584, -71.6208, -0.378712, 0.923459, -0.0616479, -0.913738, -0.383655, -0.133759, -0.147173, 0.00567379, 0.989095
322.655, -142.196, -71.7136, -0.379877, 0.922873, -0.0632301, -0.913181, -0.38504, -0.133587, -0.14763, 0.0069939, 0.989018
322.362, -142.882, -71.7922, -0.380161, 0.922598, -0.0655051, -0.913032, -0.385651, -0.132836, -0.147817, 0.009309, 0.988971
322.12, -143.523, -71.8822, -0.380595, 0.922391, -0.065899, -0.912877, -0.386136, -0.132497, -0.14766, 0.00972976, 0.98899
321.838, -144.193, -71.9787, -0.38147, 0.922048, -0.0656325, -0.91254, -0.386961, -0.132409, -0.147485, 0.00938213, 0.98902
321.562, -144.823, -72.0912, -0.381295, 0.922117, -0.0656837, -0.912824, -0.386782, -0.130966, -0.146172, 0.0100208, 0.989209
321.27, -145.499, -72.1961, -0.381277, 0.922327, -0.0627682, -0.913036, -0.386338, -0.130798, -0.144889, 0.00743918, 0.98942
321.002, -146.129, -72.2808, -0.381193, 0.922264, -0.0641914, -0.912981, -0.386461, -0.130822, -0.14546, 0.00873714, 0.989326
320.708, -146.819, -72.3664, -0.381474, 0.922051, -0.0655769, -0.912736, -0.386944, -0.1311, -0.146256, 0.00984306, 0.989198
320.429, -147.449, -72.4655, -0.381473, 0.922033, -0.0658275, -0.912712, -0.38698, -0.131162, -0.146409, 0.0100469, 0.989173
320.144, -148.139, -72.5708, -0.381983, 0.921805, -0.0660679, -0.912528, -0.387518, -0.130856, -0.146226, 0.0103041, 0.989198
319.866, -148.764, -72.6628, -0.382299, 0.921682, -0.0659463, -0.912491, -0.387806, -0.130252, -0.145626, 0.0103801, 0.989285
319.577, -149.443, -72.7834, -0.382676, 0.921563, -0.0654196, -0.912306, -0.388107, -0.130656, -0.145798, 0.00968352, 0.989267
319.299, -150.082, -72.8893, -0.38255, 0.92159, -0.0657892, -0.912288, -0.388039, -0.130982, -0.14624, 0.00991152, 0.989199
318.995, -150.775, -72.9816, -0.382299, 0.921622, -0.0667884, -0.912185, -0.387948, -0.131967, -0.147534, 0.0104726, 0.989002
318.735, -151.409, -73.0781, -0.382759, 0.921385, -0.0674177, -0.911938, -0.388497, -0.132055, -0.147865, 0.0109357, 0.988947
318.437, -152.112, -73.1475, -0.38273, 0.921235, -0.0696042, -0.911777, -0.388796, -0.13229, -0.148932, 0.0128322, 0.988764
318.168, -152.76, -73.2527, -0.382607, 0.921048, -0.0726757, -0.911747, -0.389122, -0.131536, -0.149431, 0.0159353, 0.988644
317.854, -153.451, -73.3715, -0.381848, 0.921671, -0.0686674, -0.912184, -0.387785, -0.132449, -0.148702, 0.012062, 0.988808
317.569, -154.099, -73.4683, -0.381493, 0.92174, -0.0696978, -0.912365, -0.387579, -0.131806, -0.148505, 0.0133066, 0.988822
317.276, -154.809, -73.5632, -0.381453, 0.921547, -0.0724234, -0.912147, -0.387952, -0.132214, -0.149938, 0.0156274, 0.988572
317.024, -155.467, -73.6592, -0.382295, 0.921444, -0.0692193, -0.911733, -0.388329, -0.133956, -0.150312, 0.011899, 0.988567
316.718, -156.169, -73.7688, -0.382572, 0.921217, -0.0706952, -0.911521, -0.388825, -0.133957, -0.150891, 0.0131921, 0.988462
316.459, -156.818, -73.8637, -0.382851, 0.921073, -0.0710663, -0.911277, -0.389166, -0.134624, -0.151655, 0.0132202, 0.988345
316.173, -157.537, -73.9608, -0.382912, 0.921018, -0.0714385, -0.911, -0.389303, -0.136095, -0.153157, 0.0129682, 0.988117
315.89, -158.18, -74.0584, -0.382648, 0.921104, -0.0717455, -0.911056, -0.389092, -0.136322, -0.153483, 0.0132008, 0.988063
315.586, -158.877, -74.1474, -0.382209, 0.921282, -0.0717997, -0.911109, -0.388677, -0.137148, -0.154259, 0.0129982, 0.987945
315.317, -159.536, -74.2499, -0.382313, 0.921312, -0.0708569, -0.911109, -0.388636, -0.137266, -0.154002, 0.0120797, 0.987997
315.003, -160.228, -74.3791, -0.38192, 0.921637, -0.068716, -0.911583, -0.387907, -0.136177, -0.152161, 0.0106315, 0.988298
314.729, -160.889, -74.4926, -0.381301, 0.922069, -0.0663146, -0.911892, -0.386936, -0.136874, -0.151867, 0.00828161, 0.988366
314.431, -161.591, -74.603, -0.381424, 0.921991, -0.0667031, -0.911782, -0.387118, -0.137087, -0.152215, 0.00853028, 0.988311
314.147, -162.24, -74.7094, -0.381366, 0.921976, -0.0672281, -0.911777, -0.387141, -0.137056, -0.152389, 0.00902839, 0.988279
313.834, -162.946, -74.8262, -0.380834, 0.922187, -0.0673508, -0.911992, -0.386634, -0.137061, -0.152436, 0.00922592, 0.98827
313.591, -163.602, -74.9147, -0.38163, 0.921804, -0.0680915, -0.911581, -0.387536, -0.137246, -0.152902, 0.00969374, 0.988194
313.276, -164.315, -75.0206, -0.381254, 0.921934, -0.0684284, -0.911763, -0.387213, -0.136949, -0.152754, 0.0101781, 0.988212
313.011, -164.964, -75.1262, -0.381118, 0.922109, -0.0668169, -0.9119, -0.386833, -0.137111, -0.152278, 0.00867501, 0.9883
312.715, -165.69, -75.2497, -0.380923, 0.922262, -0.0658011, -0.912043, -0.386487, -0.137134, -0.151905, 0.00777589, 0.988365
312.426, -166.33, -75.3579, -0.380298, 0.922508, -0.0659797, -0.912161, -0.385902, -0.137995, -0.152763, 0.00770486, 0.988233
312.149, -167.049, -75.4714, -0.380511, 0.922438, -0.065719, -0.9121, -0.386073, -0.137919, -0.152594, 0.0074627, 0.988261
311.88, -167.702, -75.5859, -0.380969, 0.922271, -0.0654107, -0.911974, -0.386476, -0.137625, -0.152208, 0.00722191, 0.988322
311.555, -168.397, -75.7005, -0.380018, 0.92271, -0.0647466, -0.9123, -0.38544, -0.138365, -0.152627, 0.00648718, 0.988263
311.302, -169.047, -75.7853, -0.380629, 0.922378, -0.0658791, -0.91187, -0.386222, -0.139017, -0.15367, 0.00715914, 0.988096
310.998, -169.736, -75.9085, -0.38069, 0.922319, -0.0663504, -0.911835, -0.386353, -0.138884, -0.15373, 0.00762898, 0.988083
310.73, -170.402, -76.0107, -0.380577, 0.922413, -0.0656896, -0.911795, -0.386146, -0.139714, -0.15424, 0.00672341, 0.988011
310.424, -171.102, -76.1177, -0.380215, 0.922468, -0.0669956, -0.911796, -0.385994, -0.140134, -0.155129, 0.00780513, 0.987863
310.159, -171.761, -76.2291, -0.380215, 0.922498, -0.0665845, -0.911797, -0.385931, -0.140301, -0.155125, 0.00736694, 0.987867
309.855, -172.476, -76.3387, -0.380537, 0.922539, -0.0641287, -0.911567, -0.385877, -0.141932, -0.155683, 0.00444738, 0.987797
309.59, -173.128, -76.4444, -0.380619, 0.922561, -0.0633277, -0.911663, -0.385832, -0.141438, -0.154919, 0.00389959, 0.98792
309.281, -173.827, -76.5683, -0.380463, 0.922635, -0.0631926, -0.911789, -0.385655, -0.141109, -0.154562, 0.00393171, 0.987975
309.025, -174.488, -76.6657, -0.381165, 0.922361, -0.0629606, -0.911339, -0.386317, -0.142199, -0.155482, 0.00317704, 0.987834
308.719, -175.191, -76.7932, -0.381193, 0.922391, -0.0623368, -0.911298, -0.386249, -0.142646, -0.155653, 0.0024318, 0.987809
308.451, -175.846, -76.8969, -0.380957, 0.922384, -0.0638717, -0.911383, -0.386253, -0.142092, -0.155734, 0.00408052, 0.987791
308.165, -176.557, -77.0125, -0.381335, 0.922252, -0.0635261, -0.91115, -0.386575, -0.142707, -0.156169, 0.0034626, 0.987724
307.88, -177.203, -77.1107, -0.381583, 0.922139, -0.0636742, -0.911075, -0.386842, -0.142465, -0.156005, 0.00364961, 0.98775
307.597, -177.898, -77.218, -0.381632, 0.922066, -0.0644285, -0.911072, -0.387006, -0.142039, -0.155903, 0.00449244, 0.987762
307.321, -178.565, -77.3353, -0.381891, 0.922034, -0.0633371, -0.911048, -0.387092, -0.141955, -0.155405, 0.00349168, 0.987845
307.012, -179.268, -77.4484, -0.381368, 0.922183, -0.064314, -0.911365, -0.386722, -0.140927, -0.154832, 0.00486851, 0.987929
306.74, -179.913, -77.5429, -0.381048, 0.922133, -0.0668828, -0.911413, -0.386801, -0.140396, -0.155334, 0.00746037, 0.987834
306.444, -180.625, -77.6739, -0.381358, 0.922164, -0.0646437, -0.91139, -0.386762, -0.14065, -0.154704, 0.00527767, 0.987947
306.162, -181.286, -77.771, -0.381304, 0.922277, -0.0633436, -0.911538, -0.386507, -0.140394, -0.153965, 0.00420726, 0.988067
305.855, -181.976, -77.8805, -0.380236, 0.922647, -0.0643671, -0.912066, -0.385604, -0.139443, -0.153477, 0.00568594, 0.988136
305.593, -182.638, -77.9442, -0.380727, 0.922114, -0.0689473, -0.911544, -0.386797, -0.139552, -0.155351, 0.00971746, 0.987812
305.301, -183.348, -78.0525, -0.381137, 0.922028, -0.0678165, -0.911554, -0.387021, -0.138864, -0.154283, 0.00889226, 0.987987
305.026, -183.982, -78.1719, -0.381098, 0.922243, -0.0650621, -0.911805, -0.386556, -0.138515, -0.152895, 0.00653622, 0.988221
304.729, -184.691, -78.2869, -0.381351, 0.92216, -0.0647418, -0.911685, -0.386759, -0.138736, -0.152977, 0.00611692, 0.988211
304.462, -185.347, -78.371, -0.381466, 0.922013, -0.0661474, -0.911397, -0.387095, -0.139687, -0.154399, 0.00700062, 0.987984
304.162, -186.044, -78.4733, -0.381578, 0.921798, -0.0684605, -0.911241, -0.387562, -0.139415, -0.155045, 0.00918639, 0.987865
303.877, -186.698, -78.571, -0.380932, 0.922056, -0.0685868, -0.911358, -0.386952, -0.14034, -0.155941, 0.00904705, 0.987725
303.595, -187.401, -78.6872, -0.381968, 0.921659, -0.0681571, -0.910831, -0.387915, -0.141103, -0.156488, 0.00818294, 0.987646
303.309, -188.042, -78.7929, -0.382244, 0.921478, -0.0690544, -0.91067, -0.388327, -0.141003, -0.156747, 0.00898807, 0.987598
303.007, -188.748, -78.8845, -0.381325, 0.921786, -0.0700075, -0.910726, -0.387586, -0.142674, -0.158649, 0.00935229, 0.987291
302.753, -189.396, -78.983, -0.381618, 0.921731, -0.0691343, -0.910362, -0.387751, -0.144535, -0.16003, 0.00778, 0.987082
302.447, -190.085, -79.0986, -0.381307, 0.921799, -0.0699341, -0.910625, -0.387562, -0.14338, -0.159272, 0.0090118, 0.987194
302.178, -190.738, -79.1996, -0.381276, 0.921902, -0.0687328, -0.91069, -0.387342, -0.143558, -0.158969, 0.00785917, 0.987252
301.876, -191.437, -79.3275, -0.381029, 0.921963, -0.0692897, -0.910903, -0.387178, -0.142649, -0.158345, 0.00876285, 0.987345
301.606, -192.088, -79.4369, -0.38173, 0.921709, -0.0688045, -0.910657, -0.387794, -0.142547, -0.158069, 0.00824289, 0.987394
301.297, -192.778, -79.5554, -0.381142, 0.922253, -0.0646489, -0.910983, -0.386564, -0.143799, -0.15761, 0.00408618, 0.987493
301.021, -193.416, -79.6558, -0.380327, 0.922579, -0.0648089, -0.911239, -0.385787, -0.144262, -0.158096, 0.00418956, 0.987415
300.716, -194.109, -79.7314, -0.379371, 0.922485, -0.0714076, -0.911032, -0.385904, -0.145254, -0.161551, 0.0099496, 0.986814
300.451, -194.748, -79.8331, -0.379339, 0.922573, -0.0704381, -0.91102, -0.385721, -0.145811, -0.161691, 0.00885876, 0.986802
300.156, -195.443, -79.9387, -0.378843, 0.922769, -0.0705299, -0.911093, -0.385254, -0.146593, -0.162444, 0.00872347, 0.986679
299.874, -196.09, -80.019, -0.378058, 0.92292, -0.0727424, -0.910999, -0.384856, -0.148213, -0.164784, 0.0102352, 0.986277
299.589, -196.786, -80.1065, -0.377636, 0.92291, -0.0750208, -0.91087, -0.384827, -0.149079, -0.166457, 0.0120365, 0.985975
299.326, -197.434, -80.2394, -0.377707, 0.922892, -0.0748906, -0.911025, -0.384863, -0.148037, -0.165444, 0.0123127, 0.986142
299.043, -198.128, -80.3728, -0.377414, 0.923182, -0.0727557, -0.911371, -0.384216, -0.147583, -0.164199, 0.0106077, 0.98637
298.762, -198.759, -80.488, -0.376898, 0.923508, -0.0712796, -0.911609, -0.383469, -0.148055, -0.164064, 0.00917743, 0.986407
298.502, -199.459, -80.5934, -0.377299, 0.923469, -0.0696537, -0.911426, -0.383604, -0.14883, -0.164159, 0.00733089, 0.986407
298.216, -200.091, -80.7006, -0.376507, 0.923724, -0.0705469, -0.911704, -0.382969, -0.148766, -0.164436, 0.00830666, 0.986353
297.94, -200.809, -80.8127, -0.376657, 0.923446, -0.0733296, -0.911486, -0.383575, -0.148541, -0.165297, 0.0108898, 0.986184
297.634, -201.439, -80.9243, -0.374859, 0.924371, -0.0708403, -0.912215, -0.381399, -0.149663, -0.165362, 0.00851923, 0.986196
297.354, -202.145, -81.0074, -0.374591, 0.924275, -0.0734631, -0.91207, -0.381575, -0.150096, -0.166762, 0.0107787, 0.985938
297.089, -202.778, -81.0942, -0.374643, 0.924062, -0.0758395, -0.911849, -0.382027, -0.150293, -0.167853, 0.0128479, 0.985728
296.797, -203.474, -81.2142, -0.374593, 0.924384, -0.0720714, -0.911784, -0.381365, -0.152349, -0.168315, 0.0086447, 0.985695
296.541, -204.125, -81.3019, -0.374689, 0.924071, -0.075508, -0.911546, -0.382038, -0.152088, -0.169387, 0.0118431, 0.985478
296.232, -204.804, -81.4087, -0.374113, 0.923838, -0.0810048, -0.911607, -0.382386, -0.15084, -0.170326, 0.0174134, 0.985234
295.978, -205.452, -81.5479, -0.374507, 0.92397, -0.0776172, -0.911656, -0.382201, -0.151015, -0.169199, 0.0142041, 0.98548
295.676, -206.139, -81.6817, -0.374711, 0.924078, -0.075303, -0.911772, -0.38201, -0.150801, -0.168118, 0.0121525, 0.985692
295.426, -206.794, -81.7621, -0.37487, 0.923737, -0.0786346, -0.911516, -0.382725, -0.150534, -0.169149, 0.0152462, 0.985473
295.149, -207.492, -81.8911, -0.375729, 0.923583, -0.0763081, -0.911154, -0.383193, -0.151531, -0.169192, 0.0125939, 0.985503
294.873, -208.13, -81.9811, -0.375531, 0.923438, -0.0789827, -0.911245, -0.383433, -0.15037, -0.169142, 0.0155042, 0.98547
294.59, -208.812, -82.1228, -0.375299, 0.923524, -0.079084, -0.911533, -0.383203, -0.149208, -0.168102, 0.0160902, 0.985638
294.331, -209.445, -82.237, -0.375823, 0.923643, -0.0751068, -0.91144, -0.383065, -0.150126, -0.167434, 0.0120346, 0.98581
294.047, -210.174, -82.3228, -0.376213, 0.923318, -0.0771239, -0.911072, -0.383794, -0.150501, -0.16856, 0.0136452, 0.985597
293.779, -210.815, -82.4438, -0.376346, 0.923043, -0.0797164, -0.910821, -0.384366, -0.150561, -0.169614, 0.0159443, 0.985382
293.522, -211.522, -82.5572, -0.377059, 0.922914, -0.0778247, -0.910366, -0.384773, -0.152263, -0.170471, 0.0134366, 0.985271
293.236, -212.143, -82.669, -0.376843, 0.922995, -0.0779022, -0.910338, -0.384581, -0.152914, -0.171098, 0.0132929, 0.985164
292.936, -212.836, -82.7977, -0.376669, 0.923102, -0.0774791, -0.910062, -0.384364, -0.155083, -0.172938, 0.0120959, 0.984858
292.661, -213.466, -82.914, -0.376457, 0.923202, -0.0773115, -0.910095, -0.384132, -0.155468, -0.173227, 0.0118335, 0.984811
292.351, -214.152, -83.0433, -0.375497, 0.923535, -0.0780062, -0.910703, -0.383286, -0.153984, -0.172108, 0.0132199, 0.984989
292.1, -214.805, -83.1678, -0.376309, 0.923261, -0.0773392, -0.910461, -0.383969, -0.153716, -0.171615, 0.0125697, 0.985084
291.801, -215.494, -83.2595, -0.376507, 0.922954, -0.0799879, -0.910177, -0.384621, -0.153765, -0.172683, 0.0149096, 0.984865
291.551, -216.135, -83.3834, -0.376631, 0.922992, -0.0789555, -0.910267, -0.38456, -0.15339, -0.171941, 0.014099, 0.985006
291.242, -216.826, -83.5207, -0.37581, 0.923473, -0.0772246, -0.910764, -0.383451, -0.153215, -0.171102, 0.0127535, 0.985171
290.981, -217.476, -83.6372, -0.376191, 0.923205, -0.0785711, -0.910606, -0.384049, -0.152651, -0.171103, 0.0141213, 0.985152
290.697, -218.146, -83.751, -0.376415, 0.922971, -0.0802286, -0.910528, -0.384542, -0.151874, -0.171027, 0.0158827, 0.985138
290.425, -218.761, -83.8777, -0.375235, 0.923724, -0.0770187, -0.911194, -0.382835, -0.152196, -0.170073, 0.0130696, 0.985345
290.147, -219.467, -83.996, -0.374703, 0.923884, -0.0776917, -0.911244, -0.382435, -0.152901, -0.170975, 0.0135035, 0.985183
289.878, -220.133, -84.0781, -0.375099, 0.923123, -0.0845224, -0.910691, -0.383992, -0.152291, -0.173039, 0.0198495, 0.984715
289.594, -220.847, -84.1917, -0.375306, 0.923072, -0.0841602, -0.910441, -0.384154, -0.153374, -0.173906, 0.0190607, 0.984578
289.314, -221.483, -84.2802, -0.375232, 0.922914, -0.0862053, -0.910341, -0.384436, -0.153261, -0.174587, 0.0209679, 0.984419
289.039, -222.198, -84.4383, -0.37597, 0.922507, -0.0873402, -0.910311, -0.385316, -0.151213, -0.173149, 0.0226552, 0.984635
288.752, -222.827, -84.5395, -0.37578, 0.922588, -0.0872932, -0.910439, -0.385115, -0.150958, -0.17289, 0.0227482, 0.984678
288.448, -223.539, -84.664, -0.374947, 0.923025, -0.0862509, -0.910657, -0.384138, -0.152123, -0.173545, 0.021507, 0.984591
288.18, -224.188, -84.795, -0.37538, 0.922779, -0.0869965, -0.910535, -0.38468, -0.151484, -0.173252, 0.0223493, 0.984624
287.876, -224.892, -84.925, -0.375549, 0.922609, -0.0880667, -0.91052, -0.385015, -0.150719, -0.172962, 0.0235839, 0.984646
287.587, -225.535, -85.0214, -0.374122, 0.923086, -0.0891386, -0.910849, -0.383819, -0.151778, -0.174317, 0.0244085, 0.984387
287.301, -226.232, -85.1638, -0.373818, 0.923303, -0.0881559, -0.911059, -0.383346, -0.151715, -0.173873, 0.0236016, 0.984485
287.013, -226.878, -85.2857, -0.373888, 0.92321, -0.088838, -0.911157, -0.383509, -0.150712, -0.173209, 0.0245962, 0.984578
286.718, -227.592, -85.4131, -0.373624, 0.923497, -0.0869387, -0.911247, -0.382941, -0.151611, -0.173304, 0.0225773, 0.98461
286.456, -228.273, -85.5137, -0.374163, 0.923427, -0.0853452, -0.911206, -0.383188, -0.151233, -0.172356, 0.0211814, 0.984807
286.15, -228.984, -85.6563, -0.374527, 0.923512, -0.0827953, -0.9113, -0.383101, -0.150882, -0.171061, 0.0189419, 0.985078
285.884, -229.651, -85.7744, -0.374607, 0.923563, -0.0818637, -0.911491, -0.383004, -0.149974, -0.169865, 0.0184366, 0.985295
285.591, -230.375, -85.9105, -0.374481, 0.923521, -0.0828973, -0.911659, -0.383034, -0.148873, -0.16924, 0.0198239, 0.985376
285.325, -231.048, -86.0415, -0.374898, 0.923396, -0.0824067, -0.911341, -0.383383, -0.149915, -0.170025, 0.0188977, 0.985259
285.012, -231.755, -86.1515, -0.374703, 0.923428, -0.082939, -0.91116, -0.383306, -0.151208, -0.17142, 0.0189126, 0.985016
284.739, -232.433, -86.2539, -0.374729, 0.923285, -0.0843952, -0.910841, -0.383606, -0.152363, -0.173049, 0.0197757, 0.984715
284.443, -233.161, -86.4008, -0.374775, 0.923375, -0.083199, -0.910919, -0.383443, -0.152312, -0.172543, 0.018705, 0.984824
284.165, -233.832, -86.5314, -0.375079, 0.923208, -0.0836835, -0.910881, -0.383813, -0.151601, -0.172078, 0.0193631, 0.984893
283.864, -234.549, -86.6648, -0.375377, 0.922858, -0.0861673, -0.910473, -0.384549, -0.152186, -0.173581, 0.021326, 0.984589
283.557, -235.214, -86.7904, -0.374685, 0.92278, -0.0899321, -0.910376, -0.384539, -0.15279, -0.175574, 0.0246238, 0.984158
283.271, -235.947, -86.9093, -0.374227, 0.922696, -0.0926606, -0.910438, -0.384558, -0.152373, -0.176227, 0.0273397, 0.98397
282.991, -236.623, -87.0151, -0.374406, 0.922583, -0.0930635, -0.910271, -0.384815, -0.152725, -0.176713, 0.0275319, 0.983877
282.691, -237.328, -87.1381, -0.373825, 0.922785, -0.0933951, -0.910928, -0.384229, -0.150258, -0.174541, 0.0289061, 0.984226
282.437, -237.997, -87.2547, -0.373716, 0.922795, -0.0937306, -0.911427, -0.384099, -0.147544, -0.172155, 0.0302888, 0.984604
282.144, -238.721, -87.4229, -0.373942, 0.922805, -0.0927304, -0.911538, -0.384126, -0.146784, -0.171074, 0.0296384, 0.984812
281.872, -239.401, -87.5342, -0.374011, 0.922558, -0.0948837, -0.911177, -0.384597, -0.147789, -0.172836, 0.0311812, 0.984457
281.539, -240.139, -87.6472, -0.372361, 0.923037, -0.0966979, -0.911263, -0.38337, -0.150421, -0.175915, 0.0321064, 0.983882
281.284, -240.829, -87.7786, -0.372163, 0.923338, -0.0945581, -0.911232, -0.382844, -0.151944, -0.176496, 0.0296166, 0.983856
281.012, -241.551, -87.8971, -0.372592, 0.923203, -0.0941941, -0.911245, -0.383175, -0.151028, -0.175522, 0.029562, 0.984031
280.753, -242.211, -88.0231, -0.373043, 0.922969, -0.094697, -0.911278, -0.383665, -0.14958, -0.174389, 0.0304956, 0.984204
280.451, -242.945, -88.1698, -0.373186, 0.922812, -0.0956571, -0.91115, -0.383973, -0.149566, -0.174751, 0.0313422, 0.984114
280.173, -243.595, -88.2671, -0.372132, 0.922777, -0.100001, -0.91131, -0.38369, -0.14932, -0.176158, 0.0355652, 0.983719
279.864, -244.327, -88.392, -0.371806, 0.922805, -0.100948, -0.911329, -0.383545, -0.149573, -0.176745, 0.0363844, 0.983584
279.594, -244.995, -88.5049, -0.371322, 0.92314, -0.0996628, -0.911683, -0.382828, -0.149254, -0.175936, 0.0354395, 0.983763
279.293, -245.71, -88.6583, -0.370643, 0.923501, -0.0988443, -0.912256, -0.381966, -0.147957, -0.174394, 0.035332, 0.984042
279.023, -246.384, -88.7854, -0.370794, 0.923346, -0.0997211, -0.912358, -0.382221, -0.146664, -0.173537, 0.0365991, 0.984147
278.721, -247.097, -88.9189, -0.370508, 0.923643, -0.0980212, -0.912427, -0.381678, -0.147645, -0.173784, 0.0347335, 0.984171
278.449, -247.762, -89.0297, -0.370399, 0.923759, -0.0973378, -0.912385, -0.381478, -0.148423, -0.174239, 0.0338339, 0.984122
278.156, -248.477, -89.1482, -0.369921, 0.923861, -0.0981822, -0.912389, -0.38118, -0.149156, -0.175225, 0.0344043, 0.983927
277.888, -249.133, -89.2762, -0.369723, 0.924133, -0.0963442, -0.912213, -0.380734, -0.151359, -0.176558, 0.0319255, 0.983772
277.599, -249.854, -89.4059, -0.37005, 0.924066, -0.0957357, -0.911965, -0.380977, -0.152237, -0.17715, 0.0309722, 0.983696
277.34, -250.514, -89.5211, -0.36994, 0.924098, -0.0958505, -0.912058, -0.380878, -0.151928, -0.176903, 0.0312171, 0.983733
277.049, -251.247, -89.6388, -0.369519, 0.924277, -0.0957481, -0.912222, -0.380448, -0.152021, -0.176937, 0.0311686, 0.983729
276.827, -251.938, -89.7777, -0.370526, 0.923908, -0.0954162, -0.911684, -0.381408, -0.152839, -0.177602, 0.0303585, 0.983634
276.514, -252.663, -89.9351, -0.370766, 0.924025, -0.0933294, -0.911755, -0.381271, -0.152757, -0.176735, 0.0284566, 0.983847
276.258, -253.343, -90.0665, -0.371309, 0.923688, -0.094495, -0.91166, -0.381978, -0.151554, -0.176084, 0.0298737, 0.983922
275.959, -254.056, -90.199, -0.37108, 0.923717, -0.0951193, -0.911633, -0.381875, -0.151977, -0.176707, 0.0303185, 0.983796
275.682, -254.742, -90.3048, -0.370937, 0.923597, -0.0968249, -0.91155, -0.38204, -0.152061, -0.177434, 0.0318557, 0.983617
275.406, -255.496, -90.4464, -0.371822, 0.923057, -0.098562, -0.911314, -0.383174, -0.150614, -0.176791, 0.0338195, 0.983667
275.111, -256.154, -90.5854, -0.371505, 0.92327, -0.0977593, -0.911554, -0.382709, -0.150343, -0.17622, 0.0332598, 0.983789
274.823, -256.888, -90.7173, -0.371458, 0.923033, -0.100143, -0.911556, -0.383053, -0.149449, -0.176307, 0.0357719, 0.983685
274.542, -257.561, -90.8345, -0.371151, 0.923075, -0.100891, -0.911692, -0.38287, -0.149091, -0.176251, 0.0366463, 0.983663
274.228, -258.297, -90.9569, -0.370782, 0.92323, -0.10083, -0.911824, -0.382499, -0.149233, -0.176344, 0.0366059, 0.983648
273.938, -258.967, -91.0883, -0.370434, 0.923267, -0.101769, -0.912206, -0.382256, -0.147513, -0.175096, 0.0381908, 0.98381
273.656, -259.704, -91.2639, -0.370928, 0.923206, -0.100521, -0.912416, -0.382455, -0.145687, -0.172944, 0.0376772, 0.984211
273.355, -260.375, -91.3636, -0.370254, 0.923401, -0.101207, -0.912507, -0.381939, -0.14647, -0.173905, 0.0381213, 0.984024
273.063, -261.101, -91.5146, -0.370284, 0.923282, -0.102174, -0.91242, -0.382139, -0.14649, -0.174296, 0.0389824, 0.983921
272.772, -261.771, -91.6406, -0.370169, 0.923474, -0.100845, -0.912506, -0.381806, -0.146823, -0.174091, 0.0376726, 0.984009
272.481, -262.497, -91.7835, -0.36996, 0.923746, -0.0991106, -0.912694, -0.381302, -0.146966, -0.17355, 0.036086, 0.984164
272.213, -263.163, -91.8958, -0.370049, 0.923746, -0.0987742, -0.912549, -0.381359, -0.147714, -0.174119, 0.0354748, 0.984085
271.926, -263.887, -92.0295, -0.37029, 0.923554, -0.0996636, -0.912432, -0.381742, -0.147451, -0.174225, 0.0363367, 0.984035
271.681, -264.545, -92.1317, -0.370714, 0.923362, -0.0998673, -0.912125, -0.382221, -0.148104, -0.174925, 0.0361873, 0.983917
271.379, -265.275, -92.2666, -0.370676, 0.923534, -0.0984102, -0.912259, -0.381926, -0.14804, -0.174306, 0.0349005, 0.984073
271.108, -265.929, -92.3889, -0.370716, 0.923371, -0.0997747, -0.91216, -0.3822, -0.147945, -0.174742, 0.0361649, 0.98395
270.796, -266.651, -92.5142, -0.370204, 0.923537, -0.100141, -0.912364, -0.381755, -0.147837, -0.174762, 0.0366349, 0.983929
270.527, -267.305, -92.6339, -0.370433, 0.923386, -0.100681, -0.91237, -0.382047, -0.147044, -0.174243, 0.037388, 0.983993
270.25, -268.045, -92.7711, -0.371578, 0.922784, -0.101975, -0.911852, -0.383393, -0.146751, -0.174516, 0.0384564, 0.983903
269.965, -268.715, -92.91, -0.371371, 0.923104, -0.0998087, -0.911961, -0.382838, -0.147521, -0.174388, 0.0362365, 0.98401
269.661, -269.438, -93.0154, -0.370969, 0.923307, -0.0994326, -0.912071, -0.382393, -0.147996, -0.174668, 0.0357876, 0.983977
269.392, -270.101, -93.1354, -0.371217, 0.923228, -0.0992326, -0.912028, -0.382594, -0.147737, -0.174361, 0.0356605, 0.984036
269.094, -270.815, -93.2893, -0.371522, 0.92327, -0.0976906, -0.912121, -0.382604, -0.147138, -0.173225, 0.0344407, 0.98428
268.827, -271.486, -93.4005, -0.371456, 0.923352, -0.0971651, -0.912265, -0.382432, -0.146691, -0.172607, 0.0341511, 0.984399
268.506, -272.182, -93.5552, -0.370789, 0.923776, -0.0956745, -0.9127, -0.381506, -0.146399, -0.17174, 0.033039, 0.984588
268.25, -272.865, -93.6422, -0.370829, 0.923668, -0.0965593, -0.912336, -0.381753, -0.14801, -0.173574, 0.033208, 0.984261
267.945, -273.564, -93.7994, -0.371077, 0.92346, -0.0975929, -0.912234, -0.382163, -0.147581, -0.173581, 0.0342638, 0.984223
267.663, -274.238, -93.9098, -0.370765, 0.923787, -0.0956579, -0.912365, -0.381545, -0.148369, -0.173559, 0.032265, 0.984295
267.382, -274.946, -94.0632, -0.37103, 0.923961, -0.0929162, -0.91257, -0.38131, -0.14771, -0.171909, 0.0299875, 0.984656
267.103, -275.598, -94.1988, -0.370549, 0.924309, -0.0913553, -0.912871, -0.380568, -0.147767, -0.171349, 0.0286407, 0.984794
266.788, -276.306, -94.3248, -0.370255, 0.924164, -0.0939847, -0.912923, -0.380709, -0.147077, -0.171704, 0.0313447, 0.98465
266.517, -276.972, -94.4432, -0.370325, 0.924098, -0.0943471, -0.912955, -0.380825, -0.146581, -0.171385, 0.0318521, 0.984689
266.232, -277.71, -94.5726, -0.370726, 0.924109, -0.0926516, -0.912749, -0.380958, -0.147514, -0.171616, 0.0298803, 0.984711
265.945, -278.418, -94.7008, -0.370601, 0.924499, -0.0891975, -0.912721, -0.380294, -0.14939, -0.172032, 0.0260482, 0.984747
265.621, -279.125, -94.8155, -0.369666, 0.92477, -0.0902623, -0.912895, -0.379574, -0.150154, -0.173119, 0.0268933, 0.984534
265.363, -279.789, -94.9288, -0.369523, 0.924767, -0.0908795, -0.912783, -0.379561, -0.150869, -0.174013, 0.0272035, 0.984367
265.057, -280.509, -95.0641, -0.369456, 0.924912, -0.0896708, -0.912862, -0.379289, -0.151075, -0.173742, 0.0260415, 0.984447
264.791, -281.168, -95.1935, -0.36929, 0.925037, -0.0890623, -0.912918, -0.379028, -0.151389, -0.173798, 0.0254001, 0.984454
264.498, -281.88, -95.3026, -0.369299, 0.924836, -0.0910832, -0.912607, -0.379415, -0.152294, -0.175405, 0.0268812, 0.984129
264.228, -282.545, -95.423, -0.369102, 0.924629, -0.0939397, -0.91261, -0.379702, -0.151558, -0.175804, 0.02979, 0.983974
263.929, -283.259, -95.5807, -0.368853, 0.925017, -0.0910601, -0.912884, -0.378956, -0.151772, -0.174899, 0.0271459, 0.984212
263.651, -283.902, -95.7046, -0.369297, 0.92509, -0.0884794, -0.912784, -0.378958, -0.152367, -0.174483, 0.0244939, 0.984355
263.345, -284.625, -95.8314, -0.368796, 0.925116, -0.0902787, -0.912863, -0.378778, -0.152344, -0.175131, 0.0262283, 0.984196
263.095, -285.284, -95.9601, -0.369253, 0.924816, -0.0914747, -0.912589, -0.379439, -0.152338, -0.175594, 0.0272275, 0.984086
262.79, -286.023, -96.1073, -0.369736, 0.924922, -0.088394, -0.91251, -0.37939, -0.152932, -0.174986, 0.0241157, 0.984275
262.511, -286.686, -96.2345, -0.369364, 0.925256, -0.0864402, -0.912753, -0.378688, -0.153226, -0.174507, 0.0223024, 0.984403
262.224, -287.413, -96.3774, -0.369288, 0.925205, -0.0873032, -0.912749, -0.37876, -0.153068, -0.174686, 0.02316, 0.984352
261.949, -288.07, -96.499, -0.369526, 0.925137, -0.0870229, -0.912632, -0.378951, -0.153296, -0.174797, 0.0227732, 0.984341
261.644, -288.773, -96.6352, -0.368982, 0.925192, -0.0887224, -0.912875, -0.378692, -0.152482, -0.174674, 0.0247293, 0.984316
261.366, -289.422, -96.7594, -0.368493, 0.92537, -0.0889039, -0.913119, -0.378233, -0.152161, -0.174432, 0.0251095, 0.984349
261.064, -290.149, -96.8743, -0.368491, 0.92518, -0.0908658, -0.912895, -0.378588, -0.152627, -0.175608, 0.0267094, 0.984098
260.799, -290.806, -97.0009, -0.368803, 0.924886, -0.0925737, -0.912679, -0.379192, -0.152418, -0.176072, 0.0282778, 0.983971
260.504, -291.513, -97.1325, -0.368388, 0.924839, -0.094674, -0.912842, -0.379128, -0.151593, -0.176093, 0.0305772, 0.983898
260.236, -292.164, -97.2618, -0.367664, 0.925235, -0.093612, -0.913175, -0.378233, -0.151826, -0.175882, 0.029663, 0.983964
259.951, -292.905, -97.4009, -0.36829, 0.924949, -0.0939816, -0.912941, -0.378907, -0.15155, -0.175786, 0.0299855, 0.983972
259.659, -293.553, -97.5102, -0.367277, 0.925022, -0.0971744, -0.913225, -0.378453, -0.150978, -0.176433, 0.0332915, 0.983749
259.37, -294.266, -97.6438, -0.367322, 0.924903, -0.0981218, -0.913312, -0.378632, -0.149998, -0.175886, 0.034518, 0.983805
259.081, -294.92, -97.7659, -0.366862, 0.924945, -0.0994488, -0.913573, -0.378377, -0.149049, -0.175492, 0.0361732, 0.983816
258.784, -295.625, -97.9234, -0.366331, 0.92507, -0.100236, -0.914061, -0.377921, -0.147198, -0.174049, 0.0376989, 0.984015
258.516, -296.287, -98.0408, -0.366534, 0.924934, -0.100746, -0.914152, -0.378164, -0.146008, -0.173147, 0.0385806, 0.98414
258.217, -296.996, -98.1601, -0.366369, 0.924954, -0.101161, -0.914131, -0.378087, -0.146336, -0.173602, 0.0388614, 0.984049
257.963, -297.659, -98.2625, -0.366657, 0.924521, -0.104039, -0.91383, -0.378869, -0.146197, -0.174579, 0.0414698, 0.983769
257.635, -298.36, -98.3927, -0.365254, 0.925163, -0.103259, -0.914417, -0.377356, -0.146436, -0.174442, 0.0409358, 0.983816
257.365, -299.009, -98.5263, -0.364942, 0.925438, -0.101886, -0.914592, -0.376819, -0.146728, -0.17418, 0.0396372, 0.983916
257.089, -299.731, -98.6775, -0.365564, 0.92569, -0.0972663, -0.914661, -0.376631, -0.146779, -0.172506, 0.0353084, 0.984375
256.801, -300.373, -98.7921, -0.365273, 0.925762, -0.0976744, -0.914861, -0.376391, -0.146147, -0.172061, 0.0359748, 0.984429
256.507, -301.092, -98.9303, -0.365013, 0.925933, -0.097022, -0.915019, -0.376021, -0.146109, -0.171769, 0.0354453, 0.984499
256.248, -301.762, -99.0552, -0.365645, 0.925894, -0.0949941, -0.914862, -0.376305, -0.146364, -0.171264, 0.0333893, 0.984659
255.937, -302.463, -99.1608, -0.364796, 0.926123, -0.0960239, -0.915078, -0.375654, -0.146684, -0.17192, 0.0343594, 0.984512
255.683, -303.112, -99.2769, -0.364318, 0.926136, -0.0977003, -0.915233, -0.375455, -0.146224, -0.172106, 0.0361465, 0.984415
255.405, -303.831, -99.3843, -0.365381, 0.925757, -0.0973241, -0.914745, -0.376457, -0.1467, -0.172447, 0.0354253, 0.984382
255.143, -304.491, -99.5183, -0.365696, 0.925835, -0.0953725, -0.914735, -0.376436, -0.146821, -0.171834, 0.0335485, 0.984555
254.824, -305.199, -99.6268, -0.364964, 0.926393, -0.0927187, -0.914914, -0.375311, -0.14857, -0.172433, 0.0306069, 0.984546
254.547, -305.857, -99.7475, -0.364581, 0.926364, -0.0945051, -0.914885, -0.375254, -0.148896, -0.173395, 0.0321767, 0.984327
254.261, -306.577, -99.8637, -0.365059, 0.92624, -0.0938671, -0.914616, -0.375637, -0.149579, -0.173806, 0.0312473, 0.984284
253.998, -307.24, -99.979, -0.365181, 0.926068, -0.0950823, -0.914496, -0.375966, -0.149487, -0.174182, 0.0323628, 0.984181
253.688, -307.928, -100.116, -0.364462, 0.926277, -0.0958012, -0.914736, -0.375382, -0.149485, -0.174427, 0.0331512, 0.984112
253.39, -308.606, -100.238, -0.363968, 0.926508, -0.0954484, -0.914911, -0.374842, -0.149771, -0.174542, 0.0328148, 0.984103
253.12, -309.329, -100.379, -0.364678, 0.926562, -0.092158, -0.914771, -0.374983, -0.150274, -0.173796, 0.0295018, 0.98434
252.85, -309.987, -100.51, -0.364695, 0.926752, -0.0901545, -0.91485, -0.374661, -0.150594, -0.173341, 0.0275571, 0.984476
252.572, -310.727, -100.646, -0.365285, 0.926696, -0.0883222, -0.914605, -0.374946, -0.151373, -0.173393, 0.0254854, 0.984523
252.3, -311.383, -100.757, -0.364799, 0.926881, -0.088391, -0.914765, -0.374483, -0.151552, -0.173572, 0.0255709, 0.984489
252.068, -312.036, -100.85, -0.365404, 0.926494, -0.0899397, -0.914215, -0.375379, -0.152649, -0.17519, 0.0264457, 0.984179
251.793, -312.699, -101, -0.365041, 0.926662, -0.0896817, -0.914427, -0.374969, -0.152386, -0.174838, 0.0263802, 0.984244
251.503, -313.414, -101.128, -0.364432, 0.92686, -0.0901141, -0.914777, -0.374423, -0.151628, -0.174279, 0.0271762, 0.984321
251.251, -314.075, -101.228, -0.364923, 0.926703, -0.0897357, -0.914294, -0.374889, -0.15338, -0.175779, 0.0260728, 0.984084
250.948, -314.783, -101.376, -0.364197, 0.927103, -0.0885412, -0.914484, -0.373989, -0.154437, -0.176293, 0.0247238, 0.984027
250.698, -315.438, -101.518, -0.364717, 0.92707, -0.0867309, -0.914455, -0.374176, -0.154155, -0.175365, 0.0230888, 0.984233
250.386, -316.139, -101.662, -0.364473, 0.927258, -0.0857459, -0.914671, -0.373756, -0.153897, -0.17475, 0.0223381, 0.984359
250.121, -316.803, -101.767, -0.364009, 0.927392, -0.0862674, -0.914712, -0.373404, -0.154502, -0.175497, 0.0226697, 0.984219
249.836, -317.508, -101.901, -0.363978, 0.927378, -0.086548, -0.914793, -0.373412, -0.154004, -0.175138, 0.0231195, 0.984272
249.564, -318.153, -102.017, -0.363971, 0.927264, -0.0877884, -0.914718, -0.373621, -0.153942, -0.175544, 0.0242712, 0.984172
249.274, -318.863, -102.127, -0.363556, 0.927579, -0.0861621, -0.914764, -0.372956, -0.155275, -0.176165, 0.0223669, 0.984107
249.008, -319.518, -102.251, -0.363757, 0.927446, -0.0867408, -0.914726, -0.373246, -0.154804, -0.175948, 0.0230328, 0.98413
248.718, -320.24, -102.388, -0.363886, 0.927099, -0.0898628, -0.914581, -0.373906, -0.154067, -0.176435, 0.0261242, 0.983966
248.458, -320.879, -102.521, -0.363838, 0.927299, -0.0879678, -0.914634, -0.373538, -0.154641, -0.176258, 0.0241939, 0.984047
248.169, -321.592, -102.665, -0.364186, 0.927419, -0.0852203, -0.914693, -0.373398, -0.154628, -0.175226, 0.0216369, 0.98429
247.897, -322.249, -102.787, -0.364129, 0.927532, -0.0842259, -0.914793, -0.373166, -0.154596, -0.174823, 0.0207563, 0.984381
247.6, -322.954, -102.901, -0.363941, 0.927291, -0.08762, -0.914739, -0.373562, -0.153957, -0.175495, 0.0241182, 0.984185
247.359, -323.612, -103.028, -0.364646, 0.926768, -0.0901904, -0.914466, -0.374681, -0.152859, -0.175457, 0.0267367, 0.984124
247.058, -324.299, -103.182, -0.364489, 0.926717, -0.0913413, -0.914758, -0.374679, -0.151105, -0.174255, 0.0284792, 0.984289
246.791, -324.969, -103.28, -0.364003, 0.926692, -0.0935112, -0.914793, -0.37458, -0.151141, -0.175089, 0.0305275, 0.984079
246.494, -325.684, -103.437, -0.364076, 0.926492, -0.0951926, -0.914773, -0.374925, -0.150406, -0.17504, 0.0323205, 0.984031
246.219, -326.352, -103.538, -0.363963, 0.926618, -0.0943897, -0.914741, -0.374696, -0.151167, -0.175441, 0.0313231, 0.983991
245.935, -327.092, -103.658, -0.364053, 0.926136, -0.0986778, -0.914394, -0.375544, -0.151167, -0.177059, 0.0351977, 0.983571
245.662, -327.778, -103.773, -0.363903, 0.925959, -0.100864, -0.914483, -0.375746, -0.15012, -0.176905, 0.0376096, 0.983509
245.383, -328.514, -103.896, -0.363734, 0.925541, -0.105223, -0.914579, -0.376274, -0.148202, -0.17676, 0.0423287, 0.983343
245.121, -329.165, -104.045, -0.3635, 0.925921, -0.102652, -0.914802, -0.375601, -0.148528, -0.176082, 0.0399165, 0.983566
244.827, -329.895, -104.173, -0.363634, 0.926348, -0.0982266, -0.91479, -0.375012, -0.150088, -0.17587, 0.0352796, 0.983781
244.552, -330.564, -104.279, -0.363302, 0.926397, -0.0989998, -0.914811, -0.374832, -0.150407, -0.176444, 0.0359231, 0.983655
244.248, -331.28, -104.393, -0.362457, 0.926389, -0.102117, -0.914901, -0.374557, -0.150547, -0.177714, 0.0388605, 0.983315
243.987, -331.949, -104.554, -0.362779, 0.926687, -0.0981971, -0.9151, -0.374169, -0.150297, -0.176021, 0.0353355, 0.983752
243.676, -332.676, -104.677, -0.362289, 0.927211, -0.0950053, -0.915422, -0.373143, -0.150886, -0.175354, 0.0323056, 0.983975
243.429, -333.356, -104.786, -0.362742, 0.926926, -0.096051, -0.915115, -0.373784, -0.151164, -0.17602, 0.033064, 0.983831
243.143, -334.077, -104.925, -0.362476, 0.926943, -0.096887, -0.915249, -0.373652, -0.150679, -0.175873, 0.0340582, 0.983824
242.874, -334.749, -105.041, -0.362131, 0.927225, -0.0954688, -0.915384, -0.373081, -0.151268, -0.175877, 0.0326117, 0.983872
242.599, -335.505, -105.187, -0.362833, 0.926805, -0.0968773, -0.915179, -0.373989, -0.150262, -0.175495, 0.0341398, 0.983888
242.328, -336.179, -105.312, -0.362412, 0.927153, -0.0950987, -0.915445, -0.373267, -0.150439, -0.174977, 0.0325366, 0.984035
242.01, -336.897, -105.423, -0.361391, 0.927675, -0.0938958, -0.915712, -0.372088, -0.151731, -0.175694, 0.0311474, 0.983952
241.751, -337.561, -105.542, -0.361494, 0.927515, -0.0950664, -0.915449, -0.372421, -0.152499, -0.17685, 0.0319009, 0.983721
241.452, -338.279, -105.704, -0.361423, 0.927688, -0.0936373, -0.915628, -0.37209, -0.15223, -0.176063, 0.0307176, 0.983899
241.187, -338.947, -105.813, -0.361456, 0.927912, -0.0912592, -0.915346, -0.371773, -0.15468, -0.177457, 0.0276238, 0.983741
240.917, -339.69, -105.945, -0.361917, 0.927901, -0.0895295, -0.915002, -0.371963, -0.156251, -0.178287, 0.0253697, 0.983651
240.669, -340.366, -106.077, -0.36333, 0.927809, -0.0846254, -0.914632, -0.372502, -0.157132, -0.177311, 0.0203105, 0.983945
240.366, -341.091, -106.217, -0.362917, 0.927857, -0.0858642, -0.914826, -0.372301, -0.15648, -0.177158, 0.0217615, 0.983942
240.096, -341.761, -106.325, -0.362695, 0.927688, -0.0885881, -0.914892, -0.372543, -0.155512, -0.17727, 0.024645, 0.983854
239.839, -342.472, -106.464, -0.363611, 0.927314, -0.0887495, -0.914527, -0.373472, -0.155432, -0.17728, 0.0246472, 0.983852
239.566, -343.138, -106.592, -0.363743, 0.92733, -0.0880309, -0.914395, -0.373493, -0.156156, -0.177687, 0.0236944, 0.983802
239.255, -343.854, -106.731, -0.363401, 0.927541, -0.0872174, -0.914623, -0.373007, -0.155984, -0.177214, 0.0230864, 0.983902
239.015, -344.553, -106.867, -0.364441, 0.927422, -0.0840903, -0.914149, -0.373511, -0.157549, -0.177523, 0.0194539, 0.983924
238.703, -345.257, -107.018, -0.364789, 0.927199, -0.0850286, -0.914041, -0.374009, -0.156991, -0.177363, 0.020451, 0.983933
238.453, -345.94, -107.137, -0.365767, 0.926489, -0.0885005, -0.913521, -0.375575, -0.156276, -0.178026, 0.0236866, 0.983741
238.164, -346.675, -107.255, -0.367239, 0.925755, -0.0900718, -0.91252, -0.377346, -0.15785, -0.180119, 0.0242237, 0.983347
237.864, -347.307, -107.392, -0.366706, 0.926201, -0.0876327, -0.912664, -0.376413, -0.159239, -0.180474, 0.0215852, 0.983343
237.593, -348.044, -107.533, -0.368247, 0.925314, -0.0904911, -0.912031, -0.378422, -0.158099, -0.180535, 0.0243111, 0.983268
237.308, -348.703, -107.649, -0.36885, 0.925089, -0.0903303, -0.911538, -0.379021, -0.159505, -0.181794, 0.023506, 0.983056
237.02, -349.422, -107.797, -0.370342, 0.924591, -0.0893235, -0.91094, -0.380316, -0.159839, -0.181757, 0.0221732, 0.983094
236.742, -350.105, -107.922, -0.371514, 0.923798, -0.0925982, -0.91035, -0.38205, -0.159062, -0.182318, 0.0252031, 0.982917
236.429, -350.823, -108.068, -0.372575, 0.923317, -0.0931319, -0.910086, -0.383162, -0.157892, -0.181469, 0.0259314, 0.983055
236.175, -351.494, -108.198, -0.37456, 0.922731, -0.0909467, -0.909358, -0.384731, -0.158271, -0.181032, 0.0234211, 0.983198
235.846, -352.212, -108.328, -0.375714, 0.922292, -0.0906495, -0.908767, -0.385831, -0.158987, -0.181608, 0.0226457, 0.98311
235.571, -352.875, -108.453, -0.376789, 0.921765, -0.0915319, -0.908332, -0.387041, -0.158535, -0.181558, 0.0234072, 0.983102
235.272, -353.588, -108.592, -0.378894, 0.92074, -0.093151, -0.907417, -0.389396, -0.158005, -0.181755, 0.0246595, 0.983035
235.006, -354.251, -108.735, -0.38105, 0.919704, -0.0945832, -0.90674, -0.391732, -0.156105, -0.180622, 0.0262785, 0.983201
234.709, -354.97, -108.884, -0.384543, 0.91831, -0.0939866, -0.905398, -0.395053, -0.155525, -0.17995, 0.0252893, 0.983351
234.43, -355.625, -108.986, -0.386809, 0.917325, -0.0943075, -0.904214, -0.39737, -0.156504, -0.18104, 0.024737, 0.983165
234.133, -356.342, -109.142, -0.389459, 0.916155, -0.094775, -0.903062, -0.400062, -0.156297, -0.181108, 0.0247165, 0.983153
233.855, -357, -109.283, -0.392205, 0.914966, -0.0949325, -0.901989, -0.402778, -0.15552, -0.180532, 0.0246323, 0.983261
233.525, -357.727, -109.398, -0.394821, 0.9136, -0.0972159, -0.900551, -0.405785, -0.156033, -0.182, 0.0259429, 0.982956
233.232, -358.388, -109.535, -0.397583, 0.912135, -0.0996868, -0.899473, -0.408905, -0.154097, -0.18132, 0.0283993, 0.983014
232.909, -359.12, -109.647, -0.401541, 0.910052, -0.102809, -0.89767, -0.413337, -0.152778, -0.181531, 0.0309421, 0.982898
232.621, -359.781, -109.784, -0.40515, 0.908446, -0.102852, -0.896045, -0.416901, -0.152636, -0.181541, 0.0303194, 0.982916
232.295, -360.484, -109.917, -0.40921, 0.906343, -0.105305, -0.894071, -0.421334, -0.152033, -0.182163, 0.0319362, 0.98275
231.984, -361.138, -110.034, -0.412811, 0.904546, -0.106692, -0.892218, -0.425149, -0.152303, -0.183125, 0.0323202, 0.982558
231.655, -361.837, -110.191, -0.417705, 0.902204, -0.107476, -0.889744, -0.430135, -0.152772, -0.18406, 0.0318124, 0.9824
231.344, -362.49, -110.315, -0.421631, 0.900299, -0.108112, -0.887471, -0.434181, -0.154537, -0.18607, 0.0307888, 0.982054
231.01, -363.194, -110.447, -0.427793, 0.89713, -0.110231, -0.88441, -0.440629, -0.153835, -0.186581, 0.03168, 0.981929
230.704, -363.843, -110.594, -0.43317, 0.894583, -0.109931, -0.881872, -0.445858, -0.153339, -0.186188, 0.030523, 0.98204
230.363, -364.553, -110.76, -0.43947, 0.891658, -0.108681, -0.87892, -0.45182, -0.152832, -0.185379, 0.0283572, 0.982258
230.043, -365.209, -110.895, -0.44484, 0.889322, -0.105942, -0.876058, -0.456656, -0.154878, -0.186115, 0.0239155, 0.982237
229.705, -365.905, -111.021, -0.45178, 0.885739, -0.106585, -0.872115, -0.463646, -0.156359, -0.187911, 0.0223145, 0.981933
229.347, -366.542, -111.135, -0.457165, 0.882867, -0.107453, -0.8689, -0.469144, -0.157847, -0.189769, 0.0212041, 0.9816
228.975, -367.217, -111.252, -0.462955, 0.879202, -0.112591, -0.865867, -0.475747, -0.154723, -0.189598, 0.0258591, 0.981521
228.627, -367.841, -111.423, -0.468989, 0.876468, -0.10887, -0.86331, -0.480944, -0.152932, -0.186401, 0.0222649, 0.982222
228.258, -368.549, -111.553, -0.475596, 0.872945, -0.108515, -0.859889, -0.487363, -0.151885, -0.185473, 0.0210745, 0.982423
227.911, -369.171, -111.679, -0.48227, 0.868929, -0.111259, -0.856069, -0.494421, -0.150642, -0.185906, 0.0225948, 0.982308
227.526, -369.819, -111.804, -0.488, 0.865536, -0.112711, -0.852732, -0.500325, -0.150076, -0.186288, 0.022875, 0.982229
227.176, -370.456, -111.949, -0.494094, 0.862502, -0.109367, -0.849749, -0.505685, -0.14903, -0.183843, 0.0192995, 0.982766
226.795, -371.108, -112.096, -0.50098, 0.85868, -0.10811, -0.846235, -0.512197, -0.146767, -0.1814, 0.0179593, 0.983245
226.422, -371.711, -112.252, -0.506354, 0.855813, -0.105781, -0.843327, -0.517066, -0.146431, -0.180013, 0.0150624, 0.983549
226, -372.38, -112.396, -0.511502, 0.852725, -0.105947, -0.84037, -0.522153, -0.145377, -0.179288, 0.0146743, 0.983687
225.633, -372.997, -112.504, -0.517532, 0.849021, -0.106414, -0.836429, -0.528192, -0.14629, -0.18041, 0.0132977, 0.983502
225.224, -373.644, -112.633, -0.523138, 0.845354, -0.108181, -0.832954, -0.534016, -0.144965, -0.180317, 0.0142729, 0.983505
224.847, -374.257, -112.765, -0.528184, 0.842392, -0.106755, -0.830034, -0.538722, -0.144297, -0.179066, 0.0123953, 0.983759
224.434, -374.928, -112.888, -0.534295, 0.83863, -0.105965, -0.825912, -0.544617, -0.145813, -0.179993, 0.00961021, 0.983621
224.027, -375.517, -113.016, -0.539346, 0.835518, -0.104949, -0.822541, -0.549416, -0.146858, -0.180363, 0.00711746, 0.983574
223.588, -376.162, -113.174, -0.544551, 0.832499, -0.102029, -0.819488, -0.554014, -0.146658, -0.178618, 0.00374888, 0.983911
223.19, -376.753, -113.287, -0.549356, 0.829251, -0.102716, -0.816427, -0.558862, -0.145327, -0.177917, 0.00402327, 0.984037
222.748, -377.406, -113.418, -0.55496, 0.825586, -0.10211, -0.813023, -0.564266, -0.143517, -0.176103, 0.00337157, 0.984366
222.326, -377.999, -113.542, -0.56044, 0.821797, -0.102746, -0.809442, -0.569769, -0.142011, -0.175246, 0.00357794, 0.984518
221.88, -378.654, -113.655, -0.566809, 0.817252, -0.104048, -0.804908, -0.57627, -0.141548, -0.17564, 0.00351845, 0.984448
221.472, -379.272, -113.784, -0.573341, 0.812575, -0.104894, -0.800457, -0.582845, -0.139861, -0.174785, 0.00377522, 0.984599
221.001, -379.874, -113.92, -0.578952, 0.808619, -0.104641, -0.796735, -0.588323, -0.138169, -0.173289, 0.00337748, 0.984865
220.597, -380.473, -114.023, -0.585532, 0.804127, -0.102622, -0.791854, -0.594457, -0.139956, -0.173547, -0.000686879, 0.984825
220.119, -381.095, -114.151, -0.592763, 0.798536, -0.104747, -0.786643, -0.601946, -0.13731, -0.172699, 0.00100587, 0.984974
219.671, -381.672, -114.29, -0.599469, 0.793157, -0.107417, -0.781922, -0.609002, -0.133095, -0.170983, 0.00420569, 0.985265
219.214, -382.318, -114.403, -0.607759, 0.786496, -0.109785, -0.775577, -0.617569, -0.130727, -0.170616, 0.00569591, 0.985321
218.775, -382.88, -114.527, -0.614924, 0.781066, -0.108653, -0.770176, -0.624438, -0.130023, -0.169403, 0.00372736, 0.98554
218.291, -383.482, -114.649, -0.622373, 0.775338, -0.10725, -0.764295, -0.631546, -0.130393, -0.168832, 0.000817617, 0.985645
217.836, -384.038, -114.772, -0.629416, 0.769642, -0.107177, -0.758589, -0.638475, -0.129969, -0.168459, -0.000501712, 0.985708
217.308, -384.623, -114.894, -0.635986, 0.764245, -0.107015, -0.752846, -0.644919, -0.131539, -0.169544, -0.00309145, 0.985518
216.852, -385.187, -114.995, -0.64305, 0.758013, -0.1091, -0.746718, -0.652235, -0.130392, -0.169998, -0.00238123, 0.985442
216.319, -385.762, -115.131, -0.650718, 0.751387, -0.109466, -0.740234, -0.659855, -0.129014, -0.169171, -0.00292078, 0.985582
215.841, -386.296, -115.234, -0.65714, 0.745795, -0.10935, -0.734637, -0.666163, -0.128592, -0.168748, -0.00417039, 0.98565
215.321, -386.908, -115.34, -0.665403, 0.737963, -0.112472, -0.727039, -0.674837, -0.126527, -0.169273, -0.00241957, 0.985566
214.832, -387.452, -115.462, -0.672036, 0.73216, -0.110948, -0.72101, -0.681109, -0.127416, -0.168857, -0.00563368, 0.985624
214.276, -388.012, -115.595, -0.679372, 0.725394, -0.110712, -0.714558, -0.688309, -0.125052, -0.166916, -0.00584675, 0.985954
213.805, -388.542, -115.736, -0.687041, 0.718578, -0.1078, -0.707656, -0.695378, -0.125189, -0.16492, -0.00972497, 0.986259
213.229, -389.12, -115.865, -0.694369, 0.711609, -0.107074, -0.700835, -0.702491, -0.123845, -0.163348, -0.0109532, 0.986508
212.722, -389.663, -115.976, -0.701689, 0.704351, -0.107348, -0.693748, -0.709762, -0.122278, -0.162318, -0.0113289, 0.986673
212.149, -390.202, -116.086, -0.70908, 0.696706, -0.108662, -0.68645, -0.717285, -0.119536, -0.161223, -0.0101698, 0.986866
211.619, -390.696, -116.214, -0.715471, 0.690713, -0.104964, -0.680155, -0.722965, -0.121284, -0.159658, -0.0153835, 0.987053
211.03, -391.24, -116.348, -0.722873, 0.683402, -0.102066, -0.672772, -0.729789, -0.121597, -0.157587, -0.0192323, 0.987318
210.497, -391.74, -116.469, -0.729669, 0.676232, -0.101458, -0.665641, -0.736396, -0.121009, -0.156543, -0.0207619, 0.987453
209.897, -392.277, -116.585, -0.737015, 0.668231, -0.101373, -0.657539, -0.743609, -0.121196, -0.156368, -0.0226671, 0.987439
209.345, -392.771, -116.677, -0.743615, 0.660798, -0.101894, -0.649987, -0.750177, -0.121456, -0.156696, -0.0240872, 0.987353
208.735, -393.285, -116.801, -0.750865, 0.652847, -0.0999633, -0.641821, -0.756972, -0.122715, -0.155784, -0.0279837, 0.987395
208.18, -393.749, -116.912, -0.757058, 0.645666, -0.0998879, -0.634657, -0.763063, -0.122253, -0.155156, -0.0291583, 0.98746
207.579, -394.273, -117.029, -0.764431, 0.636932, -0.0998133, -0.625862, -0.770298, -0.122216, -0.154729, -0.0309561, 0.987472
206.978, -394.739, -117.136, -0.770566, 0.62947, -0.0999753, -0.618565, -0.776397, -0.120766, -0.153639, -0.0312168, 0.987634
206.347, -395.238, -117.25, -0.777201, 0.621445, -0.0988131, -0.610456, -0.782726, -0.121178, -0.152649, -0.0338591, 0.9877
205.763, -395.691, -117.39, -0.783102, 0.614378, -0.0963942, -0.603427, -0.788157, -0.121179, -0.150423, -0.0367282, 0.987939
205.124, -396.174, -117.486, -0.789434, 0.606015, -0.0976698, -0.595164, -0.794616, -0.119857, -0.150245, -0.0364899, 0.987975
204.523, -396.61, -117.585, -0.795135, 0.598445, -0.0981058, -0.587569, -0.800289, -0.119586, -0.150079, -0.037443, 0.987965
203.864, -397.088, -117.706, -0.801281, 0.590435, -0.0966212, -0.579388, -0.806053, -0.120778, -0.149193, -0.0407956, 0.987966
203.265, -397.532, -117.812, -0.806815, 0.582708, -0.0974699, -0.571871, -0.811689, -0.118842, -0.148366, -0.0401434, 0.988117
202.603, -398.036, -117.922, -0.813439, 0.573236, -0.0985767, -0.562596, -0.818434, -0.116845, -0.147658, -0.0395878, 0.988246
201.99, -398.469, -118.034, -0.819177, 0.564972, -0.0987674, -0.554389, -0.824124, -0.116076, -0.146976, -0.0403313, 0.988317
201.31, -398.897, -118.152, -0.824936, 0.556428, -0.0993406, -0.546205, -0.829977, -0.11313, -0.145399, -0.0390649, 0.988602
200.676, -399.315, -118.258, -0.829857, 0.549324, -0.0978776, -0.538845, -0.834518, -0.115007, -0.144857, -0.0426985, 0.988531
199.979, -399.715, -118.382, -0.835102, 0.541656, -0.095985, -0.531071, -0.839345, -0.116034, -0.143415, -0.0459252, 0.988597
199.359, -400.115, -118.481, -0.840299, 0.533451, -0.0965813, -0.523003, -0.84459, -0.114611, -0.142711, -0.0457953, 0.988704
198.619, -400.526, -118.582, -0.844939, 0.526024, -0.0968287, -0.515664, -0.849219, -0.113656, -0.142015, -0.0461013, 0.98879
197.985, -400.925, -118.684, -0.850204, 0.517372, -0.097365, -0.507452, -0.854619, -0.110082, -0.140163, -0.0441842, 0.989142
197.285, -401.342, -118.801, -0.855961, 0.507885, -0.0968711, -0.498233, -0.860292, -0.107985, -0.138181, -0.0441667, 0.989422
196.622, -401.733, -118.905, -0.861073, 0.499559, -0.0948372, -0.489857, -0.864994, -0.10874, -0.136356, -0.0471761, 0.989536
195.896, -402.109, -119.009, -0.865826, 0.491162, -0.0954204, -0.481777, -0.869866, -0.105947, -0.13504, -0.0457599, 0.989783
195.243, -402.485, -119.114, -0.870569, 0.483144, -0.0931729, -0.473612, -0.874139, -0.107579, -0.133422, -0.0495268, 0.989821
194.517, -402.882, -119.201, -0.875688, 0.47364, -0.0940001, -0.464057, -0.879276, -0.107356, -0.1335, -0.0503889, 0.989767
193.852, -403.271, -119.31, -0.880667, 0.464315, -0.0940061, -0.454862, -0.884219, -0.106101, -0.132386, -0.0506799, 0.989902
193.091, -403.607, -119.401, -0.885006, 0.45605, -0.0937179, -0.446627, -0.88845, -0.105745, -0.131488, -0.0517278, 0.989967
192.401, -403.934, -119.479, -0.889603, 0.447172, -0.0929646, -0.437664, -0.892816, -0.106442, -0.130598, -0.0540041, 0.989963
191.651, -404.318, -119.575, -0.894682, 0.436863, -0.0932475, -0.427367, -0.897849, -0.105947, -0.130006, -0.0549379, 0.98999
190.959, -404.662, -119.68, -0.899701, 0.426747, -0.0917856, -0.417158, -0.902509, -0.107038, -0.128515, -0.0580131, 0.990009
190.219, -405.016, -119.784, -0.904501, 0.416706, -0.0907406, -0.406774, -0.906887, -0.10996, -0.128112, -0.0625479, 0.989785
189.518, -405.309, -119.863, -0.908697, 0.407448, -0.09086, -0.39766, -0.911084, -0.108597, -0.127029, -0.06255, 0.989925
188.759, -405.632, -119.955, -0.913266, 0.397064, -0.0910268, -0.387213, -0.915549, -0.108792, -0.126537, -0.0641097, 0.989888
188.052, -405.921, -120.056, -0.917471, 0.387681, -0.0891697, -0.377929, -0.919419, -0.108808, -0.124167, -0.0661279, 0.990055
187.276, -406.259, -120.144, -0.922004, 0.376901, -0.0886203, -0.367315, -0.923852, -0.107598, -0.122426, -0.0666544, 0.990237
186.563, -406.553, -120.245, -0.925993, 0.366914, -0.0889445, -0.357338, -0.927806, -0.107172, -0.121846, -0.0674568, 0.990254
185.769, -406.82, -120.335, -0.929836, 0.357178, -0.0884752, -0.347773, -0.93158, -0.105887, -0.120242, -0.0676883, 0.990434
185.044, -407.094, -120.426, -0.933635, 0.347441, -0.0872433, -0.337937, -0.935034, -0.107282, -0.11885, -0.0706797, 0.990393
184.252, -407.379, -120.524, -0.937761, 0.336491, -0.0858978, -0.327048, -0.938877, -0.107471, -0.116811, -0.0726898, 0.990491
183.533, -407.632, -120.591, -0.941414, 0.326151, -0.085821, -0.316819, -0.942492, -0.106468, -0.11561, -0.0730408, 0.990606
182.736, -407.897, -120.688, -0.945014, 0.315913, -0.0845435, -0.306812, -0.94594, -0.105188, -0.113203, -0.0734653, 0.990852
182.015, -408.12, -120.781, -0.948325, 0.306213, -0.0831412, -0.297231, -0.949016, -0.104991, -0.111052, -0.0748538, 0.990992
181.216, -408.368, -120.864, -0.95175, 0.295681, -0.0821235, -0.286684, -0.952169, -0.105768, -0.109469, -0.0771208, 0.990994
180.474, -408.57, -120.937, -0.954182, 0.287883, -0.0816088, -0.278945, -0.954486, -0.105575, -0.108288, -0.0779738, 0.991057
179.644, -408.788, -121.022, -0.956928, 0.278956, -0.0804527, -0.269978, -0.956927, -0.106782, -0.106775, -0.0804618, 0.991022
178.909, -408.99, -121.092, -0.959402, 0.270461, -0.0799927, -0.261547, -0.959293, -0.106536, -0.10555, -0.0812893, 0.991086
178.107, -409.207, -121.165, -0.961903, 0.26128, -0.080466, -0.252498, -0.96189, -0.104937, -0.104817, -0.0806215, 0.991218
177.352, -409.398, -121.237, -0.964208, 0.25257, -0.0806978, -0.243655, -0.964049, -0.106029, -0.104577, -0.0825719, 0.991083
176.542, -409.618, -121.308, -0.966705, 0.243102, -0.0798895, -0.233888, -0.966071, -0.109562, -0.103814, -0.0872287, 0.990764
175.793, -409.784, -121.389, -0.968974, 0.234437, -0.0782872, -0.225327, -0.968053, -0.110004, -0.101575, -0.0889509, 0.990843
174.993, -409.981, -121.456, -0.971381, 0.224344, -0.0780325, -0.215582, -0.970619, -0.106882, -0.0997182, -0.0870012, 0.991205
174.232, -410.13, -121.511, -0.973132, 0.216502, -0.078363, -0.207763, -0.972372, -0.106427, -0.0992397, -0.0872867, 0.991228
173.424, -410.301, -121.593, -0.975258, 0.206939, -0.0777682, -0.198208, -0.974307, -0.106956, -0.0979035, -0.0888955, 0.991218
172.671, -410.468, -121.644, -0.977225, 0.197223, -0.078326, -0.188557, -0.976337, -0.105887, -0.0973559, -0.0887062, 0.991289
171.849, -410.601, -121.734, -0.978999, 0.188216, -0.0783309, -0.179508, -0.977985, -0.106406, -0.0966339, -0.0901106, 0.991233
171.095, -410.741, -121.782, -0.980617, 0.179326, -0.0789513, -0.17073, -0.979733, -0.104756, -0.0961366, -0.0892458, 0.991359
170.282, -410.877, -121.86, -0.982453, 0.169897, -0.0769481, -0.161516, -0.981322, -0.104501, -0.0932653, -0.0902391, 0.991543
169.526, -411.004, -121.923, -0.98409, 0.160816, -0.0755313, -0.152575, -0.98275, -0.104513, -0.0910357, -0.0913257, 0.991651
168.7, -411.141, -121.979, -0.985778, 0.150178, -0.0754216, -0.142127, -0.984507, -0.102698, -0.0896759, -0.0905178, 0.991849
167.951, -411.245, -122.044, -0.987188, 0.140358, -0.0758908, -0.132535, -0.986139, -0.0998174, -0.0888491, -0.0884803, 0.992107
167.12, -411.341, -122.098, -0.988398, 0.130714, -0.0773495, -0.122862, -0.987493, -0.0988056, -0.0892973, -0.088156, 0.992096
166.355, -411.441, -122.151, -0.989504, 0.121923, -0.0775687, -0.113997, -0.988485, -0.0995116, -0.0888083, -0.0896245, 0.992008
165.537, -411.536, -122.218, -0.990746, 0.111703, -0.0771068, -0.104155, -0.989936, -0.0958093, -0.0870329, -0.0868916, 0.992409
164.804, -411.59, -122.277, -0.991744, 0.103353, -0.0759138, -0.0962351, -0.991088, -0.0920999, -0.0847561, -0.0840339, 0.992852
163.997, -411.689, -122.319, -0.992712, 0.0932162, -0.0763733, -0.0863372, -0.992292, -0.0889008, -0.0840716, -0.081659, 0.993108
163.242, -411.734, -122.381, -0.993658, 0.0842761, -0.074439, -0.0775894, -0.993044, -0.0885633, -0.081385, -0.082226, 0.993285
162.446, -411.75, -122.436, -0.994609, 0.0760906, -0.0704531, -0.0696382, -0.993513, -0.0899059, -0.076837, -0.084515, 0.993455
161.681, -411.815, -122.509, -0.995502, 0.067511, -0.0664689, -0.0613497, -0.993984, -0.090735, -0.0721946, -0.086249, 0.993654
160.848, -411.857, -122.556, -0.99627, 0.0576798, -0.0641878, -0.0517274, -0.994523, -0.0908194, -0.0690747, -0.0871604, 0.993797
160.081, -411.878, -122.608, -0.996745, 0.0488529, -0.0641326, -0.0429446, -0.994972, -0.0904765, -0.0682302, -0.0874278, 0.993831
159.259, -411.91, -122.645, -0.997051, 0.0397643, -0.0656367, -0.0334613, -0.994964, -0.0944815, -0.0690632, -0.0920066, 0.99336
158.502, -411.939, -122.693, -0.997371, 0.0311897, -0.0654038, -0.0249197, -0.995205, -0.0945807, -0.0680401, -0.0927022, 0.993366
157.67, -411.957, -122.734, -0.99776, 0.0211746, -0.0634486, -0.0151365, -0.99544, -0.0941783, -0.0651535, -0.0930069, 0.993531
156.919, -411.967, -122.767, -0.997992, 0.0117148, -0.0622404, -0.00594279, -0.99573, -0.0921261, -0.0630538, -0.0915713, 0.9938
156.102, -411.964, -122.818, -0.99818, 0.00148096, -0.0602798, 0.00406999, -0.995764, -0.0918595, -0.0601605, -0.0919377, 0.993946
155.345, -411.958, -122.864, -0.998212, -0.00811657, -0.0592144, 0.0135292, -0.995705, -0.0915872, -0.0582167, -0.0922246, 0.994035
154.507, -411.95, -122.891, -0.998056, -0.0191598, -0.0593126, 0.0244916, -0.995594, -0.0905131, -0.0573171, -0.0917897, 0.994127
153.751, -411.926, -122.923, -0.997832, -0.0292013, -0.0589719, 0.0345934, -0.995103, -0.0925887, -0.0559794, -0.0944281, 0.993957
152.928, -411.878, -122.951, -0.997491, -0.039872, -0.0585047, 0.0452473, -0.994578, -0.0936322, -0.0544542, -0.0960445, 0.993886
152.171, -411.841, -122.981, -0.997094, -0.0499853, -0.0574905, 0.0551647, -0.994198, -0.0923478, -0.0525409, -0.0952509, 0.994066
151.346, -411.818, -123.024, -0.996554, -0.0615891, -0.0555645, 0.0665423, -0.993514, -0.092206, -0.0495253, -0.0955856, 0.994188
150.592, -411.772, -123.057, -0.995928, -0.071292, -0.0551754, 0.0764085, -0.992349, -0.0969784, -0.0478394, -0.100799, 0.993756
149.778, -411.687, -123.089, -0.995202, -0.0811799, -0.0546237, 0.0863847, -0.991143, -0.100859, -0.0459522, -0.105093, 0.9934
149.033, -411.628, -123.104, -0.994421, -0.090424, -0.0543164, 0.0955732, -0.990266, -0.101187, -0.044638, -0.105814, 0.993384
148.211, -411.563, -123.152, -0.993563, -0.100549, -0.0521735, 0.105537, -0.988983, -0.103805, -0.0411611, -0.108643, 0.993228
147.476, -411.464, -123.172, -0.992619, -0.109323, -0.0525043, 0.114365, -0.987846, -0.105268, -0.040358, -0.110495, 0.993057
146.678, -411.373, -123.181, -0.99145, -0.118915, -0.0537199, 0.12405, -0.986668, -0.105343, -0.0404768, -0.111107, 0.992984
145.927, -411.306, -123.194, -0.990132, -0.128505, -0.0559012, 0.134006, -0.984921, -0.109424, -0.0409967, -0.115836, 0.992422
145.139, -411.155, -123.219, -0.98907, -0.13647, -0.0558214, 0.14198, -0.983637, -0.110908, -0.0397723, -0.117622, 0.992262
144.375, -411.067, -123.249, -0.987894, -0.145185, -0.0546582, 0.150476, -0.98247, -0.11004, -0.0377239, -0.116933, 0.992423
143.582, -410.942, -123.285, -0.98658, -0.153903, -0.0545248, 0.159275, -0.980632, -0.113986, -0.0359258, -0.121141, 0.991985
142.844, -410.826, -123.285, -0.985262, -0.161975, -0.0549753, 0.167385, -0.979177, -0.114873, -0.0352239, -0.122382, 0.991858
142.063, -410.681, -123.31, -0.983834, -0.170406, -0.0550628, 0.175848, -0.977432, -0.117062, -0.033872, -0.124853, 0.991597
141.332, -410.558, -123.286, -0.98228, -0.178503, -0.0571283, 0.184132, -0.975973, -0.116499, -0.0349603, -0.124953, 0.991546
140.547, -410.396, -123.312, -0.980807, -0.186764, -0.0560146, 0.192211, -0.974375, -0.116828, -0.0327599, -0.125352, 0.991571
139.814, -410.256, -123.346, -0.979319, -0.194831, -0.0545472, 0.200144, -0.972363, -0.120221, -0.0296168, -0.128652, 0.991247
139.043, -410.055, -123.333, -0.977854, -0.201793, -0.0555156, 0.207179, -0.970899, -0.120138, -0.029657, -0.128979, 0.991204
138.327, -409.914, -123.363, -0.976388, -0.20914, -0.0541045, 0.214291, -0.96935, -0.120165, -0.0273151, -0.128921, 0.991279
137.535, -409.729, -123.364, -0.974786, -0.216357, -0.0546097, 0.221529, -0.967687, -0.120442, -0.0267865, -0.129503, 0.991217
136.801, -409.561, -123.355, -0.973464, -0.221826, -0.0562279, 0.227157, -0.966434, -0.120021, -0.0277167, -0.129609, 0.991178
136.023, -409.371, -123.381, -0.972069, -0.22813, -0.055118, 0.233278, -0.964944, -0.12027, -0.0257485, -0.129769, 0.99121
135.299, -409.214, -123.382, -0.970594, -0.234125, -0.055963, 0.239346, -0.96342, -0.120565, -0.0256886, -0.130414, 0.991127
134.545, -409.016, -123.372, -0.969328, -0.239093, -0.0569041, 0.244366, -0.962322, -0.119259, -0.0262462, -0.129506, 0.991231
133.845, -408.808, -123.388, -0.96887, -0.240927, -0.0569626, 0.246259, -0.961528, -0.121737, -0.0254414, -0.131974, 0.990927
133.07, -408.63, -123.396, -0.967842, -0.245242, -0.056014, 0.250416, -0.96045, -0.121769, -0.0239359, -0.13188, 0.990977
132.369, -408.448, -123.405, -0.96713, -0.248426, -0.0542555, 0.253304, -0.959913, -0.120014, -0.0222659, -0.129813, 0.991288
131.6, -408.233, -123.399, -0.966866, -0.249642, -0.0533784, 0.254409, -0.959557, -0.120527, -0.0211309, -0.130114, 0.991274
130.903, -408.044, -123.419, -0.966759, -0.250164, -0.052874, 0.254881, -0.959309, -0.121495, -0.0203289, -0.130933, 0.991183
130.115, -407.847, -123.423, -0.966312, -0.251416, -0.0550543, 0.25647, -0.958541, -0.124189, -0.0215488, -0.134125, 0.99073
129.408, -407.676, -123.417, -0.965915, -0.252387, -0.0575165, 0.257779, -0.958108, -0.124815, -0.0236054, -0.135387, 0.990512
128.647, -407.47, -123.411, -0.965915, -0.252144, -0.0585875, 0.257631, -0.958417, -0.122733, -0.0252048, -0.133644, 0.990709
127.948, -407.262, -123.408, -0.965987, -0.251219, -0.0612975, 0.25716, -0.95816, -0.125693, -0.0271561, -0.137182, 0.990174
127.17, -407.094, -123.431, -0.96541, -0.253007, -0.0630144, 0.259143, -0.957743, -0.124789, -0.028779, -0.136803, 0.99018
126.402, -406.976, -123.427, -0.964403, -0.256602, -0.063886, 0.262728, -0.957202, -0.121397, -0.030001, -0.13386, 0.990546
125.644, -406.728, -123.454, -0.964604, -0.255958, -0.0634464, 0.262029, -0.957396, -0.121381, -0.0296749, -0.133709, 0.990576
124.93, -406.52, -123.488, -0.965102, -0.254073, -0.0634383, 0.260223, -0.957607, -0.12358, -0.0293506, -0.135776, 0.990305
124.134, -406.365, -123.542, -0.964677, -0.255657, -0.0635372, 0.261901, -0.956734, -0.126761, -0.0283808, -0.138924, 0.989896
123.418, -406.147, -123.549, -0.964332, -0.256555, -0.065144, 0.263042, -0.956301, -0.127662, -0.029545, -0.140244, 0.989676
122.656, -405.922, -123.559, -0.964724, -0.254889, -0.0658644, 0.261467, -0.956842, -0.126839, -0.030692, -0.139586, 0.989734
121.925, -405.74, -123.572, -0.964783, -0.254461, -0.0666543, 0.261117, -0.957084, -0.12573, -0.0318003, -0.138707, 0.989823
121.154, -405.522, -123.598, -0.965182, -0.253063, -0.0662011, 0.259661, -0.957506, -0.125533, -0.0316201, -0.138352, 0.989878
120.449, -405.331, -123.624, -0.965778, -0.251483, -0.0634819, 0.257692, -0.958148, -0.124691, -0.0294673, -0.136783, 0.990163
119.64, -405.148, -123.631, -0.96596, -0.250525, -0.0644781, 0.25692, -0.95818, -0.126026, -0.0302089, -0.138302, 0.989929
118.915, -404.952, -123.632, -0.966071, -0.24996, -0.0650225, 0.25642, -0.958375, -0.125566, -0.0309295, -0.137979, 0.989952
118.139, -404.754, -123.637, -0.966503, -0.24849, -0.064224, 0.254837, -0.958861, -0.125071, -0.0305029, -0.137248, 0.990067
117.432, -404.558, -123.65, -0.967049, -0.246344, -0.0642682, 0.252766, -0.959187, -0.126766, -0.0304173, -0.138833, 0.989849
116.645, -404.362, -123.661, -0.967397, -0.244881, -0.0646185, 0.251428, -0.959264, -0.128824, -0.0304395, -0.140871, 0.98956
115.943, -404.176, -123.711, -0.96792, -0.243159, -0.0632804, 0.249617, -0.959342, -0.131739, -0.0286739, -0.143308, 0.989263
115.177, -403.972, -123.7, -0.968487, -0.240699, -0.0640112, 0.247226, -0.960221, -0.129829, -0.030215, -0.141563, 0.989468
114.463, -403.774, -123.714, -0.969283, -0.23737, -0.0643971, 0.243959, -0.961144, -0.129179, -0.0312318, -0.140921, 0.989528
113.695, -403.595, -123.725, -0.969841, -0.235024, -0.0645901, 0.241651, -0.961764, -0.128896, -0.0318268, -0.140617, 0.989552
112.99, -403.385, -123.747, -0.970733, -0.231518, -0.0638477, 0.238103, -0.962507, -0.129949, -0.0313683, -0.141348, 0.989463
112.223, -403.207, -123.782, -0.971591, -0.228063, -0.0632266, 0.234634, -0.963165, -0.131378, -0.0309352, -0.142481, 0.989314
111.521, -403.033, -123.779, -0.972096, -0.225742, -0.063791, 0.232306, -0.964179, -0.128036, -0.0326028, -0.139282, 0.989716
110.733, -402.836, -123.794, -0.972979, -0.221716, -0.0644531, 0.228416, -0.965062, -0.12838, -0.0337373, -0.139633, 0.989628
110.009, -402.672, -123.837, -0.973635, -0.21891, -0.0641358, 0.225693, -0.965288, -0.131461, -0.0331313, -0.14247, 0.989244
109.219, -402.487, -123.837, -0.974062, -0.216758, -0.0649618, 0.223615, -0.966013, -0.12967, -0.0346469, -0.140833, 0.989427
108.514, -402.312, -123.839, -0.974848, -0.213424, -0.0642025, 0.22007, -0.96732, -0.12594, -0.0352256, -0.136902, 0.989958
107.709, -402.141, -123.84, -0.975643, -0.209653, -0.0645439, 0.216341, -0.96828, -0.125018, -0.0362862, -0.135937, 0.990053
106.979, -401.971, -123.893, -0.976246, -0.207125, -0.0635812, 0.213853, -0.968274, -0.129275, -0.0347879, -0.139802, 0.989568
106.191, -401.813, -123.914, -0.976531, -0.205593, -0.0641798, 0.212435, -0.968521, -0.129764, -0.0354809, -0.140353, 0.989466
105.479, -401.639, -123.932, -0.976938, -0.203592, -0.0643595, 0.210366, -0.96937, -0.126759, -0.0365811, -0.137374, 0.989843
104.699, -401.464, -123.947, -0.977457, -0.201031, -0.0645381, 0.207848, -0.969919, -0.126718, -0.0371225, -0.137275, 0.989837
103.974, -401.335, -123.971, -0.977413, -0.200651, -0.0663511, 0.207948, -0.96911, -0.132599, -0.0376954, -0.143402, 0.988946
103.204, -401.161, -123.996, -0.977354, -0.201173, -0.0656395, 0.208263, -0.969406, -0.12992, -0.0374949, -0.140648, 0.989349
102.494, -400.995, -124.008, -0.977703, -0.199158, -0.0665854, 0.206391, -0.969829, -0.12975, -0.0387357, -0.140599, 0.989309
101.715, -400.846, -124.044, -0.977814, -0.198561, -0.0667283, 0.205946, -0.969483, -0.133004, -0.0382826, -0.143795, 0.988867
101.01, -400.676, -124.058, -0.977794, -0.198623, -0.0668408, 0.205981, -0.969623, -0.131919, -0.0386082, -0.142758, 0.989004
100.247, -400.503, -124.075, -0.977942, -0.19777, -0.0671977, 0.205213, -0.969692, -0.132608, -0.0389351, -0.143473, 0.988888
99.5637, -400.373, -124.113, -0.97805, -0.197352, -0.0668627, 0.204876, -0.969319, -0.135821, -0.0380065, -0.146539, 0.988475
98.7959, -400.224, -124.128, -0.977734, -0.198946, -0.0667649, 0.206395, -0.969164, -0.13462, -0.0379239, -0.145403, 0.988645
98.0924, -400.067, -124.149, -0.977516, -0.199686, -0.0677386, 0.207263, -0.969004, -0.134435, -0.0387942, -0.145452, 0.988604
97.3122, -399.896, -124.182, -0.97733, -0.200294, -0.0686186, 0.208142, -0.968292, -0.138157, -0.0387707, -0.149308, 0.98803
96.5896, -399.763, -124.216, -0.977015, -0.202521, -0.0665384, 0.210033, -0.967898, -0.138058, -0.0364427, -0.14886, 0.988186
95.8293, -399.595, -124.262, -0.976704, -0.204492, -0.0650571, 0.211836, -0.967214, -0.140081, -0.0342788, -0.150599, 0.988
95.1094, -399.431, -124.287, -0.976297, -0.206446, -0.0649958, 0.213823, -0.966517, -0.141863, -0.0335323, -0.152398, 0.98775
94.344, -399.25, -124.294, -0.976182, -0.207476, -0.0634246, 0.214483, -0.966902, -0.138193, -0.0326536, -0.148505, 0.988372
93.6235, -399.097, -124.315, -0.975732, -0.209557, -0.0635096, 0.216585, -0.966309, -0.13906, -0.0322289, -0.149441, 0.988245
92.8527, -398.918, -124.316, -0.975345, -0.211489, -0.0630378, 0.218386, -0.966088, -0.137771, -0.0317629, -0.148141, 0.988456
92.1394, -398.755, -124.336, -0.975003, -0.213089, -0.0629442, 0.219951, -0.965757, -0.137602, -0.0314674, -0.148007, 0.988486
91.3686, -398.585, -124.347, -0.97447, -0.215572, -0.0627358, 0.222301, -0.965577, -0.135066, -0.0314598, -0.145564, 0.988849
90.6599, -398.44, -124.357, -0.973744, -0.218664, -0.0633154, 0.225433, -0.964916, -0.134601, -0.0316616, -0.145341, 0.988875
89.9072, -398.248, -124.362, -0.973348, -0.220219, -0.0640067, 0.227048, -0.964656, -0.133746, -0.032291, -0.144714, 0.988947
89.1866, -398.079, -124.375, -0.972976, -0.2216, -0.0648986, 0.228538, -0.964337, -0.133507, -0.032999, -0.144731, 0.988921
88.3963, -397.911, -124.359, -0.972124, -0.224379, -0.0680365, 0.231764, -0.963507, -0.133936, -0.0355013, -0.145971, 0.988652
87.6989, -397.743, -124.378, -0.97162, -0.226691, -0.0675767, 0.233959, -0.96309, -0.133118, -0.0349057, -0.14515, 0.988794
86.9472, -397.561, -124.406, -0.971206, -0.228572, -0.0671809, 0.235723, -0.962832, -0.131868, -0.0345424, -0.143908, 0.988988
86.2572, -397.37, -124.418, -0.971269, -0.228069, -0.0679805, 0.235332, -0.962954, -0.131676, -0.0354309, -0.143891, 0.988959
85.5166, -397.207, -124.446, -0.970945, -0.229852, -0.0665852, 0.236852, -0.962768, -0.130302, -0.0341559, -0.142287, 0.989236
84.8256, -397.009, -124.449, -0.970748, -0.230393, -0.0675844, 0.237499, -0.962734, -0.129377, -0.0352581, -0.141644, 0.98929
84.0705, -396.832, -124.483, -0.970483, -0.231694, -0.0669361, 0.238664, -0.962573, -0.128427, -0.0346751, -0.140611, 0.989457
83.3796, -396.671, -124.511, -0.97024, -0.232856, -0.0664248, 0.239784, -0.962137, -0.1296, -0.0337316, -0.141671, 0.989339
82.6276, -396.48, -124.553, -0.970059, -0.234324, -0.0638661, 0.240816, -0.962135, -0.127688, -0.0315275, -0.139245, 0.989756
81.9362, -396.292, -124.558, -0.970045, -0.234247, -0.0643459, 0.240855, -0.961925, -0.129186, -0.0316346, -0.140814, 0.989531
81.1811, -396.101, -124.578, -0.970144, -0.234082, -0.0634561, 0.240584, -0.961914, -0.129771, -0.0306622, -0.141163, 0.989511
80.4897, -395.93, -124.588, -0.970211, -0.234088, -0.062402, 0.240368, -0.962295, -0.127325, -0.0302438, -0.138532, 0.989896
79.7462, -395.75, -124.593, -0.970117, -0.234585, -0.061995, 0.240785, -0.962275, -0.126688, -0.0299371, -0.13783, 0.990003
79.0593, -395.573, -124.622, -0.970239, -0.234406, -0.0607416, 0.240451, -0.962283, -0.127261, -0.0286197, -0.138079, 0.990008
78.3245, -395.384, -124.641, -0.970478, -0.23351, -0.0603703, 0.239546, -0.962344, -0.128494, -0.0280923, -0.139162, 0.989871
77.6424, -395.216, -124.645, -0.970207, -0.234261, -0.0618089, 0.240521, -0.961965, -0.12951, -0.0291189, -0.140518, 0.98965
76.9074, -395.01, -124.645, -0.970516, -0.232747, -0.0626684, 0.239142, -0.962306, -0.129534, -0.0301576, -0.140701, 0.989593
76.2151, -394.871, -124.663, -0.970289, -0.233801, -0.062255, 0.24009, -0.962241, -0.128252, -0.029919, -0.139388, 0.989786
75.4809, -394.697, -124.666, -0.970038, -0.235048, -0.0614735, 0.24113, -0.96237, -0.125297, -0.0297095, -0.136366, 0.990213
74.818, -394.523, -124.677, -0.970189, -0.234167, -0.0624488, 0.240474, -0.962174, -0.128036, -0.0301047, -0.139237, 0.989801
74.0773, -394.336, -124.705, -0.970411, -0.233303, -0.0622239, 0.239658, -0.962052, -0.130461, -0.0294258, -0.141513, 0.989499
73.3943, -394.187, -124.722, -0.970235, -0.234161, -0.0617516, 0.240464, -0.961746, -0.131231, -0.0286603, -0.142174, 0.989427
72.6742, -393.999, -124.718, -0.97017, -0.234601, -0.0610995, 0.240791, -0.961748, -0.130618, -0.0281193, -0.141434, 0.989548
72.0011, -393.814, -124.727, -0.970375, -0.233803, -0.0608986, 0.240012, -0.961745, -0.132063, -0.0276923, -0.142767, 0.989369
71.272, -393.626, -124.747, -0.970718, -0.232862, -0.0590111, 0.238812, -0.962033, -0.132145, -0.025999, -0.142368, 0.989472
70.5894, -393.479, -124.772, -0.970594, -0.233966, -0.0566272, 0.239559, -0.961889, -0.13184, -0.0236231, -0.141528, 0.989652
69.8525, -393.294, -124.776, -0.970707, -0.233761, -0.0555314, 0.239209, -0.96193, -0.132175, -0.02252, -0.141587, 0.98967
69.179, -393.123, -124.8, -0.970726, -0.233728, -0.0553294, 0.239165, -0.961836, -0.132939, -0.0221463, -0.14228, 0.989579
68.438, -392.937, -124.783, -0.970654, -0.233713, -0.056648, 0.239296, -0.962043, -0.131191, -0.0238368, -0.140897, 0.989737
67.7578, -392.786, -124.781, -0.970374, -0.234317, -0.058901, 0.240348, -0.961046, -0.136466, -0.0246303, -0.14658, 0.988892
67.0243, -392.594, -124.802, -0.970226, -0.235167, -0.0579407, 0.240946, -0.961491, -0.132216, -0.0246166, -0.14224, 0.989526
66.3478, -392.445, -124.8, -0.970118, -0.235142, -0.0598218, 0.241183, -0.961462, -0.131991, -0.0264797, -0.142475, 0.989444
65.5993, -392.277, -124.816, -0.96965, -0.236636, -0.0614969, 0.242919, -0.960947, -0.132553, -0.0277286, -0.143469, 0.989266
64.9299, -392.103, -124.835, -0.969465, -0.237387, -0.0615295, 0.243662, -0.96079, -0.132329, -0.0277036, -0.143281, 0.989294
64.1761, -391.911, -124.85, -0.969564, -0.236557, -0.0631428, 0.243177, -0.960408, -0.135948, -0.0284834, -0.147165, 0.988702
63.5307, -391.739, -124.867, -0.969467, -0.237037, -0.0628175, 0.243572, -0.960469, -0.134806, -0.0283801, -0.145991, 0.988879
62.7807, -391.566, -124.881, -0.96912, -0.238805, -0.061469, 0.245052, -0.960466, -0.132115, -0.0274891, -0.143099, 0.989327
62.1062, -391.399, -124.903, -0.969087, -0.238929, -0.0615134, 0.245211, -0.960279, -0.133177, -0.0272502, -0.144144, 0.989181
61.368, -391.22, -124.929, -0.968985, -0.239716, -0.0600364, 0.245783, -0.960106, -0.133368, -0.0256709, -0.143987, 0.989247
60.6843, -391.043, -124.949, -0.969134, -0.239448, -0.0586908, 0.245288, -0.960429, -0.131944, -0.0247746, -0.142268, 0.989518
59.9283, -390.869, -124.957, -0.968946, -0.240073, -0.0592293, 0.245968, -0.960346, -0.131284, -0.0253628, -0.141776, 0.989574
59.2388, -390.708, -124.974, -0.968845, -0.240368, -0.0596939, 0.246378, -0.959963, -0.133298, -0.0252634, -0.143852, 0.989277
58.5015, -390.485, -124.99, -0.969046, -0.23952, -0.0598313, 0.245565, -0.960132, -0.133585, -0.0254495, -0.144143, 0.98923
57.8187, -390.316, -125.011, -0.969159, -0.238996, -0.0601013, 0.245129, -0.959999, -0.135328, -0.0253544, -0.145887, 0.988976
57.0632, -390.149, -125.008, -0.968783, -0.239851, -0.0626943, 0.246399, -0.959454, -0.136875, -0.0273227, -0.14805, 0.988602
56.3731, -389.98, -125.021, -0.968657, -0.240164, -0.063448, 0.246801, -0.95945, -0.136178, -0.0281701, -0.147569, 0.988651
55.623, -389.775, -125.035, -0.968819, -0.239827, -0.0622282, 0.246219, -0.959945, -0.133721, -0.0276657, -0.144874, 0.989063
54.9276, -389.615, -125.045, -0.968693, -0.240386, -0.06204, 0.246735, -0.959868, -0.133326, -0.0275005, -0.144459, 0.989129
54.1805, -389.426, -125.042, -0.96854, -0.240865, -0.0625666, 0.247321, -0.959543, -0.134573, -0.0276212, -0.145814, 0.988926
53.5064, -389.248, -125.048, -0.968711, -0.240226, -0.062378, 0.246688, -0.959564, -0.135584, -0.027285, -0.146729, 0.9888
52.7455, -389.068, -125.048, -0.968605, -0.24073, -0.0620806, 0.247093, -0.959718, -0.133737, -0.0273853, -0.144878, 0.98907
52.039, -388.91, -125.064, -0.968265, -0.24197, -0.0625561, 0.24841, -0.95928, -0.134439, -0.0274786, -0.145712, 0.988945
51.2977, -388.709, -125.066, -0.968356, -0.241362, -0.0634908, 0.247985, -0.95919, -0.135859, -0.0281085, -0.147305, 0.988692
50.6181, -388.515, -125.089, -0.968446, -0.241229, -0.062612, 0.247693, -0.959423, -0.134742, -0.0275678, -0.145998, 0.988901
49.877, -388.353, -125.107, -0.968255, -0.242038, -0.0624559, 0.248461, -0.959277, -0.134371, -0.0273895, -0.145623, 0.988961
49.2031, -388.165, -125.111, -0.968152, -0.242482, -0.0623261, 0.248823, -0.959475, -0.132267, -0.0277279, -0.143563, 0.989253
48.4762, -387.978, -125.113, -0.968013, -0.242988, -0.0625165, 0.249322, -0.959496, -0.131175, -0.0281104, -0.142566, 0.989386
47.7877, -387.776, -125.153, -0.968172, -0.242524, -0.0618535, 0.248848, -0.959213, -0.134112, -0.0268052, -0.145236, 0.989034
47.0321, -387.603, -125.158, -0.96806, -0.24309, -0.0613815, 0.249298, -0.959316, -0.13253, -0.0266675, -0.143599, 0.989277
46.347, -387.413, -125.169, -0.968056, -0.24325, -0.0607953, 0.249357, -0.959379, -0.131956, -0.0262276, -0.1429, 0.98939
45.6048, -387.199, -125.187, -0.968274, -0.2426, -0.0599281, 0.248561, -0.959733, -0.130883, -0.0257626, -0.141627, 0.989585
44.9121, -387.026, -125.194, -0.968095, -0.243292, -0.0600008, 0.249243, -0.959628, -0.13035, -0.0258653, -0.141146, 0.989651
44.158, -386.818, -125.197, -0.968099, -0.243236, -0.060173, 0.249138, -0.960028, -0.127578, -0.0267361, -0.1385, 0.990002
43.4863, -386.629, -125.209, -0.968196, -0.242741, -0.0606008, 0.248702, -0.960162, -0.127423, -0.0272557, -0.138442, 0.989995
42.7407, -386.446, -125.228, -0.96804, -0.243211, -0.0612166, 0.249331, -0.959626, -0.130196, -0.0270798, -0.141298, 0.989597
42.0494, -386.272, -125.221, -0.967847, -0.243904, -0.061511, 0.25, -0.95974, -0.128058, -0.0278007, -0.139318, 0.989857
41.2838, -386.073, -125.23, -0.9678, -0.244049, -0.0616638, 0.25012, -0.959919, -0.12647, -0.0283274, -0.137821, 0.990052
40.611, -385.887, -125.252, -0.967936, -0.243479, -0.0617858, 0.24958, -0.960021, -0.126769, -0.02845, -0.138125, 0.990006
39.8485, -385.698, -125.288, -0.968025, -0.243178, -0.0615745, 0.24932, -0.95977, -0.129155, -0.0276896, -0.140378, 0.989711
39.1721, -385.509, -125.296, -0.968121, -0.243007, -0.0607456, 0.248973, -0.960157, -0.126932, -0.0274798, -0.13801, 0.99005
38.412, -385.307, -125.296, -0.968368, -0.241744, -0.0618406, 0.247846, -0.960563, -0.126061, -0.0289273, -0.1374, 0.990093
37.7184, -385.128, -125.316, -0.968521, -0.241153, -0.0617416, 0.247292, -0.960495, -0.127652, -0.0285189, -0.138902, 0.989895
36.9673, -384.928, -125.326, -0.968497, -0.241235, -0.0617955, 0.247337, -0.960684, -0.126141, -0.0289363, -0.137451, 0.990086
36.2787, -384.763, -125.341, -0.968381, -0.241602, -0.0621844, 0.247732, -0.96068, -0.125389, -0.0294451, -0.13683, 0.990157
35.5314, -384.544, -125.354, -0.968466, -0.240963, -0.0633237, 0.247282, -0.96068, -0.126274, -0.0304063, -0.137951, 0.989972
34.8399, -384.368, -125.369, -0.968407, -0.241056, -0.063868, 0.247472, -0.960537, -0.126986, -0.0307368, -0.13878, 0.989846
34.1013, -384.157, -125.395, -0.968565, -0.240578, -0.0632721, 0.24694, -0.960564, -0.12782, -0.0300263, -0.139426, 0.989777
33.4107, -383.986, -125.412, -0.968633, -0.240391, -0.062941, 0.246716, -0.96059, -0.128055, -0.0296773, -0.139567, 0.989768
32.6538, -383.78, -125.441, -0.968791, -0.240076, -0.0617105, 0.246185, -0.96094, -0.126438, -0.0289452, -0.137684, 0.990053
31.9713, -383.605, -125.437, -0.968851, -0.239779, -0.0619159, 0.245943, -0.960889, -0.127297, -0.0289711, -0.13856, 0.98993
31.2393, -383.398, -125.446, -0.969082, -0.239051, -0.0611153, 0.2451, -0.961154, -0.126922, -0.0284003, -0.137978, 0.990028
30.5376, -383.247, -125.469, -0.968961, -0.239786, -0.0601368, 0.245685, -0.961045, -0.126613, -0.0274342, -0.137457, 0.990128
29.7897, -383.04, -125.472, -0.969102, -0.23934, -0.0596551, 0.245117, -0.96147, -0.124475, -0.0275649, -0.135251, 0.990428
29.0984, -382.868, -125.484, -0.969253, -0.238848, -0.0591579, 0.244595, -0.961447, -0.125671, -0.0268609, -0.136277, 0.990307
28.3639, -382.674, -125.493, -0.969277, -0.238763, -0.059112, 0.244466, -0.961657, -0.124303, -0.0271666, -0.134935, 0.990482
27.6705, -382.497, -125.525, -0.969148, -0.239175, -0.0595664, 0.244967, -0.961389, -0.125389, -0.0272766, -0.136112, 0.990318
26.9265, -382.302, -125.533, -0.969149, -0.239116, -0.0597813, 0.244884, -0.961659, -0.123464, -0.0279671, -0.134294, 0.990547
26.2352, -382.147, -125.579, -0.969118, -0.239299, -0.0595588, 0.24514, -0.961096, -0.127283, -0.0267831, -0.137952, 0.990077
25.4914, -381.933, -125.578, -0.969068, -0.239522, -0.0594711, 0.245282, -0.961384, -0.124808, -0.0272804, -0.135534, 0.990397
24.8135, -381.767, -125.593, -0.969082, -0.239334, -0.0599963, 0.245182, -0.961341, -0.125337, -0.0276795, -0.136172, 0.990298
24.0711, -381.573, -125.613, -0.968988, -0.239771, -0.0597695, 0.245622, -0.961048, -0.126714, -0.027059, -0.137465, 0.990137
23.3792, -381.414, -125.621, -0.968851, -0.240265, -0.0600002, 0.246097, -0.961147, -0.125027, -0.0276294, -0.135899, 0.990337
22.6469, -381.197, -125.621, -0.968851, -0.240419, -0.0593885, 0.246115, -0.961388, -0.123128, -0.0274931, -0.133909, 0.990612
21.9681, -381.032, -125.623, -0.968791, -0.240631, -0.0595049, 0.246287, -0.961588, -0.121211, -0.0280521, -0.132083, 0.990842
21.2155, -380.843, -125.636, -0.96878, -0.240509, -0.0601753, 0.246308, -0.961346, -0.123071, -0.0282496, -0.13405, 0.990572
20.5406, -380.64, -125.654, -0.968847, -0.240307, -0.0598981, 0.246033, -0.961582, -0.121767, -0.0283354, -0.132711, 0.99075
19.7972, -380.46, -125.641, -0.968697, -0.240625, -0.061041, 0.246429, -0.961781, -0.11937, -0.0299847, -0.130676, 0.990972
19.1176, -380.273, -125.663, -0.968791, -0.240295, -0.0608391, 0.24606, -0.961939, -0.118864, -0.0299612, -0.130124, 0.991045
18.3518, -380.085, -125.695, -0.968859, -0.240105, -0.0605055, 0.245914, -0.961613, -0.121764, -0.0289467, -0.132852, 0.990713
17.6661, -379.924, -125.711, -0.968771, -0.240433, -0.0606166, 0.246208, -0.961737, -0.120184, -0.029401, -0.131355, 0.990899
16.9158, -379.72, -125.707, -0.968928, -0.239779, -0.0606965, 0.245477, -0.962297, -0.117154, -0.0303169, -0.128414, 0.991257
16.2515, -379.524, -125.734, -0.969173, -0.238888, -0.0602952, 0.244598, -0.962288, -0.119056, -0.0295803, -0.130134, 0.991055
15.4872, -379.341, -125.768, -0.969131, -0.239134, -0.0599959, 0.244874, -0.961912, -0.121497, -0.0286568, -0.132438, 0.990777
14.8033, -379.152, -125.776, -0.969214, -0.238749, -0.0601991, 0.244461, -0.962262, -0.11954, -0.0293872, -0.130576, 0.991003
14.0467, -378.985, -125.803, -0.969191, -0.238798, -0.060367, 0.24457, -0.962073, -0.120835, -0.0292224, -0.131876, 0.990835
13.3543, -378.81, -125.812, -0.969137, -0.238931, -0.0607051, 0.244754, -0.961997, -0.121067, -0.0294716, -0.132188, 0.990786
12.6089, -378.59, -125.825, -0.96935, -0.237882, -0.061421, 0.243813, -0.962216, -0.121228, -0.0302622, -0.132488, 0.990723
11.8989, -378.436, -125.838, -0.969257, -0.238219, -0.061576, 0.244153, -0.962191, -0.120735, -0.0304865, -0.132057, 0.990773
11.1521, -378.231, -125.855, -0.969278, -0.23817, -0.061437, 0.244072, -0.962265, -0.120313, -0.0304638, -0.131612, 0.990833
10.4652, -378.068, -125.857, -0.96928, -0.238072, -0.0617854, 0.244025, -0.962262, -0.120433, -0.030782, -0.13181, 0.990797
9.70502, -377.869, -125.888, -0.969237, -0.238265, -0.0617207, 0.244219, -0.962167, -0.120793, -0.030605, -0.13215, 0.990757
9.01496, -377.698, -125.921, -0.969237, -0.238419, -0.0611238, 0.244373, -0.961793, -0.123435, -0.0293592, -0.134574, 0.990468
8.27395, -377.514, -125.929, -0.969121, -0.238853, -0.0612662, 0.24482, -0.96169, -0.123355, -0.0294552, -0.134546, 0.99047
7.59391, -377.323, -125.94, -0.969201, -0.23846, -0.061533, 0.244417, -0.961997, -0.121745, -0.0301633, -0.133035, 0.990652
6.82138, -377.149, -125.95, -0.968977, -0.239271, -0.061909, 0.245215, -0.962025, -0.119904, -0.0308685, -0.131365, 0.990853
6.13784, -376.961, -125.982, -0.968991, -0.239415, -0.0611247, 0.245219, -0.962171, -0.118718, -0.0303896, -0.130025, 0.991045
5.37048, -376.778, -125.994, -0.968984, -0.239241, -0.061911, 0.24523, -0.961843, -0.121329, -0.0305216, -0.132749, 0.99068
4.67458, -376.597, -126.018, -0.968896, -0.239658, -0.0616812, 0.245608, -0.961768, -0.121156, -0.030287, -0.132537, 0.990715
3.92297, -376.399, -126.036, -0.968924, -0.239615, -0.0614155, 0.245535, -0.961766, -0.121319, -0.0299974, -0.132629, 0.990712
3.23202, -376.227, -126.056, -0.968882, -0.239909, -0.0609226, 0.24571, -0.961937, -0.119598, -0.0299109, -0.130846, 0.990951
2.4798, -376.019, -126.075, -0.968948, -0.23964, -0.0609348, 0.245427, -0.962082, -0.119015, -0.0301035, -0.130275, 0.991021
1.79807, -375.851, -126.095, -0.968965, -0.23947, -0.061331, 0.245348, -0.961942, -0.120299, -0.0301888, -0.131613, 0.990841
1.06258, -375.656, -126.145, -0.968876, -0.239888, -0.0610917, 0.245812, -0.961486, -0.122967, -0.0292405, -0.134157, 0.990529
0.346245, -375.471, -126.162, -0.968879, -0.239888, -0.0610452, 0.245775, -0.961626, -0.121941, -0.0294504, -0.13315, 0.990658
-0.406408, -375.282, -126.17, -0.968948, -0.23954, -0.0613245, 0.245422, -0.961902, -0.120465, -0.0301319, -0.131775, 0.990822
-1.09759, -375.1, -126.188, -0.96895, -0.23947, -0.0615668, 0.24531, -0.962231, -0.118047, -0.0309727, -0.129484, 0.991098
-1.84033, -374.912, -126.21, -0.968899, -0.239729, -0.061361, 0.245581, -0.961999, -0.119362, -0.0304147, -0.130719, 0.990953
-2.53719, -374.73, -126.232, -0.969091, -0.239184, -0.0604458, 0.244908, -0.962224, -0.118936, -0.0297148, -0.130063, 0.99106
-3.30611, -374.531, -126.251, -0.969118, -0.239005, -0.060727, 0.244806, -0.962084, -0.120264, -0.0296809, -0.131416, 0.990883
-3.9924, -374.352, -126.261, -0.96912, -0.23895, -0.0608993, 0.244726, -0.962305, -0.118654, -0.0302514, -0.129893, 0.991066
-4.72345, -374.152, -126.295, -0.96931, -0.238279, -0.0605076, 0.244024, -0.96242, -0.119167, -0.0298387, -0.130275, 0.991029
-5.44347, -373.97, -126.3, -0.969304, -0.2382, -0.0609198, 0.243987, -0.962479, -0.118761, -0.0303451, -0.129979, 0.991052
-6.18013, -373.768, -126.318, -0.969334, -0.237878, -0.0616919, 0.243736, -0.962667, -0.117753, -0.0313779, -0.129179, 0.991125
-6.86975, -373.606, -126.35, -0.969203, -0.238661, -0.0607211, 0.244376, -0.962552, -0.117359, -0.0304381, -0.128584, 0.991231
-7.62858, -373.396, -126.373, -0.969408, -0.238066, -0.0597788, 0.243656, -0.962766, -0.117106, -0.0296741, -0.128089, 0.991319
-8.31657, -373.22, -126.411, -0.969466, -0.238016, -0.0590333, 0.24355, -0.96263, -0.118438, -0.0286371, -0.129199, 0.991205
-9.06075, -373.026, -126.419, -0.969426, -0.238352, -0.0583206, 0.24377, -0.962666, -0.117683, -0.0280933, -0.128302, 0.991337
-9.75082, -372.848, -126.421, -0.969521, -0.238034, -0.058045, 0.243401, -0.962833, -0.11708, -0.0280186, -0.12764, 0.991425
-10.5163, -372.662, -126.433, -0.969505, -0.23809, -0.0580853, 0.243459, -0.962831, -0.116981, -0.0280744, -0.127555, 0.991434
-11.1934, -372.489, -126.45, -0.969391, -0.238489, -0.0583468, 0.243894, -0.962701, -0.117145, -0.0282328, -0.127789, 0.991399
-11.958, -372.29, -126.471, -0.969456, -0.238199, -0.0584412, 0.243654, -0.962609, -0.118396, -0.0280541, -0.129019, 0.991245
-12.6306, -372.116, -126.481, -0.969491, -0.237939, -0.0589321, 0.243453, -0.962687, -0.118176, -0.0286145, -0.128918, 0.991242
-13.3874, -371.89, -126.515, -0.969691, -0.237245, -0.058432, 0.242663, -0.963039, -0.116917, -0.0285343, -0.127553, 0.991421
-14.0626, -371.731, -126.522, -0.969503, -0.238025, -0.0583723, 0.243413, -0.962919, -0.116348, -0.028514, -0.127009, 0.991492
-14.7904, -371.508, -126.555, -0.969727, -0.237226, -0.0579058, 0.24258, -0.963045, -0.11704, -0.0280008, -0.127544, 0.991438
-15.4848, -371.344, -126.576, -0.969701, -0.237281, -0.0581263, 0.242717, -0.962775, -0.118967, -0.0277339, -0.129471, 0.991195
-16.2302, -371.13, -126.607, -0.969825, -0.237013, -0.0571415, 0.242361, -0.962691, -0.120364, -0.0264818, -0.130581, 0.991084
-16.932, -370.968, -126.631, -0.969702, -0.237672, -0.0564721, 0.242936, -0.962511, -0.120647, -0.0256806, -0.13071, 0.991088
-17.6854, -370.761, -126.632, -0.969833, -0.237024, -0.0569589, 0.242317, -0.96285, -0.119176, -0.0265953, -0.129383, 0.991238
-18.3795, -370.584, -126.652, -0.969997, -0.236351, -0.0569542, 0.241668, -0.962919, -0.119931, -0.0264965, -0.130097, 0.991147
-19.1216, -370.385, -126.659, -0.970081, -0.235778, -0.0578943, 0.24119, -0.963178, -0.118811, -0.0277495, -0.12922, 0.991228
-19.8116, -370.215, -126.657, -0.969981, -0.235808, -0.0594336, 0.241377, -0.963309, -0.117358, -0.0295789, -0.128181, 0.99131
-20.5625, -370.038, -126.67, -0.96983, -0.236401, -0.0595286, 0.24199, -0.963106, -0.117764, -0.0294929, -0.128616, 0.991256
-21.23, -369.874, -126.691, -0.969871, -0.236372, -0.0589782, 0.241902, -0.96308, -0.118157, -0.0288716, -0.128864, 0.991242
-21.9977, -369.697, -126.7, -0.969875, -0.236444, -0.0586216, 0.24193, -0.963062, -0.11824, -0.0284991, -0.12886, 0.991253
-22.6835, -369.519, -126.745, -0.970054, -0.236227, -0.0565034, 0.241482, -0.962983, -0.119791, -0.0261141, -0.129848, 0.99119
-23.4329, -369.302, -126.76, -0.970257, -0.235504, -0.0560262, 0.240705, -0.963164, -0.1199, -0.0257255, -0.12982, 0.991204
-24.1214, -369.117, -126.79, -0.97034, -0.235189, -0.0559154, 0.24038, -0.963236, -0.11997, -0.0256441, -0.129853, 0.991202
-24.866, -368.91, -126.796, -0.97039, -0.234745, -0.0569018, 0.240095, -0.963182, -0.120972, -0.0264092, -0.131052, 0.991024
-25.5504, -368.738, -126.814, -0.970362, -0.234778, -0.0572368, 0.240206, -0.96299, -0.122271, -0.0264118, -0.132396, 0.990845
-26.2995, -368.542, -126.84, -0.970406, -0.234699, -0.0568247, 0.240072, -0.963031, -0.122216, -0.02604, -0.132241, 0.990875
-26.974, -368.361, -126.86, -0.970495, -0.234406, -0.0565049, 0.239757, -0.963022, -0.122904, -0.0256061, -0.132825, 0.990809
-27.7225, -368.183, -126.876, -0.970427, -0.234684, -0.056528, 0.240064, -0.962805, -0.123998, -0.0253251, -0.133901, 0.990671
-28.4082, -368.032, -126.866, -0.970284, -0.235132, -0.057106, 0.240513, -0.963045, -0.121238, -0.0264887, -0.13137, 0.990979
-29.1466, -367.82, -126.879, -0.970394, -0.23463, -0.0573048, 0.240029, -0.963219, -0.120814, -0.0268506, -0.130992, 0.99102
-29.8309, -367.645, -126.91, -0.970451, -0.234468, -0.0570037, 0.239909, -0.962867, -0.123819, -0.0258552, -0.133836, 0.990666
-30.5689, -367.455, -126.938, -0.970452, -0.234806, -0.0555797, 0.240044, -0.962887, -0.123403, -0.0245412, -0.133098, 0.990799
-31.2407, -367.278, -126.947, -0.970539, -0.234355, -0.0559614, 0.239621, -0.963119, -0.122408, -0.0252107, -0.132211, 0.990901
-31.9878, -367.073, -126.96, -0.970578, -0.233895, -0.0571966, 0.239361, -0.963029, -0.123619, -0.0261682, -0.133672, 0.99068
-32.6828, -366.895, -126.977, -0.970639, -0.233732, -0.056827, 0.239187, -0.962885, -0.125068, -0.0254856, -0.134988, 0.990519
-33.4476, -366.708, -126.978, -0.970672, -0.233482, -0.0572975, 0.238975, -0.963073, -0.124024, -0.0262244, -0.134079, 0.990624
-34.1416, -366.524, -126.993, -0.970624, -0.233719, -0.0571439, 0.239179, -0.963075, -0.123611, -0.0261437, -0.133647, 0.990684
-34.8839, -366.329, -127.012, -0.970565, -0.233993, -0.0570108, 0.23946, -0.962871, -0.124651, -0.0257266, -0.134633, 0.990561
-35.5649, -366.155, -127.008, -0.970514, -0.23396, -0.0580207, 0.239581, -0.962754, -0.125319, -0.0265402, -0.135524, 0.990419
-36.3149, -365.959, -126.993, -0.970442, -0.234185, -0.0583037, 0.239739, -0.963201, -0.121526, -0.0276985, -0.131912, 0.990874
-36.9965, -365.791, -126.995, -0.970353, -0.234522, -0.0584289, 0.240071, -0.963202, -0.120861, -0.0279342, -0.131305, 0.990948
-37.7448, -365.61, -127.021, -0.970281, -0.234528, -0.059586, 0.240249, -0.963078, -0.121499, -0.028891, -0.132204, 0.990801
-38.4188, -365.437, -127.03, -0.97014, -0.235219, -0.0591586, 0.240866, -0.962973, -0.121107, -0.0284813, -0.13174, 0.990875
-39.1697, -365.268, -127.023, -0.96991, -0.235846, -0.0604301, 0.241646, -0.962822, -0.120752, -0.0297046, -0.131721, 0.990842
-39.8475, -365.09, -127.047, -0.969816, -0.236175, -0.0606413, 0.242006, -0.962709, -0.120935, -0.029818, -0.13196, 0.990806
-40.5843, -364.889, -127.046, -0.96995, -0.235643, -0.0605829, 0.241432, -0.963008, -0.119692, -0.0301373, -0.130722, 0.990961
-41.26, -364.72, -127.062, -0.969905, -0.235955, -0.0600801, 0.241657, -0.963031, -0.119054, -0.0297676, -0.12999, 0.991068
-41.9998, -364.508, -127.093, -0.969998, -0.235631, -0.0598472, 0.241356, -0.96289, -0.120791, -0.0291641, -0.131612, 0.990872
-42.6867, -364.346, -127.121, -0.970038, -0.235581, -0.0593932, 0.241297, -0.962688, -0.122507, -0.0283167, -0.133168, 0.990689
-43.4323, -364.162, -127.136, -0.96994, -0.235961, -0.0594921, 0.241688, -0.962586, -0.122537, -0.0283523, -0.133232, 0.990679
-44.13, -363.99, -127.142, -0.969929, -0.23596, -0.059672, 0.241671, -0.962764, -0.121168, -0.0288593, -0.131945, 0.990837
-44.8902, -363.811, -127.167, -0.969866, -0.236189, -0.059788, 0.241918, -0.962682, -0.121324, -0.0289015, -0.132131, 0.990811
-45.5706, -363.633, -127.186, -0.969915, -0.235898, -0.0601356, 0.241687, -0.962692, -0.121703, -0.0291827, -0.132575, 0.990743
-46.3107, -363.451, -127.206, -0.969821, -0.236336, -0.0599376, 0.242113, -0.962508, -0.122308, -0.0287845, -0.133129, 0.990681
-46.9811, -363.275, -127.22, -0.969856, -0.236297, -0.0595202, 0.242019, -0.96253, -0.122319, -0.0283864, -0.133037, 0.990704
-47.7468, -363.089, -127.237, -0.969874, -0.236207, -0.0595845, 0.241928, -0.962601, -0.121946, -0.0285516, -0.132687, 0.990747
-48.4104, -362.919, -127.273, -0.969784, -0.236796, -0.0587018, 0.242421, -0.962354, -0.122912, -0.0273869, -0.133429, 0.99068
-49.1644, -362.718, -127.275, -0.969842, -0.236271, -0.0598603, 0.242047, -0.962488, -0.1226, -0.0286479, -0.133392, 0.990649
-49.8431, -362.524, -127.287, -0.969893, -0.235942, -0.0603191, 0.241737, -0.962754, -0.121107, -0.0294983, -0.132042, 0.990805
-50.5911, -362.325, -127.308, -0.970062, -0.235277, -0.0601999, 0.241077, -0.962853, -0.12164, -0.0293447, -0.132511, 0.990747
-51.2708, -362.146, -127.315, -0.970115, -0.234906, -0.0608017, 0.240764, -0.963036, -0.120809, -0.0301755, -0.131837, 0.990812
-52.0127, -361.954, -127.333, -0.970085, -0.235085, -0.0605807, 0.240931, -0.962913, -0.121452, -0.0297825, -0.132414, 0.990747
-52.6932, -361.781, -127.347, -0.970251, -0.234618, -0.0597236, 0.24033, -0.963169, -0.120611, -0.0292265, -0.131376, 0.990902
-53.4491, -361.603, -127.373, -0.970294, -0.234601, -0.0590942, 0.240239, -0.963153, -0.120922, -0.0285483, -0.131527, 0.990901
-54.1243, -361.418, -127.401, -0.970462, -0.233949, -0.0589171, 0.239595, -0.963196, -0.121849, -0.0282424, -0.132366, 0.990799
-54.8759, -361.239, -127.416, -0.970417, -0.234228, -0.058556, 0.239791, -0.963293, -0.120696, -0.0281363, -0.131166, 0.990961
-55.5601, -361.067, -127.452, -0.9705, -0.23415, -0.0574669, 0.239548, -0.963461, -0.119836, -0.0273074, -0.130067, 0.991129
-56.2958, -360.883, -127.481, -0.970362, -0.23497, -0.0564491, 0.24021, -0.963382, -0.11914, -0.0263878, -0.129169, 0.991271
-56.9841, -360.717, -127.49, -0.970273, -0.235298, -0.0566193, 0.240582, -0.963178, -0.120035, -0.0262905, -0.130088, 0.991154
-57.7214, -360.525, -127.513, -0.970383, -0.234966, -0.0560976, 0.240172, -0.963341, -0.119547, -0.0259517, -0.12948, 0.991242
-58.4024, -360.35, -127.525, -0.970477, -0.23467, -0.0557178, 0.239829, -0.963425, -0.119557, -0.0256236, -0.12939, 0.991263
-59.1536, -360.18, -127.532, -0.970279, -0.235135, -0.0571806, 0.240461, -0.963356, -0.118845, -0.0271407, -0.129062, 0.991265
-59.8288, -359.994, -127.561, -0.970431, -0.234484, -0.0572773, 0.239839, -0.96346, -0.119258, -0.0272202, -0.129469, 0.99121
-60.558, -359.808, -127.579, -0.970573, -0.234022, -0.0567596, 0.239316, -0.963572, -0.119399, -0.0267501, -0.129469, 0.991223
-61.2431, -359.621, -127.577, -0.970617, -0.23377, -0.0570394, 0.239012, -0.964048, -0.116126, -0.0278421, -0.126347, 0.991595
-61.9773, -359.445, -127.597, -0.970632, -0.233852, -0.0564431, 0.239043, -0.963931, -0.117027, -0.0270402, -0.127083, 0.991524
-62.6642, -359.269, -127.598, -0.970687, -0.233874, -0.0553982, 0.238918, -0.964028, -0.116484, -0.0261629, -0.126305, 0.991646
-63.3977, -359.069, -127.636, -0.970836, -0.233677, -0.0536039, 0.238439, -0.964416, -0.114234, -0.0250025, -0.123684, 0.992007
-64.0816, -358.899, -127.622, -0.970784, -0.233794, -0.0540196, 0.238612, -0.964347, -0.114451, -0.0253356, -0.123997, 0.991959
-64.8146, -358.708, -127.628, -0.970737, -0.233934, -0.0542589, 0.238762, -0.964396, -0.113724, -0.0257232, -0.123351, 0.99203
-65.492, -358.53, -127.666, -0.970935, -0.2334, -0.0529964, 0.238108, -0.964409, -0.114982, -0.0242733, -0.124259, 0.991953
-66.2238, -358.348, -127.689, -0.971072, -0.232974, -0.0523678, 0.237606, -0.964533, -0.114978, -0.0237235, -0.124095, 0.991987
-66.8933, -358.164, -127.69, -0.971287, -0.231976, -0.0528073, 0.236642, -0.964899, -0.113887, -0.0245347, -0.123113, 0.992089
-67.6369, -357.987, -127.688, -0.97129, -0.231833, -0.0533758, 0.23656, -0.964965, -0.113501, -0.0251925, -0.122869, 0.992103
-68.3047, -357.821, -127.706, -0.971244, -0.231817, -0.0542733, 0.236686, -0.964794, -0.11468, -0.0257778, -0.124228, 0.991919
-69.0279, -357.648, -127.713, -0.970988, -0.232539, -0.0557463, 0.237608, -0.964477, -0.115443, -0.0269209, -0.12534, 0.991749
-69.7168, -357.483, -127.734, -0.970931, -0.232719, -0.0559934, 0.237864, -0.964209, -0.117143, -0.0267279, -0.127056, 0.991535
-70.4505, -357.273, -127.709, -0.971251, -0.231157, -0.0569047, 0.236384, -0.96476, -0.115586, -0.028181, -0.125714, 0.991666
-71.1263, -357.105, -127.716, -0.971298, -0.230682, -0.058014, 0.236085, -0.964698, -0.116709, -0.0290433, -0.127056, 0.99147
-71.8496, -356.91, -127.716, -0.97138, -0.230174, -0.0586504, 0.235743, -0.964447, -0.119443, -0.0290725, -0.129851, 0.991107
-72.5355, -356.751, -127.745, -0.971372, -0.230437, -0.0577542, 0.2359, -0.964352, -0.119897, -0.0280666, -0.130089, 0.991105
-73.2654, -356.577, -127.79, -0.971158, -0.231379, -0.057585, 0.236776, -0.964304, -0.118556, -0.028098, -0.128771, 0.991276
-73.9443, -356.405, -127.769, -0.971096, -0.231251, -0.059116, 0.236797, -0.964502, -0.116886, -0.0299874, -0.127506, 0.991384
-74.664, -356.215, -127.779, -0.971225, -0.23034, -0.060535, 0.236132, -0.964438, -0.118746, -0.0310303, -0.129623, 0.991078
-75.3435, -356.07, -127.796, -0.971004, -0.231234, -0.0606786, 0.237059, -0.964125, -0.11944, -0.0308831, -0.130362, 0.990985
-76.0709, -355.875, -127.839, -0.970973, -0.231402, -0.0605274, 0.237257, -0.963872, -0.121076, -0.0303233, -0.131923, 0.990796
-76.7512, -355.708, -127.85, -0.970975, -0.231137, -0.0615003, 0.237117, -0.963933, -0.120869, -0.0313448, -0.131944, 0.990761
-77.4744, -355.503, -127.877, -0.971003, -0.230951, -0.0617626, 0.236984, -0.963895, -0.121432, -0.0314878, -0.132548, 0.990676
-78.1443, -355.332, -127.917, -0.971037, -0.231071, -0.0607655, 0.236984, -0.963841, -0.121854, -0.0304114, -0.132725, 0.990686
-78.8642, -355.14, -127.926, -0.971025, -0.230926, -0.061503, 0.236942, -0.963838, -0.121964, -0.0311143, -0.133002, 0.990627
-79.5383, -354.981, -127.946, -0.970804, -0.231735, -0.0619502, 0.23779, -0.963685, -0.121517, -0.0315407, -0.1327, 0.990654
-80.2707, -354.79, -127.943, -0.970758, -0.231857, -0.062213, 0.237946, -0.963647, -0.121518, -0.0317766, -0.132768, 0.990638
-80.9498, -354.635, -127.96, -0.970642, -0.2323, -0.0623831, 0.238365, -0.963713, -0.120168, -0.0322044, -0.13151, 0.990792
-81.6639, -354.447, -127.966, -0.970447, -0.233158, -0.0622072, 0.23913, -0.963766, -0.118203, -0.0323932, -0.129585, 0.991039
-82.336, -354.281, -127.973, -0.970203, -0.234125, -0.062391, 0.240072, -0.963687, -0.116929, -0.0327495, -0.128423, 0.991179
-83.0589, -354.094, -127.988, -0.970225, -0.23421, -0.0617209, 0.240012, -0.963918, -0.115139, -0.0325272, -0.126524, 0.99143
-83.7181, -353.932, -128.013, -0.970189, -0.234553, -0.0609806, 0.240273, -0.963801, -0.115573, -0.0316651, -0.12678, 0.991425
-84.4317, -353.75, -128.002, -0.970062, -0.23498, -0.0613445, 0.240697, -0.963865, -0.114143, -0.0323064, -0.125492, 0.991569
-85.104, -353.603, -128.005, -0.969615, -0.236744, -0.061629, 0.242372, -0.963846, -0.110708, -0.0331914, -0.122281, 0.99194
-85.8195, -353.41, -128.028, -0.969403, -0.237731, -0.0611695, 0.243324, -0.963511, -0.111535, -0.0324222, -0.123006, 0.991876
-86.479, -353.239, -128.035, -0.969398, -0.237692, -0.0613973, 0.243311, -0.963522, -0.111468, -0.0326625, -0.122996, 0.99187
-87.1984, -353.044, -128.057, -0.969458, -0.237411, -0.0615337, 0.243018, -0.963704, -0.110531, -0.0330589, -0.122109, 0.991966
-87.8754, -352.895, -128.075, -0.969069, -0.238931, -0.0617768, 0.244589, -0.9632, -0.111458, -0.0328726, -0.12312, 0.991847
-88.5767, -352.689, -128.072, -0.968927, -0.239581, -0.0614921, 0.245106, -0.963392, -0.108624, -0.0332168, -0.120321, 0.992179
-89.2429, -352.536, -128.061, -0.968709, -0.239931, -0.06353, 0.245681, -0.963306, -0.108081, -0.0352669, -0.120307, 0.99211
-89.9549, -352.363, -128.09, -0.968228, -0.241741, -0.063997, 0.247601, -0.962614, -0.109858, -0.0350472, -0.122213, 0.991885
-90.5891, -352.189, -128.093, -0.967857, -0.243023, -0.0647514, 0.248963, -0.962277, -0.109731, -0.0356415, -0.122325, 0.99185
-91.3035, -352.004, -128.11, -0.967567, -0.24422, -0.0645888, 0.250123, -0.962009, -0.109441, -0.0354073, -0.122047, 0.991893
-91.9415, -351.833, -128.117, -0.967381, -0.244899, -0.0648005, 0.250861, -0.961701, -0.110458, -0.0352675, -0.123111, 0.991766
-92.6451, -351.669, -128.126, -0.966871, -0.246794, -0.065224, 0.252829, -0.961079, -0.111378, -0.0351979, -0.124179, 0.991635
-93.307, -351.498, -128.132, -0.966185, -0.249315, -0.0657877, 0.25537, -0.96052, -0.110395, -0.0356674, -0.123462, 0.991708
-93.9916, -351.316, -128.156, -0.965707, -0.251076, -0.0661165, 0.257168, -0.960018, -0.11059, -0.0357066, -0.123801, 0.991664
-94.6277, -351.149, -128.181, -0.965168, -0.253025, -0.0665477, 0.259214, -0.959291, -0.112112, -0.0354716, -0.125457, 0.991465
-95.3217, -350.969, -128.195, -0.96449, -0.255299, -0.0676797, 0.261686, -0.958396, -0.114005, -0.0357586, -0.127667, 0.991172
-95.9539, -350.794, -128.184, -0.964032, -0.256757, -0.0686932, 0.263207, -0.958164, -0.112443, -0.0369488, -0.126479, 0.991281
-96.654, -350.614, -128.202, -0.963589, -0.258246, -0.0693218, 0.264826, -0.957529, -0.114045, -0.036926, -0.128251, 0.991054
-97.282, -350.443, -128.226, -0.963125, -0.26009, -0.0688674, 0.266647, -0.956868, -0.115336, -0.0358994, -0.129446, 0.990936
-97.9583, -350.26, -128.241, -0.962252, -0.262869, -0.0705086, 0.269644, -0.955956, -0.115934, -0.0369275, -0.13057, 0.990751
-98.5784, -350.075, -128.265, -0.961817, -0.264384, -0.0707778, 0.271214, -0.955415, -0.116727, -0.0367614, -0.131466, 0.990639
-99.25, -349.877, -128.286, -0.961472, -0.265607, -0.0708799, 0.2724, -0.955215, -0.115597, -0.0370022, -0.130451, 0.990764
-99.861, -349.701, -128.312, -0.961, -0.267263, -0.0710523, 0.274099, -0.954628, -0.116429, -0.0367112, -0.131364, 0.990654
-100.523, -349.494, -128.319, -0.960622, -0.268635, -0.0710002, 0.27542, -0.954364, -0.115468, -0.0367414, -0.130475, 0.990771
-101.143, -349.332, -128.339, -0.96012, -0.270402, -0.0710747, 0.277202, -0.953788, -0.11596, -0.0364344, -0.131038, 0.990708
-101.784, -349.139, -128.372, -0.959565, -0.272576, -0.070274, 0.279238, -0.95326, -0.115419, -0.035529, -0.130375, 0.990828
-102.386, -348.96, -128.377, -0.959102, -0.273968, -0.0711681, 0.28073, -0.952849, -0.115196, -0.0362523, -0.130464, 0.99079
-103.037, -348.76, -128.4, -0.958801, -0.275186, -0.070528, 0.281835, -0.952594, -0.114603, -0.0356473, -0.129759, 0.990905
-103.628, -348.574, -128.414, -0.958606, -0.275772, -0.0708864, 0.282508, -0.952244, -0.115844, -0.0355545, -0.131075, 0.990735
-104.274, -348.386, -128.438, -0.958245, -0.276952, -0.0711628, 0.283712, -0.9519, -0.11573, -0.0356883, -0.131087, 0.990728
-104.883, -348.234, -128.428, -0.95775, -0.278608, -0.0713606, 0.28528, -0.951776, -0.112859, -0.0364758, -0.128449, 0.991045
-105.513, -348.01, -128.455, -0.957791, -0.27861, -0.0708, 0.285251, -0.951648, -0.114009, -0.0356125, -0.129393, 0.990954
-106.106, -347.857, -128.479, -0.957382, -0.279998, -0.0708657, 0.286687, -0.951048, -0.115403, -0.0350841, -0.130801, 0.990788
-106.733, -347.664, -128.502, -0.956843, -0.281788, -0.0710406, 0.288495, -0.950483, -0.115555, -0.0349608, -0.131063, 0.990757
-107.31, -347.501, -128.503, -0.955973, -0.284049, -0.0737023, 0.291132, -0.949547, -0.116632, -0.0368545, -0.132954, 0.990437
-107.923, -347.304, -128.521, -0.955659, -0.28476, -0.0750134, 0.292082, -0.949032, -0.118436, -0.0374644, -0.135094, 0.990124
-108.5, -347.143, -128.545, -0.955361, -0.286076, -0.0738011, 0.293219, -0.9487, -0.118282, -0.0361775, -0.134642, 0.990234
-109.118, -346.97, -128.561, -0.954618, -0.288613, -0.0735356, 0.295698, -0.947944, -0.118176, -0.0356005, -0.134557, 0.990266
-109.674, -346.769, -128.568, -0.954428, -0.28931, -0.0732575, 0.296309, -0.947906, -0.116944, -0.035608, -0.133322, 0.990433
-110.27, -346.597, -128.578, -0.953945, -0.291174, -0.0721625, 0.297993, -0.947454, -0.116324, -0.0345, -0.132471, 0.990586
-110.82, -346.411, -128.591, -0.953506, -0.292826, -0.0712736, 0.299581, -0.946707, -0.118308, -0.0328317, -0.134159, 0.990416
-111.418, -346.256, -128.6, -0.952776, -0.295197, -0.0712527, 0.30196, -0.945847, -0.119136, -0.0322254, -0.135026, 0.990318
-111.963, -346.097, -128.622, -0.95207, -0.297467, -0.0712405, 0.30419, -0.945215, -0.118479, -0.0320941, -0.134471, 0.990398
-112.538, -345.903, -128.628, -0.95132, -0.299701, -0.071901, 0.306541, -0.944287, -0.119814, -0.0319867, -0.136022, 0.990189
-113.073, -345.723, -128.635, -0.950767, -0.301279, -0.0726229, 0.308161, -0.943928, -0.118479, -0.0328554, -0.135026, 0.990297
-113.633, -345.553, -128.636, -0.949597, -0.305036, -0.0722422, 0.311733, -0.943158, -0.115218, -0.0329903, -0.131931, 0.99071
-114.165, -345.378, -128.646, -0.948896, -0.307596, -0.0705788, 0.314131, -0.942066, -0.117613, -0.0303125, -0.133774, 0.990548
-114.726, -345.211, -128.632, -0.947486, -0.312207, -0.0692604, 0.318461, -0.94091, -0.115196, -0.0292027, -0.131204, 0.990925
-115.235, -345.036, -128.672, -0.946271, -0.31639, -0.0668561, 0.322322, -0.93949, -0.116049, -0.026094, -0.131363, 0.990991
-115.801, -344.866, -128.651, -0.944249, -0.321997, -0.0686402, 0.328198, -0.937106, -0.118823, -0.0260624, -0.134726, 0.99054
-116.298, -344.671, -128.663, -0.943019, -0.326065, -0.0663022, 0.331893, -0.935948, -0.117678, -0.0236849, -0.132978, 0.990836
-116.855, -344.495, -128.674, -0.941044, -0.331792, -0.0659575, 0.337556, -0.933781, -0.118778, -0.0221802, -0.13404, 0.990728
-117.356, -344.329, -128.689, -0.938729, -0.338205, -0.0663771, 0.343972, -0.931459, -0.118607, -0.021714, -0.134172, 0.99072
-117.916, -344.136, -128.67, -0.93582, -0.345695, -0.0688133, 0.35176, -0.92839, -0.11982, -0.0224643, -0.136336, 0.990408
-118.418, -343.971, -128.701, -0.932572, -0.354645, -0.0673506, 0.360489, -0.924707, -0.122332, -0.0188951, -0.138363, 0.990201
-118.958, -343.769, -128.699, -0.928783, -0.36454, -0.0668786, 0.370231, -0.92087, -0.122177, -0.0170481, -0.138237, 0.990252
-119.434, -343.585, -128.668, -0.925097, -0.373091, -0.0706987, 0.379285, -0.916868, -0.124484, -0.0183773, -0.141975, 0.9897
-119.984, -343.39, -128.706, -0.919746, -0.386065, -0.070866, 0.392181, -0.911311, -0.125326, -0.0161969, -0.143061, 0.989581
-120.463, -343.172, -128.704, -0.914698, -0.397798, -0.0713055, 0.403887, -0.90601, -0.126577, -0.0142515, -0.144579, 0.989391
-120.976, -342.943, -128.724, -0.909165, -0.410369, -0.0708248, 0.416295, -0.900051, -0.128866, -0.0108633, -0.146644, 0.98913
-121.454, -342.752, -128.704, -0.903165, -0.423119, -0.0725538, 0.429187, -0.893728, -0.130569, -0.00959701, -0.149065, 0.988781
-121.958, -342.508, -128.723, -0.896119, -0.437889, -0.0722789, 0.443768, -0.886411, -0.131701, -0.00639845, -0.150095, 0.988651
-122.421, -342.278, -128.711, -0.889346, -0.451287, -0.0735127, 0.457219, -0.879127, -0.134486, -0.00393531, -0.153216, 0.988185
-122.911, -342.027, -128.711, -0.881276, -0.466768, -0.0740295, 0.472602, -0.870533, -0.137183, -0.000412354, -0.155883, 0.987775
-123.347, -341.806, -128.696, -0.872831, -0.482145, -0.075519, 0.488021, -0.861855, -0.137993, 0.00144626, -0.1573, 0.98755
-123.814, -341.541, -128.702, -0.863175, -0.499131, -0.0761391, 0.504878, -0.851703, -0.140357, 0.00520862, -0.159594, 0.987169
-124.24, -341.306, -128.701, -0.852914, -0.516336, -0.0770365, 0.521986, -0.841139, -0.141474, 0.00824977, -0.160877, 0.98694
-124.701, -341.022, -128.674, -0.841131, -0.535024, -0.0790497, 0.5407, -0.828662, -0.144784, 0.0119575, -0.164525, 0.9863
-125.125, -340.751, -128.67, -0.829896, -0.552299, -0.0789836, 0.557668, -0.816933, -0.147059, 0.0166961, -0.16609, 0.985969
-125.582, -340.468, -128.659, -0.816132, -0.572585, -0.0779348, 0.577395, -0.802579, -0.149942, 0.0233057, -0.167372, 0.985618
-125.982, -340.186, -128.645, -0.802772, -0.591464, -0.0756823, 0.595604, -0.789296, -0.149224, 0.0285251, -0.16487, 0.985903
-126.412, -339.886, -128.643, -0.787395, -0.612032, -0.0736533, 0.615489, -0.773878, -0.149284, 0.0343683, -0.162879, 0.986047
-126.796, -339.579, -128.636, -0.772965, -0.630183, -0.0734417, 0.633184, -0.758934, -0.151977, 0.040036, -0.163975, 0.985652
-127.197, -339.223, -128.605, -0.757163, -0.648974, -0.0744134, 0.651564, -0.7422, -0.156853, 0.0465638, -0.167248, 0.984815
-127.56, -338.912, -128.587, -0.741516, -0.666854, -0.0738928, 0.668934, -0.726306, -0.158134, 0.0517835, -0.166688, 0.984649
-127.951, -338.561, -128.569, -0.72336, -0.686399, -0.074882, 0.688157, -0.707812, -0.159504, 0.0564807, -0.166909, 0.984353
-128.297, -338.216, -128.505, -0.706569, -0.703517, -0.0763189, 0.70526, -0.691235, -0.157485, 0.0580389, -0.165098, 0.984568
-128.657, -337.862, -128.479, -0.687139, -0.722752, -0.0739548, 0.723816, -0.672237, -0.155527, 0.0626922, -0.160398, 0.985059
-128.973, -337.517, -128.456, -0.668757, -0.739877, -0.0731161, 0.740443, -0.653915, -0.155369, 0.0671423, -0.158043, 0.985147
-129.326, -337.144, -128.423, -0.647517, -0.758586, -0.0725926, 0.758718, -0.632853, -0.154414, 0.0711957, -0.155063, 0.985336
-129.643, -336.777, -128.389, -0.627628, -0.775001, -0.0738676, 0.774964, -0.612897, -0.154232, 0.0742568, -0.154045, 0.98527
-129.959, -336.366, -128.351, -0.606086, -0.791934, -0.0741686, 0.791715, -0.591686, -0.151968, 0.0764643, -0.150826, 0.985599
-130.242, -335.997, -128.306, -0.585834, -0.806785, -0.0767842, 0.806592, -0.571226, -0.152019, 0.0787856, -0.150992, 0.98539
-130.558, -335.592, -128.274, -0.561168, -0.824184, -0.0762262, 0.823654, -0.546954, -0.149787, 0.0817595, -0.146839, 0.985776
-130.825, -335.202, -128.228, -0.536957, -0.839979, -0.0781895, 0.839402, -0.522732, -0.14885, 0.0841583, -0.145558, 0.985764
-131.114, -334.768, -128.186, -0.511179, -0.855871, -0.0786174, 0.855119, -0.49726, -0.146642, 0.0864133, -0.142188, 0.986061
-131.359, -334.345, -128.132, -0.488054, -0.869283, -0.0784257, 0.868386, -0.474574, -0.143824, 0.0878046, -0.138297, 0.986491
-131.623, -333.889, -128.08, -0.462244, -0.883334, -0.0777914, 0.882119, -0.449098, -0.142044, 0.0905365, -0.13428, 0.986799
-131.856, -333.458, -128.026, -0.437319, -0.896073, -0.076194, 0.894424, -0.424563, -0.140543, 0.093588, -0.129612, 0.987138
-132.078, -332.978, -127.968, -0.410348, -0.908991, -0.0731447, 0.906663, -0.398057, -0.13969, 0.0978615, -0.123639, 0.98749
-132.288, -332.531, -127.93, -0.385493, -0.919667, -0.0748891, 0.917023, -0.372855, -0.141592, 0.102294, -0.123258, 0.987088
-132.483, -332.04, -127.856, -0.357587, -0.930947, -0.0739548, 0.928008, -0.345356, -0.139749, 0.104558, -0.118603, 0.987421
-132.674, -331.583, -127.816, -0.330609, -0.940731, -0.0756563, 0.937696, -0.318345, -0.139222, 0.106885, -0.116971, 0.987367
-132.866, -331.074, -127.757, -0.301116, -0.950481, -0.0769156, 0.947476, -0.289093, -0.136802, 0.107792, -0.114069, 0.987608
-133.003, -330.593, -127.696, -0.274636, -0.958699, -0.0739707, 0.955492, -0.263477, -0.132719, 0.107748, -0.107128, 0.98839
-133.147, -330.071, -127.624, -0.248777, -0.965726, -0.0740439, 0.962567, -0.238023, -0.129655, 0.107587, -0.103527, 0.988791
-133.261, -329.588, -127.578, -0.225154, -0.97153, -0.0737203, 0.968041, -0.214482, -0.129978, 0.110466, -0.100629, 0.988772
-133.39, -329.064, -127.512, -0.199498, -0.977164, -0.0731582, 0.973391, -0.18903, -0.129531, 0.112744, -0.0970525, 0.988873
-133.491, -328.576, -127.448, -0.17636, -0.981692, -0.0719528, 0.977709, -0.166244, -0.128252, 0.113942, -0.0929674, 0.989128
-133.577, -328.049, -127.381, -0.153825, -0.985473, -0.0719727, 0.98131, -0.143839, -0.127831, 0.115621, -0.0902911, 0.989181
-133.638, -327.552, -127.315, -0.135178, -0.988093, -0.0734718, 0.983886, -0.125104, -0.127742, 0.117029, -0.0895557, 0.989082
-133.723, -326.988, -127.252, -0.113926, -0.990782, -0.0732978, 0.986325, -0.103952, -0.127892, 0.119094, -0.0868657, 0.989076
-133.801, -326.451, -127.173, -0.0937929, -0.993086, -0.0705862, 0.988297, -0.0843048, -0.127126, 0.120297, -0.0816837, 0.989372
-133.846, -325.87, -127.096, -0.0731249, -0.994837, -0.070374, 0.989857, -0.0637785, -0.12695, 0.121806, -0.0789433, 0.98941
-133.874, -325.339, -127.043, -0.0560992, -0.995901, -0.0709494, 0.990638, -0.0466629, -0.128294, 0.124457, -0.0774824, 0.989195
-133.922, -324.765, -126.955, -0.0364318, -0.996947, -0.0690605, 0.99161, -0.0274874, -0.126306, 0.124022, -0.0730826, 0.989585
-133.941, -324.22, -126.892, -0.018186, -0.997206, -0.0724543, 0.99205, -0.00897194, -0.125522, 0.124521, -0.074161, 0.989442
-133.952, -323.626, -126.81, -0.000536452, -0.997378, -0.0723683, 0.992266, 0.00845187, -0.123839, 0.124126, -0.0718751, 0.98966
-133.969, -323.08, -126.73, 0.0160884, -0.997314, -0.0714538, 0.992205, 0.0247564, -0.122134, 0.123575, -0.0689319, 0.989938
-133.941, -322.476, -126.648, 0.0320575, -0.997001, -0.0704437, 0.991711, 0.0405032, -0.121941, 0.124428, -0.0659507, 0.990034
-133.925, -321.924, -126.581, 0.0455171, -0.996436, -0.0710111, 0.990968, 0.0540143, -0.122738, 0.126136, -0.0647831, 0.989895
-133.89, -321.327, -126.496, 0.0594579, -0.995848, -0.0689246, 0.989952, 0.0676982, -0.124145, 0.128296, -0.0608506, 0.989867
-133.864, -320.764, -126.418, 0.0714083, -0.995157, -0.0675458, 0.988969, 0.0794495, -0.125015, 0.129776, -0.0578735, 0.989853
-133.814, -320.151, -126.332, 0.0817754, -0.994566, -0.064427, 0.988136, 0.089339, -0.124921, 0.129998, -0.0534471, 0.990073
-133.775, -319.598, -126.265, 0.091627, -0.993731, -0.0640539, 0.987149, 0.0991009, -0.125366, 0.130928, -0.0517438, 0.990041
-133.691, -318.974, -126.163, 0.0990236, -0.993057, -0.063502, 0.986541, 0.106318, -0.124234, 0.130123, -0.0503452, 0.990219
-133.656, -318.39, -126.073, 0.104677, -0.992624, -0.0611656, 0.986077, 0.111584, -0.123289, 0.129205, -0.0474085, 0.990484
-133.558, -317.771, -125.975, 0.109805, -0.992289, -0.0574893, 0.985598, 0.116183, -0.122876, 0.128607, -0.043169, 0.990756
-133.508, -317.166, -125.894, 0.114285, -0.991777, -0.0576006, 0.984999, 0.120669, -0.123356, 0.129293, -0.0426387, 0.990689
-133.446, -316.521, -125.818, 0.118291, -0.991293, -0.0578398, 0.984328, 0.124733, -0.124658, 0.130787, -0.0421875, 0.990512
-133.344, -315.938, -125.689, 0.119768, -0.991495, -0.0509296, 0.984253, 0.125298, -0.124685, 0.130006, -0.0351943, 0.990888
-133.277, -315.307, -125.592, 0.121495, -0.991252, -0.0515633, 0.983912, 0.127125, -0.125525, 0.130982, -0.0354831, 0.99075
-133.209, -314.694, -125.505, 0.124211, -0.990912, -0.05162, 0.983457, 0.129856, -0.126296, 0.131851, -0.0350787, 0.990649
-133.101, -314.037, -125.422, 0.126442, -0.990548, -0.0531664, 0.982985, 0.132315, -0.127409, 0.133239, -0.0361519, 0.990424
-133.036, -313.426, -125.341, 0.129638, -0.990114, -0.0535544, 0.982438, 0.135568, -0.128203, 0.134196, -0.0359938, 0.990301
-132.921, -312.751, -125.243, 0.131119, -0.989851, -0.0548039, 0.982218, 0.137203, -0.128149, 0.134368, -0.0370266, 0.99024
-132.841, -312.14, -125.129, 0.132992, -0.989636, -0.0541699, 0.982043, 0.138956, -0.127602, 0.133807, -0.0362271, 0.990345
-132.746, -311.471, -125.021, 0.135378, -0.989247, -0.0553449, 0.981724, 0.14147, -0.127296, 0.133757, -0.0371003, 0.990319
-132.678, -310.847, -124.917, 0.138236, -0.989102, -0.0506819, 0.981379, 0.143688, -0.127473, 0.133367, -0.0321168, 0.990546
-132.592, -310.169, -124.846, 0.141616, -0.988518, -0.0526913, 0.980736, 0.147338, -0.128249, 0.13454, -0.0335141, 0.990341
-132.499, -309.555, -124.744, 0.144457, -0.988309, -0.0487639, 0.980197, 0.149669, -0.129665, 0.135447, -0.0290674, 0.990358
-132.416, -308.875, -124.653, 0.147253, -0.987881, -0.0490665, 0.979761, 0.152484, -0.129678, 0.135588, -0.0289779, 0.990341
-132.306, -308.264, -124.557, 0.148804, -0.987649, -0.0490615, 0.979541, 0.154017, -0.129533, 0.13549, -0.0287827, 0.990361
-132.206, -307.569, -124.459, 0.151826, -0.987254, -0.0477239, 0.979005, 0.156851, -0.130184, 0.136011, -0.0269565, 0.990341
-132.124, -306.912, -124.396, 0.155481, -0.986545, -0.0505397, 0.978309, 0.160868, -0.130507, 0.136882, -0.0291521, 0.990158
-132.002, -306.223, -124.254, 0.158289, -0.986274, -0.0469877, 0.978161, 0.163124, -0.128805, 0.134702, -0.0255731, 0.990556
-131.901, -305.595, -124.156, 0.160597, -0.986026, -0.0442862, 0.977739, 0.165065, -0.129537, 0.135037, -0.0224971, 0.990585
-131.767, -304.909, -124.066, 0.162507, -0.985719, -0.044154, 0.977251, 0.166969, -0.130778, 0.136282, -0.0218972, 0.990428
-131.667, -304.276, -123.971, 0.165581, -0.985214, -0.0440102, 0.976793, 0.169987, -0.130304, 0.135858, -0.0214129, 0.990497
-131.547, -303.563, -123.861, 0.169426, -0.984703, -0.0406694, 0.976135, 0.173354, -0.130801, 0.135851, -0.0175378, 0.990574
-131.412, -302.933, -123.75, 0.172024, -0.984377, -0.0375574, 0.975661, 0.175516, -0.131455, 0.135993, -0.0140299, 0.99061
-131.291, -302.241, -123.674, 0.17443, -0.983979, -0.036865, 0.974827, 0.177846, -0.134472, 0.138874, -0.0124809, 0.990231
-131.177, -301.597, -123.557, 0.177539, -0.983397, -0.0375649, 0.974196, 0.181027, -0.1348, 0.139363, -0.0126633, 0.99016
-131.03, -300.92, -123.469, 0.180703, -0.982735, -0.0397238, 0.973432, 0.184475, -0.135642, 0.140629, -0.0141575, 0.989961
-130.909, -300.276, -123.357, 0.182691, -0.982418, -0.0384692, 0.972836, 0.18629, -0.137425, 0.142175, -0.0123179, 0.989765
-130.776, -299.582, -123.211, 0.185801, -0.981856, -0.0379158, 0.972321, 0.189286, -0.136975, 0.141667, -0.0114163, 0.989849
-130.652, -298.921, -123.104, 0.189647, -0.981096, -0.0385233, 0.971538, 0.193183, -0.137094, 0.141945, -0.0114272, 0.989809
-130.479, -298.244, -123.026, 0.192198, -0.980533, -0.0401818, 0.970551, 0.195982, -0.14008, 0.145228, -0.0120754, 0.989325
-130.374, -297.585, -122.922, 0.196032, -0.979727, -0.0413092, 0.969452, 0.199965, -0.142047, 0.147427, -0.0122016, 0.988998
-130.205, -296.888, -122.811, 0.19961, -0.978982, -0.0418312, 0.968659, 0.203586, -0.142311, 0.147836, -0.0121135, 0.988938
-130.067, -296.242, -122.717, 0.202441, -0.978202, -0.0462407, 0.967881, 0.207047, -0.142615, 0.14908, -0.0158844, 0.988698
-129.905, -295.549, -122.602, 0.205305, -0.977608, -0.0461801, 0.967071, 0.209891, -0.143941, 0.15041, -0.0151078, 0.988508
-129.769, -294.883, -122.517, 0.209612, -0.976496, -0.0501812, 0.965924, 0.214766, -0.144454, 0.151836, -0.018192, 0.988238
-129.601, -294.184, -122.366, 0.213323, -0.975749, -0.0490574, 0.965259, 0.218253, -0.143669, 0.150892, -0.0167052, 0.988409
-129.472, -293.517, -122.247, 0.218351, -0.974689, -0.0480032, 0.964156, 0.223068, -0.143678, 0.150749, -0.0149103, 0.98846
-129.289, -292.822, -122.12, 0.222929, -0.973674, -0.0475522, 0.963127, 0.227527, -0.143588, 0.150627, -0.0137889, 0.988494
-129.122, -292.17, -122.02, 0.226424, -0.972902, -0.0468377, 0.962049, 0.230899, -0.145421, 0.152295, -0.0121335, 0.988261
-128.958, -291.463, -121.913, 0.230865, -0.971854, -0.0469192, 0.960678, 0.235326, -0.147375, 0.154268, -0.0110505, 0.987967
-128.804, -290.818, -121.809, 0.235344, -0.970905, -0.0442246, 0.959575, 0.239343, -0.148093, 0.154369, -0.00758401, 0.987984
-128.617, -290.12, -121.677, 0.239364, -0.970049, -0.0413445, 0.958756, 0.242871, -0.147648, 0.153267, -0.00429767, 0.988175
-128.442, -289.478, -121.554, 0.24309, -0.969212, -0.0391812, 0.957958, 0.246222, -0.147278, 0.152391, -0.00173204, 0.988319
-128.264, -288.774, -121.431, 0.24791, -0.968037, -0.0380241, 0.956685, 0.250809, -0.14781, 0.152622, 0.000266489, 0.988285
-128.091, -288.13, -121.354, 0.25172, -0.967005, -0.0392269, 0.955367, 0.254758, -0.149576, 0.154634, 0.00017522, 0.987972
-127.895, -287.431, -121.213, 0.255009, -0.966297, -0.0352212, 0.954482, 0.257384, -0.150723, 0.154708, 0.00481757, 0.987948
-127.724, -286.767, -121.119, 0.258469, -0.965452, -0.033108, 0.953161, 0.260452, -0.15378, 0.157091, 0.00819024, 0.98755
-127.52, -286.075, -120.999, 0.261833, -0.964584, -0.0319484, 0.952206, 0.263585, -0.154361, 0.157315, 0.0099953, 0.987498
-127.323, -285.431, -120.861, 0.264382, -0.963894, -0.0317973, 0.951772, 0.266095, -0.152719, 0.155666, 0.0101123, 0.987758
-127.149, -284.722, -120.744, 0.268335, -0.962774, -0.0325833, 0.950406, 0.270106, -0.154177, 0.157238, 0.0104036, 0.987506
-126.949, -284.061, -120.65, 0.270351, -0.962248, -0.0314336, 0.949307, 0.27187, -0.157805, 0.160394, 0.0128227, 0.98697
-126.732, -283.373, -120.537, 0.270732, -0.962224, -0.0287986, 0.948962, 0.27179, -0.160005, 0.161788, 0.0159899, 0.986696
-126.548, -282.724, -120.401, 0.271966, -0.961933, -0.0268249, 0.948826, 0.272701, -0.159258, 0.160511, 0.0178605, 0.986873
-126.315, -282.026, -120.267, 0.272547, -0.961807, -0.0254139, 0.948679, 0.273043, -0.159551, 0.160396, 0.0193755, 0.986863
-126.132, -281.37, -120.139, 0.273533, -0.961603, -0.0223422, 0.948324, 0.273494, -0.160883, 0.160816, 0.0228192, 0.986721
-125.927, -280.667, -120.038, 0.27499, -0.961224, -0.0206968, 0.947529, 0.274596, -0.163663, 0.163, 0.0253949, 0.986299
-125.747, -280.018, -119.921, 0.275451, -0.961081, -0.021211, 0.947293, 0.275122, -0.164145, 0.163593, 0.0251209, 0.986208
-125.537, -279.335, -119.823, 0.275743, -0.96092, -0.0244713, 0.947461, 0.275999, -0.161689, 0.162124, 0.0213989, 0.986538
-125.343, -278.671, -119.699, 0.275522, -0.961096, -0.0195641, 0.947662, 0.274974, -0.162253, 0.16132, 0.0261642, 0.986555
-125.139, -277.956, -119.583, 0.275777, -0.960975, -0.0217649, 0.947615, 0.2756, -0.161464, 0.161162, 0.0239035, 0.986638
-124.923, -277.328, -119.452, 0.273948, -0.961423, -0.0248681, 0.948117, 0.274314, -0.160707, 0.161329, 0.0204476, 0.986689
-124.72, -276.619, -119.318, 0.273166, -0.961705, -0.0224361, 0.947709, 0.273045, -0.165207, 0.165006, 0.023866, 0.986004
-124.543, -275.965, -119.214, 0.273398, -0.961646, -0.0221379, 0.946732, 0.273087, -0.170651, 0.170152, 0.0256971, 0.985083
-124.314, -275.255, -119.089, 0.27285, -0.961763, -0.0237604, 0.946513, 0.272781, -0.172345, 0.172236, 0.0245347, 0.98475
-124.125, -274.596, -118.974, 0.271209, -0.962242, -0.0231442, 0.946911, 0.271046, -0.172898, 0.172643, 0.0249761, 0.984668
-123.902, -273.886, -118.849, 0.269313, -0.962812, -0.0215351, 0.947913, 0.268963, -0.170647, 0.170093, 0.0255441, 0.985097
-123.752, -273.221, -118.677, 0.270362, -0.962492, -0.0226634, 0.948903, 0.270376, -0.162726, 0.16275, 0.0224896, 0.986411
-123.51, -272.544, -118.53, 0.267778, -0.963172, -0.0243744, 0.950421, 0.268215, -0.157359, 0.158101, 0.0189711, 0.987241
-123.328, -271.889, -118.438, 0.265646, -0.963729, -0.0256763, 0.950797, 0.2663, -0.158336, 0.159431, 0.0176484, 0.987051
-123.163, -271.16, -118.318, 0.265667, -0.963745, -0.0248211, 0.950747, 0.266175, -0.15884, 0.159688, 0.0186001, 0.986992
-122.98, -270.508, -118.204, 0.265047, -0.963957, -0.0231602, 0.950926, 0.26529, -0.159251, 0.159656, 0.0201854, 0.986966
-122.742, -269.806, -118.089, 0.260975, -0.96511, -0.0213391, 0.951731, 0.260931, -0.161625, 0.161554, 0.021871, 0.986622
-122.574, -269.136, -117.968, 0.259231, -0.965583, -0.0211807, 0.952123, 0.259174, -0.162142, 0.162051, 0.0218656, 0.98654
-122.373, -268.412, -117.86, 0.258054, -0.965884, -0.0218092, 0.952155, 0.258082, -0.163692, 0.163736, 0.0214756, 0.98627
-122.197, -267.743, -117.722, 0.256314, -0.966434, -0.0175633, 0.952677, 0.255655, -0.16446, 0.163429, 0.0254212, 0.986227
-122.001, -267.017, -117.594, 0.254527, -0.966936, -0.0158104, 0.95332, 0.253623, -0.163882, 0.162473, 0.02664, 0.986353
-121.808, -266.357, -117.484, 0.251857, -0.96757, -0.0193915, 0.95402, 0.251595, -0.162932, 0.162527, 0.0225355, 0.986447
-121.592, -265.644, -117.369, 0.249083, -0.96822, -0.0225368, 0.954752, 0.24939, -0.16203, 0.162502, 0.018842, 0.986528
-121.408, -264.984, -117.252, 0.24709, -0.968756, -0.0214059, 0.95516, 0.247222, -0.162942, 0.163143, 0.0198153, 0.986403
-121.216, -264.266, -117.108, 0.245737, -0.969128, -0.0201152, 0.955637, 0.245688, -0.162465, 0.162392, 0.0207009, 0.986509
-121.045, -263.636, -117.003, 0.244745, -0.969333, -0.022191, 0.955904, 0.24506, -0.161845, 0.16232, 0.0183983, 0.986567
-120.852, -262.911, -116.878, 0.243019, -0.969707, -0.0246836, 0.956398, 0.243778, -0.160854, 0.161999, 0.0154834, 0.986669
-120.694, -262.233, -116.757, 0.242963, -0.969676, -0.0264125, 0.956478, 0.244015, -0.160023, 0.161615, 0.0136166, 0.98676
-120.505, -261.53, -116.623, 0.241194, -0.969983, -0.0309497, 0.957113, 0.243026, -0.157715, 0.160502, 0.00841747, 0.987
-120.346, -260.863, -116.495, 0.240203, -0.970199, -0.0318898, 0.957617, 0.242212, -0.155893, 0.158971, 0.00690762, 0.987259
-120.148, -260.16, -116.38, 0.23891, -0.970539, -0.0312494, 0.957846, 0.240829, -0.156629, 0.15954, 0.00748815, 0.987163
-119.995, -259.488, -116.264, 0.239443, -0.970392, -0.0317176, 0.957686, 0.241429, -0.156683, 0.159701, 0.00714106, 0.98714
-119.798, -258.78, -116.139, 0.239, -0.970265, -0.0382664, 0.957934, 0.242044, -0.154198, 0.158875, 0.000196716, 0.987299
-119.636, -258.12, -116.029, 0.238489, -0.970315, -0.0401375, 0.958097, 0.241836, -0.153511, 0.158661, -0.0018449, 0.987331
-119.492, -257.412, -115.899, 0.23997, -0.969922, -0.040809, 0.957965, 0.243401, -0.151851, 0.157217, -0.00265383, 0.987561
-119.358, -256.76, -115.786, 0.241573, -0.969503, -0.0413026, 0.957665, 0.245059, -0.151078, 0.156592, -0.00305785, 0.987659
-119.15, -256.051, -115.669, 0.241834, -0.969299, -0.0444601, 0.957671, 0.245805, -0.149822, 0.156151, -0.00634601, 0.987713
-118.966, -255.381, -115.556, 0.240071, -0.969469, -0.0499692, 0.958192, 0.244904, -0.147955, 0.155676, -0.0123603, 0.987731
-118.811, -254.705, -115.418, 0.239275, -0.969733, -0.0486345, 0.958375, 0.243915, -0.148403, 0.155774, -0.0111009, 0.98773
-118.649, -254.034, -115.31, 0.240115, -0.969419, -0.0507174, 0.958014, 0.245076, -0.148821, 0.1567, -0.0128537, 0.987563
-118.486, -253.306, -115.179, 0.241657, -0.968875, -0.0536996, 0.957626, 0.247056, -0.148037, 0.156696, -0.0156499, 0.987523
-118.334, -252.634, -115.033, 0.242086, -0.968511, -0.0581447, 0.957904, 0.248106, -0.144441, 0.154319, -0.0207298, 0.987804
-118.141, -251.901, -114.931, 0.241009, -0.968611, -0.0608934, 0.958032, 0.247473, -0.14468, 0.155208, -0.0234687, 0.987603
-117.991, -251.224, -114.813, 0.241348, -0.968452, -0.0620586, 0.957884, 0.247991, -0.14477, 0.155593, -0.024505, 0.987517
-117.795, -250.491, -114.705, 0.241491, -0.968255, -0.0645294, 0.957823, 0.248505, -0.144292, 0.155748, -0.0269625, 0.987429
-117.617, -249.828, -114.581, 0.242194, -0.967858, -0.067778, 0.957775, 0.249657, -0.14261, 0.154948, -0.0303767, 0.987456
-117.47, -249.079, -114.483, 0.244858, -0.966929, -0.0713602, 0.957135, 0.252809, -0.141349, 0.154715, -0.0336912, 0.987385
-117.283, -248.415, -114.359, 0.246331, -0.966492, -0.0722082, 0.956915, 0.254354, -0.140061, 0.153735, -0.0345956, 0.987506
-117.099, -247.682, -114.24, 0.247505, -0.966072, -0.0738015, 0.956683, 0.255729, -0.139143, 0.153296, -0.0361659, 0.987518
-116.931, -247.014, -114.116, 0.249128, -0.965553, -0.0751214, 0.956495, 0.257466, -0.137219, 0.151833, -0.0376683, 0.987688
-116.768, -246.277, -113.996, 0.251503, -0.964525, -0.0802405, 0.955765, 0.260569, -0.136442, 0.15251, -0.0423755, 0.987393
-116.575, -245.62, -113.894, 0.252801, -0.963957, -0.082937, 0.955254, 0.262283, -0.136739, 0.153564, -0.0446582, 0.987129
-116.409, -244.889, -113.771, 0.254536, -0.963638, -0.081322, 0.954772, 0.263776, -0.137233, 0.153693, -0.0427133, 0.987195
-116.243, -244.231, -113.645, 0.25671, -0.96296, -0.0825136, 0.954368, 0.266043, -0.135654, 0.152581, -0.0439247, 0.987314
-116.038, -243.503, -113.526, 0.257181, -0.962734, -0.0836705, 0.954292, 0.266658, -0.134986, 0.152267, -0.0451303, 0.987308
-115.851, -242.824, -113.413, 0.258119, -0.962722, -0.0808797, 0.953964, 0.267213, -0.136202, 0.152736, -0.0420001, 0.987374
-115.678, -242.094, -113.288, 0.25992, -0.962277, -0.0804019, 0.95338, 0.268952, -0.136862, 0.153323, -0.0410806, 0.987322
-115.514, -241.429, -113.201, 0.261859, -0.961789, -0.0799466, 0.95266, 0.270854, -0.138121, 0.154497, -0.0399938, 0.987183
-115.337, -240.703, -113.068, 0.263276, -0.961441, -0.0794765, 0.952249, 0.272193, -0.138321, 0.154621, -0.0392647, 0.987193
-115.132, -240.042, -112.958, 0.263228, -0.961489, -0.0790603, 0.952166, 0.27211, -0.139057, 0.155214, -0.0386749, 0.987123
-114.953, -239.315, -112.829, 0.26486, -0.961019, -0.0793238, 0.951765, 0.273748, -0.138582, 0.154894, -0.038793, 0.987169
-114.787, -238.652, -112.714, 0.266576, -0.960489, -0.0799887, 0.951299, 0.275537, -0.138237, 0.154815, -0.0392425, 0.987164
-114.582, -237.922, -112.598, 0.267595, -0.960137, -0.0808076, 0.950859, 0.276703, -0.138936, 0.155757, -0.0396581, 0.986999
-114.433, -237.251, -112.476, 0.270009, -0.959444, -0.0810104, 0.950277, 0.279093, -0.138133, 0.155141, -0.039685, 0.987095
-114.213, -236.532, -112.343, 0.270939, -0.959213, -0.0806365, 0.95013, 0.279929, -0.137453, 0.154419, -0.0393737, 0.987221
-114.032, -235.866, -112.245, 0.271958, -0.958952, -0.0803057, 0.949728, 0.280917, -0.138209, 0.155095, -0.0386815, 0.987142
-113.82, -235.151, -112.126, 0.273606, -0.958596, -0.0789485, 0.949391, 0.282317, -0.137671, 0.154259, -0.0372855, 0.987327
-113.627, -234.493, -111.991, 0.274117, -0.958358, -0.080064, 0.949481, 0.282923, -0.135795, 0.152793, -0.0387954, 0.987497
-113.438, -233.786, -111.845, 0.276009, -0.957677, -0.0816969, 0.949081, 0.284986, -0.134267, 0.151867, -0.040478, 0.987572
-113.252, -233.139, -111.726, 0.278232, -0.95716, -0.0801925, 0.948367, 0.28699, -0.135044, 0.152274, -0.0384783, 0.987589
-113.034, -232.43, -111.613, 0.279459, -0.956594, -0.0826422, 0.947909, 0.288575, -0.13488, 0.152874, -0.0406439, 0.98741
-112.859, -231.776, -111.502, 0.281698, -0.955952, -0.0824791, 0.947276, 0.290758, -0.134641, 0.152692, -0.0402023, 0.987456
-112.671, -231.058, -111.383, 0.284762, -0.954978, -0.083233, 0.946476, 0.293864, -0.133517, 0.151965, -0.0407576, 0.987545
-112.459, -230.412, -111.266, 0.286914, -0.954241, -0.0842827, 0.945888, 0.296122, -0.13269, 0.151576, -0.0416515, 0.987568
-112.252, -229.706, -111.169, 0.288343, -0.953872, -0.0835834, 0.945279, 0.297485, -0.133976, 0.152661, -0.0403786, 0.987453
-112.073, -229.06, -111.063, 0.290711, -0.95319, -0.0831574, 0.944583, 0.29976, -0.133814, 0.152477, -0.039648, 0.987511
-111.876, -228.349, -110.936, 0.293215, -0.952462, -0.0827119, 0.943881, 0.302156, -0.133379, 0.15203, -0.0389617, 0.987608
-111.665, -227.7, -110.842, 0.294754, -0.951971, -0.0828974, 0.943334, 0.303722, -0.133692, 0.152449, -0.0387937, 0.98755
-111.479, -227, -110.717, 0.297618, -0.951079, -0.0829001, 0.942569, 0.306522, -0.132696, 0.151615, -0.0386461, 0.987684
-111.276, -226.357, -110.613, 0.299732, -0.950312, -0.0840676, 0.941869, 0.308783, -0.132425, 0.151804, -0.0394886, 0.987621
-111.035, -225.67, -110.491, 0.300618, -0.949964, -0.0848382, 0.941676, 0.309743, -0.131549, 0.151245, -0.0403441, 0.987673
-110.854, -225.031, -110.38, 0.303517, -0.94903, -0.0849635, 0.940755, 0.312627, -0.131315, 0.151184, -0.0400734, 0.987693
-110.62, -224.347, -110.254, 0.305059, -0.948489, -0.0854873, 0.940348, 0.314201, -0.130471, 0.15061, -0.0405864, 0.98776
-110.4, -223.724, -110.149, 0.305823, -0.948293, -0.0849265, 0.940084, 0.314883, -0.130734, 0.150716, -0.0398566, 0.987773
-110.191, -223.033, -110.055, 0.30745, -0.947636, -0.0863714, 0.939448, 0.316721, -0.130865, 0.151368, -0.0409069, 0.987631
-109.995, -222.4, -109.946, 0.309648, -0.946961, -0.08593, 0.938724, 0.318835, -0.130927, 0.15138, -0.0401235, 0.987661
-109.772, -221.718, -109.846, 0.311175, -0.94676, -0.0825572, 0.938103, 0.319906, -0.132751, 0.152093, -0.0361385, 0.987705
-109.581, -221.093, -109.735, 0.313238, -0.945997, -0.0834976, 0.937488, 0.322061, -0.131885, 0.151654, -0.0369665, 0.987742
-109.335, -220.426, -109.59, 0.314167, -0.945644, -0.0840074, 0.937468, 0.322979, -0.129765, 0.149844, -0.0379862, 0.98798
-109.131, -219.793, -109.5, 0.315436, -0.945196, -0.0842922, 0.936942, 0.324299, -0.130269, 0.150465, -0.0378854, 0.987889
-108.926, -219.093, -109.385, 0.318224, -0.94438, -0.0829466, 0.935949, 0.326884, -0.130944, 0.150775, -0.0359643, 0.987914
-108.722, -218.474, -109.288, 0.319451, -0.943886, -0.0838491, 0.93552, 0.328226, -0.130653, 0.150843, -0.0367053, 0.987876
-108.498, -217.808, -109.16, 0.319903, -0.943634, -0.0849542, 0.93547, 0.3288, -0.129563, 0.150193, -0.0380245, 0.987925
-108.289, -217.187, -109.074, 0.320376, -0.943542, -0.0841908, 0.935181, 0.329194, -0.130643, 0.150982, -0.0368788, 0.987848
-108.06, -216.507, -108.967, 0.321345, -0.943286, -0.0833589, 0.934822, 0.330044, -0.131068, 0.151146, -0.0358078, 0.987863
-107.849, -215.893, -108.874, 0.321787, -0.943128, -0.0834472, 0.934581, 0.330515, -0.131601, 0.151697, -0.0356408, 0.987784
-107.631, -215.212, -108.756, 0.322078, -0.943093, -0.0827126, 0.934397, 0.330719, -0.132388, 0.152209, -0.0346472, 0.987741
-107.413, -214.593, -108.657, 0.322057, -0.943062, -0.0831494, 0.934373, 0.330767, -0.132442, 0.152404, -0.0350386, 0.987697
-107.177, -213.92, -108.549, 0.322399, -0.942877, -0.0839205, 0.934272, 0.33121, -0.132045, 0.152298, -0.0358333, 0.987685
-106.966, -213.318, -108.43, 0.322168, -0.942947, -0.0840178, 0.934406, 0.330982, -0.13167, 0.151966, -0.0360871, 0.987727
-106.747, -212.646, -108.317, 0.322089, -0.942783, -0.0861318, 0.934482, 0.331186, -0.130613, 0.151665, -0.0384196, 0.987685
-106.524, -212.04, -108.21, 0.3219, -0.942999, -0.0844541, 0.934522, 0.330772, -0.131374, 0.151821, -0.0366348, 0.987729
-106.297, -211.38, -108.112, 0.321728, -0.942995, -0.0851559, 0.934434, 0.330735, -0.132088, 0.152722, -0.0370762, 0.987573
-106.097, -210.768, -108.003, 0.321996, -0.942825, -0.0860155, 0.934233, 0.331148, -0.132474, 0.153384, -0.0377024, 0.987447
-105.854, -210.118, -107.881, 0.321518, -0.942982, -0.0860865, 0.934388, 0.330687, -0.132534, 0.153444, -0.0378262, 0.987433
-105.665, -209.517, -107.773, 0.321756, -0.942794, -0.0872504, 0.934397, 0.331063, -0.131527, 0.152889, -0.0392068, 0.987465
-105.434, -208.872, -107.653, 0.32119, -0.943058, -0.0864757, 0.934623, 0.330387, -0.131626, 0.152701, -0.0385452, 0.98752
-105.231, -208.258, -107.542, 0.321312, -0.942914, -0.0875865, 0.934532, 0.330674, -0.131546, 0.152999, -0.0395851, 0.987433
-104.995, -207.607, -107.422, 0.321516, -0.943076, -0.0850554, 0.934477, 0.330519, -0.132324, 0.152904, -0.0369382, 0.987551
-104.795, -207.002, -107.348, 0.321771, -0.942974, -0.085227, 0.934275, 0.330823, -0.132988, 0.1536, -0.0368336, 0.987446
-104.564, -206.365, -107.203, 0.321165, -0.943199, -0.0850253, 0.934745, 0.330131, -0.131396, 0.152002, -0.0372773, 0.987677
-104.384, -205.762, -107.121, 0.321192, -0.942999, -0.0871136, 0.934485, 0.330512, -0.132287, 0.153539, -0.0389168, 0.987376
-104.148, -205.126, -107.023, 0.321049, -0.943106, -0.0864762, 0.934333, 0.330331, -0.133799, 0.154753, -0.0378414, 0.987228
-103.942, -204.531, -106.914, 0.321051, -0.943284, -0.0845134, 0.934436, 0.33003, -0.133827, 0.154129, -0.0360071, 0.987394
-103.739, -203.891, -106.796, 0.321075, -0.9432, -0.0853487, 0.934489, 0.330157, -0.13314, 0.153756, -0.0370095, 0.987415
-103.536, -203.303, -106.702, 0.321353, -0.943123, -0.0851553, 0.934215, 0.330447, -0.134338, 0.154837, -0.0363835, 0.98727
-103.3, -202.666, -106.583, 0.321178, -0.943336, -0.0834427, 0.934379, 0.330006, -0.134285, 0.154213, -0.0348375, 0.987423
-103.092, -202.084, -106.483, 0.320715, -0.943458, -0.0838424, 0.93453, 0.329607, -0.134211, 0.154258, -0.0353097, 0.9874
-102.892, -201.442, -106.399, 0.320917, -0.943632, -0.0810628, 0.934135, 0.329478, -0.137246, 0.156218, -0.0316788, 0.987214
-102.676, -200.846, -106.308, 0.320855, -0.943775, -0.0796253, 0.934091, 0.329219, -0.138162, 0.156608, -0.0300474, 0.987204
-102.462, -200.208, -106.184, 0.320518, -0.943691, -0.081948, 0.934368, 0.329192, -0.136345, 0.155644, -0.0328685, 0.987266
-102.253, -199.62, -106.089, 0.320379, -0.943773, -0.081543, 0.934296, 0.32902, -0.13725, 0.156362, -0.0322133, 0.987174
-102.022, -198.977, -105.979, 0.320032, -0.943999, -0.0802801, 0.934463, 0.328484, -0.137398, 0.156074, -0.0310471, 0.987257
-101.846, -198.379, -105.886, 0.320487, -0.943902, -0.0796068, 0.93428, 0.328841, -0.137783, 0.156231, -0.0302174, 0.987258
-101.605, -197.751, -105.774, 0.319709, -0.944133, -0.0799948, 0.934579, 0.328122, -0.137474, 0.156041, -0.0308098, 0.98727
-101.41, -197.154, -105.663, 0.319661, -0.944114, -0.0804112, 0.934805, 0.328092, -0.135994, 0.154776, -0.0316968, 0.987441
-101.18, -196.513, -105.567, 0.319076, -0.944311, -0.0804228, 0.935057, 0.327504, -0.135684, 0.154467, -0.0319065, 0.987483
-100.994, -195.923, -105.458, 0.319614, -0.944119, -0.0805398, 0.93499, 0.32803, -0.134875, 0.153757, -0.032196, 0.987584
-100.756, -195.292, -105.364, 0.319014, -0.944345, -0.0802609, 0.935073, 0.327421, -0.135773, 0.154496, -0.0317364, 0.987484
-100.556, -194.707, -105.251, 0.318922, -0.944452, -0.0793642, 0.93524, 0.327174, -0.135218, 0.153673, -0.0311006, 0.987632
-100.353, -194.072, -105.148, 0.319516, -0.944151, -0.0805557, 0.935032, 0.327932, -0.134818, 0.153705, -0.0322458, 0.98759
-100.144, -193.491, -105.053, 0.319092, -0.944232, -0.0812747, 0.935142, 0.327623, -0.134806, 0.153916, -0.0329877, 0.987533
-99.9367, -192.853, -104.955, 0.31929, -0.944107, -0.0819477, 0.934918, 0.327949, -0.135566, 0.154863, -0.0333295, 0.987374
-99.7467, -192.264, -104.85, 0.320247, -0.943712, -0.082757, 0.934595, 0.329011, -0.13522, 0.154837, -0.0340404, 0.987353
-99.4999, -191.672, -104.725, 0.319089, -0.943879, -0.0852933, 0.935182, 0.328182, -0.133157, 0.153676, -0.0372759, 0.987418
-99.2997, -191.08, -104.636, 0.318439, -0.944169, -0.0845045, 0.935297, 0.327453, -0.134144, 0.154326, -0.0363202, 0.987352
-99.0953, -190.444, -104.52, 0.318971, -0.944026, -0.0840975, 0.935061, 0.327934, -0.134614, 0.154657, -0.0356983, 0.987323
-98.8859, -189.858, -104.408, 0.318701, -0.944002, -0.0853838, 0.93509, 0.327865, -0.134581, 0.155039, -0.0369504, 0.987217
-98.6661, -189.222, -104.298, 0.318485, -0.944083, -0.0852942, 0.935163, 0.327638, -0.134626, 0.155044, -0.0368876, 0.987219
-98.4507, -188.62, -104.232, 0.318116, -0.944137, -0.0860628, 0.934903, 0.327476, -0.13681, 0.157351, -0.036939, 0.986852
-98.2388, -187.975, -104.119, 0.31783, -0.944232, -0.0860771, 0.935074, 0.327177, -0.13635, 0.156909, -0.0371523, 0.986914
-98.0438, -187.382, -104.023, 0.317902, -0.944219, -0.0859575, 0.93522, 0.32719, -0.135314, 0.15589, -0.0373728, 0.987067
-97.8156, -186.742, -103.911, 0.317541, -0.944552, -0.0836019, 0.93546, 0.326469, -0.135401, 0.155186, -0.035211, 0.987258
-97.6219, -186.156, -103.795, 0.317835, -0.9444, -0.0841952, 0.935542, 0.326802, -0.134021, 0.154085, -0.0361714, 0.987395
-97.3939, -185.514, -103.68, 0.317689, -0.944368, -0.0851066, 0.935516, 0.326805, -0.134194, 0.154541, -0.0369868, 0.987294
-97.2061, -184.922, -103.574, 0.318649, -0.944045, -0.0851003, 0.935121, 0.32777, -0.134595, 0.154957, -0.0366904, 0.98724
-96.9845, -184.273, -103.445, 0.318585, -0.94426, -0.0829196, 0.935164, 0.32739, -0.135218, 0.154828, -0.0344651, 0.98734
-96.7771, -183.687, -103.345, 0.317244, -0.944664, -0.0834627, 0.935561, 0.326154, -0.135461, 0.155187, -0.0351102, 0.987261
-96.558, -183.031, -103.241, 0.316973, -0.944747, -0.0835574, 0.935509, 0.325933, -0.136346, 0.156047, -0.0349506, 0.987131
-96.3518, -182.436, -103.133, 0.317519, -0.944475, -0.084548, 0.935419, 0.326594, -0.135383, 0.155479, -0.0361009, 0.987179
-96.1403, -181.784, -103.019, 0.317497, -0.944558, -0.0837019, 0.935362, 0.326465, -0.136085, 0.155866, -0.0350851, 0.987155
-95.9451, -181.195, -102.911, 0.317378, -0.944562, -0.0841029, 0.935493, 0.326385, -0.135376, 0.155321, -0.0357121, 0.987218
-95.7202, -180.556, -102.788, 0.316655, -0.944795, -0.0842187, 0.935819, 0.325667, -0.134847, 0.15483, -0.0361136, 0.987281
-95.5422, -179.955, -102.682, 0.317223, -0.944584, -0.0844415, 0.935608, 0.326265, -0.134868, 0.154945, -0.0362207, 0.987259
-95.3354, -179.297, -102.57, 0.317903, -0.944351, -0.0844885, 0.935344, 0.326952, -0.135035, 0.155144, -0.0360978, 0.987232
-95.1324, -178.694, -102.476, 0.317666, -0.94439, -0.0849496, 0.935355, 0.326799, -0.135326, 0.155562, -0.0364696, 0.987153
-94.8988, -178.049, -102.374, 0.315737, -0.945201, -0.0830982, 0.935951, 0.324639, -0.1364, 0.155903, -0.0347092, 0.987162
-94.7096, -177.46, -102.259, 0.315529, -0.945347, -0.0822279, 0.936139, 0.324281, -0.135958, 0.155193, -0.0340781, 0.987296
-94.4945, -176.82, -102.142, 0.315386, -0.945313, -0.0831561, 0.936297, 0.324249, -0.134949, 0.154532, -0.0352977, 0.987357
-94.3213, -176.226, -102.06, 0.315411, -0.945323, -0.0829488, 0.936081, 0.32429, -0.136339, 0.155784, -0.0346442, 0.987183
-94.104, -175.59, -101.942, 0.31518, -0.945487, -0.0819546, 0.936226, 0.323904, -0.136263, 0.15538, -0.0337808, 0.987277
-93.9073, -174.998, -101.813, 0.314752, -0.945428, -0.0842459, 0.93666, 0.323741, -0.133638, 0.153619, -0.036847, 0.987443
-93.6789, -174.362, -101.679, 0.313921, -0.945805, -0.083108, 0.937108, 0.322719, -0.132968, 0.152582, -0.0361397, 0.98763
-93.4633, -173.784, -101.586, 0.313351, -0.945918, -0.0839683, 0.937292, 0.322277, -0.132748, 0.15263, -0.0371061, 0.987587
-93.2471, -173.15, -101.455, 0.312494, -0.946235, -0.0835873, 0.937764, 0.32133, -0.131704, 0.151482, -0.0372284, 0.987759
-93.0697, -172.55, -101.351, 0.313008, -0.946124, -0.0829175, 0.937674, 0.321726, -0.131375, 0.150974, -0.0366282, 0.987859
-92.8488, -171.914, -101.261, 0.312657, -0.946162, -0.0838021, 0.937664, 0.321533, -0.131918, 0.151761, -0.037333, 0.987712
-92.633, -171.297, -101.157, 0.312367, -0.946204, -0.084412, 0.937643, 0.32136, -0.132488, 0.152488, -0.0377633, 0.987584
-92.4155, -170.698, -101.057, 0.311421, -0.946552, -0.0840045, 0.93802, 0.320352, -0.132263, 0.152105, -0.0376084, 0.987649
-92.2264, -170.1, -100.95, 0.310822, -0.946913, -0.0821331, 0.938337, 0.319469, -0.132146, 0.15137, -0.0359946, 0.987822
-92.0243, -169.456, -100.837, 0.311103, -0.94688, -0.0814484, 0.938245, 0.319652, -0.132361, 0.151365, -0.0352408, 0.98785
-91.8137, -168.885, -100.751, 0.309765, -0.947207, -0.0827316, 0.938565, 0.318536, -0.132779, 0.152122, -0.0365188, 0.987687
-91.6014, -168.249, -100.647, 0.308979, -0.947443, -0.0829662, 0.938906, 0.317771, -0.132201, 0.151618, -0.03705, 0.987745
-91.4178, -167.678, -100.529, 0.309016, -0.947382, -0.0835279, 0.939079, 0.31784, -0.130798, 0.150464, -0.0380207, 0.987884
-91.2504, -167.034, -100.444, 0.310214, -0.946948, -0.0840057, 0.938423, 0.319157, -0.132294, 0.152086, -0.0377934, 0.987644
-91.0363, -166.456, -100.359, 0.30896, -0.947431, -0.0831798, 0.938647, 0.317847, -0.133848, 0.15325, -0.0367227, 0.987505
-90.8312, -165.817, -100.234, 0.308656, -0.947606, -0.082305, 0.938956, 0.317373, -0.132798, 0.151961, -0.036292, 0.98772
-90.6562, -165.229, -100.127, 0.309285, -0.947212, -0.0844494, 0.938731, 0.3183, -0.132171, 0.152074, -0.0383966, 0.987623
-90.4413, -164.613, -100.026, 0.308594, -0.947437, -0.0844599, 0.938895, 0.317633, -0.132612, 0.152468, -0.0383759, 0.987563
-90.2291, -164.045, -99.9114, 0.307115, -0.947866, -0.0850316, 0.939536, 0.31621, -0.131464, 0.151498, -0.0395157, 0.987667
-90.038, -163.405, -99.8159, 0.307526, -0.947692, -0.0854852, 0.939348, 0.316693, -0.131648, 0.151835, -0.039815, 0.987604
-89.8397, -162.816, -99.7234, 0.307259, -0.947796, -0.0852923, 0.939509, 0.316383, -0.13124, 0.151374, -0.0398081, 0.987675
-89.6654, -162.187, -99.5998, 0.308288, -0.947446, -0.0854679, 0.939415, 0.317361, -0.12954, 0.149856, -0.0403543, 0.987884
-89.4592, -161.618, -99.4973, 0.307943, -0.947537, -0.0856979, 0.939671, 0.317011, -0.128535, 0.148959, -0.0409464, 0.987995
-89.2325, -160.992, -99.3901, 0.305791, -0.94824, -0.0856369, 0.94048, 0.314844, -0.127948, 0.148288, -0.0414144, 0.988077
-89.0632, -160.41, -99.3052, 0.306221, -0.948046, -0.0862408, 0.940204, 0.31539, -0.128632, 0.149148, -0.0416941, 0.987935
-88.8341, -159.791, -99.1857, 0.305852, -0.948238, -0.0854412, 0.940437, 0.314884, -0.128162, 0.148432, -0.0411534, 0.988066
-88.6701, -159.216, -99.096, 0.306877, -0.947753, -0.0871273, 0.940064, 0.316137, -0.127817, 0.148683, -0.0426812, 0.987963
-88.4774, -158.601, -98.9925, 0.307063, -0.947707, -0.0869646, 0.93997, 0.316309, -0.12808, 0.14889, -0.0424155, 0.987944
-88.2889, -158.021, -98.8987, 0.306763, -0.947617, -0.088988, 0.939867, 0.316345, -0.128746, 0.150153, -0.0441424, 0.987677
-88.0998, -157.385, -98.8144, 0.307353, -0.947536, -0.0878015, 0.939526, 0.316809, -0.130088, 0.151079, -0.0425089, 0.987607
-87.9194, -156.816, -98.7133, 0.307763, -0.947497, -0.0867871, 0.939561, 0.317028, -0.1293, 0.150026, -0.0417479, 0.9878
-87.713, -156.202, -98.593, 0.307423, -0.947564, -0.0872523, 0.939805, 0.316717, -0.128281, 0.149189, -0.0425638, 0.987892
-87.5211, -155.642, -98.5008, 0.306839, -0.947708, -0.0877445, 0.939989, 0.316208, -0.128189, 0.149231, -0.0431456, 0.987861
-87.3344, -155.013, -98.4165, 0.307198, -0.947539, -0.0883164, 0.93976, 0.316674, -0.12872, 0.149934, -0.0434537, 0.987741
-87.1594, -154.426, -98.3139, 0.30798, -0.947581, -0.085073, 0.939656, 0.316965, -0.128766, 0.148981, -0.0402819, 0.988019
-86.9404, -153.808, -98.2043, 0.307717, -0.947776, -0.0838456, 0.939867, 0.316504, -0.128357, 0.148191, -0.0393061, 0.988177
-86.7887, -153.254, -98.1044, 0.308741, -0.94741, -0.0842258, 0.939538, 0.317567, -0.128138, 0.148146, -0.0395719, 0.988173
-86.5789, -152.626, -98.0088, 0.308382, -0.947423, -0.0853863, 0.939567, 0.317394, -0.128359, 0.148711, -0.0406425, 0.988045
-86.3803, -152.06, -97.9162, 0.308181, -0.947518, -0.085052, 0.939652, 0.317144, -0.128352, 0.148589, -0.0403637, 0.988075
-86.1854, -151.435, -97.8151, 0.308527, -0.947571, -0.0831858, 0.939693, 0.317193, -0.127927, 0.147606, -0.0387002, 0.988289
-86.0341, -150.863, -97.7241, 0.310427, -0.946843, -0.0844059, 0.938944, 0.319271, -0.128259, 0.14839, -0.0394373, 0.988142
-85.8371, -150.228, -97.5975, 0.311452, -0.946191, -0.0878717, 0.93864, 0.320742, -0.126807, 0.148168, -0.0429856, 0.988028
-85.6278, -149.659, -97.5041, 0.31012, -0.946619, -0.0879718, 0.939083, 0.319437, -0.12682, 0.148152, -0.0432835, 0.988017
-85.439, -149.035, -97.3969, 0.30964, -0.94669, -0.088892, 0.939266, 0.319078, -0.126367, 0.147994, -0.0443648, 0.987993
-85.2649, -148.465, -97.3069, 0.309639, -0.946665, -0.0891601, 0.939222, 0.319126, -0.126575, 0.148277, -0.0445487, 0.987942
-85.0618, -147.847, -97.1955, 0.310471, -0.946561, -0.0873527, 0.939158, 0.319646, -0.125732, 0.146935, -0.0430018, 0.988211
-84.8808, -147.282, -97.095, 0.311153, -0.946536, -0.0851644, 0.939186, 0.319959, -0.124723, 0.145304, -0.0411773, 0.98853
-84.6939, -146.67, -96.9825, 0.311602, -0.94632, -0.0859167, 0.939114, 0.32048, -0.123922, 0.144805, -0.0420713, 0.988565
-84.5124, -146.092, -96.8966, 0.311439, -0.946327, -0.086432, 0.939034, 0.320425, -0.124671, 0.145675, -0.0423352, 0.988426
-84.3274, -145.471, -96.8138, 0.311487, -0.946245, -0.0871588, 0.938893, 0.320606, -0.125268, 0.146478, -0.0428132, 0.988287
-84.1426, -144.913, -96.7359, 0.312605, -0.946054, -0.0852045, 0.938496, 0.32146, -0.126048, 0.146638, -0.0405609, 0.988358
-83.9513, -144.283, -96.6323, 0.31288, -0.945985, -0.0849626, 0.938332, 0.32172, -0.126605, 0.147101, -0.0401109, 0.988308
-83.7487, -143.709, -96.5242, 0.312215, -0.946161, -0.0854414, 0.938599, 0.321113, -0.126171, 0.146814, -0.0408028, 0.988322
-83.5456, -143.098, -96.4243, 0.310985, -0.946682, -0.0841505, 0.939122, 0.319691, -0.125889, 0.146079, -0.0398778, 0.988469
-83.3518, -142.556, -96.3028, 0.31101, -0.946939, -0.0811095, 0.939508, 0.319209, -0.124215, 0.143515, -0.0375711, 0.988935
-83.1588, -141.948, -96.2135, 0.311059, -0.946946, -0.0808387, 0.939345, 0.31926, -0.125316, 0.144476, -0.0369547, 0.988818
-82.9744, -141.379, -96.1043, 0.311344, -0.946805, -0.0813923, 0.939393, 0.319578, -0.124135, 0.143543, -0.0378106, 0.988921
-82.7985, -140.759, -96.0222, 0.312032, -0.946714, -0.0798, 0.939171, 0.320049, -0.124605, 0.143506, -0.0360651, 0.988992
-82.601, -140.189, -95.9497, 0.311656, -0.946717, -0.0812245, 0.939133, 0.319906, -0.125259, 0.144569, -0.037243, 0.988794
-82.4168, -139.587, -95.8322, 0.312702, -0.946418, -0.0806855, 0.939018, 0.320811, -0.123793, 0.143044, -0.0370549, 0.989022
-82.2277, -139.022, -95.74, 0.312497, -0.946678, -0.078405, 0.93926, 0.320266, -0.123373, 0.141905, -0.035089, 0.989258
-82.0435, -138.412, -95.6429, 0.312873, -0.946718, -0.0763945, 0.939321, 0.320332, -0.122732, 0.140664, -0.0333595, 0.989495
-81.8625, -137.839, -95.5612, 0.312689, -0.946759, -0.0766317, 0.939359, 0.320186, -0.122827, 0.140824, -0.0335782, 0.989465
-81.6572, -137.238, -95.4607, 0.312735, -0.946667, -0.0775758, 0.939351, 0.320352, -0.122449, 0.14077, -0.0345768, 0.989438
-81.4736, -136.663, -95.3414, 0.312919, -0.946895, -0.0739693, 0.939679, 0.319979, -0.120897, 0.138146, -0.0316764, 0.989905
-81.2757, -136.052, -95.2804, 0.313512, -0.946885, -0.0715466, 0.939271, 0.3203, -0.123197, 0.13957, -0.0285779, 0.9898
-81.0826, -135.49, -95.1987, 0.312999, -0.947059, -0.0714881, 0.939367, 0.319799, -0.123767, 0.140077, -0.0284146, 0.989733
-80.8813, -134.871, -95.1026, 0.313177, -0.946903, -0.0727701, 0.939167, 0.320173, -0.124317, 0.141015, -0.02941, 0.98957
-80.6997, -134.31, -95.0264, 0.314421, -0.946474, -0.0729773, 0.938721, 0.321439, -0.124416, 0.141214, -0.0293864, 0.989543
-80.4752, -133.701, -94.9117, 0.31346, -0.946697, -0.0742121, 0.939344, 0.320582, -0.121906, 0.1392, -0.0314978, 0.989763
-80.3165, -133.142, -94.8124, 0.31405, -0.946815, -0.0701057, 0.939367, 0.320591, -0.121701, 0.137704, -0.0276347, 0.990088
-80.1405, -132.53, -94.7261, 0.315453, -0.946359, -0.0699644, 0.938957, 0.321951, -0.121272, 0.137292, -0.027438, 0.990151
-79.9583, -131.959, -94.6354, 0.315104, -0.946744, -0.0662145, 0.939349, 0.321075, -0.120559, 0.135398, -0.0242099, 0.990495
-79.7589, -131.351, -94.5286, 0.314297, -0.947117, -0.0647113, 0.93984, 0.320045, -0.119467, 0.13386, -0.02327, 0.990727
-79.5939, -130.772, -94.4626, 0.31579, -0.946542, -0.0658364, 0.939123, 0.321705, -0.120636, 0.135367, -0.0237328, 0.990511
-79.395, -130.161, -94.3753, 0.3167, -0.945949, -0.0698676, 0.93861, 0.32316, -0.120741, 0.136793, -0.0273399, 0.990222
-79.2318, -129.586, -94.2658, 0.317335, -0.945638, -0.0711884, 0.938469, 0.323943, -0.119739, 0.136291, -0.0288107, 0.99025
-79.007, -128.97, -94.1829, 0.31682, -0.945755, -0.0719125, 0.938494, 0.323557, -0.120583, 0.13731, -0.0292864, 0.990095
-78.8351, -128.399, -94.0849, 0.316894, -0.945675, -0.0726381, 0.938574, 0.323698, -0.119573, 0.13659, -0.0302844, 0.990165
-78.6178, -127.799, -94.0114, 0.317251, -0.945605, -0.0719947, 0.93852, 0.323957, -0.119297, 0.136131, -0.0297212, 0.990245
-78.43, -127.226, -93.9374, 0.316759, -0.945821, -0.0713114, 0.938739, 0.323372, -0.119161, 0.135765, -0.0291976, 0.990311
-78.2187, -126.613, -93.829, 0.31629, -0.945696, -0.074964, 0.939314, 0.32326, -0.114854, 0.13285, -0.0340875, 0.99055
-78.0468, -126.046, -93.733, 0.317084, -0.945336, -0.0761424, 0.939239, 0.324139, -0.112978, 0.131483, -0.0356924, 0.990676
-77.84, -125.44, -93.656, 0.317181, -0.945266, -0.0766076, 0.939185, 0.324296, -0.112979, 0.131638, -0.0361141, 0.99064
-77.6779, -124.859, -93.5686, 0.31765, -0.945226, -0.0751462, 0.939051, 0.32458, -0.113275, 0.131462, -0.0345842, 0.990718
-77.4804, -124.246, -93.4756, 0.317828, -0.945119, -0.0757304, 0.939117, 0.324793, -0.112112, 0.130556, -0.0354875, 0.990806
-77.3067, -123.666, -93.4084, 0.317929, -0.945062, -0.0760177, 0.939018, 0.324945, -0.112495, 0.131017, -0.0356166, 0.99074
-77.0866, -123.053, -93.3129, 0.316754, -0.945608, -0.0741053, 0.939438, 0.323545, -0.113025, 0.130854, -0.0338161, 0.990825
-76.9116, -122.478, -93.2197, 0.316097, -0.945828, -0.0741147, 0.939677, 0.322889, -0.112915, 0.130729, -0.0339519, 0.990837
-76.7011, -121.868, -93.1415, 0.315565, -0.946017, -0.0739586, 0.939709, 0.322381, -0.114096, 0.13178, -0.0334948, 0.990713
-76.5059, -121.305, -93.033, 0.314642, -0.946368, -0.0734056, 0.940255, 0.321338, -0.112531, 0.130084, -0.0336131, 0.990933
-76.311, -120.692, -92.9537, 0.313153, -0.946746, -0.0748754, 0.940866, 0.320004, -0.111212, 0.12925, -0.0356213, 0.990972
-76.1352, -120.121, -92.8711, 0.31316, -0.946878, -0.0731597, 0.940943, 0.319787, -0.111184, 0.128673, -0.0340208, 0.991103
-75.9248, -119.515, -92.7661, 0.312603, -0.946914, -0.0750569, 0.941295, 0.31941, -0.109276, 0.127449, -0.0364906, 0.991174
-75.7316, -118.949, -92.6969, 0.312209, -0.946746, -0.0787192, 0.941284, 0.319484, -0.109153, 0.12849, -0.0400186, 0.990903
-75.5408, -118.337, -92.6027, 0.312138, -0.946785, -0.0785336, 0.941202, 0.319424, -0.110033, 0.129263, -0.0395704, 0.99082
-75.358, -117.777, -92.5122, 0.311549, -0.946978, -0.0785531, 0.941221, 0.318895, -0.111392, 0.130536, -0.0392316, 0.990667
-75.1408, -117.172, -92.4396, 0.310858, -0.947056, -0.0803233, 0.941148, 0.318511, -0.113099, 0.132695, -0.0404383, 0.990332
-74.9691, -116.599, -92.3591, 0.31136, -0.946958, -0.0795364, 0.940893, 0.318941, -0.114007, 0.133327, -0.039338, 0.990291
-74.7589, -115.982, -92.2691, 0.312305, -0.946593, -0.0801706, 0.940621, 0.319942, -0.113444, 0.133035, -0.0399812, 0.990305
-74.5733, -115.415, -92.187, 0.312482, -0.946444, -0.0812393, 0.940552, 0.320249, -0.113147, 0.133104, -0.0410533, 0.990251
-74.3601, -114.805, -92.095, 0.312499, -0.94653, -0.0801559, 0.940607, 0.320118, -0.113061, 0.132675, -0.0400639, 0.99035
-74.1798, -114.249, -92.008, 0.313601, -0.946293, -0.078634, 0.940377, 0.320989, -0.112502, 0.1317, -0.0386651, 0.990535
-73.9797, -113.64, -91.9104, 0.314536, -0.945838, -0.0803654, 0.940083, 0.322116, -0.111734, 0.131569, -0.0404059, 0.990483
-73.8074, -113.081, -91.8297, 0.315151, -0.945625, -0.0804541, 0.939806, 0.322758, -0.11221, 0.132076, -0.0402483, 0.990422
-73.5948, -112.469, -91.7489, 0.315366, -0.945607, -0.0798286, 0.939626, 0.322929, -0.113221, 0.132842, -0.0393029, 0.990358
-73.4058, -111.907, -91.641, 0.315401, -0.945575, -0.0800613, 0.939786, 0.322941, -0.111856, 0.131624, -0.0399609, 0.990494
-73.1861, -111.302, -91.5756, 0.315158, -0.945714, -0.0793731, 0.939771, 0.322647, -0.112821, 0.132306, -0.0390362, 0.99044
-73.0031, -110.742, -91.4841, 0.315421, -0.945703, -0.0784603, 0.939843, 0.322752, -0.111919, 0.131165, -0.0384389, 0.990615
-72.7993, -110.126, -91.4085, 0.315523, -0.945751, -0.077465, 0.939765, 0.322748, -0.112585, 0.131479, -0.0372758, 0.990618
-72.5924, -109.574, -91.3168, 0.315076, -0.945971, -0.076588, 0.940041, 0.322165, -0.111953, 0.130578, -0.0367221, 0.990758
-72.3924, -108.947, -91.2253, 0.315575, -0.945851, -0.0760145, 0.939873, 0.322592, -0.112132, 0.130582, -0.0360579, 0.990782
-72.231, -108.381, -91.1323, 0.316557, -0.945623, -0.0747544, 0.93954, 0.323417, -0.112543, 0.1306, -0.0346085, 0.990831
-72.0142, -107.766, -91.0249, 0.315864, -0.945804, -0.075392, 0.9398, 0.322799, -0.11215, 0.130408, -0.0354292, 0.990827
-71.8359, -107.194, -90.9594, 0.315941, -0.945784, -0.0753289, 0.939673, 0.322895, -0.11293, 0.13113, -0.0351053, 0.990743
-71.6348, -106.6, -90.8702, 0.316255, -0.94585, -0.0731434, 0.939598, 0.322936, -0.11344, 0.130918, -0.0328495, 0.990849
-71.4445, -106.032, -90.777, 0.315693, -0.94575, -0.0767738, 0.939807, 0.322806, -0.112068, 0.130771, -0.0367735, 0.99073
-71.2386, -105.409, -90.6862, 0.315009, -0.945972, -0.0768514, 0.939977, 0.322153, -0.112518, 0.131197, -0.0367944, 0.990673
-71.0544, -104.845, -90.6001, 0.315531, -0.946076, -0.0733542, 0.93983, 0.322246, -0.113479, 0.130998, -0.0331343, 0.990829
-70.8552, -104.244, -90.4934, 0.315626, -0.945896, -0.0752389, 0.939941, 0.322528, -0.111741, 0.129962, -0.0354517, 0.990885
-70.6683, -103.678, -90.4297, 0.315509, -0.945892, -0.0757809, 0.939775, 0.322532, -0.113125, 0.131446, -0.0355249, 0.990687
-70.4654, -103.1, -90.3492, 0.31458, -0.946211, -0.0756602, 0.940039, 0.321608, -0.113558, 0.131783, -0.0354003, 0.990646
-70.2846, -102.528, -90.2577, 0.314274, -0.946372, -0.0749084, 0.940304, 0.321171, -0.112599, 0.130619, -0.0350498, 0.990813
-70.0728, -101.916, -90.1734, 0.312886, -0.946874, -0.074383, 0.940723, 0.319743, -0.113161, 0.130932, -0.0345673, 0.990788
-69.8905, -101.33, -90.0884, 0.312408, -0.946911, -0.075895, 0.940947, 0.319431, -0.112172, 0.13046, -0.0363698, 0.990786
-69.6887, -100.71, -89.9989, 0.311632, -0.947048, -0.0773667, 0.941244, 0.318823, -0.111403, 0.130171, -0.0381042, 0.990759
-69.5068, -100.14, -89.917, 0.310389, -0.947469, -0.0772021, 0.941574, 0.317594, -0.112124, 0.130753, -0.0378893, 0.990691
-69.3085, -99.5294, -89.8241, 0.30982, -0.947654, -0.0772235, 0.941804, 0.31702, -0.111823, 0.130451, -0.0380843, 0.990723
-69.1231, -98.9512, -89.7479, 0.30994, -0.947725, -0.0758641, 0.941696, 0.316997, -0.112793, 0.130945, -0.0364819, 0.990718
-68.8994, -98.3583, -89.6639, 0.308664, -0.948104, -0.076331, 0.94215, 0.315776, -0.112421, 0.13069, -0.0372151, 0.990725
-68.7232, -97.782, -89.5791, 0.308682, -0.948228, -0.0746911, 0.942295, 0.315558, -0.11182, 0.1296, -0.0358642, 0.990918
-68.4954, -97.1798, -89.4834, 0.306774, -0.948917, -0.0737967, 0.943105, 0.313508, -0.110752, 0.128231, -0.035622, 0.991104
-68.308, -96.6102, -89.4095, 0.306097, -0.949278, -0.0719424, 0.943227, 0.312645, -0.112144, 0.128948, -0.033531, 0.991084
-68.1138, -95.9992, -89.3249, 0.306245, -0.949173, -0.0726941, 0.943099, 0.312901, -0.112501, 0.129529, -0.0341047, 0.990989
-67.9196, -95.4366, -89.2298, 0.305864, -0.949524, -0.0696433, 0.943234, 0.312158, -0.113436, 0.12945, -0.0309939, 0.991101
-67.729, -94.8256, -89.1395, 0.305606, -0.949551, -0.0704164, 0.943304, 0.311997, -0.11329, 0.129544, -0.0318021, 0.991064
-67.5484, -94.2531, -89.0651, 0.305941, -0.949495, -0.0697134, 0.943074, 0.312274, -0.114441, 0.130431, -0.0307327, 0.990981
-67.3327, -93.64, -88.9801, 0.305258, -0.949691, -0.0700274, 0.943295, 0.311635, -0.114362, 0.130431, -0.0311466, 0.990968
-67.1488, -93.088, -88.9049, 0.3048, -0.949833, -0.0701041, 0.943397, 0.3112, -0.114701, 0.130764, -0.031175, 0.990923
-66.9635, -92.4422, -88.825, 0.305259, -0.949635, -0.0707782, 0.943115, 0.31177, -0.115475, 0.131726, -0.0315022, 0.990786
-66.7669, -91.8712, -88.7409, 0.3054, -0.949461, -0.0724955, 0.943093, 0.312112, -0.114726, 0.131554, -0.0333327, 0.990748
-66.578, -91.253, -88.6446, 0.305323, -0.949608, -0.0708692, 0.943057, 0.311853, -0.115719, 0.131988, -0.0315021, 0.990751
-66.3909, -90.677, -88.5512, 0.305425, -0.949607, -0.0704456, 0.943053, 0.311895, -0.115636, 0.131781, -0.0311157, 0.99079
-66.1967, -90.0468, -88.4604, 0.306069, -0.949544, -0.0684709, 0.942869, 0.312288, -0.116076, 0.131602, -0.0290318, 0.990877
-65.9983, -89.4897, -88.3778, 0.305864, -0.949521, -0.0696882, 0.942922, 0.312236, -0.115788, 0.131702, -0.0302951, 0.990826
-65.7836, -88.8853, -88.2877, 0.304963, -0.949876, -0.0687958, 0.943142, 0.31125, -0.116646, 0.132212, -0.0293116, 0.990788
-65.6109, -88.3145, -88.2072, 0.304754, -0.949987, -0.0681841, 0.943227, 0.310963, -0.116726, 0.132091, -0.0287404, 0.990821
-65.3905, -87.6965, -88.1209, 0.304169, -0.950078, -0.0695159, 0.943413, 0.310547, -0.116329, 0.132109, -0.0301986, 0.990775
-65.2042, -87.1186, -88.0411, 0.304374, -0.949926, -0.0706897, 0.943247, 0.310917, -0.116683, 0.132818, -0.0311627, 0.99065
-64.9917, -86.4747, -87.9477, 0.305156, -0.949664, -0.0708424, 0.942959, 0.31172, -0.11687, 0.13307, -0.031138, 0.990617
-64.8128, -85.917, -87.8573, 0.305608, -0.949701, -0.068351, 0.942781, 0.311867, -0.117907, 0.133293, -0.0284068, 0.99067
-64.5947, -85.294, -87.7726, 0.305076, -0.949813, -0.0691714, 0.942999, 0.311431, -0.117316, 0.132971, -0.0294382, 0.990683
-64.4265, -84.7186, -87.6743, 0.306009, -0.949591, -0.0680825, 0.942737, 0.312213, -0.117345, 0.132686, -0.0282752, 0.990755
-64.233, -84.0912, -87.5995, 0.306804, -0.94912, -0.0710103, 0.94232, 0.313399, -0.11753, 0.133805, -0.0308557, 0.990527
-64.031, -83.5196, -87.5049, 0.306816, -0.949288, -0.0686811, 0.942323, 0.31312, -0.118247, 0.133756, -0.0284397, 0.990606
-63.8198, -82.906, -87.405, 0.306645, -0.949296, -0.0693253, 0.942551, 0.312993, -0.116761, 0.132539, -0.0295384, 0.990738
-63.6289, -82.3442, -87.3256, 0.306749, -0.949306, -0.0687321, 0.942448, 0.313038, -0.117468, 0.133029, -0.0287433, 0.990695
-63.4318, -81.7301, -87.2376, 0.307015, -0.949307, -0.0675128, 0.942287, 0.313166, -0.118419, 0.133558, -0.0272601, 0.990666
-63.2515, -81.1689, -87.1391, 0.307522, -0.949198, -0.0667261, 0.942275, 0.31354, -0.117513, 0.132465, -0.0267364, 0.990827
-63.04, -80.5698, -87.0516, 0.307414, -0.949279, -0.0660756, 0.94242, 0.31333, -0.116914, 0.131688, -0.0263299, 0.990941
-62.8636, -79.9925, -86.9691, 0.307659, -0.949144, -0.06687, 0.94235, 0.313669, -0.116567, 0.131614, -0.027152, 0.990929
-62.66, -79.3978, -86.8807, 0.308031, -0.948968, -0.0676569, 0.942249, 0.31413, -0.116139, 0.131465, -0.0279753, 0.990926
-62.4774, -78.8347, -86.7943, 0.308304, -0.948907, -0.0672562, 0.942168, 0.31435, -0.116204, 0.131408, -0.0275406, 0.990946
-62.2785, -78.24, -86.7006, 0.308362, -0.949042, -0.0650582, 0.942189, 0.31413, -0.116629, 0.131122, -0.0253333, 0.991042
-62.1046, -77.6823, -86.6093, 0.308824, -0.948854, -0.0656028, 0.942193, 0.314624, -0.11526, 0.130005, -0.0262155, 0.991167
-61.8721, -77.0903, -86.523, 0.308101, -0.949155, -0.0646452, 0.942335, 0.313809, -0.116315, 0.130688, -0.0250806, 0.991106
-61.7188, -76.5445, -86.4527, 0.308741, -0.948943, -0.0646935, 0.941984, 0.314477, -0.117347, 0.1317, -0.0247106, 0.990982
-61.5031, -75.9566, -86.3565, 0.308721, -0.948979, -0.0642665, 0.941963, 0.314409, -0.117698, 0.131899, -0.0242007, 0.990968
-61.3374, -75.4044, -86.2728, 0.309066, -0.948928, -0.0633585, 0.941819, 0.314644, -0.118222, 0.132119, -0.0231339, 0.990964
-61.141, -74.8135, -86.1786, 0.309389, -0.948888, -0.0623761, 0.94176, 0.314834, -0.118182, 0.13178, -0.022179, 0.991031
-60.953, -74.2681, -86.1034, 0.309303, -0.948873, -0.0630152, 0.941755, 0.314834, -0.118223, 0.132018, -0.0227782, 0.990986
-60.7577, -73.691, -86.0193, 0.309284, -0.948811, -0.0640453, 0.941863, 0.314925, -0.117119, 0.131293, -0.0240988, 0.991051
-60.5893, -73.156, -85.9412, 0.309647, -0.948814, -0.062216, 0.941858, 0.315039, -0.116851, 0.13047, -0.0224161, 0.991199
-60.3968, -72.5629, -85.8505, 0.309927, -0.948788, -0.061201, 0.94193, 0.315165, -0.115927, 0.129278, -0.0217182, 0.99137
-60.2293, -72.036, -85.7752, 0.310165, -0.948613, -0.0626996, 0.941893, 0.315576, -0.115108, 0.128979, -0.0233538, 0.991372
-60.0308, -71.4681, -85.6967, 0.30968, -0.948845, -0.0615733, 0.941938, 0.314978, -0.116367, 0.129808, -0.0219616, 0.991296
-59.8761, -70.9253, -85.6147, 0.310255, -0.948587, -0.0626438, 0.941714, 0.315685, -0.116265, 0.130063, -0.0229208, 0.991241
-59.6741, -70.3743, -85.5378, 0.30921, -0.94893, -0.0626192, 0.941867, 0.314678, -0.117743, 0.131435, -0.0225716, 0.991068
-59.5059, -69.8416, -85.4648, 0.309224, -0.948891, -0.0631395, 0.941791, 0.314769, -0.118108, 0.131946, -0.0229423, 0.990991
-59.326, -69.2807, -85.3759, 0.309395, -0.949014, -0.0603944, 0.941772, 0.314591, -0.118735, 0.131681, -0.0201417, 0.991088
-59.164, -68.7554, -85.2995, 0.309111, -0.949086, -0.0607097, 0.941901, 0.314342, -0.118369, 0.131426, -0.0205934, 0.991112
-58.9843, -68.198, -85.2061, 0.309324, -0.949045, -0.0602693, 0.941887, 0.31449, -0.118085, 0.131022, -0.0202404, 0.991173
-58.8119, -67.6999, -85.1288, 0.308602, -0.949313, -0.059742, 0.942177, 0.3137, -0.117877, 0.130643, -0.0199106, 0.99123
-58.618, -67.1516, -85.0393, 0.307621, -0.949763, -0.0576118, 0.942578, 0.312451, -0.117987, 0.13006, -0.0180084, 0.991343
-58.4765, -66.6439, -84.9722, 0.308244, -0.949403, -0.0601655, 0.942269, 0.313402, -0.117932, 0.130821, -0.0203401, 0.991197
-58.2713, -66.1033, -84.8935, 0.307534, -0.949574, -0.0610881, 0.942339, 0.312838, -0.118867, 0.131984, -0.0210101, 0.991029
-58.1106, -65.6037, -84.8197, 0.307165, -0.949592, -0.0626407, 0.942528, 0.312654, -0.117851, 0.131495, -0.0228411, 0.991054
-57.9384, -65.0633, -84.7377, 0.307301, -0.949479, -0.0636859, 0.942546, 0.312907, -0.117028, 0.131043, -0.0240642, 0.991085
-57.7724, -64.5674, -84.6494, 0.306733, -0.949592, -0.0647333, 0.942783, 0.312463, -0.11631, 0.130673, -0.0253534, 0.991101
-57.5957, -64.0222, -84.573, 0.306948, -0.949425, -0.0661495, 0.942687, 0.312854, -0.116032, 0.130859, -0.0267424, 0.99104
-57.4317, -63.5251, -84.5064, 0.306545, -0.949626, -0.065117, 0.942788, 0.312334, -0.116613, 0.131077, -0.0256444, 0.99104
-57.2581, -62.9927, -84.4208, 0.307147, -0.949581, -0.0629095, 0.942729, 0.312634, -0.116287, 0.130091, -0.0235895, 0.991221
-57.1098, -62.5018, -84.3504, 0.307133, -0.949566, -0.0632004, 0.942764, 0.312651, -0.115956, 0.129867, -0.0239692, 0.991242
-56.9431, -61.9554, -84.2685, 0.307446, -0.949434, -0.0636518, 0.942748, 0.313, -0.115141, 0.129242, -0.0246079, 0.991308
-56.7765, -61.4552, -84.1931, 0.307515, -0.94951, -0.0621701, 0.942844, 0.312867, -0.114711, 0.128371, -0.0233412, 0.991452
-56.6175, -60.9253, -84.1198, 0.308023, -0.949429, -0.0608772, 0.942697, 0.313212, -0.114984, 0.128236, -0.0219711, 0.9915
-56.4538, -60.4244, -84.0477, 0.307843, -0.949377, -0.0625797, 0.942706, 0.313247, -0.114812, 0.128603, -0.0236501, 0.991414
-56.2955, -59.8881, -83.9722, 0.308563, -0.949224, -0.0613459, 0.94246, 0.313814, -0.115282, 0.12868, -0.0222444, 0.991437
-56.1383, -59.3999, -83.8949, 0.308652, -0.949095, -0.0628669, 0.942505, 0.314073, -0.114207, 0.128138, -0.0240022, 0.991466
-55.9616, -58.871, -83.8175, 0.308669, -0.949189, -0.0613558, 0.942482, 0.313911, -0.114838, 0.128264, -0.0223796, 0.991488
-55.8067, -58.3926, -83.7391, 0.308769, -0.949164, -0.0612315, 0.942447, 0.313996, -0.114896, 0.128281, -0.0222312, 0.991489
-55.6483, -57.8593, -83.6714, 0.309644, -0.948833, -0.06194, 0.942085, 0.314963, -0.115211, 0.128825, -0.0226782, 0.991408
-55.4687, -57.4356, -83.5982, 0.309819, -0.948746, -0.0623917, 0.942033, 0.315191, -0.115017, 0.128787, -0.0231407, 0.991402
-55.3227, -56.8845, -83.5425, 0.311893, -0.948151, -0.0610945, 0.941166, 0.317121, -0.116793, 0.130112, -0.0210732, 0.991275
-55.1563, -56.3962, -83.4715, 0.313541, -0.947481, -0.0630141, 0.940624, 0.318991, -0.116062, 0.130067, -0.0228825, 0.991241
-54.9844, -55.877, -83.3962, 0.316496, -0.946625, -0.061093, 0.939766, 0.321665, -0.115635, 0.129114, -0.0208151, 0.991411
-54.8502, -55.398, -83.3254, 0.320395, -0.945172, -0.0632173, 0.938447, 0.325793, -0.11479, 0.129092, -0.0225479, 0.991376
-54.6579, -54.8897, -83.2472, 0.324956, -0.943571, -0.0638612, 0.936862, 0.330399, -0.114571, 0.129206, -0.0225986, 0.99136
-54.5143, -54.4153, -83.17, 0.331378, -0.94116, -0.0663803, 0.93467, 0.337066, -0.113045, 0.128768, -0.0245828, 0.99137
-54.3555, -53.904, -83.0924, 0.34009, -0.938053, -0.0663002, 0.931652, 0.34568, -0.111933, 0.127918, -0.0237015, 0.991502
-54.2017, -53.4359, -83.0298, 0.349542, -0.934415, -0.06847, 0.928062, 0.355337, -0.111519, 0.128535, -0.0245638, 0.991401
-54.0327, -52.9388, -82.9604, 0.361714, -0.929539, -0.0715536, 0.923157, 0.367831, -0.111719, 0.130167, -0.0256449, 0.99116
-53.8632, -52.4913, -82.8817, 0.374591, -0.924522, -0.0702921, 0.918035, 0.380453, -0.111662, 0.129977, -0.0227029, 0.991257
-53.6747, -52.0097, -82.8101, 0.390446, -0.917989, -0.0696339, 0.91147, 0.396096, -0.111044, 0.129519, -0.0201125, 0.991373
-53.4767, -51.5735, -82.7408, 0.406667, -0.910918, -0.0696511, 0.904329, 0.412199, -0.110821, 0.129659, -0.0179201, 0.991397
-53.298, -51.0885, -82.6769, 0.426695, -0.901534, -0.0718827, 0.895002, 0.432353, -0.109736, 0.130009, -0.0175115, 0.991358
-53.0812, -50.6738, -82.6029, 0.44512, -0.892672, -0.0707378, 0.886174, 0.450476, -0.108474, 0.128698, -0.0144019, 0.991579
-52.8737, -50.2305, -82.5373, 0.466961, -0.881404, -0.071238, 0.874889, 0.472209, -0.107648, 0.128521, -0.0120578, 0.991633
-52.679, -49.8274, -82.4612, 0.488873, -0.86944, -0.0712518, 0.862948, 0.493948, -0.10647, 0.127764, -0.00943621, 0.99176
-52.4362, -49.3844, -82.4118, 0.512206, -0.85601, -0.069936, 0.849251, 0.516941, -0.107451, 0.128132, -0.00435628, 0.991748
-52.1995, -48.9815, -82.3466, 0.533912, -0.842902, -0.0667386, 0.836009, 0.538065, -0.107589, 0.126597, 0.00164905, 0.991953
-51.9572, -48.5467, -82.2619, 0.559019, -0.826387, -0.0676951, 0.819619, 0.563092, -0.105607, 0.12539, 0.0035519, 0.992101
-51.7073, -48.1886, -82.1988, 0.581304, -0.810675, -0.0699383, 0.803973, 0.585481, -0.104117, 0.125353, 0.00429533, 0.992103
-51.4333, -47.7942, -82.1248, 0.605899, -0.79236, -0.0710781, 0.78572, 0.610021, -0.102558, 0.124622, 0.00629202, 0.992184
-51.1539, -47.429, -82.0614, 0.629115, -0.774205, -0.0694335, 0.767532, 0.632841, -0.102016, 0.122922, 0.0108875, 0.992357
-50.8507, -47.0408, -81.9958, 0.654021, -0.753491, -0.0671429, 0.746674, 0.657241, -0.102531, 0.121385, 0.0169237, 0.992461
-50.5506, -46.717, -81.9394, 0.675387, -0.734503, -0.0660201, 0.727534, 0.678259, -0.103243, 0.120611, 0.0216972, 0.992463
-50.2324, -46.3541, -81.8843, 0.698608, -0.712695, -0.0633478, 0.705202, 0.700815, -0.107463, 0.120983, 0.0304012, 0.992189
-49.919, -46.0388, -81.8322, 0.719555, -0.691519, -0.0635851, 0.68381, 0.721524, -0.108659, 0.121018, 0.0347059, 0.992043
-49.5677, -45.7009, -81.7759, 0.741884, -0.667666, -0.0618956, 0.659763, 0.743331, -0.110324, 0.119669, 0.0410114, 0.991966
-49.2218, -45.411, -81.7246, 0.761443, -0.645293, -0.0616553, 0.63755, 0.762697, -0.108735, 0.11719, 0.0434873, 0.992157
-48.8459, -45.093, -81.6687, 0.781963, -0.620504, -0.0592349, 0.612927, 0.782724, -0.107997, 0.113377, 0.0481431, 0.992385
-48.4817, -44.8164, -81.6183, 0.799788, -0.597482, -0.0579193, 0.590114, 0.800255, -0.106568, 0.110023, 0.0510526, 0.992617
-48.0906, -44.5278, -81.5555, 0.817926, -0.572756, -0.0542932, 0.565484, 0.817728, -0.107462, 0.105946, 0.0571937, 0.992726
-47.7107, -44.2722, -81.5037, 0.833765, -0.549834, -0.0501932, 0.542483, 0.832731, -0.11078, 0.102708, 0.0651357, 0.992577
-47.2653, -44.0125, -81.4462, 0.848836, -0.526555, -0.04709, 0.519421, 0.847269, -0.111071, 0.0983828, 0.0698214, 0.992696
-46.8712, -43.7804, -81.3786, 0.861129, -0.506407, -0.0448154, 0.499578, 0.859253, -0.110026, 0.0942258, 0.072358, 0.992918
-46.4232, -43.5235, -81.3335, 0.873177, -0.485494, -0.0430943, 0.478767, 0.870917, -0.110838, 0.0913429, 0.0761492, 0.992904
-46.0107, -43.2958, -81.2959, 0.883196, -0.466947, -0.0438753, 0.460377, 0.881009, -0.108977, 0.0895412, 0.0760491, 0.993075
-45.5519, -43.0637, -81.2643, 0.892789, -0.448365, -0.0435519, 0.442088, 0.890631, -0.106466, 0.0865242, 0.0757977, 0.993362
-45.1292, -42.8593, -81.2003, 0.900876, -0.432275, -0.0395099, 0.42641, 0.898322, -0.105791, 0.0812233, 0.0784569, 0.993603
-44.6644, -42.6187, -81.1493, 0.909071, -0.414841, -0.038684, 0.409199, 0.906446, -0.104458, 0.0783983, 0.0791301, 0.993777
-44.215, -42.4274, -81.1181, 0.915723, -0.399824, -0.0399103, 0.394228, 0.913204, -0.103168, 0.0776954, 0.0787398, 0.993863
-43.7287, -42.1986, -81.0693, 0.922717, -0.383283, -0.0410814, 0.377827, 0.920379, -0.100742, 0.0764233, 0.0774349, 0.994064
-43.2786, -41.9965, -81.0268, 0.928789, -0.368271, -0.0415657, 0.362986, 0.926576, -0.0984798, 0.074781, 0.0763792, 0.994271
-42.7669, -41.8018, -80.9877, 0.934365, -0.353751, -0.0427005, 0.348515, 0.932258, -0.0971208, 0.0741644, 0.0758644, 0.994356
-42.3036, -41.6247, -80.9414, 0.93918, -0.340752, -0.0427614, 0.335511, 0.936974, -0.0975278, 0.0732991, 0.0772493, 0.994314
-41.7938, -41.4301, -80.9112, 0.943921, -0.327181, -0.0443279, 0.321759, 0.941658, -0.0987535, 0.074052, 0.0789527, 0.994124
-41.3103, -41.2647, -80.8797, 0.947617, -0.316183, -0.0452872, 0.310594, 0.945235, -0.100309, 0.074523, 0.0809887, 0.993925
-40.7839, -41.0931, -80.8489, 0.951, -0.305731, -0.0461379, 0.299862, 0.948357, -0.103449, 0.0753828, 0.0845454, 0.993564
-40.2956, -40.941, -80.8198, 0.953631, -0.297025, -0.048617, 0.291033, 0.951192, -0.102638, 0.0767302, 0.0837298, 0.99353
-39.7505, -40.778, -80.7738, 0.956284, -0.288247, -0.0493309, 0.282275, 0.953907, -0.101891, 0.0764269, 0.0835117, 0.993572
-39.2565, -40.6275, -80.7213, 0.958543, -0.280856, -0.0481176, 0.275043, 0.956071, -0.101384, 0.0744781, 0.0839461, 0.993683
-38.7018, -40.4863, -80.6834, 0.960255, -0.274941, -0.0481473, 0.269019, 0.95761, -0.103011, 0.0744283, 0.0859643, 0.993514
-38.2097, -40.3418, -80.6372, 0.961696, -0.269775, -0.0486032, 0.263879, 0.959113, -0.102326, 0.0742209, 0.0855811, 0.993563
-37.6458, -40.1957, -80.6047, 0.962921, -0.265416, -0.0483523, 0.259468, 0.960192, -0.103473, 0.073891, 0.0870908, 0.993456
-37.1467, -40.0598, -80.5524, 0.963823, -0.262331, -0.0471968, 0.256424, 0.960908, -0.104414, 0.0727428, 0.0885342, 0.993413
-36.5962, -39.9034, -80.5109, 0.964586, -0.259444, -0.0475651, 0.253394, 0.961534, -0.10604, 0.0732469, 0.0902321, 0.993224
-36.0898, -39.7632, -80.4798, 0.965068, -0.257406, -0.0488494, 0.251202, 0.962043, -0.106632, 0.0744429, 0.0906359, 0.993098
-35.5274, -39.6258, -80.4259, 0.96535, -0.256457, -0.0482547, 0.250142, 0.962067, -0.108884, 0.0743484, 0.0930408, 0.992883
-35.0279, -39.4831, -80.3777, 0.965494, -0.256003, -0.0477836, 0.249736, 0.962176, -0.108856, 0.0738436, 0.0931662, 0.992908
-34.4783, -39.3412, -80.3248, 0.965591, -0.25578, -0.0470196, 0.249461, 0.962056, -0.110536, 0.0735084, 0.095003, 0.992759
-33.9711, -39.2167, -80.2918, 0.965524, -0.255949, -0.0474724, 0.249593, 0.962031, -0.110453, 0.0739402, 0.0947959, 0.992747
-33.4113, -39.061, -80.2394, 0.96551, -0.256085, -0.0470113, 0.249813, 0.962038, -0.109893, 0.0733687, 0.0943589, 0.992831
-32.8814, -38.9416, -80.234, 0.965319, -0.25666, -0.0478089, 0.250397, 0.962018, -0.108731, 0.0738998, 0.0929885, 0.992921
-32.3257, -38.8009, -80.1588, 0.965272, -0.256956, -0.0471648, 0.250827, 0.96202, -0.107721, 0.0730529, 0.0921494, 0.993062
-31.8088, -38.6762, -80.1201, 0.96525, -0.257389, -0.0452062, 0.251283, 0.961655, -0.109897, 0.071759, 0.0947188, 0.992914
-31.2461, -38.5245, -80.0968, 0.965241, -0.257382, -0.0454379, 0.251193, 0.96158, -0.110753, 0.0721981, 0.0954898, 0.992809
-30.7369, -38.3856, -80.0644, 0.965135, -0.25763, -0.0462759, 0.251467, 0.961676, -0.109282, 0.0726569, 0.0938354, 0.992933
-30.1799, -38.254, -80.0125, 0.965046, -0.257997, -0.0460917, 0.251926, 0.961674, -0.108244, 0.0722519, 0.092849, 0.993055
-29.666, -38.1187, -79.9618, 0.965168, -0.257688, -0.0452566, 0.251783, 0.961847, -0.107029, 0.0711101, 0.0919064, 0.993225
-29.1066, -37.958, -79.9337, 0.965373, -0.256838, -0.045714, 0.250918, 0.962112, -0.106681, 0.0713816, 0.0915163, 0.993242
-28.5943, -37.8308, -79.8727, 0.965459, -0.256516, -0.0457084, 0.250501, 0.96207, -0.108029, 0.0716857, 0.092847, 0.993096
-28.0392, -37.681, -79.835, 0.965677, -0.255592, -0.0462771, 0.249578, 0.962387, -0.107338, 0.0719713, 0.0921043, 0.993145
-27.5249, -37.5458, -79.7995, 0.965988, -0.254449, -0.0460645, 0.248451, 0.962667, -0.10744, 0.071683, 0.0923415, 0.993144
-26.9791, -37.3924, -79.7455, 0.966569, -0.252403, -0.0451434, 0.246561, 0.963254, -0.106536, 0.0703746, 0.0918442, 0.993283
-26.458, -37.2682, -79.7056, 0.966871, -0.251177, -0.0455099, 0.245305, 0.963572, -0.106561, 0.0706178, 0.091867, 0.993264
-25.9052, -37.1185, -79.6723, 0.967416, -0.248874, -0.0465638, 0.242999, 0.964289, -0.105344, 0.0711183, 0.0905961, 0.993345
-25.4025, -36.9599, -79.6387, 0.968137, -0.246053, -0.0465728, 0.240281, 0.965113, -0.104025, 0.0705437, 0.0895197, 0.993484
-24.8634, -36.8133, -79.5675, 0.9689, -0.243165, -0.0458603, 0.237491, 0.965842, -0.103673, 0.0695035, 0.0895575, 0.993554
-24.3368, -36.7016, -79.5497, 0.969574, -0.24022, -0.0471263, 0.234412, 0.966551, -0.10407, 0.0705497, 0.0898567, 0.993453
-23.7733, -36.5475, -79.4869, 0.970819, -0.235227, -0.0466873, 0.229543, 0.967823, -0.1031, 0.0694369, 0.0893745, 0.993575
-23.2811, -36.4397, -79.434, 0.972187, -0.229677, -0.0458261, 0.224098, 0.969113, -0.102958, 0.0680578, 0.0898249, 0.99363
-22.7291, -36.3129, -79.3772, 0.973663, -0.223278, -0.046115, 0.217777, 0.970684, -0.101716, 0.0674741, 0.0889944, 0.993744
-22.2164, -36.1968, -79.3539, 0.975171, -0.216518, -0.0465036, 0.210907, 0.97205, -0.103134, 0.0675342, 0.0907656, 0.99358
-21.6743, -36.0652, -79.2935, 0.977156, -0.207539, -0.0457581, 0.202086, 0.974019, -0.10222, 0.0657839, 0.0906382, 0.993709
-21.1806, -35.9522, -79.2458, 0.979139, -0.198122, -0.0451029, 0.192793, 0.975956, -0.101685, 0.0641645, 0.0908685, 0.993794
-20.6328, -35.8359, -79.1987, 0.981303, -0.187077, -0.045235, 0.181736, 0.978014, -0.102277, 0.0633741, 0.0921435, 0.993727
-20.1243, -35.7387, -79.1749, 0.983237, -0.176353, -0.0463014, 0.171049, 0.980103, -0.100695, 0.0631381, 0.0910877, 0.993839
-19.5833, -35.6402, -79.1266, 0.985517, -0.163188, -0.0461018, 0.158002, 0.982386, -0.0997652, 0.0615703, 0.0910361, 0.993942
-19.0935, -35.5468, -79.0877, 0.987637, -0.149839, -0.0460595, 0.144855, 0.984666, -0.0972106, 0.0599192, 0.0893368, 0.994197
-18.5511, -35.465, -79.0651, 0.989709, -0.13516, -0.0469879, 0.130221, 0.986846, -0.0957941, 0.0593174, 0.0886894, 0.994292
-18.0717, -35.3796, -79.0227, 0.991637, -0.120293, -0.0467442, 0.11534, 0.988563, -0.0971645, 0.0578978, 0.0909604, 0.99417
-17.5512, -35.3148, -78.9832, 0.993415, -0.104784, -0.0463326, 0.0999178, 0.990241, -0.0971561, 0.0560608, 0.0918868, 0.99419
-17.0639, -35.2812, -78.9524, 0.994782, -0.0909033, -0.0463205, 0.0861203, 0.991602, -0.0964807, 0.054702, 0.0919881, 0.994256
-16.5446, -35.2259, -78.9052, 0.996143, -0.0744565, -0.0464346, 0.0696108, 0.992705, -0.0984398, 0.0534253, 0.0948277, 0.994059
-16.0728, -35.1846, -78.8787, 0.997128, -0.0599851, -0.0462425, 0.0551982, 0.993592, -0.0986331, 0.0518627, 0.0957973, 0.994049
-15.5774, -35.1522, -78.85, 0.998006, -0.0442953, -0.0449612, 0.0395633, 0.994082, -0.101171, 0.0491765, 0.0991907, 0.993853
-15.111, -35.1233, -78.8243, 0.998513, -0.0309463, -0.044879, 0.0262935, 0.99456, -0.100795, 0.0477541, 0.0994649, 0.993895
-14.6269, -35.106, -78.788, 0.998825, -0.0175148, -0.0451759, 0.012765, 0.994562, -0.103363, 0.0467406, 0.102664, 0.993617
-14.1651, -35.0893, -78.7616, 0.998972, -0.00623285, -0.0449084, 0.0014594, 0.994413, -0.105551, 0.0453154, 0.105377, 0.993399
-13.6661, -35.1007, -78.7235, 0.999071, 0.00324232, -0.0429829, -0.00791161, 0.99402, -0.108911, 0.0423727, 0.10915, 0.993122
-13.2149, -35.1091, -78.6986, 0.999047, 0.011035, -0.0422211, -0.0157038, 0.993595, -0.1119, 0.0407159, 0.112456, 0.992822
-12.7318, -35.1171, -78.6613, 0.998972, 0.0181206, -0.041557, -0.0227785, 0.993162, -0.114503, 0.039198, 0.115332, 0.992553
-12.2934, -35.1425, -78.6475, 0.998838, 0.0223227, -0.0427227, -0.0270434, 0.993191, -0.113319, 0.0399022, 0.114342, 0.99264
-11.8253, -35.136, -78.6398, 0.998673, 0.0257455, -0.0446103, -0.0305864, 0.993296, -0.111475, 0.0414413, 0.112691, 0.992766
-11.3799, -35.1554, -78.629, 0.998608, 0.0268624, -0.0453939, -0.0317958, 0.993232, -0.111709, 0.0420859, 0.112997, 0.992704
-10.9208, -35.166, -78.5907, 0.998669, 0.026202, -0.0444273, -0.0311796, 0.992838, -0.115327, 0.0410873, 0.116559, 0.992334
-10.4865, -35.1694, -78.5816, 0.998689, 0.0236745, -0.0453868, -0.028824, 0.992785, -0.116391, 0.0423039, 0.117546, 0.992166
-10.0275, -35.1951, -78.5403, 0.998846, 0.0195251, -0.0438839, -0.0247209, 0.992325, -0.121163, 0.0411813, 0.122108, 0.991662
-9.60837, -35.2396, -78.5514, 0.998916, 0.0131927, -0.0446442, -0.0185914, 0.992262, -0.122762, 0.0426792, 0.123459, 0.991431
-9.15523, -35.2195, -78.5289, 0.998986, 0.0078638, -0.0443391, -0.0131364, 0.992698, -0.11991, 0.0430724, 0.120371, 0.991794
-8.74399, -35.2239, -78.5057, 0.999114, 0.00161629, -0.0420617, -0.00655059, 0.993058, -0.11744, 0.0415799, 0.117611, 0.992189
-8.30058, -35.2362, -78.4904, 0.999167, -0.00858652, -0.0399062, 0.00409557, 0.99378, -0.111285, 0.0406135, 0.111029, 0.992987
-7.89597, -35.2135, -78.451, 0.999103, -0.0181277, -0.0382772, 0.01376, 0.993676, -0.111435, 0.0400552, 0.110808, 0.993034
-7.45661, -35.2216, -78.442, 0.998762, -0.0307063, -0.0391278, 0.0260059, 0.992974, -0.115437, 0.0423976, 0.114277, 0.992544
-7.06294, -35.1824, -78.4241, 0.998313, -0.0425193, -0.0395277, 0.0375544, 0.992205, -0.118822, 0.0442718, 0.117137, 0.992128
-6.64233, -35.1958, -78.3964, 0.997515, -0.0585707, -0.0391528, 0.0534769, 0.991278, -0.120448, 0.045866, 0.118055, 0.991947
-6.26197, -35.1542, -78.3738, 0.996498, -0.0739117, -0.0390996, 0.0686698, 0.990192, -0.121675, 0.0477093, 0.118564, 0.9918
-5.84331, -35.1369, -78.3438, 0.995104, -0.0908789, -0.0388399, 0.0855386, 0.988822, -0.122122, 0.0495041, 0.118202, 0.991755
-5.464, -35.1035, -78.3198, 0.993486, -0.10706, -0.0390386, 0.101627, 0.987375, -0.121505, 0.051554, 0.116746, 0.991823
-5.0604, -35.0499, -78.3052, 0.991522, -0.123731, -0.0396739, 0.118334, 0.985984, -0.117614, 0.0536704, 0.111922, 0.992267
-4.67994, -35.0026, -78.279, 0.989458, -0.139027, -0.0405576, 0.133601, 0.984353, -0.114892, 0.0558961, 0.108262, 0.99255
-4.27872, -34.9641, -78.269, 0.986973, -0.155294, -0.0420417, 0.149751, 0.982272, -0.112769, 0.0588088, 0.105005, 0.992731
-3.91446, -34.8955, -78.2408, 0.984703, -0.168976, -0.0425093, 0.163353, 0.980166, -0.112207, 0.0606266, 0.103547, 0.992775
-3.51505, -34.8197, -78.2234, 0.981949, -0.184006, -0.0437949, 0.178305, 0.977775, -0.11029, 0.0631157, 0.100491, 0.992934
-3.15131, -34.7481, -78.1803, 0.97968, -0.195939, -0.0428307, 0.190329, 0.975585, -0.10958, 0.063256, 0.0992014, 0.993055
-2.76219, -34.6817, -78.1532, 0.977122, -0.208246, -0.0431968, 0.202648, 0.973271, -0.108063, 0.0645459, 0.0968368, 0.993205
-2.41442, -34.6122, -78.1244, 0.974802, -0.218833, -0.0432837, 0.213285, 0.971162, -0.106552, 0.0653527, 0.0946357, 0.993365
-2.02679, -34.5326, -78.1013, 0.972341, -0.229425, -0.0437949, 0.223959, 0.969031, -0.104029, 0.0663056, 0.0913438, 0.99361
-1.68036, -34.4434, -78.0765, 0.970308, -0.237787, -0.0442633, 0.232372, 0.96724, -0.102223, 0.0671206, 0.0889027, 0.993776
-1.29915, -34.3435, -78.0209, 0.968488, -0.245298, -0.0431274, 0.239976, 0.965406, -0.10199, 0.0666535, 0.0884269, 0.99385
-0.962421, -34.2559, -77.9917, 0.967077, -0.250848, -0.0428595, 0.245608, 0.964109, -0.100851, 0.0666193, 0.0870037, 0.993978
-0.59576, -34.1493, -77.9582, 0.965692, -0.256136, -0.0428078, 0.250848, 0.962702, -0.101393, 0.0671815, 0.0871759, 0.993925
-0.258692, -34.0332, -77.9443, 0.964626, -0.260087, -0.0430307, 0.254751, 0.96165, -0.101647, 0.0678176, 0.0870894, 0.993889
0.10851, -33.9389, -77.91, 0.963816, -0.263204, -0.0422269, 0.25787, 0.960727, -0.102504, 0.0675479, 0.0879056, 0.993836
0.437858, -33.8591, -77.8922, 0.963175, -0.265612, -0.0417577, 0.260254, 0.959994, -0.103344, 0.0675364, 0.0886703, 0.993769
0.778298, -33.7278, -77.8544, 0.963119, -0.265928, -0.0410465, 0.260548, 0.959777, -0.104606, 0.0672132, 0.0900537, 0.993666
1.10528, -33.6366, -77.8307, 0.963123, -0.26576, -0.0420293, 0.260414, 0.960007, -0.102818, 0.0676735, 0.0880818, 0.993812
1.46992, -33.5487, -77.8183, 0.963194, -0.265253, -0.0435727, 0.25989, 0.96033, -0.101114, 0.0686651, 0.0860687, 0.99392
1.79172, -33.4433, -77.7825, 0.963555, -0.264036, -0.0429796, 0.258651, 0.960545, -0.102236, 0.0682778, 0.0873928, 0.993831
2.13198, -33.3378, -77.7666, 0.964022, -0.262359, -0.0427749, 0.257011, 0.961006, -0.102046, 0.0678797, 0.0873812, 0.99386
2.44237, -33.2777, -77.7245, 0.964229, -0.261757, -0.0417776, 0.256425, 0.961048, -0.103117, 0.0671418, 0.0887152, 0.993792
2.79601, -33.1976, -77.7248, 0.964471, -0.260855, -0.041835, 0.255489, 0.961246, -0.103593, 0.0672365, 0.0892244, 0.99374
3.11388, -33.1167, -77.7139, 0.964588, -0.260382, -0.0420732, 0.254991, 0.961369, -0.10368, 0.0674443, 0.0892801, 0.99372
3.44683, -33.013, -77.6558, 0.964902, -0.259283, -0.0416639, 0.253965, 0.961693, -0.103191, 0.0668235, 0.0889878, 0.993789
3.74747, -32.9341, -77.6367, 0.964937, -0.2592, -0.0413829, 0.253889, 0.961684, -0.10346, 0.066614, 0.0893253, 0.993772
4.0621, -32.8518, -77.6102, 0.965095, -0.258618, -0.0413293, 0.253337, 0.961867, -0.103116, 0.0664209, 0.0890467, 0.99381
4.34998, -32.7844, -77.6074, 0.965327, -0.257817, -0.0409271, 0.25252, 0.961993, -0.103941, 0.0661693, 0.0900024, 0.993741
4.65484, -32.6917, -77.5638, 0.965535, -0.257128, -0.0403382, 0.251907, 0.962186, -0.10364, 0.0654617, 0.0899069, 0.993797
4.9256, -32.6292, -77.5256, 0.965649, -0.256774, -0.0398528, 0.251616, 0.962292, -0.103361, 0.0648904, 0.0897827, 0.993845
5.20604, -32.538, -77.4964, 0.965814, -0.256153, -0.0398541, 0.251037, 0.96251, -0.102739, 0.0646768, 0.089222, 0.99391
5.46689, -32.4638, -77.4877, 0.965989, -0.255323, -0.040925, 0.250188, 0.962849, -0.101623, 0.0653513, 0.0879277, 0.993981
5.74549, -32.3745, -77.4806, 0.966252, -0.254183, -0.041808, 0.248995, 0.963193, -0.101292, 0.0660158, 0.0874635, 0.993978
5.99546, -32.3102, -77.4541, 0.96641, -0.253578, -0.0418363, 0.248446, 0.963424, -0.100441, 0.0657757, 0.0866734, 0.994063
6.26376, -32.2271, -77.4532, 0.966614, -0.252838, -0.0416022, 0.247707, 0.963579, -0.100778, 0.0655675, 0.087108, 0.994039
6.49305, -32.174, -77.4377, 0.966839, -0.252046, -0.0411712, 0.246875, 0.963664, -0.102004, 0.0653849, 0.0884572, 0.993932
6.74426, -32.106, -77.4121, 0.967161, -0.250961, -0.0402343, 0.245878, 0.963921, -0.101981, 0.0643759, 0.0887392, 0.993972
6.95677, -32.0584, -77.3927, 0.967338, -0.25031, -0.0400217, 0.245266, 0.964106, -0.101703, 0.0640423, 0.0885648, 0.994009
7.17734, -31.9901, -77.3424, 0.967617, -0.249462, -0.03854, 0.244442, 0.964128, -0.103471, 0.0629696, 0.0906996, 0.993886
7.38243, -31.9539, -77.3305, 0.967615, -0.249396, -0.039029, 0.244367, 0.964207, -0.102904, 0.063296, 0.0900344, 0.993925
7.58808, -31.9078, -77.343, 0.967776, -0.24863, -0.0399131, 0.24353, 0.964428, -0.102816, 0.0640565, 0.0897828, 0.993899
7.77264, -31.8528, -77.3132, 0.967977, -0.247928, -0.0394116, 0.242915, 0.96465, -0.102194, 0.063355, 0.0893474, 0.993983
7.95096, -31.8104, -77.3179, 0.968068, -0.247523, -0.0397203, 0.242459, 0.964723, -0.102579, 0.0637096, 0.0896725, 0.993932
8.10572, -31.7824, -77.3033, 0.96814, -0.247266, -0.0395484, 0.242105, 0.964622, -0.104349, 0.0639513, 0.0914494, 0.993754
8.26913, -31.7354, -77.2964, 0.96826, -0.246708, -0.0400893, 0.241657, 0.964995, -0.101913, 0.0638289, 0.0889909, 0.993985
8.41399, -31.6917, -77.269, 0.968292, -0.246654, -0.0396659, 0.241537, 0.964853, -0.10353, 0.0638079, 0.0906667, 0.993835
8.56113, -31.6486, -77.2527, 0.968549, -0.245667, -0.0395123, 0.240578, 0.965109, -0.103374, 0.0635292, 0.0906167, 0.993857
8.67736, -31.6186, -77.2237, 0.968663, -0.245388, -0.038427, 0.240327, 0.96505, -0.104505, 0.0627283, 0.0919954, 0.993782
8.80229, -31.581, -77.2396, 0.968791, -0.244691, -0.0396301, 0.239567, 0.965316, -0.103795, 0.0636534, 0.091062, 0.993809
8.93487, -31.5602, -77.2366, 0.968851, -0.24436, -0.0401903, 0.239248, 0.965498, -0.102834, 0.0639322, 0.0900158, 0.993886
9.05821, -31.5196, -77.1673, 0.969156, -0.243445, -0.0383634, 0.238409, 0.965547, -0.104307, 0.0624346, 0.0919435, 0.993805
9.15012, -31.4917, -77.1492, 0.969209, -0.243307, -0.0378793, 0.238287, 0.965526, -0.104785, 0.0620684, 0.0925328, 0.993773
9.25048, -31.4739, -77.151, 0.969197, -0.243218, -0.0387515, 0.238172, 0.965647, -0.103921, 0.0626957, 0.09149, 0.99383
9.347, -31.4428, -77.1454, 0.969289, -0.242922, -0.0383218, 0.237881, 0.965658, -0.104486, 0.0623877, 0.0921611, 0.993788
9.43336, -31.419, -77.1298, 0.969396, -0.242509, -0.0382127, 0.237509, 0.9658, -0.104018, 0.062131, 0.0917586, 0.993841
9.50322, -31.3981, -77.1502, 0.969468, -0.24206, -0.0392221, 0.237025, 0.966013, -0.103145, 0.0628564, 0.0906992, 0.993893
9.58173, -31.3884, -77.1253, 0.969456, -0.242209, -0.0385964, 0.237176, 0.965884, -0.103994, 0.062468, 0.0916636, 0.993829
9.64123, -31.3776, -77.1129, 0.969442, -0.242269, -0.0385755, 0.237273, 0.96592, -0.10344, 0.0623211, 0.0911259, 0.993887
9.6987, -31.3674, -77.1129, 0.969509, -0.241955, -0.0388613, 0.237006, 0.966108, -0.102291, 0.062294, 0.0899617, 0.993995
9.72929, -31.3393, -77.0868, 0.969653, -0.241459, -0.0383503, 0.23651, 0.966148, -0.103059, 0.0619365, 0.0908609, 0.993936
9.77389, -31.3143, -77.1082, 0.969793, -0.240778, -0.0390896, 0.235792, 0.966371, -0.102612, 0.0624816, 0.090295, 0.993953
9.80359, -31.3403, -77.0941, 0.969698, -0.241186, -0.0389174, 0.236225, 0.966282, -0.102458, 0.0623166, 0.09016, 0.993976
9.82045, -31.3308, -77.0918, 0.969732, -0.24106, -0.0388662, 0.236143, 0.966369, -0.10182, 0.0621039, 0.0895603, 0.994043
9.83233, -31.3138, -77.1077, 0.96985, -0.240532, -0.0391709, 0.235556, 0.966455, -0.102364, 0.0624786, 0.0900505, 0.993976
9.84068, -31.3187, -77.0998, 0.969755, -0.240905, -0.0392455, 0.23596, 0.966421, -0.101747, 0.0624392, 0.0894097, 0.994036
9.83907, -31.311, -77.102, 0.969794, -0.240693, -0.0395856, 0.235718, 0.966481, -0.101745, 0.062748, 0.0893406, 0.994023
9.83581, -31.3068, -77.112, 0.969828, -0.240394, -0.040556, 0.235292, 0.966517, -0.102383, 0.0638103, 0.0897509, 0.993918
9.82968, -31.3124, -77.1168, 0.969635, -0.240872, -0.0422861, 0.235673, 0.966521, -0.101466, 0.0653106, 0.0884189, 0.99394
9.82971, -31.302, -77.0914, 0.969731, -0.240615, -0.0415565, 0.235486, 0.966573, -0.101403, 0.0645666, 0.0885481, 0.993977

==> data/timestamps.csv <==
t
1606739753
1606739753
1606739753
1606739753
1606739753
1606739754
1606739754
1606739754
1606739754
1606739754
1606739754
1606739754
1606739754
1606739754
1606739754
1606739754
1606739755
1606739755
1606739755
1606739755
1606739755
1606739755
1606739755
1606739755
1606739755
1606739755
1606739755
1606739755
1606739756
1606739756
1606739756
1606739756
1606739756
1606739756
1606739756
1606739756
1606739756
1606739756
1606739756
1606739757
1606739757
1606739757
1606739757
1606739757
1606739757
1606739757
1606739757
1606739757
1606739757
1606739757
1606739758
1606739758
1606739758
1606739758
1606739758
1606739758
1606739758
1606739758
1606739758
1606739758
1606739758
1606739759
1606739759
1606739759
1606739759
1606739759
1606739759
1606739759
1606739759
1606739759
1606739759
1606739759
1606739760
1606739760
1606739760
1606739760
1606739760
1606739760
1606739760
1606739760
1606739760
1606739760
1606739760
1606739761
1606739761
1606739761
1606739761
1606739761
1606739761
1606739761
1606739761
1606739761
1606739761
1606739761
1606739762
1606739762
1606739762
1606739762
1606739762
1606739762
1606739762
1606739762
1606739762
1606739762
1606739762
1606739763
1606739763
1606739763
1606739763
1606739763
1606739763
1606739763
1606739763
1606739763
1606739763
1606739763
1606739764
1606739764
1606739764
1606739764
1606739764
1606739764
1606739764
1606739764
1606739764
1606739764
1606739764
1606739764
1606739765
1606739765
1606739765
1606739765
1606739765
1606739765
1606739765
1606739765
1606739765
1606739765
1606739765
1606739766
1606739766
1606739766
1606739766
1606739766
1606739766
1606739766
1606739766
1606739766
1606739766
1606739766
1606739767
1606739767
1606739767
1606739767
1606739767
1606739767
1606739767
1606739767
1606739767
1606739767
1606739767
1606739768
1606739768
1606739768
1606739768
1606739768
1606739768
1606739768
1606739768
1606739768
1606739768
1606739768
1606739769
1606739769
1606739769
1606739769
1606739769
1606739769
1606739769
1606739769
1606739769
1606739769
1606739769
1606739770
1606739770
1606739770
1606739770
1606739770
1606739770
1606739770
1606739770
1606739770
1606739770
1606739770
1606739771
1606739771
1606739771
1606739771
1606739771
1606739771
1606739771
1606739771
1606739771
1606739771
1606739771
1606739772
1606739772
1606739772
1606739772
1606739772
1606739772
1606739772
1606739772
1606739772
1606739772
1606739772
1606739773
1606739773
1606739773
1606739773
1606739773
1606739773
1606739773
1606739773
1606739773
1606739773
1606739773
1606739773
1606739774
1606739774
1606739774
1606739774
1606739774
1606739774
1606739774
1606739774
1606739774
1606739774
1606739774
1606739775
1606739775
1606739775
1606739775
1606739775
1606739775
1606739775
1606739775
1606739775
1606739775
1606739775
1606739776
1606739776
1606739776
1606739776
1606739776
1606739776
1606739776
1606739776
1606739776
1606739776
1606739776
1606739777
1606739777
1606739777
1606739777
1606739777
1606739777
1606739777
1606739777
1606739777
1606739777
1606739777
1606739778
1606739778
1606739778
1606739778
1606739778
1606739778
1606739778
1606739778
1606739778
1606739778
1606739778
1606739779
1606739779
1606739779
1606739779
1606739779
1606739779
1606739779
1606739779
1606739779
1606739779
1606739779
1606739780
1606739780
1606739780
1606739780
1606739780
1606739780
1606739780
1606739780
1606739780
1606739780
1606739780
1606739781
1606739781
1606739781
1606739781
1606739781
1606739781
1606739781
1606739781
1606739781
1606739781
1606739781
1606739782
1606739782
1606739782
1606739782
1606739782
1606739782
1606739782
1606739782
1606739782
1606739782
1606739782
1606739782
1606739783
1606739783
1606739783
1606739783
1606739783
1606739783
1606739783
1606739783
1606739783
1606739783
1606739783
1606739784
1606739784
1606739784
1606739784
1606739784
1606739784
1606739784
1606739784
1606739784
1606739784
1606739784
1606739785
1606739785
1606739785
1606739785
1606739785
1606739785
1606739785
1606739785
1606739785
1606739785
1606739785
1606739786
1606739786
1606739786
1606739786
1606739786
1606739786
1606739786
1606739786
1606739786
1606739786
1606739786
1606739787
1606739787
1606739787
1606739787
1606739787
1606739787
1606739787
1606739787
1606739787
1606739787
1606739787
1606739788
1606739788
1606739788
1606739788
1606739788
1606739788
1606739788
1606739788
1606739788
1606739788
1606739788
1606739789
1606739789
1606739789
1606739789
1606739789
1606739789
1606739789
1606739789
1606739789
1606739789
1606739789
1606739790
1606739790
1606739790
1606739790
1606739790
1606739790
1606739790
1606739790
1606739790
1606739790
1606739790
1606739791
1606739791
1606739791
1606739791
1606739791
1606739791
1606739791
1606739791
1606739791
1606739791
1606739791
1606739791
1606739792
1606739792
1606739792
1606739792
1606739792
1606739792
1606739792
1606739792
1606739792
1606739792
1606739792
1606739793
1606739793
1606739793
1606739793
1606739793
1606739793
1606739793
1606739793
1606739793
1606739793
1606739793
1606739794
1606739794
1606739794
1606739794
1606739794
1606739794
1606739794
1606739794
1606739794
1606739794
1606739794
1606739795
1606739795
1606739795
1606739795
1606739795
1606739795
1606739795
1606739795
1606739795
1606739795
1606739795
1606739796
1606739796
1606739796
1606739796
1606739796
1606739796
1606739796
1606739796
1606739796
1606739796
1606739796
1606739797
1606739797
1606739797
1606739797
1606739797
1606739797
1606739797
1606739797
1606739797
1606739797
1606739797
1606739798
1606739798
1606739798
1606739798
1606739798
1606739798
1606739798
1606739798
1606739798
1606739798
1606739798
1606739799
1606739799
1606739799
1606739799
1606739799
1606739799
1606739799
1606739799
1606739799
1606739799
1606739799
1606739800
1606739800
1606739800
1606739800
1606739800
1606739800
1606739800
1606739800
1606739800
1606739800
1606739800
1606739800
1606739801
1606739801
1606739801
1606739801
1606739801
1606739801
1606739801
1606739801
1606739801
1606739801
1606739801
1606739802
1606739802
1606739802
1606739802
1606739802
1606739802
1606739802
1606739802
1606739802
1606739802
1606739802
1606739803
1606739803
1606739803
1606739803
1606739803
1606739803
1606739803
1606739803
1606739803
1606739803
1606739803
1606739804
1606739804
1606739804
1606739804
1606739804
1606739804
1606739804
1606739804
1606739804
1606739804
1606739804
1606739805
1606739805
1606739805
1606739805
1606739805
1606739805
1606739805
1606739805
1606739805
1606739805
1606739805
1606739806
1606739806
1606739806
1606739806
1606739806
1606739806
1606739806
1606739806
1606739806
1606739806
1606739806
1606739807
1606739807
1606739807
1606739807
1606739807
1606739807
1606739807
1606739807
1606739807
1606739807
1606739807
1606739808
1606739808
1606739808
1606739808
1606739808
1606739808
1606739808
1606739808
1606739808
1606739808
1606739808
1606739809
1606739809
1606739809
1606739809
1606739809
1606739809
1606739809
1606739809
1606739809
1606739809
1606739809
1606739809
1606739810
1606739810
1606739810
1606739810
1606739810
1606739810
1606739810
1606739810
1606739810
1606739810
1606739810
1606739811
1606739811
1606739811
1606739811
1606739811
1606739811
1606739811
1606739811
1606739811
1606739811
1606739811
1606739812
1606739812
1606739812
1606739812
1606739812
1606739812
1606739812
1606739812
1606739812
1606739812
1606739812
1606739813
1606739813
1606739813
1606739813
1606739813
1606739813
1606739813
1606739813
1606739813
1606739813
1606739813
1606739814
1606739814
1606739814
1606739814
1606739814
1606739814
1606739814
1606739814
1606739814
1606739814
1606739814
1606739815
1606739815
1606739815
1606739815
1606739815
1606739815
1606739815
1606739815
1606739815
1606739815
1606739815
1606739816
1606739816
1606739816
1606739816
1606739816
1606739816
1606739816
1606739816
1606739816
1606739816
1606739816
1606739817
1606739817
1606739817
1606739817
1606739817
1606739817
1606739817
1606739817
1606739817
1606739817
1606739817
1606739818
1606739818
1606739818
1606739818
1606739818
1606739818
1606739818
1606739818
1606739818
1606739818
1606739818
1606739818
1606739819
1606739819
1606739819
1606739819
1606739819
1606739819
1606739819
1606739819
1606739819
1606739819
1606739819
1606739820
1606739820
1606739820
1606739820
1606739820
1606739820
1606739820
1606739820
1606739820
1606739820
1606739820
1606739821
1606739821
1606739821
1606739821
1606739821
1606739821
1606739821
1606739821
1606739821
1606739821
1606739821
1606739822
1606739822
1606739822
1606739822
1606739822
1606739822
1606739822
1606739822
1606739822
1606739822
1606739822
1606739823
1606739823
1606739823
1606739823
1606739823
1606739823
1606739823
1606739823
1606739823
1606739823
1606739823
1606739824
1606739824
1606739824
1606739824
1606739824
1606739824
1606739824
1606739824
1606739824
1606739824
1606739824
1606739825
1606739825
1606739825
1606739825
1606739825
1606739825
1606739825
1606739825
1606739825
1606739825
1606739825
1606739826
1606739826
1606739826
1606739826
1606739826
1606739826
1606739826
1606739826
1606739826
1606739826
1606739826
1606739827
1606739827
1606739827
1606739827
1606739827
1606739827
1606739827
1606739827
1606739827
1606739827
1606739827
1606739827
1606739828
1606739828
1606739828
1606739828
1606739828
1606739828
1606739828
1606739828
1606739828
1606739828
1606739828
1606739829
1606739829
1606739829
1606739829
1606739829
1606739829
1606739829
1606739829
1606739829
1606739829
1606739829
1606739830
1606739830
1606739830
1606739830
1606739830
1606739830
1606739830
1606739830
1606739830
1606739830
1606739830
1606739831
1606739831
1606739831
1606739831
1606739831
1606739831
1606739831
1606739831
1606739831
1606739831
1606739831
1606739832
1606739832
1606739832
1606739832
1606739832
1606739832
1606739832
1606739832
1606739832
1606739832
1606739832
1606739833
1606739833
1606739833
1606739833
1606739833
1606739833
1606739833
1606739833
1606739833
1606739833
1606739833
1606739834
1606739834
1606739834
1606739834
1606739834
1606739834
1606739834
1606739834
1606739834
1606739834
1606739834
1606739835
1606739835
1606739835
1606739835
1606739835
1606739835
1606739835
1606739835
1606739835
1606739835
1606739835
1606739836
1606739836
1606739836
1606739836
1606739836
1606739836
1606739836
1606739836
1606739836
1606739836
1606739836
1606739836
1606739837
1606739837
1606739837
1606739837
1606739837
1606739837
1606739837
1606739837
1606739837
1606739837
1606739837
1606739838
1606739838
1606739838
1606739838
1606739838
1606739838
1606739838
1606739838
1606739838
1606739838
1606739838
1606739839
1606739839
1606739839
1606739839
1606739839
1606739839
1606739839
1606739839
1606739839
1606739839
1606739839
1606739840
1606739840
1606739840
1606739840
1606739840
1606739840
1606739840
1606739840
1606739840
1606739840
1606739840
1606739841
1606739841
1606739841
1606739841
1606739841
1606739841
1606739841
1606739841
1606739841
1606739841
1606739841
1606739842
1606739842
1606739842
1606739842
1606739842
1606739842
1606739842
1606739842
1606739842
1606739842
1606739842
1606739843
1606739843
1606739843
1606739843
1606739843
1606739843
1606739843
1606739843
1606739843
1606739843
1606739843
1606739844
1606739844
1606739844
1606739844
1606739844
1606739844
1606739844
1606739844
1606739844
1606739844
1606739844
1606739845
1606739845
1606739845
1606739845
1606739845
1606739845
1606739845
1606739845
1606739845
1606739845
1606739845
1606739845
1606739846
1606739846
1606739846
1606739846
1606739846
1606739846
1606739846
1606739846
1606739846
1606739846
1606739846
1606739847
1606739847
1606739847
1606739847
1606739847
1606739847
1606739847
1606739847
1606739847
1606739847
1606739847
1606739848
1606739848
1606739848
1606739848
1606739848
1606739848
1606739848
1606739848
1606739848
1606739848
1606739848
1606739849
1606739849
1606739849
1606739849
1606739849
1606739849
1606739849
1606739849
1606739849
1606739849
1606739849
1606739850
1606739850
1606739850
1606739850
1606739850
1606739850
1606739850
1606739850
1606739850
1606739850
1606739850
1606739851
1606739851
1606739851
1606739851
1606739851
1606739851
1606739851
1606739851
1606739851
1606739851
1606739851
1606739852
1606739852
1606739852
1606739852
1606739852
1606739852
1606739852
1606739852
1606739852
1606739852
1606739852
1606739853
1606739853
1606739853
1606739853
1606739853
1606739853
1606739853
1606739853
1606739853
1606739853
1606739853
1606739854
1606739854
1606739854
1606739854
1606739854
1606739854
1606739854
1606739854
1606739854
1606739854
1606739854
1606739854
1606739855
1606739855
1606739855
1606739855
1606739855
1606739855
1606739855
1606739855
1606739855
1606739855
1606739855
1606739856
1606739856
1606739856
1606739856
1606739856
1606739856
1606739856
1606739856
1606739856
1606739856
1606739856
1606739857
1606739857
1606739857
1606739857
1606739857
1606739857
1606739857
1606739857
1606739857
1606739857
1606739857
1606739858
1606739858
1606739858
1606739858
1606739858
1606739858
1606739858
1606739858
1606739858
1606739858
1606739858
1606739859
1606739859
1606739859
1606739859
1606739859
1606739859
1606739859
1606739859
1606739859
1606739859
1606739859
1606739860
1606739860
1606739860
1606739860
1606739860
1606739860
1606739860
1606739860
1606739860
1606739860
1606739860
1606739861
1606739861
1606739861
1606739861
1606739861
1606739861
1606739861
1606739861
1606739861
1606739861
1606739861
1606739862
1606739862
1606739862
1606739862
1606739862
1606739862
1606739862
1606739862
1606739862
1606739862
1606739862
1606739863
1606739863
1606739863
1606739863
1606739863
1606739863
1606739863
1606739863
1606739863
1606739863
1606739863
1606739863
1606739864
1606739864
1606739864
1606739864
1606739864
1606739864
1606739864
1606739864
1606739864
1606739864
1606739864
1606739865
1606739865
1606739865
1606739865
1606739865
1606739865
1606739865
1606739865
1606739865
1606739865
1606739865
1606739866
1606739866
1606739866
1606739866
1606739866
1606739866
1606739866
1606739866
1606739866
1606739866
1606739866
1606739867
1606739867
1606739867
1606739867
1606739867
1606739867
1606739867
1606739867
1606739867
1606739867
1606739867
1606739868
1606739868
1606739868
1606739868
1606739868
1606739868
1606739868
1606739868
1606739868
1606739868
1606739868
1606739869
1606739869
1606739869
1606739869
1606739869
1606739869
1606739869
1606739869
1606739869
1606739869
1606739869
1606739870
1606739870
1606739870
1606739870
1606739870
1606739870
1606739870
1606739870
1606739870
1606739870
1606739870
1606739871
1606739871
1606739871
1606739871
1606739871
1606739871
1606739871
1606739871
1606739871
1606739871
1606739871
1606739872
1606739872
1606739872
1606739872
1606739872
1606739872
1606739872
1606739872
1606739872
1606739872
1606739872
1606739872
1606739873
1606739873
1606739873
1606739873
1606739873
1606739873
1606739873
1606739873
1606739873
1606739873
1606739873
1606739874
1606739874
1606739874
1606739874
1606739874
1606739874
1606739874
1606739874
1606739874
1606739874
1606739874
1606739875
1606739875
1606739875
1606739875
1606739875
1606739875
1606739875
1606739875
1606739875
1606739875
1606739875
1606739876
1606739876
1606739876
1606739876
1606739876
1606739876
1606739876
1606739876
1606739876
1606739876
1606739876
1606739877
1606739877
1606739877
1606739877
1606739877
1606739877
1606739877
1606739877
1606739877
1606739877
1606739877
1606739878
1606739878
1606739878
1606739878
1606739878
1606739878
1606739878
1606739878
1606739878
1606739878
1606739878
1606739879
1606739879
1606739879
1606739879
1606739879
1606739879
1606739879
1606739879
1606739879
1606739879
1606739879
1606739880
1606739880
1606739880
1606739880
1606739880
1606739880
1606739880
1606739880
1606739880
1606739880
1606739880
1606739881
1606739881
1606739881
1606739881
1606739881
1606739881
1606739881
1606739881
1606739881
1606739881
1606739881
1606739881
1606739882
1606739882
1606739882
1606739882
1606739882
1606739882
1606739882
1606739882
1606739882
1606739882
1606739882
1606739883
1606739883
1606739883
1606739883
1606739883
1606739883
1606739883
1606739883
1606739883
1606739883
1606739883
1606739884
1606739884
1606739884
1606739884
1606739884
1606739884
1606739884
1606739884
1606739884
1606739884
1606739884
1606739885
1606739885
1606739885
1606739885
1606739885
1606739885
1606739885
1606739885
1606739885
1606739885
1606739885
1606739886
1606739886
1606739886
1606739886
1606739886
1606739886
1606739886
1606739886
1606739886
1606739886
1606739886
1606739887
1606739887
1606739887
1606739887
1606739887
1606739887
1606739887
1606739887
1606739887
1606739887
1606739887
1606739888
1606739888
1606739888
1606739888
1606739888
1606739888
1606739888
1606739888
1606739888
1606739888
1606739888
1606739889
1606739889
1606739889
1606739889
1606739889
1606739889
1606739889
1606739889
1606739889
1606739889
1606739889
1606739890
1606739890
1606739890
1606739890
1606739890
1606739890
1606739890
1606739890
1606739890
1606739890
1606739890
1606739890
1606739891
1606739891
1606739891
1606739891
1606739891
1606739891
1606739891
1606739891
1606739891
1606739891
1606739891
1606739892
1606739892
1606739892
1606739892
1606739892
1606739892
1606739892
1606739892
1606739892
1606739892
1606739892
1606739893
1606739893
1606739893
1606739893
1606739893
1606739893
1606739893
1606739893
1606739893
1606739893
1606739893
1606739894
1606739894
1606739894
1606739894
1606739894
1606739894
1606739894
1606739894
1606739894
1606739894
1606739894
1606739895
1606739895
1606739895
1606739895
1606739895
1606739895
1606739895
1606739895
1606739895
1606739895
1606739895
1606739896
1606739896
1606739896
1606739896
1606739896
1606739896
1606739896
1606739896
1606739896
1606739896
1606739896
1606739897
1606739897
1606739897
1606739897
1606739897
1606739897
1606739897
1606739897
1606739897
1606739897
1606739897
1606739898
1606739898
1606739898
1606739898
1606739898
1606739898
1606739898
1606739898
1606739898
1606739898
1606739898
1606739899
1606739899
1606739899
1606739899
1606739899
1606739899
1606739899
1606739899
1606739899
1606739899
1606739899
1606739899
1606739900
1606739900
1606739900
1606739900
1606739900
1606739900
1606739900
1606739900
1606739900
1606739900
1606739900
1606739901
1606739901
1606739901
1606739901
1606739901
1606739901
1606739901
1606739901
1606739901
1606739901
1606739901
1606739902
1606739902
1606739902
1606739902
1606739902
1606739902
1606739902
1606739902
1606739902
1606739902
1606739902
1606739903
1606739903
1606739903
1606739903
1606739903
1606739903
1606739903
1606739903
1606739903
1606739903
1606739903
1606739904
1606739904
1606739904
1606739904
1606739904
1606739904
1606739904
1606739904
1606739904
1606739904
1606739904
1606739905
1606739905
1606739905
1606739905
1606739905
1606739905
1606739905
1606739905
1606739905
1606739905
1606739905
1606739906
1606739906
1606739906
1606739906
1606739906
1606739906
1606739906
1606739906
1606739906
1606739906
1606739906
1606739907
1606739907
1606739907
1606739907
1606739907
1606739907
1606739907
1606739907
1606739907
1606739907
1606739907
1606739908
1606739908
1606739908
1606739908
1606739908
1606739908
1606739908
1606739908
1606739908
1606739908
1606739908
1606739908
1606739909
1606739909
1606739909
1606739909
1606739909
1606739909
1606739909
1606739909
1606739909
1606739909
1606739909
1606739910
1606739910
1606739910
1606739910
1606739910
1606739910
1606739910
1606739910
1606739910
1606739910
1606739910
1606739911
1606739911
1606739911
1606739911
1606739911
1606739911
1606739911
1606739911
1606739911
1606739911
1606739911
1606739912
1606739912
1606739912
1606739912
1606739912
1606739912
1606739912
1606739912
1606739912
1606739912
1606739912
1606739913
1606739913
1606739913
1606739913
1606739913
1606739913
1606739913
1606739913
1606739913
1606739913
1606739913
1606739914
1606739914
1606739914
1606739914
1606739914
1606739914
1606739914
1606739914
1606739914
1606739914
1606739914
1606739915
1606739915
1606739915
1606739915
1606739915
1606739915
1606739915
1606739915
1606739915
1606739915
1606739915
1606739916
1606739916
1606739916
1606739916
1606739916
1606739916
1606739916
1606739916
1606739916
1606739916
1606739916
1606739917
1606739917
1606739917
1606739917
1606739917
1606739917
1606739917
1606739917
1606739917
1606739917
1606739917
1606739917
1606739918
1606739918
1606739918
1606739918
1606739918
1606739918
1606739918
1606739918
1606739918
1606739918
1606739918
1606739919
1606739919
1606739919
1606739919
1606739919
1606739919
1606739919
1606739919
1606739919
1606739919
1606739919
1606739920
1606739920
1606739920
1606739920
1606739920
1606739920
1606739920
1606739920
1606739920
1606739920
1606739920
1606739921
1606739921
1606739921
1606739921
1606739921
1606739921
1606739921
1606739921
1606739921
1606739921
1606739921
1606739922
1606739922
1606739922
1606739922
1606739922
1606739922
1606739922
1606739922
1606739922
1606739922
1606739922
1606739923
1606739923
1606739923
1606739923
1606739923
1606739923
1606739923
1606739923
1606739923
1606739923
1606739923
1606739924
1606739924
1606739924
1606739924
1606739924
1606739924
1606739924
1606739924
1606739924
1606739924
1606739924
1606739925
1606739925
1606739925
1606739925
1606739925
1606739925
1606739925
1606739925
1606739925
1606739925
1606739925
1606739926
1606739926
1606739926
1606739926
1606739926
1606739926
1606739926
1606739926
1606739926
1606739926
1606739926
1606739926
1606739927
1606739927
1606739927
1606739927
1606739927
1606739927
1606739927
1606739927
1606739927
1606739927
1606739927
1606739928
1606739928
1606739928
1606739928
1606739928
1606739928
1606739928
1606739928
1606739928
1606739928
1606739928
1606739929
1606739929
1606739929
1606739929
1606739929
1606739929
1606739929
1606739929
1606739929
1606739929
1606739929
1606739930
1606739930
1606739930
1606739930
1606739930
1606739930
1606739930
1606739930
1606739930
1606739930
1606739930
1606739931
1606739931
1606739931
1606739931
1606739931
1606739931
1606739931
1606739931
1606739931
1606739931
1606739931
1606739932
1606739932
1606739932
1606739932
1606739932
1606739932
1606739932
1606739932
1606739932
1606739932
1606739932
1606739933
1606739933
1606739933
1606739933
1606739933
1606739933
1606739933
1606739933
1606739933
1606739933
1606739933
1606739934
1606739934
1606739934
1606739934
1606739934
1606739934
1606739934
1606739934
1606739934
1606739934
1606739934
1606739935
1606739935
1606739935
1606739935
1606739935
1606739935
1606739935
1606739935
1606739935
1606739935
1606739935
1606739935
1606739936
1606739936
1606739936
1606739936
1606739936
1606739936
1606739936
1606739936
1606739936
1606739936
1606739936
1606739937
1606739937
1606739937
1606739937
1606739937
1606739937
1606739937
1606739937
1606739937
1606739937
1606739937
1606739938
1606739938
1606739938
1606739938
1606739938
1606739938
1606739938
1606739938
1606739938
1606739938
1606739938
1606739939
1606739939
1606739939
1606739939
1606739939
1606739939
1606739939
1606739939
1606739939
1606739939
1606739939
1606739940
1606739940
1606739940
1606739940
1606739940
1606739940
1606739940
1606739940
1606739940
1606739940
1606739940
1606739941
1606739941
1606739941
1606739941
1606739941
1606739941
1606739941
1606739941
1606739941
1606739941
1606739941
1606739942
1606739942
1606739942
1606739942
1606739942
1606739942
1606739942
1606739942
1606739942
1606739942
1606739942
1606739943
1606739943
1606739943
1606739943
1606739943
1606739943
1606739943
1606739943
1606739943
1606739943
1606739943
1606739944
1606739944
1606739944
1606739944
1606739944
1606739944
1606739944
1606739944
1606739944
1606739944
1606739944
1606739944
1606739945
1606739945
1606739945
1606739945
1606739945
1606739945
1606739945
1606739945
1606739945
1606739945
1606739945
1606739946
1606739946
1606739946
1606739946
1606739946
1606739946
1606739946
1606739946
1606739946
1606739946
1606739946
1606739947
1606739947
1606739947
1606739947
1606739947
1606739947
1606739947
1606739947
1606739947
1606739947
1606739947
1606739948
1606739948
1606739948
1606739948
1606739948
1606739948
1606739948
1606739948
1606739948
1606739948
1606739948
1606739949
1606739949
1606739949
1606739949
1606739949
1606739949
1606739949
1606739949
1606739949
1606739949
1606739949
1606739950
1606739950
1606739950
1606739950
1606739950
1606739950
1606739950
1606739950
1606739950
1606739950
1606739950
1606739951
1606739951
1606739951
1606739951
1606739951
1606739951
1606739951
1606739951
1606739951
1606739951
1606739951
1606739952
1606739952
1606739952
1606739952
1606739952
1606739952
1606739952
1606739952
1606739952
1606739952
1606739952
1606739953
1606739953
1606739953
1606739953
1606739953
1606739953
1606739953
1606739953
1606739953
1606739953
1606739953
1606739953
1606739954
1606739954
1606739954
1606739954
1606739954
1606739954
1606739954
1606739954
1606739954
1606739954
1606739954
1606739955
1606739955
1606739955
1606739955
1606739955
1606739955
1606739955
1606739955
1606739955
1606739955
1606739955
1606739956
1606739956
1606739956
1606739956
1606739956
1606739956
1606739956
1606739956
1606739956
1606739956
1606739956
1606739957
1606739957
1606739957
1606739957
1606739957
1606739957
1606739957
1606739957
1606739957
1606739957
1606739957
1606739958
1606739958
1606739958
1606739958
1606739958
1606739958
1606739958
1606739958
1606739958
1606739958
1606739958
1606739959
1606739959
1606739959
1606739959
1606739959
1606739959
1606739959
1606739959
1606739959
1606739959
1606739959
1606739960
1606739960
1606739960
1606739960
1606739960
1606739960
1606739960
1606739960
1606739960
1606739960
1606739960
1606739961
1606739961
1606739961
1606739961
1606739961
1606739961
1606739961
1606739961
1606739961
1606739961
1606739961
1606739962
1606739962
1606739962
1606739962
1606739962
1606739962
1606739962
1606739962
1606739962
1606739962
1606739962
1606739962
1606739963
1606739963
1606739963
1606739963
1606739963
1606739963
1606739963
1606739963
1606739963
1606739963
1606739963
1606739964
1606739964
1606739964
1606739964
1606739964
1606739964
1606739964
1606739964
1606739964
1606739964
1606739964
1606739965
1606739965
1606739965
1606739965
1606739965
1606739965
1606739965
1606739965
1606739965
1606739965
1606739965
1606739966
1606739966
1606739966
1606739966
1606739966
1606739966
1606739966
1606739966
1606739966
1606739966
1606739966
1606739967
1606739967
1606739967
1606739967
1606739967
1606739967
1606739967
1606739967
1606739967
1606739967
1606739967
1606739968
1606739968
1606739968
1606739968
1606739968
1606739968
1606739968
1606739968
1606739968
1606739968
1606739968
1606739969
1606739969
1606739969
1606739969
1606739969
1606739969
1606739969
1606739969
1606739969
1606739969
1606739969
1606739970
1606739970
1606739970
1606739970
1606739970
1606739970
1606739970
1606739970
1606739970
1606739970
1606739970
1606739971
1606739971
1606739971
1606739971
1606739971
1606739971
1606739971
1606739971
1606739971
1606739971
1606739971
1606739971
1606739972
1606739972
1606739972
1606739972
1606739972
1606739972
1606739972
1606739972
1606739972
1606739972
1606739972
1606739973
1606739973
1606739973
1606739973
1606739973
1606739973
1606739973
1606739973
1606739973
1606739973
1606739973
1606739974
1606739974
1606739974
1606739974
1606739974
1606739974
1606739974
1606739974
1606739974
1606739974
1606739974
1606739975
1606739975
1606739975
1606739975
1606739975
1606739975
1606739975
1606739975
1606739975
1606739975
1606739975
1606739976
1606739976
1606739976
1606739976
1606739976
1606739976
1606739976
1606739976
1606739976
1606739976
1606739976
1606739977
1606739977
1606739977
1606739977
1606739977
1606739977
1606739977
1606739977
1606739977
1606739977
1606739977
1606739978
1606739978
1606739978
1606739978
1606739978
1606739978
1606739978
1606739978
1606739978
1606739978
1606739978
1606739979
1606739979
1606739979
1606739979
1606739979
1606739979
1606739979
1606739979
1606739979
1606739979
1606739979
1606739980
1606739980
1606739980
1606739980
1606739980
1606739980
1606739980
1606739980
1606739980
1606739980
1606739980
1606739980
1606739981
1606739981
1606739981
1606739981
1606739981
1606739981
1606739981
1606739981
1606739981
1606739981
1606739981
1606739982
1606739982
1606739982
1606739982
1606739982
1606739982
1606739982
1606739982
1606739982
1606739982
1606739982
1606739983
1606739983
1606739983
1606739983
1606739983
1606739983
1606739983
1606739983
1606739983
1606739983
1606739983
1606739984
1606739984
1606739984
1606739984
1606739984
1606739984
1606739984
1606739984
1606739984
1606739984
1606739984
1606739985
1606739985
1606739985
1606739985
1606739985
1606739985
1606739985
1606739985
1606739985
1606739985
1606739985
1606739986
1606739986
1606739986
1606739986
1606739986
1606739986
1606739986
1606739986
1606739986
1606739986
1606739986
1606739987
1606739987
1606739987
1606739987
1606739987
1606739987
1606739987
1606739987
1606739987
1606739987
1606739987
1606739988
1606739988
1606739988
1606739988
1606739988
1606739988
1606739988
1606739988
1606739988
1606739988
1606739988
1606739989
1606739989
1606739989
1606739989
1606739989
1606739989
1606739989
1606739989
1606739989
1606739989
1606739989
1606739989
1606739990
1606739990
1606739990
1606739990
1606739990
1606739990
1606739990
1606739990
1606739990
1606739990
1606739990
1606739991
1606739991
1606739991
1606739991
1606739991
1606739991
1606739991
1606739991
1606739991
1606739991
1606739991
1606739992
1606739992
1606739992
1606739992
1606739992
1606739992
1606739992
1606739992
1606739992
1606739992
1606739992
1606739993
1606739993
1606739993
1606739993
1606739993
1606739993
1606739993
1606739993
1606739993
1606739993
1606739993
1606739994
1606739994
1606739994
1606739994
1606739994
1606739994
1606739994
1606739994
1606739994
1606739994
1606739994
1606739995
1606739995
1606739995
1606739995
1606739995
1606739995
1606739995
1606739995
1606739995
1606739995
1606739995
1606739996
1606739996
1606739996
1606739996
1606739996
1606739996
1606739996
1606739996
1606739996
1606739996
1606739996
1606739997
1606739997
1606739997
1606739997
1606739997
1606739997
1606739997
1606739997
1606739997
1606739997
1606739997
1606739998
1606739998
1606739998
1606739998
1606739998
1606739998
1606739998
1606739998
1606739998
1606739998
1606739998
1606739998
1606739999
1606739999
1606739999
1606739999
1606739999
1606739999
1606739999
1606739999
1606739999
1606739999
1606739999
1606740000
1606740000
1606740000
1606740000
1606740000
1606740000
1606740000
1606740000
1606740000
1606740000
1606740000
1606740001
1606740001
1606740001
1606740001
1606740001
1606740001
1606740001
1606740001
1606740001
1606740001
1606740001
1606740002
1606740002
1606740002
1606740002
1606740002
1606740002
1606740002
1606740002
1606740002
1606740002
1606740002
1606740003
1606740003
1606740003
1606740003
1606740003
1606740003
1606740003
1606740003
1606740003
1606740003
1606740003
1606740004
1606740004
1606740004
1606740004
1606740004
1606740004
1606740004
1606740004
1606740004
1606740004
1606740004
1606740005
1606740005
1606740005
1606740005
1606740005
1606740005
1606740005
1606740005
1606740005
1606740005
1606740005
1606740006
1606740006
1606740006
1606740006
1606740006
1606740006
1606740006
1606740006
1606740006
1606740006
1606740006
1606740007
1606740007
1606740007
1606740007
1606740007
1606740007
1606740007
1606740007
1606740007
1606740007
1606740007
1606740007
1606740008
1606740008
1606740008
1606740008
1606740008
1606740008
1606740008
1606740008
1606740008
1606740008
1606740008
1606740009
1606740009
1606740009
1606740009
1606740009
1606740009
1606740009
1606740009
1606740009
1606740009
1606740009
1606740010
1606740010
1606740010
1606740010
1606740010
1606740010
1606740010
1606740010
1606740010
1606740010
1606740010
1606740011
1606740011
1606740011
1606740011
1606740011
1606740011
1606740011
1606740011
1606740011
1606740011
1606740011
1606740012
1606740012
1606740012
1606740012
1606740012
1606740012
1606740012
1606740012
1606740012
1606740012
1606740012
1606740013
1606740013
1606740013
1606740013
1606740013
1606740013
1606740013
1606740013
1606740013
1606740013
1606740013
1606740014
1606740014
1606740014
1606740014
1606740014
1606740014
1606740014
1606740014
1606740014
1606740014
1606740014
1606740015
1606740015
1606740015
1606740015
1606740015
1606740015
1606740015
1606740015
1606740015
1606740015
1606740015
1606740016
1606740016
1606740016
1606740016
1606740016
1606740016
1606740016
1606740016
1606740016
1606740016
1606740016
1606740016
1606740017
1606740017
1606740017
1606740017
1606740017
1606740017
1606740017
1606740017
1606740017
1606740017
1606740017
1606740018
1606740018
1606740018
1606740018
1606740018
1606740018
1606740018
1606740018
1606740018
1606740018
1606740018
1606740019
1606740019
1606740019
1606740019
1606740019
1606740019
1606740019
1606740019
1606740019
1606740019
1606740019
1606740020
1606740020
1606740020
1606740020
1606740020
1606740020
1606740020
1606740020
1606740020
1606740020
1606740020
1606740021
1606740021
1606740021
1606740021
1606740021
1606740021
1606740021
1606740021
1606740021
1606740021
1606740021
1606740022
1606740022
1606740022
1606740022
1606740022
1606740022
1606740022
1606740022
1606740022
1606740022
1606740022
1606740023
1606740023
1606740023
1606740023
1606740023
1606740023
1606740023
1606740023
1606740023
1606740023
1606740023
1606740024
1606740024
1606740024
1606740024
1606740024
1606740024
1606740024
1606740024
1606740024
1606740024
1606740024
1606740025
1606740025
1606740025
1606740025
1606740025
1606740025
1606740025
1606740025
1606740025
1606740025
1606740025
1606740025
1606740026
1606740026
1606740026
1606740026
1606740026
1606740026
1606740026
1606740026
1606740026
1606740026
1606740026
1606740027
1606740027
1606740027
1606740027
1606740027
1606740027
1606740027
1606740027
1606740027
1606740027
1606740027
1606740028
1606740028
1606740028
1606740028
1606740028
1606740028
1606740028
1606740028
1606740028
1606740028
1606740028
1606740029
1606740029
1606740029
1606740029
1606740029
1606740029
1606740029
1606740029
1606740029
1606740029
1606740029
1606740030
1606740030
1606740030
1606740030
1606740030
1606740030
1606740030
1606740030
1606740030
1606740030
1606740030
1606740031
1606740031
1606740031
1606740031
1606740031
1606740031
1606740031
1606740031
1606740031
1606740031
1606740031
1606740032
1606740032
1606740032
1606740032
1606740032
1606740032
1606740032
1606740032
1606740032
1606740032
1606740032
1606740033
1606740033
1606740033
1606740033
1606740033
1606740033
1606740033
1606740033
1606740033
1606740033
1606740033
1606740034
1606740034
1606740034
1606740034
1606740034
1606740034
1606740034
1606740034
1606740034
1606740034
1606740034
1606740034
1606740035
1606740035
1606740035
1606740035
1606740035
1606740035
1606740035
1606740035
1606740035
1606740035
1606740035
1606740036
1606740036
1606740036
1606740036
1606740036
1606740036
1606740036
1606740036
1606740036
1606740036
1606740036
1606740037
1606740037
1606740037
1606740037
1606740037
1606740037
1606740037
1606740037
1606740037
1606740037
1606740037
1606740038
1606740038
1606740038
1606740038
1606740038
1606740038
1606740038
1606740038
1606740038
1606740038
1606740038
1606740039
1606740039
1606740039
1606740039
1606740039
1606740039
1606740039
1606740039
1606740039
1606740039
1606740039
1606740040
1606740040
1606740040
1606740040
1606740040
1606740040
1606740040
1606740040
1606740040
1606740040
1606740040
1606740041
1606740041
1606740041
1606740041
1606740041
1606740041
1606740041
1606740041
1606740041
1606740041
1606740041
1606740042
1606740042
1606740042
1606740042
1606740042
1606740042
1606740042
1606740042
1606740042
1606740042
1606740042
1606740043
1606740043
1606740043
1606740043
1606740043
1606740043
1606740043
1606740043
1606740043
1606740043
1606740043
1606740043
1606740044
1606740044
1606740044
1606740044
1606740044
1606740044
1606740044
1606740044
1606740044
1606740044
1606740044
1606740045
1606740045
1606740045
1606740045
1606740045
1606740045
1606740045
1606740045
1606740045
1606740045
1606740045
1606740046
1606740046
1606740046
1606740046
1606740046
1606740046
1606740046
1606740046
1606740046
1606740046
1606740046
1606740047
1606740047
1606740047
1606740047
1606740047
1606740047
1606740047
1606740047
1606740047
1606740047
1606740047
1606740048
1606740048
1606740048
1606740048
1606740048
1606740048
1606740048
1606740048
1606740048
1606740048
1606740048
1606740049
1606740049
1606740049
1606740049
1606740049
1606740049
1606740049
1606740049
1606740049
1606740049
1606740049
1606740050
1606740050
1606740050
1606740050
1606740050
1606740050
1606740050
1606740050
1606740050
1606740050
1606740050
1606740051
1606740051
1606740051
1606740051
1606740051
1606740051
1606740051
1606740051
1606740051
1606740051
1606740051
1606740052
1606740052
1606740052
1606740052
1606740052
1606740052
1606740052
1606740052
1606740052
1606740052
1606740052
1606740052
1606740053
1606740053
1606740053
1606740053
1606740053
1606740053
1606740053
1606740053
1606740053
1606740053
1606740053
1606740054
1606740054
1606740054
1606740054
1606740054
1606740054
1606740054
1606740054
1606740054
1606740054
1606740054
1606740055
1606740055
1606740055
1606740055
1606740055
1606740055
1606740055
1606740055
1606740055
1606740055
1606740055
1606740056
1606740056
1606740056
1606740056
1606740056
1606740056
1606740056
1606740056
1606740056
1606740056
1606740056
1606740057
1606740057
1606740057
1606740057
1606740057
1606740057
1606740057
1606740057
1606740057
1606740057
1606740057
1606740058
1606740058
1606740058
1606740058
1606740058
1606740058
1606740058
1606740058
1606740058
1606740058
1606740058
1606740059
1606740059
1606740059
1606740059
1606740059
1606740059
1606740059
1606740059
1606740059
1606740059
1606740059
1606740060
1606740060
1606740060
1606740060
1606740060
1606740060
1606740060
1606740060
1606740060
1606740060
1606740060
1606740061
1606740061
1606740061
1606740061
1606740061
1606740061
1606740061
1606740061
1606740061
1606740061
1606740061
1606740061
1606740062
1606740062
1606740062
1606740062
1606740062
1606740062
1606740062
1606740062
1606740062
1606740062
1606740062
1606740063
1606740063
1606740063
1606740063
1606740063
1606740063
1606740063
1606740063
1606740063
1606740063
1606740063
1606740064
1606740064
1606740064
1606740064
1606740064
1606740064
1606740064
1606740064
1606740064
1606740064
1606740064
1606740065
1606740065
1606740065
1606740065
1606740065
1606740065
1606740065
1606740065
1606740065
1606740065
1606740065
1606740066
1606740066
1606740066
1606740066
1606740066
1606740066
1606740066
1606740066
1606740066
1606740066
1606740066
1606740067
1606740067
1606740067
1606740067
1606740067
1606740067
1606740067
1606740067
1606740067
1606740067
1606740067
1606740068
1606740068
1606740068
1606740068
1606740068
1606740068
1606740068
1606740068
1606740068
1606740068
1606740068
1606740069
1606740069
1606740069
1606740069
1606740069
1606740069
1606740069
1606740069
1606740069
1606740069
1606740069
1606740070
1606740070
1606740070
1606740070
1606740070
1606740070
1606740070
1606740070
1606740070
1606740070
1606740070
1606740070
1606740071
1606740071
1606740071
1606740071
1606740071
1606740071
1606740071
1606740071
1606740071
1606740071
1606740071
1606740072
1606740072
1606740072
1606740072
1606740072
1606740072
1606740072
1606740072
1606740072
1606740072
1606740072
1606740073
1606740073
1606740073
1606740073
1606740073
1606740073
1606740073
1606740073
1606740073
1606740073
1606740073
1606740074
1606740074
1606740074
1606740074
1606740074
1606740074
1606740074
1606740074
1606740074
1606740074
1606740074
1606740075
1606740075
1606740075
1606740075
1606740075
1606740075
1606740075
1606740075
1606740075
1606740075
1606740075
1606740076
1606740076
1606740076
1606740076
1606740076
1606740076
1606740076
1606740076
1606740076
1606740076
1606740076
1606740077
1606740077
1606740077
1606740077
1606740077
1606740077
1606740077
1606740077
1606740077
1606740077
1606740077
1606740078
1606740078
1606740078
1606740078
1606740078
1606740078
1606740078
1606740078
1606740078
1606740078
1606740078
1606740079
1606740079
1606740079
1606740079
1606740079
1606740079
1606740079
1606740079
1606740079
1606740079
1606740079
1606740079
1606740080
1606740080
1606740080
1606740080
1606740080
1606740080
1606740080
1606740080
1606740080
1606740080
1606740080
1606740081
1606740081
1606740081
1606740081
1606740081
1606740081
1606740081
1606740081
1606740081
1606740081
1606740081
1606740082
1606740082
1606740082
1606740082
1606740082
1606740082
1606740082
1606740082
1606740082
1606740082
1606740082
1606740083
1606740083
1606740083
1606740083
1606740083
1606740083
1606740083
1606740083
1606740083
1606740083
1606740083
1606740084
1606740084
1606740084
1606740084
1606740084
1606740084
1606740084
1606740084
1606740084
1606740084
1606740084
1606740085
1606740085
1606740085
1606740085
1606740085
1606740085
1606740085
1606740085
1606740085
1606740085
1606740085
1606740086
1606740086
1606740086
1606740086
1606740086
1606740086
1606740086
1606740086
1606740086
1606740086
1606740086
1606740087
1606740087
1606740087
1606740087
1606740087
1606740087
1606740087
1606740087
1606740087
1606740087
1606740087
1606740088
1606740088
1606740088
1606740088
1606740088
1606740088
1606740088
1606740088
1606740088
1606740088
1606740088
1606740088
1606740089
1606740089
1606740089
1606740089
1606740089
1606740089
1606740089
1606740089
1606740089
1606740089
1606740089
1606740090
1606740090
1606740090
1606740090
1606740090
1606740090
1606740090
1606740090
1606740090
1606740090
1606740090
1606740091
1606740091
1606740091
1606740091
1606740091
1606740091
1606740091
1606740091
1606740091
1606740091
1606740091
1606740092
1606740092
1606740092
1606740092
1606740092
1606740092
1606740092
1606740092
1606740092
1606740092
1606740092
1606740093
1606740093
1606740093
1606740093
1606740093
1606740093
1606740093
1606740093
1606740093
1606740093
1606740093
1606740094
1606740094
1606740094
1606740094
1606740094
1606740094
1606740094
1606740094
1606740094
1606740094
1606740094
1606740095
1606740095
1606740095
1606740095
1606740095
1606740095
1606740095
1606740095
1606740095
1606740095
1606740095
1606740096
1606740096
1606740096
1606740096
1606740096
1606740096
1606740096
1606740096
1606740096
1606740096
1606740096
1606740097
1606740097
1606740097
1606740097
1606740097
1606740097
1606740097
1606740097
1606740097
1606740097
1606740097
1606740097
1606740098
1606740098
1606740098
1606740098
1606740098
1606740098
1606740098
1606740098
1606740098
1606740098
1606740098
1606740099
1606740099
1606740099
1606740099
1606740099
1606740099
1606740099
1606740099
1606740099
1606740099
1606740099
1606740100
1606740100
1606740100
1606740100
1606740100
1606740100
1606740100
1606740100
1606740100
1606740100
1606740100
1606740101
1606740101
1606740101
1606740101
1606740101
1606740101
1606740101
1606740101
1606740101
1606740101
1606740101
1606740102
1606740102
1606740102
1606740102
1606740102
1606740102
1606740102
1606740102
1606740102
1606740102
1606740102
1606740103
1606740103
1606740103
1606740103
1606740103
1606740103
1606740103
1606740103
1606740103
1606740103
1606740103
1606740104
1606740104
1606740104
1606740104
1606740104
1606740104
1606740104
1606740104
1606740104
1606740104
1606740104
1606740105
1606740105
1606740105
1606740105
1606740105
1606740105
1606740105
1606740105
1606740105
1606740105
1606740105
1606740106
1606740106
1606740106
1606740106
1606740106
1606740106
1606740106
1606740106
1606740106
1606740106
1606740106
1606740106
1606740107
1606740107
1606740107
1606740107
1606740107
1606740107
1606740107
1606740107
1606740107
1606740107
1606740107
1606740108
1606740108
1606740108
1606740108
1606740108
1606740108
1606740108
1606740108
1606740108
1606740108
1606740108
1606740109
1606740109
1606740109
1606740109
1606740109
1606740109
1606740109
1606740109
1606740109
1606740109
1606740109
1606740110
1606740110
1606740110
1606740110
1606740110
1606740110
1606740110
1606740110
1606740110
1606740110
1606740110
1606740111
1606740111
1606740111
1606740111
1606740111
1606740111
1606740111
1606740111
1606740111
1606740111
1606740111
1606740112
1606740112
1606740112
1606740112
1606740112
1606740112
1606740112
1606740112
1606740112
1606740112
1606740112
1606740113
1606740113
1606740113
1606740113
1606740113
1606740113
1606740113
1606740113
1606740113
1606740113
1606740113
1606740114
1606740114
1606740114
1606740114
1606740114
1606740114
1606740114
1606740114
1606740114
1606740114
1606740114
1606740115
1606740115
1606740115
1606740115
1606740115
1606740115
1606740115
1606740115
1606740115
1606740115
1606740115
1606740115
1606740116
1606740116
1606740116
1606740116
1606740116
1606740116
1606740116
1606740116
1606740116
1606740116
1606740116
1606740117
1606740117
1606740117
1606740117
1606740117
1606740117
1606740117
1606740117
1606740117
1606740117
1606740117
1606740118
1606740118
1606740118
1606740118
1606740118
1606740118
1606740118
1606740118
1606740118
1606740118
1606740118
1606740119
1606740119
1606740119
1606740119
1606740119
1606740119
1606740119
1606740119
1606740119
1606740119
1606740119
1606740120
1606740120
1606740120
1606740120
1606740120
1606740120
1606740120
1606740120
1606740120
1606740120
1606740120
1606740121
1606740121
1606740121
1606740121
1606740121
1606740121
1606740121
1606740121
1606740121
1606740121
1606740121
1606740122
1606740122
1606740122
1606740122
1606740122
1606740122
1606740122
1606740122
1606740122
1606740122
1606740122
1606740123
1606740123
1606740123
1606740123
1606740123
1606740123
1606740123
1606740123
1606740123
1606740123
1606740123
1606740124
1606740124
1606740124
1606740124
1606740124
1606740124
1606740124
1606740124
1606740124
1606740124
1606740124
1606740124
1606740125
1606740125
1606740125
1606740125
1606740125
1606740125
1606740125
1606740125
1606740125
1606740125
1606740125
1606740126
1606740126
1606740126
1606740126
1606740126
1606740126
1606740126
1606740126
1606740126
1606740126
1606740126
1606740127
1606740127
1606740127
1606740127
1606740127
1606740127
1606740127
1606740127
1606740127
1606740127
1606740127
1606740128
1606740128
1606740128
1606740128
1606740128
1606740128
1606740128
1606740128
1606740128
1606740128
1606740128
1606740129
1606740129
1606740129
1606740129
1606740129
1606740129
1606740129
1606740129
1606740129
1606740129
1606740129
1606740130
1606740130
1606740130
1606740130
1606740130
1606740130
1606740130
1606740130
1606740130
1606740130
1606740130
1606740131
1606740131
1606740131
1606740131
1606740131
1606740131
1606740131
1606740131
1606740131
1606740131
1606740131
1606740132
1606740132
1606740132
1606740132
1606740132
1606740132
1606740132
1606740132
1606740132
1606740132
1606740132
1606740133
1606740133
1606740133
1606740133
1606740133
1606740133
1606740133
1606740133
1606740133
1606740133
1606740133
1606740133
1606740134
1606740134
1606740134
1606740134
1606740134
1606740134
1606740134
1606740134
1606740134
1606740134
1606740134
1606740135
1606740135
1606740135
1606740135
1606740135
1606740135
1606740135
1606740135
1606740135
1606740135
1606740135
1606740136
1606740136
1606740136
1606740136
1606740136
1606740136
1606740136
1606740136
1606740136
1606740136
1606740136
1606740137
1606740137
1606740137
1606740137
1606740137
1606740137
1606740137
1606740137
1606740137
1606740137
1606740137
1606740138
1606740138
1606740138
1606740138
1606740138
1606740138
1606740138
1606740138
1606740138
1606740138
1606740138
1606740139
1606740139
1606740139
1606740139
1606740139
1606740139
1606740139
1606740139
1606740139
1606740139
1606740139
1606740140
1606740140
1606740140
1606740140
1606740140
1606740140
1606740140
1606740140
1606740140
1606740140
1606740140
1606740141
1606740141
1606740141
1606740141
1606740141
1606740141
1606740141
1606740141
1606740141
1606740141
1606740141
1606740142
1606740142
1606740142
1606740142
1606740142
1606740142
1606740142
1606740142
1606740142
1606740142
1606740142
1606740142
1606740143
1606740143
1606740143
1606740143
1606740143
1606740143
1606740143
1606740143
1606740143
1606740143
1606740143
1606740144
1606740144
1606740144
1606740144
1606740144
1606740144
1606740144
1606740144
1606740144
1606740144
1606740144
1606740145
1606740145
1606740145
1606740145
1606740145
1606740145
1606740145
1606740145
1606740145
1606740145
1606740145
1606740146
1606740146
1606740146
1606740146
1606740146
1606740146
1606740146
1606740146
1606740146
1606740146
1606740146
1606740147
1606740147
1606740147
1606740147
1606740147
1606740147
1606740147
1606740147
1606740147
1606740147
1606740147
1606740148
1606740148
1606740148
1606740148
1606740148
1606740148
1606740148
1606740148
1606740148
1606740148
1606740148
1606740149
1606740149
1606740149
1606740149
1606740149
1606740149
1606740149
1606740149
1606740149
1606740149
1606740149
1606740150
1606740150
1606740150
1606740150
1606740150
1606740150
1606740150
1606740150
1606740150
1606740150
1606740150
1606740151
1606740151
1606740151
1606740151
1606740151
1606740151
1606740151
1606740151
1606740151
1606740151
1606740151
1606740151
1606740152
1606740152
1606740152
1606740152
1606740152
1606740152
1606740152
1606740152
1606740152
1606740152
1606740152
1606740153
1606740153
1606740153
1606740153
1606740153
1606740153
1606740153
1606740153
1606740153
1606740153
1606740153
1606740154
1606740154
1606740154
1606740154
1606740154
1606740154
1606740154
1606740154
1606740154
1606740154
1606740154
1606740155
1606740155
1606740155
1606740155
1606740155
1606740155
1606740155
1606740155
1606740155
1606740155
1606740155
1606740156
1606740156
1606740156
1606740156
1606740156
1606740156
1606740156
1606740156
1606740156
1606740156
1606740156
1606740157
1606740157
1606740157
1606740157

==> data/velocities_ca_cart.csv <==
v_x, v_y, v_z, omega_x, omega_y, omega_z
5.28503e-09, 0, 0, 0, 0, 0
0.00471488, -0.0213022, 0.0522391, -0.00298466, 0.00615134, 0.00450572
0.00369962, 0.00711108, -0.0043278, -0.000608232, -0.00275748, -0.00176345
0.00394348, 0.00442082, -0.012509, -0.000727294, -0.00220358, -0.000494883
0.0031782, 0.00316433, 0.00664908, 0.000945225, 0.0014242, -0.000588061
0.00430139, -0.00298197, -0.00420567, -0.00132611, -0.000819617, 0.00050432
0.00301395, -8.98594e-05, -0.00486738, 0.00180763, 0.000714897, -0.00026921
0.00470097, 0.00176398, -0.00453769, 0.0017524, -9.80453e-05, -0.000503811
0.00437593, -0.000793583, -0.0113427, -0.00153969, -0.00237506, 0.000121802
0.00546271, -0.000226152, -0.0105103, -0.00600795, 0.000731373, -0.000201903
0.00384229, -0.00538866, -0.00395136, 0.00297348, -0.000319255, 0.00212967
0.00124161, 0.00137622, 0.00302676, 0.0059015, 0.00093239, -0.000509107
5.91984e-05, 0.0035977, -0.0046308, -0.00261463, -0.00206221, -0.00100362
-2.65269e-05, -0.000929324, 0.000420511, -0.00159683, 0.002083, 0.000528657
-0.00084501, -0.0015076, 0.00372472, -0.00141625, 0.0020038, 0.000407634
-0.00329821, 0.0010186, -0.00613352, -0.00267873, -0.000147195, -0.00113831
-0.0678692, -0.00286914, -0.00819708, -0.00541428, 0.000679497, 0.000562885
-0.102653, -0.00350054, -0.0180001, -0.00209433, -0.000404967, 7.65194e-05
-0.141487, -0.00758554, -0.0159983, 0.00812187, 0.00180755, 0.00144676
-0.191122, -0.00437162, -0.0174992, 0.00592042, 0.000551281, 0.000253544
-0.259415, -0.00505298, -0.0205458, 0.000644344, 0.00475482, 0.000968449
-0.3342, 0.00678812, -0.0248592, -0.0101462, 0.00377768, -0.0033351
-0.434265, 0.0076635, -0.0173535, -0.00978137, 0.00311757, -0.0034385
-0.537835, -0.000189823, -0.00904749, -0.000829707, 0.00260728, -0.00156247
-0.65339, -0.00234138, -0.0044089, 0.00740953, 0.00175198, -0.00261327
-0.762593, -0.00397286, 0.0079358, 0.00965268, 0.00531952, -0.00320984
-0.887822, -0.0166343, 0.0079864, 0.000138048, 0.00231745, -0.000751862
-0.994478, -0.0152756, 0.00166992, 0.000882569, -0.00109684, -0.00341505
-1.10233, -0.0171573, -0.0031478, 0.00521312, -0.000276151, -0.00162785
-1.19733, -0.0155962, -0.00111156, 0.00330369, 0.00157839, 0.000193305
-1.29325, -0.0118113, 0.00244895, 0.000404413, 0.00166414, 0.000281085
-1.37752, -0.0037838, 0.0138995, 0.000344327, 0.00177533, -0.00144096
-1.46173, -0.0129916, 0.0199281, -0.00471368, -0.00165686, -0.000166275
-1.53804, -0.00799363, 0.0181458, 0.00544998, 0.000428416, -0.00155439
-1.61794, -0.00589915, 0.0147676, 0.00651989, 0.00157375, 4.05206e-05
-1.68689, -0.0170885, 0.0248468, 0.00401627, 0.00427109, 0.00161063
-1.75855, -0.015836, 0.0283855, -0.00756641, 0.00168625, -0.000466649
-1.82726, -0.0154975, 0.0214369, -0.0155924, -0.00561603, 0.00130588
-1.90062, -0.0133823, -0.00524896, -0.012675, -0.00957464, 0.000194147
-1.96967, -0.00895908, -0.0126386, -0.0151443, 0.000179873, -0.00178444
-2.04365, -0.00868427, -0.0115902, -0.0101435, 0.00425486, -0.00040121
-2.11064, -0.0102725, -0.0127018, 0.00591428, 0.00256164, 0.000626558
-2.17917, -0.0115388, -0.0209705, 0.01644, -3.22319e-05, 0.000102639
-2.23823, -0.00658914, -0.0245651, 0.00449577, 0.000112739, -0.00235424
-2.2954, -0.0066747, -0.0284281, -0.008252, 0.000638376, -0.00401606
-2.34465, -0.0115874, -0.0131294, -0.0174275, -0.000212863, -0.00529155
-2.39243, -0.016258, -0.0214615, -0.0173241, -0.00438307, -0.00794408
-2.43354, -0.0207576, -0.0254457, -0.00734427, -0.00981451, -0.0132803
-2.47595, -0.0255536, -0.0254186, -0.00610731, -0.00368266, -0.0217878
-2.51546, -0.0201762, -0.00796455, -0.000275474, 0.00561374, -0.033211
-2.55364, -0.0242386, -0.00627945, -0.00338257, 0.0013528, -0.0416719
-2.59236, -0.0251577, -0.00323061, 0.00229555, -0.00275724, -0.0522702
-2.62974, -0.0238186, -0.00891562, 0.0022974, -0.00336224, -0.0619809
-2.66763, -0.0286932, -0.016677, 0.00149985, -0.00231979, -0.0667395
-2.71372, -0.0397769, -0.00942579, 0.00315517, 0.00144301, -0.0711001
-2.75526, -0.0388834, 0.00401118, 0.000681658, 0.00533845, -0.0791329
-2.80085, -0.0396162, 0.00290525, -0.00960102, 0.000425637, -0.0892064
-2.84159, -0.0356067, -0.00685798, -0.00229533, -0.000433122, -0.100808
-2.89217, -0.0361886, -0.00289753, -0.00156908, 0.00495617, -0.108648
-2.93988, -0.0398757, 0.00713386, 0.00213807, 0.00615222, -0.116161
-2.99716, -0.043228, 0.0112299, 0.000131652, 0.00625655, -0.126694
-3.05615, -0.0449511, 0.0139156, 0.00648015, 0.00669817, -0.136639
-3.12537, -0.0484106, 0.0112475, 0.00832479, 0.00130431, -0.147257
-3.19289, -0.0545357, 0.00670184, 0.00490099, -0.00111332, -0.151777
-3.2686, -0.0536752, 0.00640153, 0.000508496, -0.00754282, -0.158206
-3.334, -0.0519793, -0.00744768, -0.00973478, -0.00279945, -0.161829
-3.41191, -0.0485206, 0.00245763, -0.01359, 0.00311578, -0.169656
-3.48204, -0.0449978, 0.00923427, -0.00126766, 0.000651407, -0.173751
-3.55872, -0.0427739, -0.00410155, 0.000462714, -0.0100547, -0.174548
-3.62924, -0.0504368, -0.00448409, 0.0036386, -0.0109814, -0.17753
-3.70548, -0.0556577, -0.0134041, -3.55264e-05, -0.009258, -0.18236
-3.77821, -0.0571346, -0.0154521, 0.00780191, -0.00556121, -0.183097
-3.85847, -0.061413, -0.0163435, 0.00716037, -0.00530817, -0.179083
-3.93606, -0.0653914, -0.0167293, 0.0106687, -0.0085636, -0.165965
-4.02193, -0.0678761, -0.0172383, 0.0108115, -0.0126897, -0.1435
-4.0914, -0.06854, -0.00485841, 0.00107725, -0.00510445, -0.127645
-4.16936, -0.0549747, 0.00596134, -0.000576078, 0.00391278, -0.125246
-4.24192, -0.0464504, 0.0117901, 0.00382934, 0.0126966, -0.114254
-4.32086, -0.0551949, 0.0139342, 0.00790904, 0.0126421, -0.0848354
-4.39182, -0.0640963, 0.0125295, 0.0125245, 0.00753619, -0.0590634
-4.4657, -0.0627318, 0.0119078, 0.00925892, 0.00369484, -0.0338716
-4.5264, -0.0597197, 0.0111443, 0.00727539, 0.00207203, -0.0107982
-4.57512, -0.0471742, 0.0262737, 0.00319439, 0.0027297, 0.0130253
-4.61237, -0.0299498, 0.0207105, -0.00198448, -0.00432355, 0.0303561
-4.64129, -0.0233048, 0.0101388, 0.00961195, -0.0123887, 0.0414483
-4.66359, -0.0208672, -0.0112947, 0.0193953, -0.0108838, 0.0508478
-4.68819, -0.017027, -0.0197373, 0.0214173, -0.00164005, 0.0646209
-4.70712, -0.0176281, -0.0118668, 0.0073258, -0.000199566, 0.0826331
-4.72409, -0.0207941, -0.013287, -0.00136204, -0.00278406, 0.0991402
-4.73758, -0.0200207, -0.00675528, -0.00226006, -0.00528242, 0.108808
-4.7517, -0.0154665, 0.000473999, -0.00270774, -0.00601944, 0.121084
-4.75838, -0.0138653, -0.0155514, 0.00372656, -0.00535274, 0.129667
-4.76555, -0.00911908, -0.0241463, 0.00416366, -0.00368039, 0.138426
-4.77097, -0.0125632, -0.0202271, 0.00845864, 0.000408081, 0.149147
-4.77359, -0.0165104, -0.0172988, 0.011402, 0.00234201, 0.160326
-4.78001, -0.0222801, -0.0194079, 0.00696545, 0.000660281, 0.169409
-4.7829, -0.0169796, -0.0166558, 0.00109442, -0.00218714, 0.175347
-4.78606, -0.00400793, -0.0199153, -0.00665905, -0.00031099, 0.177633
-4.79231, -0.00555498, -0.0140625, -0.00548221, 0.00233949, 0.177266
-4.78964, -0.00906104, -0.00158348, -0.002363, 0.00197086, 0.171176
-4.7885, -0.0110167, -0.00254645, -0.00152538, -0.00676479, 0.171469
-4.78452, -0.0121557, -0.00926449, -0.00063882, -0.00764044, 0.172539
-4.78363, -0.0191216, 0.00507014, 0.00274371, -0.000137815, 0.171039
-4.78095, -0.0138286, 0.0114379, 0.00129365, 0.00433619, 0.157353
-4.77765, -0.00955286, 0.00651973, -0.00594227, 0.00150801, 0.134127
-4.77509, 0.00214993, 0.00157377, -0.0100321, -0.00284672, 0.103952
-4.77089, 0.0118457, 0.0059535, -0.0197601, -0.00598543, 0.0709468
-4.76447, 0.0139583, -0.00265809, -0.0110489, -0.0055908, 0.0492983
-4.75557, 0.00952592, -0.0104238, -0.00181639, 0.000502556, 0.0311956
-4.75015, -0.0054909, -0.0147868, 0.0068339, 0.00597948, 0.018757
-4.74492, -0.0192728, -0.021316, 0.0148149, 0.00570977, 0.00883218
-4.73813, -0.0386328, -0.0355882, 0.0154428, 0.00600537, 0.0051536
-4.73086, -0.0511539, -0.0460587, 0.00891615, 0.00478387, 0.000546328
-4.72789, -0.0556397, -0.0454567, -0.00102399, 0.00287099, -0.00321579
-4.72317, -0.0529146, -0.0444936, -0.00241084, -0.0021218, -0.00942661
-4.72086, -0.0423641, -0.0294111, -0.00157158, -0.00498284, -0.018798
-4.71595, -0.0384633, -0.0216626, 0.000946395, -0.00534572, -0.0307367
-4.70697, -0.0266264, -0.0135708, 0.000628736, -0.00183072, -0.0503769
-4.69493, -0.0160888, -0.0169377, 0.00718895, -0.000885802, -0.0728274
-4.68631, -0.018129, -0.0198495, 0.00125755, -0.000225978, -0.0915138
-4.6712, -0.0222443, -0.0293602, 0.000188337, 0.00554086, -0.107285
-4.66541, -0.0306029, -0.0165638, -0.00282969, 0.0141879, -0.116469
-4.66242, -0.0415902, -0.00404403, -0.012521, 0.00914255, -0.128622
-4.65452, -0.0467899, 0.00488081, -0.0128103, -0.00186663, -0.144239
-4.64199, -0.048675, -0.0172091, -0.009884, -0.00786538, -0.162619
-4.63983, -0.0436632, -0.0172308, -0.00261804, -0.0109521, -0.177351
-4.63514, -0.0491067, -0.0142972, -0.00500758, -0.0103971, -0.190045
-4.62814, -0.0612418, -0.00772285, -0.00316037, -0.00288636, -0.198039
-4.61971, -0.0680085, -0.0233512, 0.0039229, -0.00431348, -0.204222
-4.61358, -0.0625726, -0.0356905, 0.000819528, -0.0010313, -0.208132
-4.60466, -0.0609454, -0.0292431, -0.0121727, 0.00337674, -0.219218
-4.59089, -0.0494262, -0.00926952, -0.017193, 0.0178147, -0.233724
-4.57801, -0.0487211, -0.00964872, -0.0108162, 0.0206935, -0.247674
-4.56596, -0.0547773, -0.00654396, -0.00498158, 0.0199167, -0.25877
-4.55718, -0.0670666, -0.00193766, 0.00214818, 0.0226418, -0.264143
-4.55359, -0.0667663, 0.00588793, 0.0022414, 0.018726, -0.269405
-4.54376, -0.0665405, 0.0207424, -0.0157874, 0.01066, -0.273927
-4.5262, -0.0605961, 0.0232055, -0.0334393, 0.00453492, -0.2914
-4.50676, -0.051193, 0.0263223, -0.0449174, 0.00476765, -0.309867
-4.48778, -0.0444657, 0.0186945, -0.033156, 0.00390255, -0.320677
-4.46878, -0.0510328, 5.83441e-05, -0.00711601, 0.000674178, -0.32672
-4.45298, -0.0622977, -0.00144421, 0.0126879, 0.00783136, -0.326496
-4.44056, -0.0736263, -0.00538942, 0.0233709, 0.0114348, -0.322397
-4.43263, -0.0894512, 0.00586405, 0.0280214, 0.0122557, -0.315564
-4.42005, -0.0977174, 0.00221749, 0.01128, 0.00372182, -0.310992
-4.4113, -0.0940499, 0.0110435, -0.0126087, -0.000571931, -0.311831
-4.39386, -0.0810002, 0.0064952, -0.027311, -0.0138293, -0.31307
-4.37861, -0.0731925, 0.00434, -0.0265114, -0.0146569, -0.316562
-4.36106, -0.0827119, 0.0081649, -0.00592246, -0.00686066, -0.314963
-4.35154, -0.0892577, 0.0115746, 0.0229359, 0.00205276, -0.316257
-4.34753, -0.0906371, -0.00304894, 0.0268036, -0.00684507, -0.312018
-4.34008, -0.091083, -0.0255045, 0.025196, -0.0231643, -0.305482
-4.32575, -0.0889374, -0.0368545, 0.00205492, -0.0302615, -0.301403
-4.31189, -0.0893147, -0.0375005, -0.00785945, -0.0158224, -0.30365
-4.29888, -0.0920357, -0.0392718, -0.0043272, 0.00579071, -0.302654
-4.29298, -0.0937251, -0.0407153, 0.0144589, 0.016334, -0.297604
-4.28571, -0.0938702, -0.0314853, 0.0188684, 0.0131443, -0.287856
-4.28505, -0.0984655, -0.0318649, 0.0288759, -0.00420442, -0.281281
-4.28554, -0.0946154, -0.0384907, 0.0178341, -0.0174534, -0.278662
-4.28524, -0.0895472, -0.0256356, 0.00923448, -0.0128294, -0.282184
-4.2814, -0.0838461, 0.00629394, -0.00204144, 0.00166103, -0.285872
-4.28007, -0.076954, 0.0108323, -0.0141578, 0.00045336, -0.293592
-4.27281, -0.0663233, 0.00755758, -0.0220258, -0.00927734, -0.301128
-4.27332, -0.0631001, -0.0088921, -0.0301661, -0.0127792, -0.305948
-4.27131, -0.0622257, -0.0143312, -0.00973644, -0.00782568, -0.307752
-4.27094, -0.0727196, -0.00498172, 0.00528211, -0.000654845, -0.311647
-4.276, -0.0762705, -0.00863232, 0.0131966, 0.00268772, -0.319323
-4.28483, -0.0726866, -0.00762516, 0.0172546, 0.000571208, -0.327024
-4.29362, -0.0805708, -0.00914385, 0.00967382, -0.00437738, -0.329286
-4.30929, -0.0859892, -0.0152628, 0.00725988, -0.0084378, -0.331333
-4.32496, -0.0816244, -0.0216593, -0.00406234, -0.00583403, -0.333777
-4.34279, -0.0761525, -0.0270754, -0.0180238, -0.00128285, -0.339632
-4.36634, -0.0777572, -0.0153881, -0.0202166, 0.00229339, -0.344602
-4.39169, -0.0794547, -0.0273805, -0.0122884, -0.00791491, -0.350316
-4.41858, -0.0818749, -0.037792, -0.00840851, -0.0146119, -0.352254
-4.45111, -0.0747599, -0.0259432, -0.00469693, -0.0060406, -0.358178
-4.48303, -0.0765988, -0.0025683, -0.000126497, 0.00348082, -0.366357
-4.51186, -0.075536, 0.0150403, -0.0033124, 0.00690494, -0.37304
-4.5481, -0.0731307, 0.0151377, -0.00591957, 0.0021697, -0.376745
-4.57957, -0.0711061, 0.00224481, -0.00828566, -0.00336586, -0.376874
-4.61309, -0.0724716, -0.00150427, 0.00105191, -0.00259391, -0.38072
-4.64544, -0.0729571, 0.00315615, -0.00468706, 0.0031601, -0.384136
-4.67987, -0.0657242, 0.0190916, -0.0102338, 0.0070869, -0.387422
-4.7128, -0.0601369, 0.0267485, -0.0144377, 0.00896999, -0.392028
-4.74301, -0.06307, 0.0336615, -0.00839332, 0.0110365, -0.392748
-4.76733, -0.0691021, 0.0336049, -0.00138122, 0.0115581, -0.395562
-4.7957, -0.0748656, 0.0249281, 0.00677353, 0.0127833, -0.397248
-4.8262, -0.0757925, 0.00889953, 0.0102906, 0.0051297, -0.394569
-4.85892, -0.089099, 0.0226035, 0.0144045, 0.00343929, -0.385266
-4.89116, -0.0917871, 0.0241302, 0.0178053, -0.00580302, -0.379914
-4.92064, -0.0965058, -0.00309351, 0.0234718, -0.0138691, -0.368976
-4.95151, -0.0901191, -0.011673, 0.0182475, -0.0105159, -0.356286
-4.98345, -0.0942381, -0.0120195, 0.0101363, -0.00650736, -0.340487
-5.00666, -0.0896154, 0.00813355, 0.00719876, 0.00313156, -0.337591
-5.03219, -0.0841662, 0.0148928, 0.00636931, 0.00752698, -0.336273
-5.05512, -0.0896063, 0.00845666, -0.000688869, 0.00170683, -0.328967
-5.08301, -0.087288, -0.0176491, -0.00223395, -0.00650688, -0.320204
-5.11214, -0.0803107, -0.00965035, 0.00729759, -0.00574367, -0.314668
-5.14087, -0.0774656, -0.00591192, 0.011306, -0.00602213, -0.306513
-5.1651, -0.0785821, -0.0065406, 0.00916083, -0.00452373, -0.297462
-5.19012, -0.0786037, -0.0217966, 0.00722444, -0.00882373, -0.282414
-5.21644, -0.0792047, -0.0330075, 0.012549, -0.00941277, -0.265383
-5.24224, -0.0924604, -0.0397955, 0.0101313, -0.00706878, -0.24409
-5.26492, -0.0862081, -0.0406775, 0.0169542, -0.000748327, -0.224623
-5.28587, -0.0836408, -0.0276181, 0.0149769, 0.00107233, -0.20255
-5.3045, -0.0754778, -0.0202462, 0.0042088, -0.00233586, -0.186831
-5.32197, -0.0682278, -0.0243079, 0.00820841, -0.00918483, -0.171356
-5.33297, -0.0575673, -0.0265394, 0.0147206, -0.0121989, -0.163791
-5.34344, -0.0518795, -0.0260547, 0.0195016, -0.00871436, -0.155845
-5.35229, -0.0459614, -0.0167255, 0.0133057, 3.24655e-05, -0.145545
-5.35708, -0.0532057, -0.0037481, 0.00336909, 0.00479018, -0.134536
-5.36201, -0.0498174, -0.0050875, -0.00960872, 0.00645727, -0.129135
-5.36702, -0.0514931, -0.00959725, -0.00728558, 0.00567073, -0.118052
-5.37013, -0.0568247, -0.0194007, -0.00200904, 0.00275474, -0.107828
-5.37623, -0.0627275, -0.0115187, 0.0101655, 0.00777586, -0.0988479
-5.3791, -0.0580397, -0.00375497, 0.0119673, 0.00915719, -0.0892029
-5.38417, -0.0538463, 0.00482568, 0.0161415, 0.00375099, -0.0812353
-5.38826, -0.0517754, -0.00457991, 0.00721043, -0.00244811, -0.0752896
-5.39217, -0.0462611, -0.00442413, -0.00481105, -0.00326029, -0.0673409
-5.39611, -0.0436822, 0.00560874, 0.00521005, 0.0020675, -0.0599814
-5.39961, -0.0428914, 0.0209951, 0.0043249, 0.00542566, -0.0516106
-5.40252, -0.0371455, 0.015685, -0.00128441, 0.00202226, -0.0452488
-5.40566, -0.0420226, 0.00231129, 0.00368774, -0.000898528, -0.0342017
-5.40541, -0.0527521, -0.0121024, -0.00115807, -0.00375624, -0.030391
-5.40906, -0.0491184, -0.0115445, -0.00118119, -0.000468416, -0.0333839
-5.4139, -0.0401305, -0.0189355, -0.00011812, -0.00152332, -0.0326188
-5.41662, -0.038091, -0.025389, 0.000886221, -0.00145719, -0.0298255
-5.41839, -0.0449848, -0.0273175, 0.00610376, 0.00123635, -0.0268573
-5.42205, -0.0457193, -0.0236779, 0.00276981, 0.00205901, -0.0257848
-5.42422, -0.0526706, -0.0163526, 0.00377221, 0.00134403, -0.0210532
-5.42854, -0.0553203, -0.00377333, 0.007641, 0.00326758, -0.0207733
-5.43112, -0.0483955, -0.00297957, 0.0073022, 0.00308488, -0.0242991
-5.43405, -0.0409185, -0.0115806, -0.00821628, 0.00296402, -0.0263454
-5.43931, -0.0363434, -0.0150295, -0.0121199, -0.0012766, -0.0238421
-5.44134, -0.0377841, -0.0131433, -0.00345519, -0.00933519, -0.0184655
-5.43678, -0.0342579, -0.0221655, 0.0169656, -0.00569733, -0.0117195
-5.43917, -0.0334421, -0.0390831, 0.0242506, -0.00400295, -0.00721557
-5.43941, -0.0316656, -0.0361912, 0.0225347, -0.00338267, -0.00510665
-5.43633, -0.0333164, -0.0300142, 0.0225831, -0.00264868, -0.00242856
-5.43321, -0.0351764, -0.0507651, 0.000867638, -0.0040134, -0.00219939
-5.43177, -0.034632, -0.0563717, -0.00906721, 6.29089e-06, -0.00181674
-5.42784, -0.0265744, -0.0398141, -0.00381553, 0.00537145, -0.000516371
-5.42227, -0.032107, -0.0299587, -0.00244064, 0.0021941, 0.00236911
-5.41477, -0.0354315, -0.0256226, 0.000701977, -0.00319891, 0.000158664
-5.40734, -0.0412756, -0.0227593, 0.0109246, -0.00209041, 0.000596797
-5.40431, -0.0515034, -0.0284607, 0.00825632, -0.00538223, 0.00515653
-5.39693, -0.0472324, -0.0160322, -0.00547824, -0.00248671, 0.00529181
-5.38698, -0.0585021, -0.00595397, 0.00296212, 0.00143409, 0.00865631
-5.377, -0.0552072, -0.00543127, -0.00418868, 0.000123959, 0.00663739
-5.37187, -0.0502266, -0.00790774, 0.00741368, -0.00143489, 0.00668404
-5.3644, -0.0453332, -0.0102104, 0.0028026, -0.000585458, 0.00561914
-5.35919, -0.0392165, -0.000924903, 0.00154505, -0.00111361, 0.00862436
-5.34599, -0.0345201, 0.00820695, 0.0098275, 0.00626106, 0.0110379
-5.33698, -0.0339972, 0.00369, -0.00248541, 0.016414, 0.0123972
-5.3298, -0.029075, 0.0266659, -0.0206526, 0.0217394, 0.00988271
-5.32741, -0.024141, 0.025036, -0.0181283, 0.0110048, 0.00870078
-5.31587, -0.0204478, 0.0190748, -0.0134948, 0.000976984, 0.00655233
-5.30887, -0.0200027, 0.00950957, -0.00478305, 0.000941495, 0.0047651
-5.30013, -0.0210356, 0.0247024, 0.00242078, 0.00559337, 0.0036939
-5.29034, -0.0238943, 0.0276688, -0.00198124, 0.00407909, 0.00393312
-5.27843, -0.0253577, 0.0329276, -0.00159372, 0.00308934, 0.00442891
-5.27065, -0.033017, 0.0145654, 0.0038692, -9.04025e-05, 0.00587821
-5.26134, -0.0309709, 0.00844509, -0.00535166, 0.00224456, 0.00441734
-5.25453, -0.0291433, 0.0192176, -0.00374501, 0.00812534, 0.00406545
-5.24254, -0.0266585, 0.0126843, 0.0013908, 0.00336927, 0.00244789
-5.23786, -0.0353904, 0.0099152, 0.00208055, 0.00695375, 0.00474268
-5.23002, -0.0445097, 0.00200507, 0.00739357, 0.009357, 0.0070038
-5.22193, -0.0402987, -0.00231032, 0.00596367, 0.000269086, 0.00855727
-5.21868, -0.0417372, -0.0259909, -0.00437887, -0.00792793, 0.00812395
-5.21346, -0.0381889, -0.0356944, -0.00561408, -0.0111132, 0.00582105
-5.21147, -0.0422215, -0.0398836, 0.00187251, -0.00515991, 0.00509167
-5.20997, -0.0357769, -0.0295024, 0.00262104, 0.000305772, 0.00370088
-5.21084, -0.0285639, -0.0381235, -0.00630198, -0.0028409, 0.0048327
-5.21193, -0.0327666, -0.0448198, -0.014386, -0.0105386, 0.00567336
-5.20465, -0.0267196, -0.031542, -0.000618583, -0.0150023, 0.000916838
-5.21002, -0.024681, -0.0451457, 0.00131064, -0.0108519, -0.00135212
-5.21513, -0.0278699, -0.0243412, 0.00704597, -0.00115039, -0.000799552
-5.21818, -0.034722, -0.0326061, -0.00726951, -0.000265372, -0.00078144
-5.22141, -0.0407279, -0.0303543, -0.00444761, -0.002718, -0.000754683
-5.22923, -0.044882, -0.0431902, 0.000539816, -0.00375371, 0.000823193
-5.23881, -0.0463612, -0.0455288, 0.00666085, 0.00133711, 0.00156608
-5.24616, -0.0518062, -0.0539048, 0.010908, -0.00391997, 0.00402529
-5.25138, -0.0494298, -0.046099, 0.00590702, -0.00510201, 0.00423945
-5.25959, -0.0490253, -0.0421359, -0.0013689, -0.00663641, 0.00312162
-5.26866, -0.0433244, -0.0298627, 0.00679115, -0.00425487, -4.20626e-05
-5.27847, -0.0371121, -0.0268806, 0.00160286, -0.000948717, -0.00107967
-5.28309, -0.0452151, -0.0209566, 0.00546105, 0.00494588, 0.00054493
-5.29385, -0.0459123, -0.0169792, 0.00368875, 0.00798488, 0.00205401
-5.30209, -0.0353873, 0.00203253, -0.00267632, 0.00362972, -7.21167e-05
-5.30643, -0.0385839, -0.00548948, 0.0117195, -0.00450688, 0.00420307
-5.31271, -0.0420389, -0.00431363, 0.00670353, 0.00211577, 0.00482698
-5.32123, -0.0369108, -0.00284288, -0.00573321, 0.00311491, 0.000479157
-5.33107, -0.0402993, -0.00408318, -0.0096851, 0.00343168, 0.00167693
-5.33728, -0.0452943, 0.000118432, -0.0112868, 0.00549949, 0.00350714
-5.34821, -0.0524523, 0.00917013, -0.00836475, 0.00748697, 0.0046216
-5.35202, -0.0518192, 0.023258, 0.00559643, 0.00305304, 0.00256744
-5.35825, -0.0549156, 0.0239975, 0.00041765, 0.00312815, 0.00480015
-5.36672, -0.0691831, 0.0237431, -0.000674121, 0.00567812, 0.00806735
-5.36641, -0.0709927, 0.0123326, -0.0117608, -0.00166714, 0.00496391
-5.36395, -0.0650809, -0.0107409, -0.0214014, -0.00706143, 0.00533771
-5.36471, -0.0571305, -0.0241365, -0.0140406, -0.00241754, 0.00618977
-5.36026, -0.0523162, -0.026167, 0.00167164, 0.00313447, 0.00353079
-5.35183, -0.0533194, -0.041267, 0.0027055, 0.0101209, -0.000216314
-5.34391, -0.0436372, -0.0381064, 0.01169, 0.000920769, 0.000877995
-5.32411, -0.0380316, -0.0435646, 0.00612049, -0.000571614, 0.00126221
-5.30583, -0.0198243, -0.0611073, -0.0105329, -0.00031403, -0.00173171
-5.29044, -0.0216049, -0.0432959, -0.0122354, 0.00218164, -0.0013426
-5.26914, -0.0241992, -0.0356451, -0.0191142, -0.00976423, -0.00102829
-5.23952, -0.0249425, -0.032523, -0.00910066, -0.0204887, -0.00148594
-5.20977, -0.0288131, -0.0235052, -0.00563961, -0.0117543, 0.00271917
-5.18046, -0.0358074, -0.00161402, 0.00159851, -0.00104365, 0.00785873
-5.14412, -0.0461941, 0.00466571, 0.0101331, 0.00239764, 0.0106829
-5.10072, -0.0492858, -0.0192852, 0.0090456, -0.00546766, 0.01019
-5.05129, -0.0537727, -0.0216318, -0.00210551, -0.0143963, 0.0110696
-4.99493, -0.0581256, -0.0211946, -0.0165742, -0.00810455, 0.0141812
-4.9437, -0.0639288, -0.0319607, -0.0381135, 0.00520109, 0.0153716
-4.88485, -0.055221, -0.0343154, -0.0347791, 0.0103749, 0.0125288
-4.82092, -0.0462473, -0.034024, -0.0186319, 0.00203446, 0.00787156
-4.7348, -0.045947, -0.0377183, -0.00746745, -0.00921726, 0.00624956
-4.66044, -0.0479549, -0.0393448, 0.01105, -0.00109425, 0.00948974
-4.57968, -0.0419607, -0.0380514, 0.0143852, 0.00171537, 0.0108066
-4.49606, -0.041871, -0.0344733, 0.0170168, 0.00508565, 0.00984834
-4.40032, -0.0312628, -0.0219472, -0.00517476, 0.00250064, 0.00511848
-4.31647, -0.0328213, -0.0159492, -0.0145451, -0.00182458, 0.00551995
-4.22243, -0.0321897, -0.0263792, -0.0279235, -0.0057295, 0.00667289
-4.1331, -0.0317027, -0.0263875, -0.0151357, 0.000332947, 0.00745386
-4.04194, -0.0306841, -0.0215171, -0.0120986, 0.0131656, 0.0107005
-3.95646, -0.0345087, -0.00940667, 0.0192839, 0.0143942, 0.0133705
-3.8591, -0.0350908, -0.00205988, 0.0236628, 0.0116285, 0.0133283
-3.77556, -0.0301288, 0.00288983, 0.0154417, 0.00905111, 0.0136621
-3.67958, -0.0248575, 0.00286813, 0.00180511, 0.00848646, 0.0125302
-3.59575, -0.0254035, 0.00108873, -0.00567761, 0.0110285, 0.0114195
-3.50442, -0.0232473, 0.00695524, -0.00303353, 0.00772205, 0.0121263
-3.42113, -0.033262, 0.00928691, -0.00542733, 0.00597953, 0.0153827
-3.33067, -0.0219928, -0.00974634, -0.006525, -0.00459257, 0.0136421
-3.25092, -0.00855681, 0.00169081, -0.00547919, 0.00740671, 0.0107438
-3.1613, -0.00835501, -0.0219142, 0.0161319, 0.00254732, 0.0126303
-3.08491, -0.0103018, -0.0438482, -0.00119014, 0.00323316, 0.01375
-3.00151, -0.0203452, -0.0284495, -0.020823, 0.00712025, 0.0182218
-2.92295, -0.00691483, -0.0420642, -0.0323047, 0.000257207, 0.0149456
-2.8399, -0.00246697, -0.0326065, -0.0236553, -0.00153131, 0.017038
-2.7631, -0.001107, -0.0469634, -0.0194184, 0.0025375, 0.0190889
-2.68894, -0.0146013, -0.0153028, 0.012947, 0.016961, 0.0244627
-2.61469, -0.0150454, -0.0119969, 0.0143082, 0.0143264, 0.0277979
-2.53311, -0.00683921, -0.008538, 0.00730086, 0.0113612, 0.0314079
-2.46387, -0.00645384, 0.0147464, -0.00309324, 0.0159399, 0.0386361
-2.39239, 0.00370005, 0.0220022, 0.00848287, 0.0143275, 0.048508
-2.32784, 0.00417511, 0.0255163, 0.00978258, 0.0156692, 0.0580297
-2.25962, 0.00171753, 0.0086564, 0.00607543, 0.00578497, 0.0687769
-2.2039, 0.0130984, 0.00845069, -0.00123884, 0.00854319, 0.0739286
-2.13995, 0.00506353, 0.000526532, -0.0214498, 0.0108603, 0.0830462
-2.08237, 0.0123295, -0.00112924, -0.0272112, 0.00998661, 0.087075
-2.02258, 0.00927186, 0.0123381, -0.0154398, 0.0132891, 0.096023
-1.9705, 0.00823613, 0.0171268, -0.0115826, 0.0147333, 0.106668
-1.91504, 0.0190505, 0.0124615, -0.0140661, 0.00844466, 0.114753
-1.86977, 0.0128543, 0.00704119, -0.00786487, 0.00773777, 0.125372
-1.81994, 0.00747883, -0.0139967, -0.00546561, -0.000838435, 0.133112
-1.78002, 0.0234237, -0.00740291, -0.0121239, 0.00516652, 0.135398
-1.73772, 0.0294519, 0.0125213, -0.0178875, 0.0132034, 0.140496
-1.69991, 0.0258691, 0.0189649, -0.0248396, 0.00960187, 0.150103
-1.6631, 0.0441155, 0.00246356, -0.00898127, -0.00175286, 0.153816
-1.63467, 0.0443226, -0.00765702, -0.00226744, -0.00652323, 0.158773
-1.60427, 0.0429721, -0.00519983, 0.0135464, -0.0047953, 0.168182
-1.5764, 0.0427286, -0.00157412, 0.0206743, -0.00499204, 0.177855
-1.55531, 0.043211, 0.0142891, 0.0216601, -0.00199405, 0.189234
-1.5385, 0.0471076, 0.00360567, 0.017508, -0.00605731, 0.198853
-1.52861, 0.0513309, 0.00315341, 0.0159767, -0.00575458, 0.210554
-1.52489, 0.0559917, 0.000846195, 0.0003578, -0.00917558, 0.220372
-1.52819, 0.0472898, 0.00756799, -0.000234603, -0.0104798, 0.23707
-1.53803, 0.0536074, 0.00993214, -0.00413832, -0.00799231, 0.245745
-1.56115, 0.0568822, 0.00954523, -0.0145009, -0.00560099, 0.255298
-1.59208, 0.0563411, -0.00418222, -0.00823358, -0.00410402, 0.258726
-1.63561, 0.0611896, -0.0126762, -0.0138236, -0.00631886, 0.260387
-1.67957, 0.0592155, -0.0245533, -0.0155695, -0.0137362, 0.264086
-1.72558, 0.0707965, -0.0254372, -0.0139032, -0.0176477, 0.267622
-1.77016, 0.0643536, -0.0286619, 0.00035136, -0.0202791, 0.27719
-1.82213, 0.0656203, -0.0327189, 0.0123094, -0.0192221, 0.285416
-1.86869, 0.0702147, -0.0278308, 0.0121029, -0.0150668, 0.291636
-1.90864, 0.0767512, -0.0251445, 0.00529593, -0.0149416, 0.301612
-1.9416, 0.0744664, -0.0307248, 0.0117511, -0.013766, 0.313993
-1.97419, 0.0758641, -0.0261449, 0.00140176, -0.0145957, 0.322067
-1.99887, 0.0672502, -0.0335754, -0.00451579, -0.015018, 0.326992
-2.0263, 0.0706019, -0.0422264, 0.00331923, -0.0148927, 0.331274
-2.05338, 0.0707729, -0.0489009, -0.00168372, -0.0138344, 0.334881
-2.08259, 0.06875, -0.0317369, 0.0047908, -0.00821604, 0.337327
-2.10993, 0.0664883, -0.0344834, 0.00835355, -0.00834021, 0.340824
-2.14345, 0.0639345, -0.0262731, 0.0216073, -0.00916812, 0.341919
-2.17833, 0.0524728, -0.0185129, 0.0252261, -0.00774388, 0.346372
-2.22047, 0.0597197, 0.00182189, 0.0249237, -0.00174324, 0.348794
-2.25327, 0.0589914, 0.0142958, 0.0147998, 0.00154702, 0.357174
-2.29232, 0.0456293, 0.0102741, -0.00173, -0.00268073, 0.364017
-2.33278, 0.0448653, 0.00600528, -0.000738797, -0.00100676, 0.363262
-2.37985, 0.0594416, 0.00467519, 0.00833629, 0.00675331, 0.357527
-2.42524, 0.0553065, 0.00401053, 0.00255894, 0.00498992, 0.358988
-2.47278, 0.0573891, 0.00888968, -0.00665061, 0.00077911, 0.360898
-2.52534, 0.0624201, -0.00027341, -0.0083163, -0.00287863, 0.364335
-2.58424, 0.061223, -0.0101716, -0.00664453, -0.00190491, 0.359986
-2.63755, 0.0603912, -0.0280234, -0.0115405, 0.00133276, 0.349683
-2.69803, 0.0703529, -0.0267186, -0.00827925, 0.00201513, 0.339108
-2.75207, 0.0730466, -0.0230077, -0.00467863, 0.00113732, 0.330013
-2.80971, 0.0653728, -0.0247439, -0.00248765, -0.00680521, 0.315558
-2.86421, 0.0654787, -0.0264602, -0.0105243, -0.0112318, 0.30247
-2.92442, 0.0570864, -0.0179316, -0.0036212, -0.00650142, 0.290689
-2.97873, 0.0529613, -0.0181619, 0.00473263, -0.00573233, 0.276938
-3.04032, 0.0420215, -0.0295021, 0.0042025, -0.00574659, 0.263431
-3.09719, 0.0449413, -0.0237914, 0.00549642, -0.00255884, 0.246964
-3.15745, 0.0388619, -0.0444942, 0.000994021, -0.00857596, 0.233249
-3.21733, 0.0239764, -0.052668, 0.00456627, -0.0082128, 0.220248
-3.2793, 0.0144678, -0.0324601, -0.00380377, -0.00413787, 0.201481
-3.33546, 0.0105346, -0.0297739, -0.000584057, -0.0025776, 0.183105
-3.39149, 0.00731312, -0.0232932, -0.0021601, -0.00488656, 0.16457
-3.44565, 0.00349633, -0.0239157, -0.00388374, -0.00377895, 0.146787
-3.50375, 0.00718618, -0.0181099, -0.00780114, 0.00450878, 0.124274
-3.55886, 0.00696369, -0.0153819, -0.0132819, 0.00567399, 0.106152
-3.6167, 0.0103461, -0.0154803, -0.00446122, 0.00392771, 0.0864974
-3.6705, -0.000523193, -0.00982834, -0.0053403, 0.0055663, 0.0708028
-3.73024, -0.00932748, -0.0225311, 0.000362143, 0.00375224, 0.0544716
-3.78653, -0.0155327, -0.0171697, -0.00297318, 0.00399227, 0.04235
-3.85384, -0.0228128, -0.0086774, 0.00412785, 0.00229373, 0.0325328
-3.91152, -0.0311954, 0.000251626, 0.00499664, 0.00140926, 0.0304947
-3.9794, -0.0314339, 0.0138592, 0.00849794, 0.00213129, 0.0296051
-4.04281, -0.0369649, 0.00300524, 0.00870057, -0.00214202, 0.0341936
-4.10827, -0.0371154, -0.00922528, 0.0082639, -0.00529177, 0.0360498
-4.16944, -0.0419896, -0.0167803, 0.000262248, -0.00464972, 0.0364774
-4.24001, -0.0370129, -0.030643, -0.00574733, -0.00187518, 0.0357621
-4.30259, -0.0308142, -0.033514, -0.00902825, 0.00200628, 0.0340492
-4.37478, -0.0215572, -0.01515, -0.00461637, 0.00447157, 0.0331186
-4.43799, -0.0247746, -0.0140288, 0.00293809, 0.005544, 0.0317524
-4.50321, -0.0317175, -0.0118601, 0.00859955, 0.00765534, 0.0317621
-4.56592, -0.0330484, 0.0059705, 0.0108302, 0.00816535, 0.0338187
-4.63386, -0.0346612, 0.0128323, 0.00649131, 0.00144394, 0.0360985
-4.69783, -0.0329775, 0.00901709, -0.00109835, -0.00402207, 0.0346878
-4.75756, -0.031427, 0.0125855, -0.00873445, -0.00176382, 0.030225
-4.82024, -0.0330379, 0.00346667, -0.00828129, -0.00350601, 0.0275946
-4.88285, -0.0290318, -0.00826491, -0.00917317, -0.00769137, 0.02725
-4.94107, -0.0201942, -0.0114332, -0.0141773, -0.00872939, 0.0240177
-5.00309, -0.0247104, -0.0177061, -0.0130716, -0.0099416, 0.0231593
-5.0588, -0.0236034, -0.0402008, -0.00295032, -0.00763978, 0.0170495
-5.11547, -0.0260434, -0.0501262, 0.00271908, -0.00158136, 0.0105509
-5.17155, -0.0323884, -0.052449, 0.0114484, 0.000365634, 0.0088688
-5.23179, -0.0378904, -0.0388543, 0.00966129, 0.00394953, 0.00444797
-5.28546, -0.0495644, -0.0363443, 0.0153539, 0.00557336, 0.00769545
-5.34415, -0.0413244, -0.0329253, 0.00843413, 0.00182698, 0.0104171
-5.40138, -0.0333703, -0.0225882, -0.00750028, -0.00661449, 0.00778552
-5.45328, -0.0285936, 0.00233632, -0.0154848, -0.00561502, 0.0031181
-5.50567, -0.0203441, 0.0085739, -0.0132113, 0.000809306, -0.00164894
-5.55916, -0.0202405, 0.0166225, -0.00738863, 0.00896204, -0.00331874
-5.60259, -0.0245428, 0.0216275, 0.00131994, 0.0116506, -0.00456188
-5.65311, -0.0321411, 0.021651, 0.00955794, 0.0175777, -0.00565455
-5.7028, -0.0298877, 0.0194948, 0.0136867, 0.0119939, -0.00295899
-5.75504, -0.0334591, 0.0129744, 0.0104212, 0.00260684, -0.000466831
-5.80238, -0.0423094, 0.0224995, 0.00236917, -0.00189846, 0.00114399
-5.84671, -0.0501861, 0.0108284, -0.00444913, -0.00521264, 0.00310966
-5.89235, -0.0431546, -0.0113866, -0.010777, -0.00177243, 0.00346164
-5.93674, -0.0410314, -0.00777904, -0.00505649, -0.00089073, 0.00274064
-5.97888, -0.0386975, -0.0293758, 0.00319354, -0.00561057, -0.00243873
-6.02125, -0.0435547, -0.0487102, 0.000679612, -0.0026671, -0.00166879
-6.06319, -0.0522376, -0.0477281, 0.00282599, 0.00369257, 0.0055387
-6.1087, -0.0525759, -0.03759, 0.00525873, -0.000346969, 0.00845927
-6.15055, -0.045201, -0.0385295, 0.00564764, -0.00896132, 0.00397934
-6.19533, -0.0418659, -0.036498, -0.00072205, -0.00574325, 0.000852633
-6.23528, -0.0457462, -0.0256162, 0.00200593, 0.00314015, 0.00165747
-6.26937, -0.0449928, -0.0129956, 0.0101997, 0.00659916, 0.001762
-6.29931, -0.0480615, -0.00338934, 0.0106204, 0.00538117, 0.00321345
-6.32725, -0.0507253, -0.00679996, 0.00272318, 0.00454068, 0.00241142
-6.34916, -0.0425042, -0.0157142, 0.000494173, 0.00496883, 0.000212051
-6.37548, -0.044569, -0.0251765, 0.00158917, 0.00436679, 0.000277675
-6.3941, -0.0390578, -0.0319117, 0.00824417, 0.00613916, -0.00331065
-6.41331, -0.0458237, -0.035737, 0.000758176, 0.00874664, -0.00330563
-6.4335, -0.0512489, -0.0381722, 0.000243204, 0.00679292, -0.00366162
-6.45494, -0.0441518, -0.0285579, 0.0102687, -0.00351728, -0.00668201
-6.47188, -0.044129, -0.0387274, 0.00732375, -0.00404394, -0.00983609
-6.48799, -0.0540066, -0.0637462, -0.00229928, -0.00315526, -0.0101064
-6.50824, -0.0524911, -0.0571079, -0.00784993, 0.000692549, -0.0115051
-6.52239, -0.0540523, -0.0472809, 0.0030171, -0.000461837, -0.00985922
-6.53771, -0.0580073, -0.0540284, -0.00278047, 0.000304865, -0.00825314
-6.55314, -0.0527571, -0.0475119, 0.00261513, 0.00131132, -0.00917852
-6.56918, -0.0497258, -0.0514844, 0.0088579, -0.00110636, -0.00881581
-6.58592, -0.04962, -0.0363229, 0.0109556, -0.000475716, -0.0114595
-6.60274, -0.0553004, -0.0425438, 0.0111344, 0.00248281, -0.0147053
-6.62024, -0.0565924, -0.0463088, 0.0105355, -0.00300976, -0.0114058
-6.63523, -0.0601669, -0.030379, 0.00100986, -0.00256215, -0.00662021
-6.65108, -0.0601965, -0.0242146, -0.00167718, -0.000273546, -0.00177569
-6.66674, -0.0519215, -0.0289982, 0.00509483, -0.00281863, -0.000694701
-6.68482, -0.0501862, -0.0433425, -0.00696882, -0.00587458, -0.00133221
-6.69924, -0.049205, -0.0442194, -0.00404665, -0.00538089, -0.00190278
-6.71702, -0.0513746, -0.0395804, -0.00588204, -0.00626531, -0.00569184
-6.73279, -0.0568362, -0.0472481, -0.0146128, -0.00439233, -0.00702188
-6.74902, -0.0543879, -0.0566187, -0.00809742, -0.00154957, -0.00556174
-6.76796, -0.0518273, -0.041453, -0.00367124, -0.00207881, 0.0016463
-6.78552, -0.0466119, -0.02239, 0.00524206, -0.00490104, 0.000175757
-6.79956, -0.0397848, -0.0216576, 0.0155043, -0.00335078, -0.00346169
-6.81549, -0.0352888, -0.0313236, 0.00791403, 0.00136524, -0.00753306
-6.8303, -0.0318225, -0.0350213, -0.00378643, 0.00886809, -0.011294
-6.84772, -0.030457, -0.0288192, -0.00710295, 0.000654596, -0.0108824
-6.86255, -0.0375649, -0.0225765, -0.00512908, -0.00793255, -0.00985999
-6.87852, -0.0472772, -0.0212732, -0.00911038, -0.00811986, -0.00457127
-6.8939, -0.0546928, -0.0215696, -0.00627203, -0.00903151, -0.000892414
-6.9079, -0.0525782, -0.0293642, -0.00543133, -0.010958, -0.000874881
-6.92191, -0.0409268, -0.0393416, 0.00264109, -0.00640658, -0.00157342
-6.93491, -0.0353136, -0.0423495, -0.000697509, 0.00208123, -0.00240586
-6.95101, -0.0410134, -0.0382065, -0.00449081, 0.00169682, -0.00181072
-6.96999, -0.0402199, -0.0425241, -0.0124154, 0.000539941, -0.0039267
-6.98363, -0.0507843, -0.0327199, -0.00235396, 0.00774931, -0.000785685
-7.00108, -0.0567034, -0.0312646, 0.0047736, 0.00696692, -0.00306261
-7.01518, -0.055223, -0.0296663, 0.017435, 0.00468786, -0.00552373
-7.02846, -0.0570842, -0.0491533, 0.0237001, -0.00673707, -0.000975853
-7.04748, -0.0556518, -0.0581513, 0.0143074, -0.01154, -0.000490132
-7.06658, -0.0513126, -0.0458431, -0.00207995, -0.0101703, -0.0023305
-7.08835, -0.0494512, -0.0442151, -0.00990077, -0.00638112, -0.00236524
-7.10782, -0.0463295, -0.0425894, -0.00142404, 0.00509659, -0.00381348
-7.1279, -0.045811, -0.0297971, 0.00903813, 0.0138459, -0.00388794
-7.15574, -0.0478985, -0.0195363, 0.0232325, 0.0139928, -0.000829884
-7.17987, -0.0480659, -0.00723578, 0.0142318, 0.00218054, 0.00091368
-7.20159, -0.0505348, -0.0134517, -0.00130062, -0.00550694, 0.00312394
-7.22406, -0.05161, -0.0215491, -0.0128625, -0.000598094, 0.00374815
-7.24829, -0.062264, -0.0206683, -0.011911, 0.00673033, 0.00619142
-7.27117, -0.0669477, -0.0197811, -0.010219, 0.00709469, 0.00289611
-7.29256, -0.0719545, -0.0247476, -0.00962092, 0.00573216, 0.00551905
-7.31749, -0.0662764, -0.0190444, -0.0124812, 0.00642106, 0.00557161
-7.34026, -0.0560602, -0.0218208, -0.0224439, 0.0030821, 0.00719191
-7.36258, -0.0490276, -0.00388016, -0.0217271, -0.00203964, 0.00589965
-7.38348, -0.0329892, -0.00549826, -0.018166, -0.00430204, 0.00479322
-7.40346, -0.0279636, -0.00766535, -0.00578807, 0.00284416, 0.00613025
-7.4259, -0.0252401, 0.00233379, 0.00531089, 0.00635562, 0.002331
-7.44653, -0.0286436, 0.00728927, 0.00836067, 0.00781836, 4.46512e-05
-7.46396, -0.0369701, -0.0110907, -9.22222e-05, 0.00511453, 0.000590341
-7.4812, -0.0503454, -0.0165749, -0.00103077, 0.0017086, 0.00591336
-7.49702, -0.0605931, -0.0206296, 0.000487764, -0.00368949, 0.00857276
-7.51015, -0.0604799, -0.0190901, 0.00603885, 0.000767319, 0.00788451
-7.52341, -0.0530397, -0.0082321, 0.00318085, 0.00132623, 0.00588698
-7.53809, -0.0469664, -0.00642028, 0.0110118, 0.00343972, 0.00338904
-7.54976, -0.0484148, -0.00945606, 0.0107348, 0.00218527, 0.00514376
-7.56595, -0.0523951, -0.0102389, 0.00718362, -0.00466694, 0.00536836
-7.57657, -0.0513235, -0.0115023, -0.00188245, -0.00427944, 0.00445736
-7.58968, -0.0552926, -0.0239849, -0.00301285, -0.000862288, 0.00492776
-7.60218, -0.058394, -0.0204674, -0.0084173, 0.00464375, 0.00263051
-7.61291, -0.0598524, -0.0307773, 0.000654669, 0.0104549, 0.00118652
-7.62477, -0.0582542, -0.0288878, 0.00251386, 0.0104292, 0.000709554
-7.6388, -0.0619762, -0.0347147, 0.00674157, -2.37388e-05, 0.00197692
-7.65192, -0.0515962, -0.0433543, 0.00677493, -0.00932783, 0.00232966
-7.66436, -0.0528379, -0.0466589, 0.0110649, -0.00836014, 0.00265284
-7.67724, -0.0481761, -0.0362478, 0.00470316, -0.00717845, -0.000341423
-7.69148, -0.0468086, -0.0255501, 0.00717385, -0.00662966, -0.00133859
-7.70251, -0.049611, -0.0147135, 0.00776649, -0.00119394, -0.00349899
-7.71259, -0.0459657, -0.0120871, 0.00780949, -0.000477972, -0.0052873
-7.72528, -0.0530246, -0.0154575, 0.00392989, -0.000113766, -0.00250993
-7.74043, -0.060475, -0.0319756, 0.00437458, -0.00527272, -0.00217541
-7.74907, -0.0586268, -0.0631979, -0.000713582, -0.00677763, -0.00160071
-7.76227, -0.05966, -0.0646366, -0.00534422, -0.00669689, 0.00159685
-7.77372, -0.057328, -0.053315, -0.014241, -0.00400993, 0.00182825
-7.78657, -0.0521437, -0.0527886, -0.018993, -0.00124051, -4.00642e-05
-7.79427, -0.0503859, -0.050323, -0.00575149, -0.000300217, 0.00329591
-7.80431, -0.0435093, -0.0322631, -0.00107278, 0.00526982, 0.00212155
-7.81499, -0.0378147, -0.0191288, -0.00404173, 0.00715125, -0.00240197
-7.82499, -0.0372882, -0.00738593, -0.000422669, 0.00532714, -0.003995
-7.83164, -0.04071, -0.0125806, 0.00331858, 0.00525341, -0.00364051
-7.83791, -0.0449863, -0.0197662, 0.0109728, 0.00519818, -0.00320616
-7.84833, -0.0492635, -0.0152844, 0.00212096, 0.00790055, -0.00278424
-7.85619, -0.0540916, -0.0109414, -0.00107632, 0.00383343, -0.000499299
-7.86124, -0.0564253, -0.00675654, -0.00888735, -2.97242e-05, 0.0019293
-7.86666, -0.0595997, -0.0297804, -0.000150542, -0.000688554, 0.00257221
-7.87005, -0.0647011, -0.0335443, 0.00741281, 0.00404528, 0.00217874
-7.87863, -0.0682587, -0.0284029, 0.00580778, 0.00298454, 0.000617295
-7.87877, -0.0564759, -0.0152693, -0.00323703, 0.00925291, 0.000158721
-7.88616, -0.05152, 0.0121825, -0.00539451, 0.00794525, 0.00316467
-7.88793, -0.0418691, 0.0136898, -0.00308455, -0.00274512, 0.000880296
-7.89096, -0.0369035, 0.000352496, -0.00612531, -0.00740572, -0.0018303
-7.89137, -0.040411, -0.0131309, -0.00510295, -0.00174816, -0.00291435
-7.8951, -0.0423167, -0.0141433, 0.0016863, 0.0040807, -0.00413238
-7.89736, -0.0412809, -0.0246936, 0.000886334, 0.00391833, -0.00285575
-7.89713, -0.0546876, -0.0249268, -0.00400466, 0.00198428, 0.000788001
-7.89682, -0.0569914, -0.0276615, -0.00501858, 0.00265851, -0.00192672
-7.8993, -0.0694277, -0.0496718, -0.00348463, -0.00120433, 0.00128363
-7.89947, -0.0654843, -0.0488643, -0.00521385, -0.00418959, 0.00155136
-7.89664, -0.073911, -0.0688076, 0.00585073, -0.00381039, 0.00377361
-7.89708, -0.0749391, -0.0601113, 0.00433463, 0.00164113, 0.00318432
-7.89908, -0.0711298, -0.054306, 0.0133113, -0.00359828, 0.00339801
-7.89894, -0.071328, -0.0613786, 0.0171921, -0.00525275, 0.00336476
-7.89801, -0.0698565, -0.066592, 0.00672995, 0.00169897, 0.00210776
-7.89735, -0.0686066, -0.0550225, -0.000315522, 0.00188343, 0.00126403
-7.89692, -0.0687858, -0.0525361, 0.000861113, 0.000254228, 0.00369546
-7.89862, -0.0623499, -0.0342975, -0.00424085, 0.00370483, 0.00305019
-7.89844, -0.0612314, -0.0294661, -0.00313867, 0.00147128, 0.00161073
-7.89692, -0.0587274, -0.0451959, 0.00684109, -0.000816665, -0.0012166
-7.89504, -0.0679094, -0.0511269, 0.0108254, 0.00425221, 0.00166305
-7.89609, -0.0718074, -0.0488584, 0.000590481, 0.00103747, 0.0012526
-7.89999, -0.0656305, -0.0587719, 0.0038278, -0.0032253, -0.00311167
-7.89727, -0.0602181, -0.0606649, -0.00653646, -0.00916453, -0.00238927
-7.89681, -0.0575079, -0.0625997, -0.00766587, -0.00728299, -0.00164182
-7.89646, -0.0529831, -0.0632105, -0.00299125, -0.00211669, -0.000457645
-7.89995, -0.0455571, -0.0418104, -0.00309678, 0.00135798, -0.00328746
-7.898, -0.0421145, -0.0337434, -0.00537219, 0.000894981, -0.00282502
-7.90008, -0.0455295, -0.0399038, -0.00258769, 0.00298217, -0.00461915
-7.90023, -0.0512956, -0.0317325, 0.00303074, 0.00711102, -0.00638275
-7.89747, -0.0531691, -0.0385596, 0.00249502, -0.000618691, -0.00258447
-7.90114, -0.0560092, -0.0373857, 0.00733914, -0.00242531, 0.00231281
-7.90123, -0.0479296, -0.0225014, -0.000532499, -0.00156704, -0.00124392
-7.89968, -0.0500012, -0.0339723, -0.00234082, -0.00558958, -0.00401662
-7.89982, -0.0574966, -0.0428996, 0.00128018, -0.00231429, 0.000373886
-7.90106, -0.0564115, -0.0327611, 0.000973468, 0.00374595, -0.00152855
-7.90122, -0.0560824, -0.0304273, 0.00273752, 0.00180549, -0.00279871
-7.90337, -0.0593651, -0.0337843, 0.00986047, -0.000122499, -0.000713086
-7.90539, -0.0543541, -0.0389152, 0.0111873, -0.00148275, -0.0007056
-7.90292, -0.0590721, -0.0594367, 0.00975238, -0.00289335, -0.00251739
-7.90474, -0.0561852, -0.0576058, -0.00528222, 0.00395365, -0.00248798
-7.90528, -0.053983, -0.0555453, -0.00584228, 0.000856523, -0.00155249
-7.90771, -0.0578991, -0.059872, -0.0032456, -0.00570477, 0.0017594
-7.90946, -0.0535007, -0.0588403, -0.00506647, -0.00474061, -0.00116257
-7.91132, -0.0506914, -0.0503044, -0.0033978, -0.00392176, -0.00190664
-7.91226, -0.0492404, -0.0490072, 0.00103625, -0.0035401, -0.0033824
-7.91394, -0.05484, -0.0465249, 0.00551452, 0.000382167, -0.00055986
-7.91685, -0.0545796, -0.0478221, 0.00538728, -0.00375415, 0.00183658
-7.91869, -0.0493049, -0.0514103, 0.00329508, -0.00304495, 0.000937866
-7.91657, -0.0484392, -0.0384169, -0.00466301, 0.0038832, 0.00050165
-7.91856, -0.0552464, -0.034453, -0.000558345, 0.000230552, 0.00132361
-7.92026, -0.0609127, -0.0353102, 0.00533096, 0.000744974, 0.00239758
-7.92227, -0.0597302, -0.0292709, 0.0137276, 0.0042471, 0.000349078
-7.92243, -0.0553051, -0.0350255, 0.00703343, 0.00115493, -1.00816e-05
-7.92469, -0.056362, -0.044601, 0.00356384, -0.00465149, 0.00439993
-7.9254, -0.0538068, -0.0439358, 0.00282468, 0.000577813, 0.00616564
-7.92779, -0.0524915, -0.0348406, 0.00714621, 0.00541027, 0.00138256
-7.92664, -0.0569496, -0.0372548, 0.00319899, 0.00675028, 0.000683015
-7.92903, -0.0605792, -0.0413254, 0.00123419, 0.00628408, -0.000769494
-7.93021, -0.0641402, -0.0497994, -0.00169224, 0.00130847, 0.0020584
-7.93109, -0.0589359, -0.0635199, -0.00183575, -0.000905792, 0.00343316
-7.92883, -0.0535417, -0.0617499, -0.00467449, 0.000927441, 0.00275891
-7.92952, -0.0505183, -0.0473181, 0.00176735, 0.000201165, 0.00117865
-7.92757, -0.0528358, -0.0530901, 0.0058319, -0.00147181, 0.00155828
-7.92145, -0.0516422, -0.0371655, 0.00902858, -1.06892e-05, 0.00258947
-7.91602, -0.0521687, -0.0326678, 0.00343291, -0.00256947, 0.00265883
-7.91388, -0.0542913, -0.0402476, -0.00476231, 0.00110771, 0.00420838
-7.90728, -0.0513794, -0.0224688, -0.00962738, 0.00502795, 0.00230006
-7.9011, -0.0407957, -0.015931, -0.0039101, 0.00424852, -0.00380709
-7.89652, -0.0503641, -0.0311067, 0.000741909, 0.00793194, -0.00327332
-7.89321, -0.0509867, -0.020128, 0.00359846, 0.00945709, -0.000699983
-7.8838, -0.0573592, -0.0185265, 0.00827068, 0.00427189, 0.00182764
-7.87972, -0.0589303, -0.0354232, 0.00775145, 0.000134054, 0.00268279
-7.8748, -0.0586133, -0.0326423, 0.00375912, 6.87678e-05, 0.000441726
-7.86853, -0.0626915, -0.0424222, 0.0017362, -0.00263657, -0.000299904
-7.8599, -0.0557674, -0.0570899, -0.00200638, -0.000361517, -0.000941965
-7.85679, -0.0502822, -0.0573065, 0.0140531, -0.00408034, 0.000492775
-7.85176, -0.0518389, -0.0628116, 0.00734198, -0.0101337, 0.000649291
-7.84559, -0.0558488, -0.0760102, 0.00252448, -0.0088805, 3.38273e-05
-7.84376, -0.0552188, -0.0759259, -0.000608445, 0.000958352, -0.000772652
-7.83966, -0.0563971, -0.0619917, -0.00473584, 0.00434889, 0.000388931
-7.83531, -0.0613922, -0.0722576, -0.00536254, 0.000360823, 0.00124413
-7.8357, -0.0611315, -0.079546, -0.00721731, -0.00286117, -0.000924352
-7.83557, -0.0718563, -0.0656587, 0.0033351, -0.00263658, 0.00129933
-7.8329, -0.0690842, -0.0706783, 0.000835967, -0.000422223, 0.000788951
-7.83787, -0.0706481, -0.050701, 0.015161, -0.00266561, 0.00302893
-7.84029, -0.0667349, -0.0545626, 0.00879603, -0.00849285, 0.00161343
-7.83842, -0.0640825, -0.0624339, 0.00259766, -0.00292766, 0.00150204
-7.8412, -0.0571061, -0.0548275, -0.0070503, 0.00480384, 0.00023633
-7.8418, -0.0516296, -0.0452013, -0.00753092, -0.00184851, 0.000874164
-7.84317, -0.0469372, -0.0460347, 0.00148623, -0.00218165, -0.000963953
-7.84619, -0.0470795, -0.0395652, 0.000862544, -0.000974022, -0.000266783
-7.84794, -0.0467547, -0.0289883, 0.000268317, -0.0014402, -0.00162704
-7.84954, -0.0442182, -0.0301052, -0.00390086, -0.000453716, -0.00310585
-7.85386, -0.0470396, -0.0376457, -0.00622429, -0.00427235, -0.00194401
-7.85551, -0.0509296, -0.0349953, 0.00143433, -0.00170382, -0.00144226
-7.8577, -0.049423, -0.0306381, -0.00829589, 0.00326487, -0.00280835
-7.86004, -0.0611723, -0.0276817, -0.00122643, 0.00263024, -0.000818653
-7.86118, -0.0572861, -0.0225674, 0.00115505, 0.00264461, 0.000706597
-7.8611, -0.0585918, -0.0210948, 0.00254682, 0.00329306, 0.00164652
-7.86388, -0.0525546, -0.0136487, -0.00674511, 0.00272597, 0.000800496
-7.86566, -0.0503994, -0.0125247, -0.00534389, 0.000779007, -0.00232306
-7.8639, -0.0561528, -0.0128664, -0.000624363, 0.00725445, -0.000493691
-7.86677, -0.0555447, 0.00731986, 0.00198369, 0.0103493, -0.000248185
-7.86745, -0.0551294, 0.0042115, 0.00351811, 0.00393897, 5.36477e-05
-7.86588, -0.0552482, -0.0225872, 0.00220275, 0.00209118, -9.50706e-05
-7.86791, -0.053406, -0.0195845, -0.00047289, 0.00188804, 0.00158741
-7.86666, -0.0473853, -0.0304908, -0.00030111, -0.00314431, 0.0017091
-7.86981, -0.0539967, -0.0440011, -7.73757e-06, 0.000235642, 0.00280147
-7.86933, -0.0566457, -0.038138, -0.00313337, 0.00245443, 0.00598233
-7.86898, -0.0572801, -0.0530583, 0.0047004, 0.00146973, 0.00732449
-7.8651, -0.0547202, -0.0625261, 0.00891557, 0.00317497, 0.00704664
-7.8655, -0.0519681, -0.0551172, 0.00463033, 0.00280449, 0.00625944
-7.86362, -0.0552261, -0.0575348, 0.000457366, 0.00202018, 0.00878216
-7.86226, -0.0519995, -0.0492665, -0.00298884, 0.0028374, 0.0038986
-7.85889, -0.049523, -0.0439963, -0.00954132, 0.000864981, -0.000475475
-7.85536, -0.050672, -0.0552176, -0.00823245, 0.00060714, -0.00151353
-7.85297, -0.0552326, -0.0371701, -0.00809781, 0.00178664, -0.00181133
-7.8471, -0.0492654, -0.0208972, -0.0017109, -0.00100501, -0.00508032
-7.84488, -0.0517643, -0.0268693, 0.00484797, 0.0025162, -0.00396457
-7.84165, -0.0534187, -0.0207255, -0.00478518, 0.00635227, -0.00613325
-7.83824, -0.0540066, -0.014847, -0.0041479, 0.00406701, -0.00717912
-7.83316, -0.049831, -0.0120716, -0.00160802, 0.00224701, -0.00448766
-7.82808, -0.0591996, -0.0146375, -0.00084355, -0.00340308, 0.000260731
-7.82551, -0.0567441, -0.00504028, -0.00906368, -0.00212497, -0.00228854
-7.81953, -0.0567176, -0.00950497, -0.0002233, -0.00349334, -0.00235596
-7.81524, -0.0571046, -0.00912186, -0.0051274, 0.000598368, -0.00327933
-7.80874, -0.0592431, -0.0115153, -5.69678e-05, -2.39414e-05, -0.00238845
-7.80626, -0.0584668, -0.0166957, -0.00417346, 0.00261468, -0.00271369
-7.80214, -0.0576654, -0.000963242, -0.00344313, 0.00377746, -0.00305417
-7.79991, -0.0618089, 0.00165115, -0.00810848, 0.00149649, -0.00221047
-7.79698, -0.0596099, 0.00279489, -0.00714752, 0.000391414, -0.00322287
-7.79503, -0.060158, -0.00064515, -0.00731877, 0.0033559, -0.00285459
-7.78717, -0.0634738, -0.0148841, -0.00465364, 0.00483889, -0.00396315
-7.78489, -0.0566954, -0.0281395, 0.00564706, 0.00666712, -0.00363834
-7.77984, -0.0513108, -0.0169271, 0.00685945, 0.00215915, -0.00223772
-7.77827, -0.0500186, -0.0156847, 0.00397113, 0.00137438, -0.00424659
-7.77334, -0.0519075, -0.0311968, 0.00292443, 0.00266995, -0.00457656
-7.76862, -0.0517938, -0.0245735, 0.000649389, 0.00330655, -0.00428898
-7.76716, -0.0578386, -0.0402875, -0.00427184, -0.00492563, -0.00355575
-7.76451, -0.0627449, -0.0529977, -0.00108293, -0.00563305, -0.00196121
-7.75862, -0.0627111, -0.0537487, 0.00205701, -0.00118115, -0.000339194
-7.75323, -0.0596764, -0.0538396, 0.00244486, 0.00102679, -0.000751338
-7.74737, -0.0546237, -0.0590878, -0.00274242, 0.00433331, -0.00277435
-7.74609, -0.05218, -0.0485969, 0.00252024, 0.00368689, -0.00232455
-7.74237, -0.0557129, -0.0578085, -0.00166064, 0.000217205, -0.00428427
-7.73857, -0.0549996, -0.0647651, 0.00297924, -0.00421258, -0.00130239
-7.73274, -0.0624614, -0.0637561, 0.00225095, -0.00374573, 0.00264261
-7.72843, -0.0562155, -0.053696, 0.00337003, -0.00126652, 0.00208437
-7.72285, -0.0602048, -0.0453707, 0.000791984, 0.000103918, 0.00377028
-7.72079, -0.0584516, -0.0419217, -0.00161014, -0.00165992, 0.00219311
-7.71809, -0.0593438, -0.0348608, -0.00624415, 0.00201676, 0.00225559
-7.7137, -0.0595583, -0.0261207, -0.00598145, 0.00614872, 0.00335748
-7.7085, -0.064615, -0.0224067, -0.00297376, 0.00177115, 0.00481732
-7.70556, -0.0613249, -0.0366677, -0.00119253, -0.000674962, 0.00428884
-7.70251, -0.0539343, -0.0319257, -0.00467034, 0.00320858, 0.0015508
-7.69998, -0.0552564, -0.0219683, 0.000763516, 0.00437253, -0.000268386
-7.69978, -0.054192, -0.0340024, 0.00296847, -0.000829757, -0.000338062
-7.69791, -0.0560808, -0.0422623, 0.000810842, -0.0030492, 0.00321693
-7.70126, -0.0615686, -0.0546846, 0.00544704, -0.00525689, 0.00464424
-7.70411, -0.062782, -0.0613551, -0.00190557, -0.00181589, 0.00349508
-7.71115, -0.0578143, -0.0636925, 0.00409663, 0.0048958, 0.00138125
-7.71805, -0.0585054, -0.0438519, 0.00431994, 0.00541647, 0.00180104
-7.72678, -0.062488, -0.04118, 0.0131442, 0.000766646, -0.0025586
-7.74218, -0.0620366, -0.0348134, 0.0222131, -0.00343396, -0.00765949
-7.75613, -0.0697755, -0.0478675, 0.0346772, -0.0133915, -0.00554507
-7.76498, -0.0752173, -0.0630779, 0.0265382, -0.0151208, 0.0029112
-7.7755, -0.0740994, -0.0750843, -0.00202618, -0.00567394, 0.00914768
-7.78284, -0.0619823, -0.0718718, -0.0126645, 0.00812359, 0.00913556
-7.79068, -0.0483093, -0.039523, -0.0137782, 0.0293134, 0.00398802
-7.80445, -0.0387057, 0.025621, -0.00347786, 0.0382737, -0.00444873
-7.81837, -0.0425718, 0.0546592, 0.00163085, 0.0242858, -0.0111845
-7.83139, -0.0583273, 0.028849, -0.00279821, -0.00243588, -0.00406269
-7.84439, -0.0629316, -0.00911126, -0.0185183, -0.0207082, 0.00689853
-7.85175, -0.0561158, -0.0356212, -0.0281244, -0.0212274, 0.0101618
-7.85663, -0.0517695, -0.0500284, -0.0349406, -0.00728617, 0.00806924
-7.86511, -0.0428502, -0.0384069, -0.0262877, 0.00989625, -0.00359989
-7.87623, -0.0427781, -0.0209487, -0.00746592, 0.015979, -0.0110142
-7.88885, -0.0517789, -0.0386636, 0.00674631, 0.00784237, -0.0113806
-7.89998, -0.0599022, -0.0545807, 0.0102285, -0.000540453, -0.00376789
-7.91064, -0.0667784, -0.0602546, 0.00835912, -0.00894015, 0.00336511
-7.91903, -0.0680722, -0.0615783, 0.000980085, -0.00829012, 0.00510334
-7.92932, -0.0631798, -0.056533, -0.00488547, -0.00215628, 0.00232802
-7.93977, -0.0584429, -0.0483746, -0.00374835, -0.000915515, -6.61278e-05
-7.95094, -0.0530162, -0.040168, -0.00528194, 0.00298869, 5.95005e-05
-7.96029, -0.050567, -0.0454794, -0.00126589, 0.00145199, -0.00206957
-7.96882, -0.0591161, -0.0552966, 0.000247465, -0.00212392, -0.0022854
-7.97742, -0.0582502, -0.0654784, -0.00386569, -0.000529904, -0.00220563
-7.9877, -0.0645871, -0.0664111, 0.00241703, -0.00429189, 0.000875402
-7.99483, -0.0680733, -0.0691935, 0.00682985, -0.00699427, 0.000827063
-7.99941, -0.0642069, -0.0779599, 0.00323813, -0.0032282, -0.000775967
-8.00654, -0.0640944, -0.081994, -0.00357893, -0.00381611, -0.00187437
-8.00915, -0.0663888, -0.0920611, -0.0108806, -0.00501217, -0.00285756
-8.01426, -0.0768692, -0.0930005, -0.00356945, 0.00155119, -0.000996257
-8.01691, -0.0755591, -0.0727283, -0.00481159, 0.00566141, 0.00176955
-8.02261, -0.0741741, -0.0537476, -0.00784088, 0.00153265, 0.00361389
-8.02798, -0.0730404, -0.0371528, -0.00888588, 0.00412139, 0.00361802
-8.02944, -0.0633155, -0.0266818, -0.00468486, 0.000377972, 0.000251906
-8.03207, -0.0635384, -0.0243827, -0.00857897, -0.00367697, 0.00202859
-8.03665, -0.0654999, -0.0310222, 0.00279363, -0.00177901, 0.00353414
-8.03852, -0.0614615, -0.0351451, -0.00262738, 0.00062806, 0.00168269
-8.04168, -0.0556231, -0.0459209, -0.00630926, 0.00358722, -0.00112533
-8.044, -0.0590427, -0.0417411, -0.00637929, 0.00589053, 0.00126335
-8.04865, -0.0549037, -0.0392221, -0.00409792, 0.00171386, -0.00246944
-8.05249, -0.0526289, -0.0494416, 0.00252248, -0.00473881, -0.00101259
-8.0553, -0.055198, -0.0528362, 0.000412744, -0.00501148, 0.00163468
-8.05752, -0.0554214, -0.0550789, -0.00136017, -0.0024549, 0.000741236
-8.05822, -0.0582553, -0.0607796, -0.00584908, 0.00382773, 0.000188663
-8.06029, -0.0508773, -0.0458156, -0.0139093, 0.00957084, -0.00142857
-8.06344, -0.0461716, -0.0209654, -0.000299989, 0.00581922, -0.00157842
-8.06749, -0.0417669, -0.0204667, 0.00516441, 0.00268694, -0.00116277
-8.06666, -0.0440449, -0.0282897, -0.00121488, 0.00145828, -0.00176592
-8.06721, -0.04822, -0.0320859, -0.00393659, -0.00193233, -0.000909337
-8.0662, -0.0562848, -0.0332783, -0.00383811, -0.00179097, -0.000750429
-8.06745, -0.052508, -0.0454501, 0.00255811, 0.00116141, -0.00154212
-8.06927, -0.051178, -0.0503606, 0.00688038, -0.0046145, -0.00150445
-8.06804, -0.0528717, -0.0507045, 0.00358401, -0.00488496, 0.00137835
-8.06791, -0.0534123, -0.050521, 0.00581452, -0.00356081, 0.00167416
-8.0671, -0.054102, -0.0539619, 0.00144362, -0.00377118, -0.000161287
-8.07034, -0.0583008, -0.0549673, 0.00258506, -0.000388097, -0.0011023
-8.06928, -0.0627099, -0.0493399, 0.00724371, -0.00113394, 0.000214536
-8.07144, -0.064345, -0.0583962, 0.000890671, -0.00505313, 0.00175927
-8.0728, -0.069299, -0.0458622, -0.00134664, -0.00427736, 0.0025346
-8.07179, -0.0733602, -0.0463683, -0.00537352, -0.00562992, 0.00222232
-8.07031, -0.0698643, -0.0490627, 0.000293893, -0.00170081, 2.70326e-05
-8.07035, -0.0694256, -0.0453062, 0.00127808, 0.00544991, 0.000818069
-8.07381, -0.0598452, -0.0292553, -0.00315553, 0.00421115, -2.39189e-05
-8.07283, -0.0532579, -0.0351896, -0.0019717, 0.00499973, -0.000816151
-8.07409, -0.0532646, -0.0162771, -0.00552993, 0.00477126, -0.00132097
-8.07595, -0.0501817, -0.014144, -0.0133908, -0.000487525, -0.00321297
-8.07363, -0.0572353, -0.0275363, -0.0085212, 0.000393525, -1.68549e-05
-8.07556, -0.0518104, -0.0118882, 0.00088628, 0.00304682, -0.00265625
-8.07721, -0.0547093, -0.0175546, 0.00209169, 0.000476206, -0.00323845
-8.07706, -0.0575073, -0.0177881, 0.00123462, 0.0021517, 0.00011697
-8.08, -0.0550799, -0.0328833, 3.81262e-05, 3.96638e-05, 0.000416647
-8.07942, -0.0477882, -0.0294291, -0.00458476, -0.00420265, -0.0018651
-8.07842, -0.0435427, -0.0329249, -1.46984e-06, -0.00271502, -0.00566194
-8.08045, -0.0442016, -0.0298137, -0.000849117, -0.00095735, -0.0066676
-8.08175, -0.0554033, -0.0489214, -0.00465901, -0.00571085, -0.00568364
-8.07965, -0.0687675, -0.0666352, -0.00122706, -0.00223505, -0.000569438
-8.07972, -0.0746495, -0.0531986, -0.00732996, 0.00824545, 0.00106515
-8.08147, -0.0759771, -0.0611175, 7.97581e-05, 0.00476907, -0.000192762
-8.08126, -0.0688922, -0.049357, -0.00348946, 0.00553869, -0.00118231
-8.0807, -0.0562651, -0.0242575, -0.00600469, 0.00480481, -0.000728622
-8.08337, -0.053731, -0.0275481, -0.00131045, -0.000734161, -0.00157059
-8.08173, -0.0509776, -0.0212286, -0.00259242, -0.00183543, -0.00442775
-8.08422, -0.0517145, -0.0137989, -0.00814747, -0.00453772, -0.00288444
-8.08499, -0.0485897, -0.00549175, -0.0103595, 0.00177905, -0.00515311
-8.08302, -0.0573126, -0.0183798, -0.0116229, -0.00412376, 0.000247148
-8.08355, -0.0579337, -0.0154184, -0.00725126, -0.00612189, 0.00306605
-8.08204, -0.0473653, -0.0199399, -0.000378003, -0.000755338, 0.00380854
-8.08774, -0.0520286, -0.010641, 0.0113622, 0.000123379, 0.00653123
-8.08724, -0.0636604, -0.000198026, -0.00279539, -0.00220985, 0.00844001
-8.0863, -0.0644132, -0.0131648, -0.000187328, -0.00207032, 0.00804763
-8.09075, -0.0639673, -0.0303653, -0.00164607, -0.000345201, 0.00789759
-8.09217, -0.0616939, -0.0244518, 0.00274712, 0.00119645, 0.00643763
-8.09038, -0.0611936, -0.0192415, 0.00193759, 0.00844427, 0.00415788
-8.09111, -0.0560461, -0.00970052, -0.00456773, 0.0154036, -0.000455749
-8.09098, -0.0551392, -0.0056894, -0.00571371, 0.0125499, 0.000823045
-8.09384, -0.0521867, -0.0114039, 0.00574977, 0.00635092, 0.00123966
-8.09294, -0.0464587, 0.0206796, 0.0034955, -0.00108719, 0.00260141
-8.09322, -0.0475379, 0.0141072, 0.00734039, -0.00709005, 0.0014009
-8.0922, -0.0501369, 0.00956446, 0.00468797, -0.00599689, 0.000947045
-8.09139, -0.0461349, -0.0025017, -0.000978727, -0.00363932, -0.00152245
-8.09067, -0.0521825, 0.000279944, 0.00128861, 0.00404268, -0.00112724
-8.08851, -0.0622699, 0.00665655, 0.00572682, 0.00687333, 0.00199062
-8.08935, -0.0637877, 0.00701258, 0.00172818, 0.00372938, 0.00260906
-8.08819, -0.0665756, 0.0119272, 0.00356104, 0.0025472, 0.00544155
-8.08417, -0.0617449, 0.00986161, 0.00364978, 0.00550324, 0.0023497
-8.08669, -0.063126, 0.0139781, 0.00170183, 0.00136222, 0.00140496
-8.08419, -0.0632903, 0.00863035, -0.000169134, -0.00259685, 0.00234492
-8.08605, -0.0640081, -0.00320751, -0.00582377, -0.00266094, 0.00126317
-8.08654, -0.0591907, -0.00385243, 0.000277841, -0.0067307, -0.0013114
-8.08822, -0.052849, -0.0303133, -0.00568166, -0.00899414, -0.00382312
-8.08495, -0.056147, -0.0440373, -0.00599696, -0.00856054, -0.00166579
-8.08953, -0.0535481, -0.0403717, -0.0149757, -0.0153222, -0.00262944
-8.09043, -0.048439, -0.0364395, -0.0156494, -0.0172378, -0.00373625
-8.09362, -0.0450596, -0.0321779, -0.0181505, -0.0131976, -0.00372748
-8.09122, -0.0455696, -0.0418008, -0.00424439, -0.00342193, -0.00549968
-8.09748, -0.0464016, -0.0410024, -0.00335544, 0.00414339, -0.00763146
-8.10275, -0.0559573, -0.0295921, -0.00717261, 0.00383047, -0.00645737
-8.10449, -0.0568376, -0.0196515, -0.0119605, 0.00132962, -0.00465672
-8.10579, -0.0568378, -0.0284314, -0.0149832, 0.00139999, -0.00130694
-8.10757, -0.0548576, -0.019787, -0.0122437, 0.0101157, -0.00231137
-8.11177, -0.0510034, -0.00372898, -0.0090632, 0.0135875, -0.00270037
-8.11371, -0.0544534, 0.00751719, -0.00411342, 0.0083789, -0.000709098
-8.1148, -0.0621365, 0.00567994, -0.00307711, 0.00289059, -0.00321361
-8.11366, -0.0627869, 0.0187879, 0.00185885, -0.0011269, -0.00761025
-8.11616, -0.0652211, 0.00406853, 0.0149945, -0.00133934, -0.00443757
-8.10918, -0.0714159, -0.0236188, 0.0182338, 0.00685308, -0.00093201
-8.11396, -0.064105, -0.0238765, 0.0119402, 0.0236966, -0.000252127
-8.12568, -0.0626567, 0.00995884, 0.0142513, 0.0283119, -0.00234706
-8.12504, -0.0626083, 0.0575031, 0.0201797, 0.0119657, -0.00273893
-8.11862, -0.0644162, 0.058396, 0.0249068, -0.0146929, -0.00114208
-8.12031, -0.0697783, 0.0271122, 0.025996, -0.0343237, 0.00225552
-8.11812, -0.0746333, -0.026928, -0.00135839, -0.0365326, 0.00704963
-8.12159, -0.0685081, -0.0687187, -0.0210174, -0.0147485, 0.00755295
-8.12623, -0.0589178, -0.0913917, -0.040278, 0.00760873, 0.00812708
-8.13072, -0.0498042, -0.0541139, -0.0403404, 0.0178715, 0.00430812
-8.13318, -0.0442493, -0.0483635, -0.0198836, 0.0141768, -0.00261367
-8.13529, -0.0421381, -0.0223179, -0.0153109, 0.00282132, -0.00165783
-8.13627, -0.0388201, -0.047301, -0.00783224, -0.00528029, -0.00159102
-8.14163, -0.0340324, -0.0468093, -0.0105367, -0.00410304, -0.00230494
-8.14355, -0.0367881, -0.0618181, -0.00402764, -0.00441228, -0.00463581
-8.1421, -0.0370428, -0.0890797, -0.00114458, 0.00072179, -0.00548523
-8.14346, -0.0427043, -0.0807126, 0.00204438, 0.0139573, -0.00711908
-8.14684, -0.0501008, -0.0764101, 0.00049201, 0.0143264, -0.00500429
-8.1484, -0.0539224, -0.077066, -0.00308208, 0.00823663, 0.000685108
-8.14781, -0.0546789, -0.0807711, 0.0154049, 0.00716962, -0.00102
-8.14614, -0.0552926, -0.0787988, 0.0134757, -0.00145403, -0.00384718
-8.1468, -0.0569481, -0.0819198, 0.0115144, -0.00241318, -0.00210732
-8.14906, -0.0668197, -0.0978547, 0.0025998, -0.004174, 0.00342743
-8.14646, -0.0727271, -0.0925703, 0.00471436, -0.00159079, 0.00185697
-8.14698, -0.0794874, -0.0825605, 0.00900004, -0.000535002, 0.00358938
-8.14659, -0.0837268, -0.0885992, 0.00494982, 0.000271393, 0.00306969
-8.14541, -0.0766429, -0.0910528, 0.00411925, -0.00542798, 0.00417576
-8.14258, -0.078168, -0.0696368, 0.0108902, -0.00644796, 0.00331285
-8.14233, -0.0675441, -0.0433481, 0.0137065, -0.00296625, 0.000346205
-8.14791, -0.0598591, -0.00625854, 0.00665992, 0.00145279, -0.000490566
-8.14046, -0.0569516, 0.0129702, 0.0167982, 0.00358661, -0.00303818
-8.14097, -0.0489863, 0.00499746, 0.0118041, -0.00184268, -0.00333896
-8.14314, -0.0503512, 0.0147903, 0.00189032, -0.00247086, -0.00326004
-8.1459, -0.0551568, 0.0152015, 0.0050743, -0.00243658, -0.00295738
-8.14315, -0.0590039, 0.00699161, 0.00275437, -0.00215255, -0.00327585
-8.14348, -0.0626503, 0.0154613, 0.00324214, -0.00164741, -0.000774388
-8.14228, -0.06255, 0.00223446, -0.00700428, -0.000808166, 0.00215941
-8.14377, -0.0553579, -7.18303e-05, -0.00302471, -0.00425613, 0.000978091
-8.14671, -0.0546872, -0.0105809, -0.00196508, -0.00240165, -0.00144868
-8.14806, -0.052791, -0.00801007, -0.00413766, 0.0024384, -0.000245563
-8.14832, -0.0507068, -0.0119732, -0.0137418, -6.74163e-05, -0.000919471
-8.1494, -0.0585564, -0.0202638, -0.00974049, 0.000200627, 0.00515896
-8.15375, -0.0617259, -0.0112701, -0.0056871, 0.00429524, 0.00440179
-8.1527, -0.0593614, -0.0121548, -0.0010196, 0.00726297, -0.000863772
-8.1519, -0.0574989, -0.0220142, 1.93329e-05, 0.0100402, -0.00176293
-8.15604, -0.0554593, -0.0155021, 0.00021042, 0.00699291, 0.00122217
-8.15319, -0.0501554, -0.0123925, 0.00738143, 0.00359539, 0.00106357
-8.15439, -0.0445098, -0.025462, 0.00786571, 0.00429173, 0.00170697
-8.15365, -0.0483419, -0.0276846, 0.00633868, 0.00265974, 0.00149477
-8.15447, -0.0492969, -0.0317, 0.00676229, 0.00325648, 0.000938479
-8.15489, -0.0499105, -0.0328237, 0.00393565, 0.00589607, 0.00336587
-8.15436, -0.0465192, -0.026981, 0.000838426, 0.0027302, 0.002229
-8.15741, -0.0531742, -0.0178951, -0.000810705, -0.00259765, 0.00532413
-8.15775, -0.0577547, -0.0247239, 0.000104445, -0.00441123, 0.00408533
-8.15529, -0.0648217, -0.0384304, -0.00750369, -0.00644487, 0.00632929
-8.15412, -0.0654171, -0.0501625, -0.0103101, -0.0106426, 0.00865077
-8.15694, -0.064111, -0.0480408, -0.00799447, -0.00755365, 0.00576565
-8.15686, -0.0622079, -0.0379789, 0.000520401, -0.00231006, 0.000833505
-8.15759, -0.062871, -0.028422, 0.000484371, 0.0053584, 0.000136095
-8.16, -0.0618, -0.0130812, 0.00195294, 0.00192065, 0.00043286
-8.16349, -0.0590313, -0.0140057, -0.00302449, -0.00195767, 0.000209303
-8.16047, -0.0558704, -0.0181389, -0.00370506, 0.00115141, 0.00119814
-8.16463, -0.0537439, -0.00913972, -0.000353292, 0.00194553, 0.00117319
-8.16475, -0.0503287, -0.0121489, -0.0101087, 0.00293686, -0.000722118
-8.16747, -0.0488373, -0.0170268, -0.00483161, 0.00454051, -0.00139496
-8.16785, -0.0520628, -0.0201485, 0.00310436, 0.00157683, -0.00142484
-8.16976, -0.0531687, -0.0408466, 0.000809762, -9.77961e-05, -0.000624193
-8.16578, -0.0544329, -0.0501423, -0.00174225, 0.000831436, 0.000833448
-8.17034, -0.0549923, -0.0468016, 0.00148931, 0.000981545, -0.00306408
-8.17291, -0.0525447, -0.0461593, -0.00340513, -0.00545958, -0.00121558
-8.1772, -0.0579105, -0.0448838, -0.00559188, -0.00735713, -0.000529419
-8.17758, -0.0569218, -0.0535474, -0.00735977, -0.00634589, -0.00498331
-8.17856, -0.0557552, -0.0594173, -0.0057565, -0.00225861, -0.00284557
-8.18316, -0.0636008, -0.0608177, 0.000904163, 0.000965256, -0.00183819
-8.17763, -0.0710193, -0.057672, 1.37853e-05, 0.00343704, -0.000579888
-8.18011, -0.0745159, -0.0495627, 0.00312801, 0.00821332, 0.000225685
-8.18112, -0.0781604, -0.0395943, 0.00312117, 0.00640124, 0.0021036
-8.18214, -0.0782315, -0.0498522, -0.00915972, 0.0055775, 0.000585814
-8.1832, -0.0768951, -0.0638236, -0.0038057, 0.0036741, 0.000687932
-8.1831, -0.0763076, -0.0483794, -0.00145708, 0.00563825, 0.00157807
-8.18321, -0.0681724, -0.0379515, -0.000773436, 0.00295425, 0.000506289
-8.18593, -0.0673735, -0.0296519, -0.000794376, -0.00113876, 0.00249259
-8.18572, -0.0638725, -0.0332229, -0.000980793, -0.00676037, 0.00370761
-8.18514, -0.0620022, -0.0266628, 0.00251279, -0.00280663, 0.00364174
-8.18166, -0.0545258, -0.0124911, 0.00446975, 0.00194157, 0.00258075
-8.18321, -0.0530928, -0.0071299, -0.000663976, 0.0034767, -0.00118624
-8.18246, -0.0494364, -0.0145736, 0.00113929, 0.00940305, -0.00435648
-8.18035, -0.0503304, -0.00500906, -0.000866722, 0.00808615, -0.00290169
-8.17818, -0.0498831, -0.0150748, -0.000805109, 0.00437857, -0.00407792
-8.18122, -0.0580958, -0.0231377, -0.00610131, 0.00169551, -0.0001127
-8.17944, -0.0600179, -0.0243031, -0.0177535, -0.000419783, -0.00177811
-8.17456, -0.0665598, -0.0282795, -0.0197003, 0.0003521, 0.00213784
-8.17288, -0.0694023, -0.0381436, -0.0126613, 0.000278918, 0.00436194
-8.17496, -0.0644095, -0.0264747, -0.00242543, -0.00264772, 0.00106222
-8.17061, -0.0573667, -0.0318906, -0.00104723, -0.0011867, 0.0015496
-8.16831, -0.0568407, -0.0462587, -0.00750757, 0.00415068, 0.00168974
-8.16737, -0.046849, -0.0367893, -0.018817, 0.00558225, -0.00207816
-8.16166, -0.0498095, -0.0563354, -0.0150587, 0.00752847, 0.00155407
-8.15705, -0.0516971, -0.0475376, -0.014083, 0.0210337, 0.00215108
-8.15495, -0.0490228, -0.0203286, -0.00900595, 0.0195233, -0.000721843
-8.15483, -0.0480606, -0.00153174, -0.00833018, 0.0123638, -0.00331102
-8.15414, -0.0426957, 0.0242098, -0.0102386, -0.00574056, -0.00371237
-8.15533, -0.0410173, 0.00540332, -0.0176629, -0.0297839, -0.00224942
-8.15015, -0.0399758, -0.0571836, -0.0162408, -0.0418695, 0.0020419
-8.14141, -0.0455761, -0.1062, -0.0101384, -0.0244696, 0.00424312
-8.13804, -0.0504821, -0.111607, -0.00823687, 0.00779513, -0.00110238
-8.13864, -0.0384959, -0.0551573, -0.00286665, 0.0277228, -0.00509151
-8.14486, -0.0405855, -0.0190899, -0.000233763, 0.018591, -0.00478039
-8.1472, -0.0466286, -0.000939617, -0.00246216, -0.00449244, -0.00294621
-8.14659, -0.0514161, -0.034635, -0.00982431, -0.0244344, 0.00329459
-8.14622, -0.0565046, -0.0820416, -0.0153883, -0.0253221, 0.00456285
-8.14443, -0.0518785, -0.0921261, -0.0100586, -0.00655717, 0.00132383
-8.14078, -0.0423773, -0.0759395, -0.00515919, 0.0141227, -0.00302352
-8.14543, -0.0457366, -0.0249658, 0.0143425, 0.0164027, -0.00468054
-8.14498, -0.0434311, -0.0289412, 0.0178972, 0.00452288, -0.00483853
-8.14775, -0.0446746, -0.0376977, 0.0241437, -0.00531449, -0.00124805
-8.14749, -0.0495011, -0.0490712, 0.0278817, -0.0068544, -0.000765534
-8.14953, -0.0528534, -0.0624661, 0.0290642, -0.0037303, 0.000559554
-8.14642, -0.0562991, -0.048733, 0.02209, 0.00836826, 0.000341921
-8.14866, -0.0598076, -0.0332783, 0.0110084, 0.00585412, 8.8013e-05
-8.15236, -0.0566617, -0.0365083, 0.00857773, -0.00496703, -8.58351e-06
-8.15238, -0.0587011, -0.0429185, 0.00969211, -0.00943956, 0.00188647
-8.15118, -0.062774, -0.061262, 0.0109477, -0.00796673, -8.45704e-05
-8.15581, -0.0579964, -0.0647304, 5.86083e-05, -0.00493937, -0.000937497
-8.15334, -0.0508455, -0.0508876, -0.00271068, 0.000853247, -0.000262424
-8.15452, -0.0465321, -0.036075, 0.00542933, 0.0110142, -0.00597041
-8.15668, -0.0417112, -0.00632762, 0.00824946, 0.0192103, -0.0100642
-8.15669, -0.0407453, 0.0123365, 0.00623648, 0.0141285, -0.00811346
-8.15837, -0.0413415, 0.00775161, 0.010828, 0.00463458, -0.0073742
-8.1625, -0.0525499, -0.0100148, 0.000744347, -0.00328123, -0.0051367
-8.16162, -0.0544243, -0.0182728, -0.00595326, -0.00533528, -0.00292813
-8.16325, -0.0458931, -0.020189, -0.00703939, -0.00494844, -0.00205271
-8.16666, -0.0477474, -0.0239088, -0.00448635, -0.0070122, -0.00201921
-8.16873, -0.0479629, -0.0326164, -0.000534283, -0.00926082, -0.00219404
-8.16876, -0.0471899, -0.0425455, 0.00209393, -0.00512029, -0.00283452
-8.17118, -0.048128, -0.0447568, 0.00156264, 0.000248342, -0.000742056
-8.17273, -0.0466804, -0.0444209, -0.00122029, -0.000626177, -0.000182252
-8.17505, -0.0452118, -0.0450508, -0.00100315, 0.000680808, -0.000347728
-8.17906, -0.046512, -0.0415775, -0.0120829, 0.00347592, -0.00246643
-8.18589, -0.0526828, -0.0388136, -0.00945572, 0.000384414, -0.000895623
-8.1878, -0.0546301, -0.0438089, -0.00863051, -0.00639041, 0.00426799
-8.19265, -0.0565232, -0.0517257, -0.00583599, -0.00481312, 0.00647264
-8.19214, -0.0504853, -0.0536921, -0.00739797, 0.00323745, 0.00328712
-8.19332, -0.0491033, -0.044796, -0.00197004, 0.0101348, 0.00456503
-8.1968, -0.0400429, -0.0363564, -0.00431798, 0.0108004, 0.00052191
-8.19753, -0.037662, -0.0361, -0.012883, 0.0103676, -0.000729036
-8.20168, -0.0360453, -0.0365338, -0.0103343, 0.00692504, 0.000784233
-8.20399, -0.0337275, -0.0270567, -0.0109308, 0.00228744, -0.000230613
-8.20365, -0.0281159, -0.0247407, -0.00901726, 0.00149669, -0.00249871
-8.20833, -0.0352659, -0.0126463, -0.0155608, -0.00116676, -0.00348947
-8.20764, -0.0467682, -0.0169275, -0.0102942, -0.00587135, -0.00330013
-8.20739, -0.0504207, -0.0358515, -0.00857119, -0.00870834, 0.000746423
-8.20355, -0.0577024, -0.0226775, -0.000606581, -0.000227651, 0.00372672
-8.20372, -0.0550937, -0.0104724, 0.0116623, 0.00693591, -0.000349843
-8.20703, -0.0537279, -0.00969727, 0.00996436, 0.0146045, -0.00382608
-8.21307, -0.0553079, -0.00154192, 0.0111031, 0.00757075, -0.00376538
-8.20976, -0.0583223, -0.00415031, 0.0144859, -0.00512849, -0.0036798
-8.21309, -0.059587, -0.0213233, 0.0182779, -0.00799061, -0.00391235
-8.21164, -0.0616845, -0.035891, 0.00990573, -0.00782431, -0.000498389
-8.21203, -0.0602683, -0.0367214, 0.00171701, -0.0020226, 0.000498848
-8.2112, -0.0605715, -0.0337353, -0.00333406, 0.00916908, -0.00117341
-8.21711, -0.0642375, -0.0347529, -0.0085961, 0.00545589, -0.00225516
-8.21974, -0.0608348, -0.031656, -0.00571091, 0.00066312, -0.00309397
-8.22079, -0.0614078, -0.0281484, -0.00209984, -0.0053101, -0.00107018
-8.21754, -0.0663821, -0.0497006, 0.00235827, -0.0102599, 0.00316229
-8.21923, -0.0521727, -0.0619512, 0.00201322, -0.00450865, 0.000365183
-8.2225, -0.0503456, -0.0599969, -0.00277769, -0.00164521, 0.00136508
-8.22463, -0.0430521, -0.0541432, 0.00129771, -0.00304486, -0.000997974
-8.22389, -0.043187, -0.0523619, 0.0100763, -0.00166836, -0.00372774
-8.22683, -0.037589, -0.0488727, 0.00181174, -0.000557199, -0.00437674
-8.22786, -0.0445399, -0.0511369, 0.00850789, 0.00225754, -0.00172765
-8.22529, -0.0422029, -0.0548447, 0.00796576, 0.00417881, -0.00273974
-8.22906, -0.0445621, -0.0447698, 0.0105535, 0.00710008, -0.000713975
-8.22803, -0.0476739, -0.0353835, -0.000996371, 0.00653532, -0.00124799
-8.22904, -0.0478111, -0.03774, -0.0154883, -0.000494437, -0.00125623
-8.23319, -0.0560191, -0.0197689, -0.0103603, -0.00677998, 0.00181559
-8.22945, -0.0578476, -0.0216154, 0.00311487, -0.0103761, 0.000572514
-8.22911, -0.0599777, -0.0274285, 0.00511463, -0.00938383, 0.00356498
-8.23049, -0.0603978, -0.0364516, -0.00425542, -0.00349919, 0.00617602
-8.23666, -0.0612031, -0.0437428, -0.00719852, 0.00140425, 0.00736689
-8.23422, -0.0605398, -0.0265016, -0.00745784, 0.00837062, 0.00615417
-8.23447, -0.0564398, -0.0024971, -0.00732173, 0.00276313, 0.00438035
-8.23514, -0.0535467, -0.0109115, -0.00696309, 0.00185594, 0.00328209
-8.23801, -0.0541899, -0.00213195, -0.011282, -0.00191003, 0.00384596
-8.23455, -0.0484688, 0.00826661, -0.00137523, -0.00710481, 0.00243383
-8.235, -0.0541436, 0.0162889, 0.00357069, 0.00124281, 0.00374033
-8.23488, -0.0504997, 0.019561, 0.0045732, 0.00730112, 0.00213301
-8.23085, -0.0520267, 0.019265, 0.00226086, 0.00714454, -0.000121921
-8.22877, -0.0494146, 0.0249223, -0.000202069, 0.00337117, -0.000668123
-8.22757, -0.0508173, 0.0180561, -0.00956723, 0.00285632, 0.00116452
-8.22455, -0.0553593, 0.0143074, -0.00703045, 0.00476731, 0.000873404
-8.21943, -0.0591175, 0.00717443, -0.00720109, 0.00788254, -0.000328402
-8.21466, -0.0617246, 0.00242214, -0.00817271, 0.00907836, 0.00368163
-8.21385, -0.0634044, 0.00433097, -0.0136265, 0.00605349, 0.00508938
-8.20945, -0.0557021, -0.0157463, -0.00749251, 0.00145591, 0.00305693
-8.20756, -0.0544843, -0.0162892, -0.00122932, -0.00199493, 0.00130015
-8.20198, -0.0496733, -0.0182516, 0.00525456, -0.00208645, 0.000102041
-8.20165, -0.0507887, -0.0116361, 0.00255728, 0.00246497, 0.000736017
-8.19176, -0.0421082, -0.00306448, -0.00532623, 0.0022759, -0.00167167
-8.18705, -0.0454815, 0.00149418, -0.00996586, 0.00760227, -0.000746336
-8.18289, -0.0482089, -0.0100508, -0.0138846, 0.0108637, 0.00113919
-8.18155, -0.0410882, 0.00195797, -0.0166472, 0.00907177, 0.000924262
-8.17655, -0.0367508, 0.00832246, -0.00856892, 0.00455629, -0.00297756
-8.1696, -0.0401841, -0.0121105, -0.00815108, 0.00110847, -0.00418206
-8.16373, -0.0500263, -0.0125136, 0.000325466, -0.00930972, -0.00165427
-8.16007, -0.058807, -0.0310289, 0.00036829, -0.00613074, 0.00133035
-8.15559, -0.0584242, -0.0320898, 0.000340437, -0.00374099, 0.00281827
-8.1533, -0.0567407, -0.0390041, 0.000908895, 0.00223703, 0.000345844
-8.14825, -0.0590141, -0.0480103, 0.00610579, 0.0105077, 0.00247274
-8.14893, -0.0581725, -0.0163778, 0.00398351, 0.00119859, 0.00303819
-8.14189, -0.0609792, -0.0303237, 0.0042865, -0.0100828, 0.00627545
-8.14112, -0.0634521, -0.039211, -0.00491481, -0.0122668, 0.00916003
-8.13928, -0.0623143, -0.0456798, -0.0051902, -0.00803257, 0.00808057
-8.13457, -0.0622191, -0.0401365, -0.00961614, -0.000711077, 0.00591151
-8.13099, -0.0552021, -0.048053, -0.00468249, 0.00245625, 0.00193899
-8.12955, -0.0479815, -0.056201, -0.00108968, -0.0011818, -0.000348494
-8.12647, -0.0360034, -0.0467243, -0.00321574, 0.000781688, -0.00380752
-8.12716, -0.0398726, -0.054603, -0.000364663, 0.00145503, -0.0054348
-8.12312, -0.0352204, -0.033219, 0.00685953, -0.00459335, -0.00866606
-8.12444, -0.0409331, -0.0492835, 0.00194289, -0.00604901, -0.00679983
-8.11909, -0.0484479, -0.0549361, -0.00257359, -0.0108133, -0.00382318
-8.11693, -0.0477932, -0.0655712, -0.0087453, -0.00913095, -0.00306852
-8.11315, -0.0518551, -0.0725363, -0.0068981, 0.0109124, -0.00110046
-8.11577, -0.0431498, -0.0388818, 0.0021824, 0.0198553, -0.00386
-8.11314, -0.0381007, -0.0121144, 0.00278509, 0.0127299, -0.00653784
-8.10797, -0.0439105, -0.0142067, 0.00324485, 0.00377482, -0.00871393
-8.10303, -0.0595264, -0.000573111, -0.00513763, -0.00595345, -0.00553364
-8.10187, -0.0658565, -0.0202302, -0.00772044, -0.0107302, -0.00353395
-8.09652, -0.069297, -0.00100019, 0.00365399, 0.00152394, -0.000989589
-8.09303, -0.0766289, 0.0061875, -0.00139552, 0.0141211, 0.00273198
-8.08926, -0.0671324, 0.00852319, 0.00613743, 0.0125476, 0.00132332
-8.08454, -0.0694495, 0.00471909, 0.00262511, 0.00281579, 0.000509418
-8.07518, -0.063985, -0.007705, 0.0112799, -0.00494258, -0.00181792
-8.06979, -0.0547847, -0.0110538, 0.00608635, -0.00623766, -0.00310816
-8.06703, -0.0547866, -0.0289841, -0.00613054, -0.00371932, -0.0019156
-8.06158, -0.0524892, -0.0554453, -0.00430316, -0.004353, -0.00548685
-8.05875, -0.0531296, -0.0473087, -0.0163187, -0.00608371, -0.00656528
-8.05337, -0.054887, -0.0700548, -0.0141856, -0.00947627, -0.00419663
-8.04465, -0.0486163, -0.0689564, -0.00356556, -0.00557567, -0.00283949
-8.03772, -0.0568871, -0.0565545, 0.00265643, 0.00071303, 0.00150688
-8.03113, -0.0435954, -0.0638946, 0.00171408, -0.000697132, -0.00231
-8.02378, -0.0437635, -0.0385953, -0.00885574, -0.00552869, -0.000942374
-8.01585, -0.0485986, -0.0389779, -0.00147886, -0.00506287, 0.000405556
-8.00859, -0.0562641, -0.0261723, -0.00417978, -0.00818134, 0.00153867
-7.99969, -0.0569149, -0.0497638, 0.000941446, -0.00662866, 0.00148527
-7.9924, -0.0520361, -0.0701655, -0.00624484, -2.66625e-05, 0.000947816
-7.98783, -0.0442124, -0.0634089, -0.00718375, 0.00915353, 0.000515956
-7.98392, -0.043158, -0.0608212, -0.00493452, 0.00966038, -0.000614647
-7.97218, -0.0366831, -0.0684045, -0.00712385, 0.0133594, -0.00275819
-7.96298, -0.0445253, -0.0464417, -0.00300454, 0.00797571, -0.00159043
-7.95522, -0.0501799, -0.0465325, 0.00482483, -0.000976793, -0.00323345
-7.94692, -0.0544545, -0.0373806, 0.0121027, 0.000321355, -0.00353791
-7.93807, -0.0623661, -0.0562589, 0.0112787, -0.000357498, 0.000261298
-7.93007, -0.0625722, -0.049162, -0.000377484, -0.00157629, 0.000774118
-7.92173, -0.0615903, -0.0426207, -0.00210828, 0.0015423, -0.000499779
-7.91284, -0.0666622, -0.0582834, 0.00909075, -0.00170248, -0.00272498
-7.90544, -0.0634837, -0.0644968, 0.0173769, -0.00455567, -0.000659444
-7.90374, -0.0724073, -0.0850543, 0.0179176, -0.00436765, 0.00667301
-7.89407, -0.0729565, -0.0733664, 0.0198686, -0.00215297, 0.00582168
-7.88184, -0.0712117, -0.0793159, 0.0106332, 0.00250513, 0.0059908
-7.87191, -0.068571, -0.0629926, 0.000758655, 0.00761545, 0.00456975
-7.86432, -0.0701788, -0.0674838, -0.01945, 0.00664541, 0.00381681
-7.85796, -0.0690136, -0.0615186, -0.00487442, 0.00240732, 0.00430725
-7.84778, -0.0706448, -0.0614747, -0.00741516, -0.00860362, 0.00701544
-7.83694, -0.0664031, -0.0767483, -0.00871134, -0.010169, 0.00849046
-7.83073, -0.0621948, -0.0769611, -0.0111622, -0.00237504, 0.00962818
-7.82155, -0.0556798, -0.0532162, -0.00473071, 0.00160845, 0.00656603
-7.81246, -0.0541785, -0.0465326, 0.0044304, 0.00175894, 0.00413064
-7.80341, -0.0599509, -0.039924, 0.00820548, -0.00048964, 0.00522153
-7.79399, -0.0576014, -0.0350924, 0.00230644, -0.00112498, 0.00449968
-7.77118, -0.0561062, -0.0293457, -0.00146395, -0.0037957, 0.00277594
-7.75095, -0.055033, -0.0351762, -0.00468536, -0.00411816, 0.00203454
-7.73438, -0.0610494, -0.0412948, -0.00799874, 0.000750348, 0.00408846
-7.71435, -0.0614038, -0.0312012, -0.0146513, 0.00284868, 0.0028545
-7.694, -0.0649913, -0.0142189, -0.0137207, 0.00693168, 0.00369157
-7.67229, -0.0666551, -0.0170739, 0.000912743, 0.00866934, 0.00602467
-7.64021, -0.0645539, -0.00641756, -0.00114461, 0.00143458, 0.0036995
-7.61265, -0.0687829, -0.0103954, 0.000952299, -0.00498915, 0.0020523
-7.58223, -0.0634283, -0.00447164, 0.0017452, -0.00308256, -0.000455628
-7.55155, -0.0543931, -0.00563771, 0.0043557, 4.13408e-05, -0.00342824
-7.51455, -0.0543858, -0.00861205, -0.00289823, 0.00596064, -0.00465981
-7.48627, -0.0552488, -0.00860019, -0.00609735, 0.00582393, -0.00287482
-7.44909, -0.0574627, -0.00346987, -0.00391152, 0.0010706, -0.00349676
-7.41593, -0.0547425, -0.00544753, 0.00116062, -0.000572578, -0.00340839
-7.38092, -0.0621713, -0.00554171, -0.00414235, -0.00431885, -0.000859293
-7.34709, -0.0641479, -0.0238042, -0.000724791, -0.00612467, -0.00215642
-7.30752, -0.0603673, -0.0437644, 0.0058464, -0.00557081, -0.000804318
-7.27524, -0.0623875, -0.0456769, 0.00159213, -0.00494206, -0.000469597
-7.23702, -0.0527912, -0.0593348, 0.00162983, 0.00218057, -0.00365007
-7.20682, -0.0484941, -0.0600986, 0.0101737, 0.00801117, -0.00269926
-7.16964, -0.0480661, -0.0694315, 0.0109857, 0.00580474, -0.000283429
-7.13618, -0.0584634, -0.0683148, 0.0153251, -0.000846396, 0.00283498
-7.09518, -0.0564807, -0.0584559, 0.0101143, -0.0036595, 0.00104871
-7.05944, -0.062532, -0.0599836, -0.000154522, -0.0053637, 0.00439061
-7.0239, -0.0632563, -0.0563119, -0.000835715, -0.0062759, 0.0103034
-6.98678, -0.0583853, -0.045726, -0.00711348, -0.00316645, 0.0165638
-6.95106, -0.0674008, -0.0460519, -0.00153786, 0.00187691, 0.028079
-6.91682, -0.0732383, -0.0494315, 0.00342055, 0.00215811, 0.0376743
-6.87418, -0.078265, -0.0663329, 0.00701468, -0.0048619, 0.050167
-6.83753, -0.0815265, -0.075992, 0.00933517, 0.000333637, 0.0619699
-6.802, -0.078874, -0.0746613, 0.00404765, -0.00138318, 0.0781164
-6.7612, -0.0765224, -0.0722584, 0.00752845, -0.00447365, 0.0888857
-6.71741, -0.069334, -0.0678723, 0.00684797, -0.00417592, 0.102426
-6.68043, -0.0651226, -0.0543964, -0.00296015, -0.00414845, 0.116612
-6.63752, -0.0643375, -0.0515685, -0.00352548, -0.0113312, 0.134135
-6.58766, -0.0543646, -0.0441661, 0.0112193, -0.0101693, 0.147287
-6.54516, -0.0534248, -0.0601245, 0.0131634, -0.00437708, 0.172791
-6.50641, -0.0556931, -0.0659015, 0.0131267, -0.00134197, 0.192187
-6.4586, -0.0636275, -0.0644118, 0.0122507, 0.000356363, 0.207434
-6.41633, -0.0665158, -0.0644285, 0.00591507, 0.000310424, 0.220647
-6.3712, -0.0603033, -0.0758275, 0.00161207, -0.00566656, 0.233974
-6.32823, -0.0605027, -0.0755102, 0.0063927, -0.0215602, 0.250307
-6.2805, -0.06228, -0.0817643, 0.000425435, -0.036523, 0.267924
-6.23812, -0.0608208, -0.081899, -0.0107558, -0.0350532, 0.279577
-6.19649, -0.0534587, -0.0728287, -0.0271798, -0.0236187, 0.285063
-6.15938, -0.048859, -0.0716093, -0.0367479, -0.0258664, 0.292376
-6.11427, -0.037478, -0.051827, -0.0345029, -0.0199602, 0.298705
-6.07284, -0.0339715, -0.061354, -0.0504735, -0.0075856, 0.314283
-6.03635, -0.0346322, -0.0472638, -0.038291, 0.0124539, 0.33381
-6.00768, -0.0256871, -0.0275129, -0.0300286, 0.0226469, 0.349196
-5.97356, -0.0130824, -0.0409896, -0.0188384, 0.0133134, 0.35978
-5.94187, -0.00240957, -0.0460212, -0.0150721, -0.00133282, 0.366827
-5.9118, 0.0018598, -0.0358812, 0.000852789, 0.000857386, 0.372034
-5.88305, -0.00917382, -0.0114668, 0.00340557, 0.00833478, 0.378783
-5.85539, -0.0147019, 0.00185303, 0.00272192, 0.0146941, 0.38163
-5.8317, -0.00851034, 0.0147673, 0.00421398, 0.0230714, 0.382458
-5.80761, -0.00910684, 0.0195386, 0.0154145, 0.0192379, 0.388414
-5.78595, -0.0051072, 0.0328182, 0.0174517, 0.0155962, 0.391866
-5.7655, -0.013013, 0.0169318, 0.0037609, 0.00914665, 0.396196
-5.7478, -0.00330674, 0.0213469, -0.00599058, 0.00640778, 0.390182
-5.7305, -0.00169826, 0.019259, -0.00827509, -0.00095982, 0.384103
-5.71955, 0.0012884, 0.0059044, -0.00590989, -0.0109826, 0.380918
-5.70687, -0.0132431, 0.00382958, -0.00204269, -0.0209821, 0.381199
-5.69453, -0.00886189, 0.00884377, -0.00579097, -0.0157255, 0.37791
-5.68688, -0.0106463, 0.0313579, -0.0141462, 0.010387, 0.373644
-5.69185, -0.00935507, 0.00423216, -0.0154365, 0.0182759, 0.367522
-5.69786, -0.00602527, -0.0133632, -0.0135108, 0.0137976, 0.356127
-5.70201, 0.00130451, -0.024092, -0.00145995, 0.0109608, 0.345181
-5.70298, 0.00996774, -0.000611056, 0.00382412, 0.0190471, 0.335392
-5.71103, 0.00795053, 0.00450673, 0.00648539, 0.0246449, 0.340692
-5.71924, 0.00627664, 0.00483181, 0.00133097, 0.0142351, 0.349147
-5.72399, 0.00512943, -0.00902115, -0.00806258, -0.00200238, 0.350934
-5.74587, 0.00811836, -0.0122313, -0.0157102, -0.00308475, 0.345787
-5.76668, 0.006484, 0.000305032, -0.03376, -0.000687505, 0.337134
-5.78745, 0.0142959, -0.00329226, -0.0520419, -0.0107651, 0.323065
-5.7998, 0.0158313, -0.00469193, -0.065571, -0.0216663, 0.30957
-5.82014, 0.0230899, -0.0180337, -0.0593337, -0.0136596, 0.288532
-5.84763, 0.0241682, -0.0283964, -0.0521418, 0.00561658, 0.271362
-5.88233, 0.0256821, -0.0181789, -0.0340222, 0.0155516, 0.254317
-5.914, 0.0228109, -0.0241551, -0.010567, 0.013026, 0.242857
-5.94707, 0.0116281, -0.00420231, -0.00148802, 0.00537874, 0.236601
-5.9808, 0.0219062, 0.0108036, -0.0086854, 0.00410904, 0.227348
-6.01698, 0.0253458, 0.0301477, -0.022961, -0.00835927, 0.2189
-6.04774, 0.0253588, 0.031198, -0.0236248, -0.0271486, 0.201316
-6.08103, 0.0223523, 0.0190294, -0.0231033, -0.0181966, 0.178256
-6.11916, 0.0179261, 0.0292627, -0.0229533, 0.00304467, 0.165958
-6.16339, -0.00282711, 0.0472987, -0.01324, 0.0112013, 0.158233
-6.20062, -0.00628939, 0.03057, -0.00465276, 0.000725575, 0.147495
-6.23954, -0.0168325, 0.0275077, -0.00468565, -0.00284698, 0.135723
-6.2797, -0.0159091, 0.016584, -0.0117541, 0.000715127, 0.118652
-6.32136, -0.00818908, 0.00788045, -0.0106643, -0.00346456, 0.0966196
-6.35476, -0.00667335, 0.00463445, -0.00553881, -0.00637134, 0.079655
-6.39499, -0.0132474, -0.00450108, -0.0046377, -0.00184385, 0.0631208
-6.43634, -0.0118935, -0.00606321, -0.00898696, -0.000226411, 0.0492593
-6.47795, -0.013016, -0.00547944, -0.00946862, -0.0148261, 0.034217
-6.51657, -0.00958387, -0.000704139, -0.0121466, -0.0137668, 0.0203634
-6.5555, -0.0045539, 0.00340572, -0.00924304, -0.00702048, 0.00871686
-6.59036, -0.0121452, -0.00704252, -0.00320279, -0.00679707, 0.00309626
-6.63499, -0.0214091, -0.0403898, -0.00264512, -0.000423452, 0.00144613
-6.67765, -0.0296985, -0.053858, -0.00019739, 0.00626068, 0.0043116
-6.72509, -0.0386823, -0.0673833, 0.00838294, 0.00412617, 0.0100927
-6.76533, -0.0429405, -0.0737216, 0.014727, -0.00346869, 0.0121252
-6.80867, -0.0466759, -0.0792022, 0.0144544, -0.012983, 0.0123303
-6.84905, -0.0420307, -0.0786174, 0.0115191, -0.0144125, 0.0105831
-6.88347, -0.033737, -0.0705114, 0.0116761, -0.0164765, 0.00762095
-6.91895, -0.035934, -0.0618904, 0.00338923, -0.00838511, 0.00685187
-6.94731, -0.0349549, -0.0418836, -0.00392629, -0.00542179, 0.0060736
-6.97309, -0.0325976, -0.0130635, -0.00429166, -0.0048745, 0.00594689
-6.99969, -0.028407, -0.000831007, -0.00918731, 0.00611227, 0.00429073
-7.02672, -0.0176875, 0.00824888, -0.00561783, 0.0147707, 0.00136698
-7.05116, -0.0166948, 0.00240483, 0.000788094, 0.011159, 0.00238599
-7.0724, -0.0117263, -0.00497897, -0.00458975, 0.0068825, 0.000905685
-7.09805, -0.0199783, -0.0147728, -0.00990504, 0.00553481, 0.000264491
-7.12433, -0.0207219, -0.0274765, -0.0103198, 0.00292222, -0.00103873
-7.15722, -0.025872, -0.0390457, -0.00910175, -0.00729204, 0.00156923
-7.18967, -0.0283841, -0.0443445, 0.00314052, -0.0119135, 0.00377894
-7.23177, -0.0290349, -0.0391042, 0.00270299, -0.0112557, 0.00769188
-7.26681, -0.0325367, -0.0409618, -0.00331973, -0.014334, 0.00956408
-7.3088, -0.0257461, -0.0434202, -0.0028316, -0.00698745, 0.00788535
-7.35294, -0.0196363, -0.0272081, -0.000143342, 0.00155509, 0.00607514
-7.40417, -0.0214157, 0.00135675, 0.00110912, 0.00619237, 0.00417855
-7.45415, -0.0227801, -0.00346722, 0.000727651, 0.00553008, 0.00413547
-7.50856, -0.0309622, -0.00361103, -0.00343255, -0.000389405, 0.00721053
-7.55656, -0.0243156, 0.00498783, -0.010125, -0.0075562, 0.00588061
-7.60463, -0.0288112, -0.00053771, -0.0194592, -0.0084395, 0.00878764
-7.65362, -0.0273588, 0.0133349, -0.0123759, -0.0031809, 0.00747062
-7.70489, -0.0252119, 0.0210013, -0.00474581, -0.000394071, 0.0041579
-7.75602, -0.016345, 0.0226864, 0.00643563, 0.00979114, 0.00175896
-7.81016, -0.0242624, 0.0287706, 0.000568637, 0.0111512, 0.00307179
-7.85823, -0.0296509, -0.00636739, -0.00135827, 0.00167749, 0.00303741
-7.90843, -0.0278679, -0.0314593, -0.00477386, -0.00234336, 0.00516306
-7.95668, -0.0334721, -0.0279749, -0.00160661, -0.00158784, 0.00910994
-8.00237, -0.0309424, -0.0191132, 0.00306454, 0.000393261, 0.00672169
-8.04874, -0.0296076, -0.0128737, 0.000203712, 0.00193254, 0.00705943
-8.09233, -0.0258248, -0.00705921, 0.000910321, 0.000455303, 0.00674762
-8.12556, -0.0248687, 0.00654323, -0.000877804, -0.000848567, 0.00538305
-8.15933, -0.0265636, -0.0166912, -0.00301213, -0.00181372, 0.00414459
-8.1891, -0.0318333, -0.0325937, -0.00782567, 0.000709773, 0.00588736
-8.21487, -0.0366082, -0.0301168, -0.0024676, -0.00264351, 0.00745264
-8.23937, -0.0296542, -0.0236861, 0.00386249, -0.00257807, 0.00689125
-8.26072, -0.0303643, -0.0370524, 0.00181351, -0.0139593, 0.00909893
-8.27979, -0.0232239, -0.0440727, -0.00528538, -0.01989, 0.00802256
-8.30112, -0.0220249, -0.0379163, -0.00875688, -0.014116, 0.00587583
-8.32324, -0.0172991, -0.0340568, -0.00825322, -0.00986754, 0.00315496
-8.34313, -0.0202511, -0.0311183, -0.00328832, -0.0109005, 0.00413633
-8.35932, -0.0169728, -0.0164107, 0.00571033, -0.00766605, 0.0030078
-8.36747, -0.0188582, -0.0137687, 0.000308421, -0.00819882, 0.0022075
-8.37598, -0.0107654, -0.00875973, 0.00406667, -0.00369071, -0.000378668
-8.38182, -0.0182987, 0.00478567, 0.00272419, 0.00365424, 0.00278952
-8.38435, -0.0183804, 0.0062989, 0.0144045, 0.0107287, -0.000388938
-8.38751, -0.0270905, 0.00749926, 0.0209436, 0.0189463, -0.000564447
-8.38649, -0.0323585, -0.00380455, 0.0134528, 0.0157667, -0.00103968
-8.3816, -0.0391099, -0.0244615, 0.000181786, 0.0135417, -0.000979007
-8.38179, -0.0414879, -0.0339948, -0.0113154, 0.00943634, -0.0001132
-8.37919, -0.0383909, -0.029462, -0.00923983, 0.0014626, 0.000663017
-8.37153, -0.0305467, -0.0295656, 0.00501014, -0.00786943, -0.000620366
-8.36143, -0.0289984, -0.0284703, 0.00346254, -0.00607356, -0.00420779
-8.35521, -0.0171183, -0.0250014, -0.00585196, -0.000795306, -0.0107572
-8.3458, -0.0127008, -0.0241675, -0.0022921, 0.00355344, -0.0111906
-8.33922, -0.00996115, -0.0235755, 0.00409332, 0.00751619, -0.0126885
-8.33086, -0.0183611, -0.0181217, 0.00181415, 0.00605918, -0.0121285
-8.32125, -0.0165945, -0.0182714, 0.00805283, -0.00035918, -0.0144306
-8.307, -0.0223545, -0.033047, 0.00341259, -0.00584745, -0.0137393
-8.29272, -0.028874, -0.0405646, -0.00402074, -0.00644289, -0.00952629
-8.28586, -0.0435145, -0.0295794, -0.014089, -0.000658549, -0.00288744
-8.27517, -0.0419916, -0.0301117, -0.0103629, 0.000668926, -0.00483724
-8.26148, -0.0422384, -0.0342523, -0.00383935, 0.00409381, -0.00233421
-8.24885, -0.0385814, -0.0262435, -0.00241714, 0.00666248, 0.000958066
-8.23296, -0.039809, -0.0333292, 0.00266348, 0.00392979, 0.00352622
-8.22072, -0.0354245, -0.0278895, 0.00329539, 0.00474602, 0.00259967
-8.20266, -0.0340214, -0.0350711, -0.00174786, -0.000299234, 0.00158672
-8.18464, -0.0377111, -0.0493395, 0.00351478, -0.00487844, 0.000208763
-8.16559, -0.0312708, -0.040663, 0.00300847, -0.00371019, -0.00148999
-8.15052, -0.0289939, -0.0274019, -0.00586804, -5.57248e-05, 0.00228179
-8.1291, -0.0293262, -0.028932, -0.0108482, -0.00559723, 0.00111151
-8.10493, -0.027899, -0.0222861, -0.00696592, -0.00712729, -0.00116502
-8.07862, -0.0268643, -0.0270598, 0.000299187, -0.00638386, -0.00329544
-8.04892, -0.0303872, -0.0339086, 0.00463171, -0.000555298, -0.00192264
-8.01789, -0.0363237, -0.0386452, 0.00632968, 0.00881516, 0.000648366
-7.99738, -0.0274543, -0.0264292, 0.00562939, 0.0139368, -0.0020335
-7.96683, -0.028063, -0.0116198, 0.00623732, 0.00649544, -0.000936068
-7.9369, -0.0302807, -0.0279378, 0.010515, -0.00122884, -0.00285575
-7.90321, -0.0245808, -0.038338, 0.0104416, -0.00609288, -0.00715258
-7.86832, -0.0288832, -0.0649877, 0.0063253, -0.0054977, -0.00237992
-7.83258, -0.0313354, -0.0734633, -0.001193, 0.00166549, 0.00077614
-7.79669, -0.0330754, -0.0643711, -0.00660436, 0.00545337, 0.00280307
-7.75371, -0.0383214, -0.0474892, -0.00612063, 0.0041944, 0.00463352
-7.709, -0.0313009, -0.0442083, 0.00219155, 0.00150841, 0.00075192
-7.66525, -0.034529, -0.047646, 0.00411719, 0.000298951, 0.000814072
-7.62578, -0.0319735, -0.0569794, 0.00404105, -0.00209819, 0.00271148
-7.57793, -0.031845, -0.0568941, 0.000627219, -0.0104158, 0.00604222
-7.53193, -0.0250177, -0.0541887, -0.012651, -0.0139676, 0.00254413
-7.48197, -0.0219997, -0.0607685, -0.00791186, -0.00289434, 0.00258719
-7.43212, -0.0291326, -0.0549895, -0.00341909, -0.00121373, 0.00490896
-7.36784, -0.0309177, -0.0481106, -0.00741647, -0.00230402, 0.00475682
-7.30456, -0.0298627, -0.050083, 0.00228692, -0.00288895, 0.00448232
-7.23603, -0.0322014, -0.0437653, -0.005375, 0.00750792, 0.00600043
-7.16604, -0.0254801, -0.0495412, -0.00637345, 0.00525382, 0.00487927
-7.08311, -0.0224099, -0.0422021, -0.0155744, 0.00727427, 0.00584454
-7.00981, -0.0157197, -0.0366274, -0.0118702, 0.00775893, 0.00230901
-6.92029, -0.00877878, -0.0230722, -0.0141565, -0.00326925, 0.00298024
-6.83692, -0.00828384, -0.0204392, -0.00379496, -0.0141611, 0.000303039
-6.7394, -0.0131634, -0.0142615, 0.00664153, -0.0100314, -0.000902307
-6.65445, -0.0212895, -0.016212, 0.00978723, 0.00258656, 0.000388314
-6.56247, -0.0286209, -0.00823074, 0.0134721, -0.00219614, 0.00372286
-6.47395, -0.0266994, 0.000270287, 0.00798157, 8.38835e-05, 0.00433451
-6.37972, -0.0342472, -0.00213584, 0.000333383, 0.00616597, 0.00381243
-6.29692, -0.0356876, 0.00266201, -0.00590033, 0.0062854, 0.00454614
-6.19971, -0.0394894, -0.00713466, 0.00869779, -0.00048563, 0.00424326
-6.11484, -0.0388837, -0.0248134, 0.0068438, -0.00241811, 0.00317989
-6.02403, -0.0437292, -0.0333815, -0.00210454, -0.00251966, 0.00503747
-5.93996, -0.0431834, -0.0263957, 0.000734302, -0.00226575, 0.0055671
-5.84556, -0.0429237, -0.0389739, 0.0100401, -0.0038051, 0.00550703
-5.76061, -0.0437933, -0.0616041, 0.0104441, -4.89366e-05, 0.00694767
-5.66556, -0.038249, -0.0647155, 0.00948485, 0.00462096, 0.00502666
-5.58034, -0.028296, -0.0832716, -0.000385208, 0.00245637, 0.00594043
-5.48951, -0.0259225, -0.0787369, -0.0107942, -0.00347866, 0.00613648
-5.40319, -0.0140349, -0.0957749, -0.0109331, -0.00283264, 0.00124889
-5.31359, -0.0161511, -0.0907448, -0.00605242, -0.000219722, 0.00062479
-5.23521, -0.015363, -0.0802597, 0.00136035, 0.00581187, 0.00370885
-5.14767, -0.0181722, -0.0877851, 0.0079927, 0.00370239, 0.00918747
-5.07235, -0.0244719, -0.0804515, 0.00968934, 0.00633379, 0.0198672
-4.99499, -0.0216098, -0.063839, 0.0119136, -0.000695759, 0.0337653
-4.92234, -0.0221842, -0.0627612, 0.000715402, -0.00858169, 0.0520918
-4.85017, -0.0199034, -0.0669188, -0.00528966, -0.00452, 0.0694048
-4.78704, -0.010178, -0.0534622, -0.00588742, 0.000764144, 0.0841652
-4.71713, -0.00915372, -0.045087, 0.0102984, 0.000154216, 0.103619
-4.6556, 0.000675774, -0.0270039, 0.0094893, -0.00451883, 0.125501
-4.58567, 0.00439515, -0.0214845, 0.0032898, -0.00446106, 0.148053
-4.52932, 0.00785131, -0.0188816, 0.00411703, 0.00575167, 0.161393
-4.46849, 0.00426307, 0.00836919, 0.0046082, 0.0155535, 0.182833
-4.41274, 0.00612722, 0.0238102, 0.0113449, 0.0124681, 0.205182
-4.35221, 0.00413315, 0.0224456, 0.0177365, 0.00526403, 0.231314
-4.2978, 0.00723668, 0.00672251, 0.00250012, 0.00400743, 0.254655
-4.24288, 0.0184198, 0.0109544, -0.0145802, 0.00455806, 0.270501
-4.19841, 0.034357, 0.00452934, -0.0125569, 0.00639937, 0.278036
-4.15122, 0.0406604, 0.00732704, -0.00312409, 0.0116633, 0.289078
-4.10657, 0.048154, 0.0151621, 0.00560501, 0.0209322, 0.302071
-4.06264, 0.0464987, 0.00683841, 0.0315462, 0.014891, 0.320135
-4.02579, 0.040347, -0.00323928, 0.0448939, -0.00241333, 0.334649
-3.98794, 0.0321251, -0.00941939, 0.0483013, -0.0261005, 0.354135
-3.95107, 0.0303034, -0.0193417, 0.0359914, -0.0300134, 0.369532
-3.92008, 0.035206, -0.0298051, 0.0176761, -0.0186866, 0.381131
-3.89721, 0.0469359, -0.0416466, -0.00975149, -0.00214783, 0.383219
-3.86631, 0.0623807, -0.0359437, -0.0317463, 0.0082328, 0.383178
-3.84102, 0.101965, -0.0421277, -0.0254448, 0.010641, 0.382401
-3.82031, 0.0849755, -0.0350008, -0.0126447, 0.0104766, 0.405709
-3.81024, 0.0652054, -0.045117, 0.00514642, 0.00553507, 0.410525
-3.8055, 0.0568243, -0.0377428, 0.0134475, -0.00483912, 0.402725
-3.80876, 0.0612949, -0.0358458, 0.0168862, -0.0130767, 0.397297
-3.80803, 0.0552112, -0.0237905, 0.0176662, -0.0133674, 0.402964
-3.80096, 0.0506339, -0.0106164, -0.00190415, -0.00474968, 0.408411
-3.80062, 0.0530527, -0.00976488, -0.031352, 0.00628947, 0.405999
-3.81745, 0.0722262, -0.0334544, -0.045275, 0.0126309, 0.394449
-3.84095, 0.0855629, -0.0526066, -0.0634026, 0.0174622, 0.376147
-3.87254, 0.0881669, -0.0532266, -0.0558192, 0.0152928, 0.356943
-3.91829, 0.0829337, -0.0289529, -0.0318821, 0.0110167, 0.335784
-3.95832, 0.0622684, -0.013542, -0.000102072, 0.00438323, 0.314734
-4.00392, 0.0349174, 0.0127999, 0.03299, -0.00602479, 0.294882
-4.03868, 0.00415051, 0.0172095, 0.0522742, -0.0175049, 0.282052
-4.07759, -0.0107777, -0.0152341, 0.0501403, -0.026094, 0.259498
-4.11322, -0.0174887, -0.0224023, 0.0430016, -0.0116119, 0.23751
-4.15872, -0.0109471, -0.028929, 0.0162352, 0.00378154, 0.208487
-4.20161, -0.00149841, -0.0454041, -0.0163958, 0.0108825, 0.179498
-4.24614, 0.0117526, -0.0422833, -0.0413286, 0.00485812, 0.146009
-4.28383, 0.0204275, -0.0462582, -0.0534897, -0.002375, 0.117337
-4.32291, 0.0190779, -0.0328348, -0.0539246, -0.00706287, 0.0934917
-4.35906, 0.00460856, -0.0189669, -0.0255209, -0.00344951, 0.0726934
-4.4001, -0.0101606, 0.00197903, 0.0129578, 0.00450606, 0.0480808
-4.43466, -0.0209697, 0.0112972, 0.0294364, 0.00950089, 0.0302124
-4.47611, -0.0285121, -0.00279631, 0.0280849, 0.00305689, 0.0111774
-4.5077, -0.0292697, -0.00965999, 0.00566433, -0.00353912, -0.00839002
-4.54576, -0.0262085, -0.0113114, -0.0141482, -0.00513494, -0.0303455
-4.57959, -0.0250526, -0.00254151, -0.0258181, 0.000437635, -0.0504237
-4.61493, -0.0293511, 0.00483622, -0.0236447, 0.0030283, -0.0686821
-4.64585, -0.0333918, 0.00471625, -0.00211225, 0.00395615, -0.0845109
-4.67613, -0.0423843, -0.00567214, 0.0120761, -0.00209232, -0.101075
-4.70737, -0.0443721, -0.0188161, 0.0178204, -0.00515467, -0.120325
-4.74165, -0.0404447, -0.0164025, 0.015381, 0.00220518, -0.138952
-4.77299, -0.0416882, 0.00294064, -0.0034664, 0.00733386, -0.153822
-4.80299, -0.0332411, 0.0150817, -0.0241409, 0.0100579, -0.177673
-4.82847, -0.0264699, 0.00797076, -0.0347885, 0.000858635, -0.197515
-4.85902, -0.0236416, -0.00882309, -0.0373904, -0.0158333, -0.212426
-4.8848, -0.0263384, -0.026344, -0.0289333, -0.0235142, -0.226029
-4.91086, -0.0318204, -0.00977525, -0.00789174, -0.0156121, -0.240966
-4.93483, -0.0448126, 0.00717592, 0.0169265, -0.00251609, -0.253252
-4.95771, -0.0478979, 0.00470049, 0.0308436, 0.014352, -0.2626
-4.98252, -0.0603585, -0.00556631, 0.0205093, 0.0134745, -0.270753
-5.00838, -0.0642235, -0.00229925, 0.00262101, 0.00422134, -0.283975
-5.03266, -0.0578128, -0.00343862, -0.0272094, -0.008884, -0.2953
-5.05694, -0.0559478, -0.00799674, -0.0421508, -0.014179, -0.300952
-5.07684, -0.0558941, -0.00255452, -0.041975, -0.0196522, -0.306593
-5.0961, -0.0504299, 0.00504896, -0.0161866, -0.0119945, -0.314756
-5.11572, -0.0463061, 0.0219512, 0.0200955, -0.000557504, -0.321097
-5.13755, -0.0497184, 0.0229286, 0.0357463, 0.00344979, -0.325287
-5.15752, -0.0528531, 0.026192, 0.0225883, 0.00385752, -0.329483
-5.18023, -0.0474441, 0.03592, 0.0104649, 0.00610112, -0.332958
-5.19837, -0.0468341, 0.0354143, -0.0116388, -0.00542767, -0.33368
-5.21578, -0.0444672, 0.0269472, -0.01492, -0.0101962, -0.33628
-5.23361, -0.0457508, 0.0322995, 0.0016224, -0.00671929, -0.3385
-5.24768, -0.0517028, 0.0209066, 0.00915477, -0.0135589, -0.338317
-5.2643, -0.0566961, 0.00832318, 0.0129947, -0.0158671, -0.338285
-5.27957, -0.0654834, 0.0138116, 0.0328988, -0.0152029, -0.33899
-5.28615, -0.0708194, 0.01852, 0.0361112, -0.0185493, -0.335625
-5.28797, -0.0694229, 0.0200479, 0.0227206, -0.0152606, -0.331227
-5.28439, -0.0618924, 0.0185179, 0.000261071, -0.00608632, -0.326517
-5.27758, -0.051572, 0.0221632, -0.0126451, 0.00579113, -0.320771
-5.26324, -0.0477248, 0.0148557, -0.00233856, 0.00681485, -0.312415
-5.24912, -0.0483293, -0.00415896, 0.0105563, -0.00309014, -0.292387
-5.23668, -0.058236, -0.0279292, 0.0400046, -0.013781, -0.274138
-5.21494, -0.0673083, -0.0344142, 0.0467694, -0.0108535, -0.251744
-5.19716, -0.0902325, -0.0292703, 0.0428384, 0.00141227, -0.22463
-5.17098, -0.09905, -0.0140065, 0.033013, 0.005367, -0.198531
-5.14029, -0.10153, -0.0313537, 0.0294113, -0.000372065, -0.175904
-5.10153, -0.0958665, -0.0474229, 0.0198605, -0.00895781, -0.155909
-5.06112, -0.0757507, -0.045426, 0.00420586, -0.00981708, -0.145756
-5.02043, -0.0642703, -0.0455196, -0.0162231, -0.00129349, -0.135232
-4.97737, -0.0501609, -0.0395337, -0.0101834, 0.00355789, -0.13118
-4.92523, -0.0388044, -0.0333622, -0.00100377, -0.00144378, -0.124797
-4.87667, -0.039359, -0.0382483, 0.00802478, -0.0037959, -0.119849
-4.82204, -0.0368473, -0.0504331, 0.0107444, -0.00100533, -0.116211
-4.77204, -0.0347741, -0.0357707, 0.0127282, 0.009538, -0.109871
-4.71346, -0.0330134, -0.0205554, 0.0225545, 0.0061176, -0.104546
-4.65546, -0.0300634, -0.0304379, 0.0105944, -0.004276, -0.0983391
-4.59647, -0.0334534, -0.0224963, -0.00603665, -0.0071809, -0.0923455
-4.54365, -0.0222493, -0.0128273, -0.0134032, -0.00519573, -0.0952607
-4.47815, -0.022576, -0.00620232, -0.015762, -0.000985005, -0.0908298
-4.42026, -0.0251703, -0.00537031, -0.00930869, 0.0066731, -0.0872894
-4.35497, -0.0246332, -0.00013309, -0.000522723, 0.00737765, -0.0817863
-4.29764, -0.0342472, -0.00502645, 0.0164968, 0.000864327, -0.074278
-4.22762, -0.0357653, -0.0219605, 0.0272914, -0.00900009, -0.0650147
-4.16438, -0.0349184, -0.0264517, 0.0169634, -0.00781864, -0.0549228
-4.09961, -0.0348825, -0.0248272, 0.00284703, -0.000425289, -0.0436327
-4.03713, -0.0276026, -0.014682, -0.0160039, 0.00737081, -0.0355865
-3.96785, -0.0225218, -0.0124296, -0.0182772, 0.0105092, -0.0282049
-3.9025, -0.0159735, -0.0172114, 0.00169521, 0.00263467, -0.0217006
-3.83662, -0.0198683, -0.0122665, 0.0136164, -0.00261863, -0.0117734
-3.77109, -0.0230988, -0.0234966, 0.0224368, -0.00631073, -0.00143859
-3.69844, -0.0219168, -0.0243399, 0.0220952, -0.00393385, 0.0058539
-3.63784, -0.024377, -0.024693, 0.00595633, -0.000526308, 0.0128111
-3.56684, -0.0266489, -0.0289476, -0.00408956, 0.00329275, 0.0112982
-3.50427, -0.0162503, -0.0282063, -0.0123714, 0.00197792, 0.00884491
-3.43392, -0.0149997, -0.0340878, -0.00439439, 0.00263454, 0.00793654
-3.37365, -0.00728768, -0.0441201, -0.00233534, -0.00489008, 0.00586794
-3.30407, -0.00293705, -0.0524688, -0.001179, -0.00666605, 0.00530628
-3.24589, -0.00748451, -0.0538519, 0.00251592, -0.00211911, 0.00520509
-3.17661, -0.00606061, -0.0367336, 0.0110023, -0.0028209, 0.00504817
-3.11427, -0.00712427, -0.0377495, 0.00680265, -0.00695431, 0.00749129
-3.04264, -0.00924405, -0.0234245, 0.000654407, -0.00117693, 0.00989663
-2.97589, -0.00898701, -0.0148565, -0.00790148, -0.003795, 0.00727916
-2.90261, -0.0102996, -0.0279716, -0.00819916, -0.00530919, 0.00615124
-2.83585, -0.0184642, -0.0262567, -0.00274961, 0.00189282, 0.00782678
-2.76502, -0.0172427, -0.0200498, 0.00487359, 0.00111162, 0.00762815
-2.70027, -0.0218944, -0.0138247, 0.0111452, -0.00702877, 0.00850585
-2.63298, -0.0228044, -0.0321872, 0.00662959, -0.00470401, 0.00852838
-2.57529, -0.0153633, -0.0222722, 0.00603778, -0.0014006, 0.00614105
-2.51186, -0.0113194, -0.0110751, -0.00165636, 0.00287663, 0.0057445
-2.45708, -0.00249445, -0.0157441, -0.00100849, -0.000680886, 0.00444585
-2.3919, -0.00766406, -0.0210253, 0.0030697, -0.00164855, 0.00549555
-2.32974, -0.00404888, -0.0254072, 0.00742642, -0.00347501, 0.00401449
-2.24559, -0.0138634, -0.0299021, 0.00219048, -0.00227829, 0.00655418
-2.15152, -0.0135335, -0.0327755, -0.00426945, -0.00315631, 0.00554735
-2.03357, -0.0126321, -0.0235793, -0.00369653, -0.00108966, 0.00700556
-1.92986, -0.00753372, -0.0169919, 0.00332503, 0.00095457, 0.00685047
-1.82123, -0.00568399, -0.0195494, 0.000316397, 0.00219019, 0.00406358
-1.72672, -0.0138864, -0.0100529, 0.000710667, 0.00265264, 0.00473981
-1.62709, -0.0140426, 0.0035018, -0.00192778, -0.00160919, 0.00558502
-1.54525, -0.0108321, 0.0021413, -0.00191456, -0.00111344, 0.00697961
-1.46047, -0.0105267, -0.00176102, 0.00918426, 0.0036364, 0.00573009
-1.38971, -0.0111612, -0.00791935, 0.00846892, 0.00387072, 0.00566036
-1.31551, -0.00726106, -0.0041896, -0.00568394, 0.00311629, 0.00354404
-1.24717, -0.00348184, -0.00779787, 0.00463251, 0.00101185, 0.0029767
-1.17487, 0.00340717, -0.00482889, 0.00341898, 0.00514546, 0.000467704
-1.10585, 0.00963752, -0.0151961, 0.00269958, 0.000209027, -0.000978795
-1.03854, 0.00361941, -0.0129197, -0.00523545, -0.000930066, 0.000932897
-0.976689, -6.71209e-05, -0.0155224, -0.00257271, -0.00100332, 0.00122052
-0.902215, -0.000832897, -0.0108444, -0.00112352, 0.00300091, 0.000715776
-0.83275, 0.00316719, 0.0020116, 0.0026066, 0.00290711, 0.00022623
-0.759165, -0.00229997, 0.0143847, -0.00115583, 0.0018332, 0.00328002
-0.697172, -0.0137314, -0.00239078, -0.00413974, 0.00116789, 0.00496977
-0.620693, -0.0173871, -0.00180529, -0.000614293, 0.00179733, 0.00343375
-0.553377, -0.0188797, -0.0104711, 0.00507791, -0.000748692, 0.00427923
-0.478391, -0.0125658, -0.00834743, 0.00052937, 0.00227861, 0.00439612
-0.411259, -0.00212663, -0.00814606, 0.00267888, 0.0031882, 0.00137143
-0.342808, 0.00143533, -0.0151415, 0.00700115, -0.00253802, -0.000386139
-0.278023, 0.00666233, -0.0152207, -0.00237073, -0.00176205, -0.000910508
-0.208559, 0.000534463, -0.00930092, -0.0024637, 0.000846952, 0.00155414
-0.143074, 0.00633951, 0.00043176, 0.000483251, 0.00238089, -0.00131667
-0.0779923, 0.0061313, 0.00522117, 0.00359002, 0.000302449, -0.00150498
4.14251e-05, 0.00376585, 0.0108276, -0.00711548, 0.00259949, -0.000807688
0.0319736, 0.000344134, 0.0104662, 2.42156e-05, 0.000886753, 0.00030206
0.0217248, 0.000130062, 0.00453811, 0.00163689, 0.005478, -9.38019e-05
-8.97615e-05, 0.00245828, 0.0164106, -0.00145217, 0.0108244, -0.000785829
0.000217845, 0.00254542, 0.020085, -0.00623953, 0.00162724, -0.000526864
0.00349411, -0.000509361, 0.00909281, -0.00028532, -0.00606973, 8.23135e-05
0.00590868, 0.000175584, 0.010143, 0.00377794, 0.0014466, 3.5157e-05
0.00410099, 1.7494e-05, 0.00561961, 0.00154099, 0.00227932, 0.000157177
0.00110967, 0.0015661, 0.000776628, 0.000563425, -0.0013461, -7.35146e-06
0.0029495, 0.00292106, -0.00304961, -0.000702837, -0.00139171, -0.000954536
0.00655653, 0.00156023, -0.00215902, 0.000463024, 7.04886e-05, -0.000499832
0.00259919, -0.00058039, 0.000252152, 0.00214688, 0.00143953, 0.000326002
0.00201214, -0.00339528, 0.00233782, -0.00375973, 0.000438353, 0.00121334
0.00401233, 0.00037647, 0.000175896, 0.00307604, -0.00106968, -9.26275e-05
0.00590608, -0.000248212, 0.000462717, 0.00144042, -3.39521e-05, 0.000575622
0.00258739, -0.000252311, -0.000478388, 0.00159338, -0.00038497, 5.86867e-05
0.00316522, -0.000424681, -0.0023339, -0.0013613, -0.000201348, 0.0002723
0.00421043, 0.00182511, 0.00162988, -0.00258525, 0.00101394, -0.000542925
0.00497866, 0.00474706, 0.000427944, 0.00155118, -0.000138104, -0.00103825
0.00251411, 0.00219975, 0.00265062, 0.00213884, -8.4264e-06, -0.000396173
0.0038356, -0.00156724, 0.0048821, -0.00114505, 0.000256468, 0.000283038
0.00446273, -0.0025583, 0.00111608, -0.00106386, -0.00124029, 0.000631814
0.00420157, 0.0004203, 0.000381088, -0.000221248, 0.00048223, 3.55356e-05
0.00141134, 0.00160777, -0.0003799, 0.00117586, -4.76723e-05, -0.00031513
0.000904729, 0.00324914, 0.00704108, 0.00115944, 0.00190012, -0.000564212
8.34343e-05, -0.000960273, 0.00506095, -0.00255412, 0.000535273, 0.000383865
-5.70839e-06, -0.00358016, 0.00686834, -0.000434835, 0.0021064, 0.000922941
-0.0591165, 0.00123951, 0.0134976, -0.00388712, 0.00458809, -0.00035322
-0.097474, 0.00117354, 0.01196, -0.000705204, 0.0011457, -5.96466e-05
-0.136183, -0.00141225, 0.0039281, 0.0070005, -0.00337724, 0.00112769
-0.173674, -0.000893225, 0.00601639, 0.00161572, 0.00207422, 0.000365942
-0.219035, 0.00131242, 0.00371127, 0.00309591, 0.00346044, -9.95626e-05
-0.260555, -0.00465877, 0.00160162, 0.00129763, 0.00174895, 0.00167044
-0.30726, 0.00160658, -0.00166797, -0.00690528, -0.000182772, 2.11117e-05
-0.35622, 0.000343436, -0.0147241, -0.0069171, -0.00340529, 0.000104785
-0.407925, 0.00304569, -0.0112514, 0.0010127, -0.00304871, 0.000158541
-0.455668, -0.00368385, -0.00900559, 0.00234183, 0.00316487, 0.00130701
-0.503257, -0.00428128, -0.00117808, 0.00303193, 0.00114629, 0.00224594
-0.555737, -0.00932019, 0.010825, 0.00313317, 0.0031574, 0.00356885
-0.614918, -0.00653477, 0.0157708, 0.000752255, 0.0031354, 0.00264495
-0.670443, -0.0105055, 0.0226289, -0.000509927, 0.00229621, 0.00358776
-0.7389, -0.00462225, 0.027526, -0.00152489, 0.0064677, 0.00163092
-0.804385, 0.00226115, 0.0217943, -0.00182982, 0.00353644, 0.000653747
-0.878944, 0.00327417, 0.0120786, -0.00121356, 0.0018909, 0.000862938
-0.953208, 0.00635583, 0.0168871, -0.00212793, 0.00407451, -0.00152802
-1.03818, 0.0142345, 0.0164454, -0.00534069, 0.00672157, -0.00429543
-1.12513, 0.0110419, 0.0180296, 0.00104867, 0.0026215, -0.00283881
-1.22529, -0.000885836, 0.00281469, 0.00414168, 0.000546202, 0.00025436
-1.32206, -0.00563158, -0.000654304, 0.00683498, -0.00145169, 0.00109041
-1.43395, -0.00846885, 4.38835e-05, 3.94419e-05, 0.00276314, 0.00172544
-1.53679, -0.00145452, 0.00554598, 0.000407565, 0.00290918, -0.000703742
-1.64242, -0.00448626, 0.0232009, 0.00377732, 0.00191179, 0.00162878
-1.74733, -0.00407195, 0.0279089, -0.00248359, -5.7065e-06, -0.000235394
-1.85665, -0.00979319, 0.0186978, -0.0026424, -0.00248434, 0.000225918
-1.95728, -0.0118601, 0.0159941, -0.00128799, 0.00394834, -0.00119254
-2.07096, -0.00842416, 0.0109247, 0.00157124, 0.00503831, 0.00127318
-2.1688, -0.00746208, 0.008918, -0.0027749, 0.00819768, 0.00167217
-2.27168, -0.00911187, 0.0210997, -0.00425253, 0.00627121, 0.000349962
-2.35884, -0.00625534, 0.0068208, 0.00117538, -0.00165173, -0.00117066
-2.45075, -0.00814157, -0.00190818, -0.000324884, -0.00238718, 0.000790761
-2.53329, -0.0101761, -0.00138883, -0.00230193, 6.03889e-05, 0.00176376
-2.62037, -0.015544, -0.0191198, 0.00144903, -0.00765157, 0.00211698
-2.69473, -0.0203159, -0.0274085, -0.00167386, -0.00712798, 0.00182874
-2.77991, -0.0150195, -0.0175658, -0.00328587, 0.00092559, -0.00184747
-2.85169, -0.0135908, -0.00124562, 0.00309141, -0.00165525, 0.000303429
-2.92199, -0.0132656, -0.00563476, -0.0035914, -0.00900626, 0.00508002
-2.98732, -0.0155493, -0.0189476, -0.00924775, -0.0019295, 0.00535
-3.05993, -0.0117501, -0.0106776, -0.0144043, 0.0064273, -0.000298066
-3.12118, -0.0020549, -0.0158542, -0.00705632, 0.00254249, -0.00183581
-3.18877, 0.000385905, -0.0167167, 0.00542489, -0.000298273, -0.00153451
-3.24818, 0.00160814, -0.0176294, 0.00849685, 0.00126653, -0.00461095
-3.31499, -0.00343649, -0.0118784, 0.0122113, -0.0046147, -0.00452092
-3.37115, -0.0135459, -0.0161945, 0.000259491, -0.00544247, 0.00193386
-3.43063, -0.0257138, -0.0220366, -0.00279096, 0.000788477, 0.00705185
-3.48796, -0.0203252, -0.0110853, -0.00748245, 0.00727282, 0.00293641
-3.55324, -0.00889524, 0.00833698, -0.00140373, 0.00424341, -0.00150116
-3.6077, -0.0086089, 0.00978892, 0.00855695, 0.0032904, -0.00115035
-3.66294, -0.00877575, 0.0142518, 0.00527683, 0.00269373, 7.03249e-05
-3.71556, -0.00434434, 0.00910053, -0.00521764, -0.00159163, 0.00137583
-3.77274, -0.00693825, -0.00973717, -0.0189616, -0.00688842, 0.00254787
-3.81728, -0.00881858, -0.0259176, -0.0113313, -0.0125633, 0.00085816
-3.85738, -0.00975269, -0.0286432, -0.00689612, -0.00283741, 0.000473222
-3.88794, -0.0104634, -0.0295795, 0.00854822, 0.00114563, 0.000726009
-3.92612, -0.0144725, -0.0331134, 0.0109911, -0.00626211, -8.85365e-05
-3.95127, -0.0207481, -0.0433034, 0.00568145, -0.00838599, 0.00130174
-3.97604, -0.0241992, -0.0507496, -0.0124162, -0.00333655, 0.0014944
-3.99934, -0.0278899, -0.0436741, -0.0270762, 0.00351737, 0.00142336
-4.02778, -0.0209336, -0.0276552, -0.0122248, 0.000511677, 0.00122314
-4.04811, -0.0200957, -0.0262391, 0.00696908, -0.00310817, 0.00070994
-4.07233, -0.0128322, -0.0228907, 0.0125629, -0.00215143, -0.00235706
-4.09208, -0.0111219, -0.0210027, 0.0164182, 0.00533583, -0.00301009
-4.11765, -0.0139545, -0.0104023, 0.00636964, 0.00991197, -0.00224955
-4.13818, -0.0100171, 0.00252269, 0.00313799, 0.00911001, -0.00214044
-4.15884, -0.00954489, 0.0300796, -0.00761512, 0.00734935, -0.00151299
-4.17948, -0.00534551, 0.0441374, -0.0119158, 0.00105382, -0.00236631
-4.20009, -0.0067489, 0.0501038, -0.00859582, -0.00142698, -0.00348161
-4.22603, -0.0145628, 0.0389731, -0.00928571, -0.00716327, -0.000374847
-4.25051, -0.0187645, 0.031571, 0.00248619, -0.00579513, -0.00094911
-4.27531, -0.0211908, 0.0168982, 0.00239407, -0.000692715, -0.0034336
-4.29619, -0.0229048, 0.0126082, -0.00417025, -0.00381346, -0.00756688
-4.31395, -0.0236016, -0.0169077, -0.00905199, -0.0105259, -0.0122671
-4.33438, -0.0221134, -0.032296, -0.00655826, -0.00919443, -0.0178949
-4.35739, -0.0249012, -0.0354381, -0.000602738, -0.00137333, -0.0193886
-4.37403, -0.0263779, -0.0289898, -0.00120651, 0.00356152, -0.0224934
-4.39662, -0.0224271, -0.0278622, -0.0053468, 0.00220996, -0.0347517
-4.41205, -0.0194198, -0.0312707, -0.00235754, 0.0109237, -0.0455077
-4.43615, -0.0276123, -0.0194545, -0.000300531, 0.0122613, -0.0556274
-4.4572, -0.0235849, 0.00135474, -0.00892911, 0.0098258, -0.0664186
-4.46874, -0.023034, -0.00702585, -0.00795052, -0.00329037, -0.0778621
-4.47442, -0.0212486, -0.0181023, -0.0160285, -0.0157303, -0.0951608
-4.48181, -0.0154012, -0.0171304, -0.0080409, -0.0146571, -0.111706
-4.48074, -0.0137078, -0.00682717, -0.000389147, -0.012361, -0.124779
-4.48099, -0.0108644, -0.0104615, -0.00965871, -0.00376187, -0.136783
-4.46858, -0.0171506, -0.0155669, -0.00772491, -0.0017936, -0.149345
-4.45917, -0.0266799, -0.0392264, -0.00744268, 0.0063783, -0.160263
-4.45771, -0.040142, -0.040252, -0.00650802, 0.00680863, -0.175521
-4.45099, -0.0469819, -0.0363995, 0.00200481, -0.00704032, -0.191862
-4.43847, -0.0566075, -0.0440925, -0.00237142, -0.0249509, -0.207109
-4.42417, -0.0544575, -0.0571231, -0.0158663, -0.0237833, -0.222096
-4.40859, -0.051421, -0.0514552, -0.017907, -0.0144606, -0.242965
-4.39286, -0.0390016, -0.0292749, -0.015133, -0.0030129, -0.262437
-4.3768, -0.03893, -0.0283316, -0.00424609, -0.00273399, -0.277663
-4.35379, -0.0444037, -0.0248993, 0.00682595, -0.0139717, -0.288107
-4.32739, -0.0461022, -0.0555057, 0.0198521, -0.0253133, -0.293308
-4.31154, -0.0511088, -0.0501752, 0.0183964, -0.0145318, -0.299762
-4.29191, -0.0488941, -0.013444, 0.0174315, 0.0101994, -0.314985
-4.27681, -0.0580085, 0.00920192, 0.0185689, 0.0187353, -0.32348
-4.25437, -0.0702978, -0.0118944, -0.00125264, 0.00484874, -0.323025
-4.2325, -0.082838, -0.0344125, -0.0165558, -0.0146352, -0.319083
-4.21281, -0.0958349, -0.0431973, -0.0191349, -0.0211005, -0.31488
-4.19392, -0.0767148, -0.0223514, -0.0248027, -0.0190175, -0.323504
-4.1624, -0.0619805, 0.0128529, -0.0188062, -0.0135871, -0.330325
-4.1302, -0.048386, 0.0298986, 0.0120485, -0.00783235, -0.340333
-4.09491, -0.0495815, 0.0352133, 0.0421094, 0.00500068, -0.344677
-4.07145, -0.0569762, 0.0200775, 0.0485725, 0.0131874, -0.34329
-4.05259, -0.0632939, 0.00502191, 0.0377021, 0.0221537, -0.332646
-4.03031, -0.0756473, 0.0122651, 0.0192951, 0.0112465, -0.324548
-4.00057, -0.0702541, 0.0224185, -0.0133206, -0.00492423, -0.320838
-3.97357, -0.0609007, 0.0214915, -0.0328818, -0.0136331, -0.321094
-3.94713, -0.0641732, 0.0348105, -0.0406277, -0.00117165, -0.316284
-3.9225, -0.0648684, 0.0417875, -0.0181528, 0.00690382, -0.310868
-3.89433, -0.0725825, 0.0329913, 0.0149307, 0.00439637, -0.301081
-3.87145, -0.0773579, 0.0179503, 0.0294856, 0.00270418, -0.283554
-3.84892, -0.0854614, 0.0225092, 0.0292263, -0.00213163, -0.26314
-3.82403, -0.0877597, 0.0276671, 0.0265921, -0.00615336, -0.248132
-3.79974, -0.0768179, 0.0182829, 0.0286872, -0.00804332, -0.234375
-3.77563, -0.0712383, 0.000927492, 0.00519217, -0.00547631, -0.213639
-3.75117, -0.0720765, -0.00764246, 0.0044418, -0.00269705, -0.193565
-3.73151, -0.0673911, -0.0241325, -0.00336765, -0.00260834, -0.17398
-3.70904, -0.0599479, -0.0265314, -0.00189496, -0.00342768, -0.148797
-3.68456, -0.0562433, -0.0303878, 0.00598211, -0.00393723, -0.121993
-3.65861, -0.0538645, -0.0208358, 0.00503979, -0.00280743, -0.100834
-3.63178, -0.0455766, -0.019453, 0.000821571, 0.00472554, -0.0838994
-3.60666, -0.036957, 0.000760084, -0.0142754, 0.0096883, -0.0645626
-3.57958, -0.0288692, 0.0122854, -0.019785, 0.00481352, -0.0519746
-3.55788, -0.0176839, 0.0102995, -0.0166996, -0.00123911, -0.0418584
-3.53689, -0.000554893, 0.0156681, -0.00294779, -0.00475071, -0.0342967
-3.51352, -0.00337343, 0.025502, 0.00434045, -0.00147145, -0.020861
-3.4949, 0.00314731, 0.0268411, 0.00526097, 0.00483869, -0.0120474
-3.47797, 0.000536172, 0.0277488, 0.00501841, 0.000309681, 0.00232805
-3.46663, -0.00171153, 0.0298046, 0.00476589, 0.000323635, 0.0185799
-3.451, -0.000253424, 0.0134282, -0.00717624, 0.00141349, 0.0298086
-3.44483, 0.004319, 0.00115039, -0.0158109, 0.00935377, 0.0371388
-3.44149, 0.00189567, -0.00668805, -0.0155563, 0.00146605, 0.0519537
-3.44355, -0.00962899, -0.0217924, -0.0158352, -0.00334888, 0.0594673
-3.4478, -0.00962783, -0.0352793, -0.0122873, -0.00991833, 0.0656153
-3.46076, -0.00169024, -0.0348324, -0.00482433, -0.00865395, 0.0752274
-3.47066, 0.000806829, -0.0234703, 0.0136067, -0.00262839, 0.0891732
-3.48555, -0.00321851, -0.00363036, 0.0192634, 0.00682273, 0.10621
-3.49731, 0.000273714, -0.00276471, 0.00869773, 0.011601, 0.12668
-3.5143, -0.00174183, -0.0015447, 0.00464754, 0.0136627, 0.146214
-3.53407, -0.00624891, -0.000301653, -0.00995554, 0.0141551, 0.166587
-3.55085, 0.000831214, -0.00393176, -0.000984577, 0.00895973, 0.175744
-3.57357, 0.00132426, -0.0194178, 0.0158263, 0.00213362, 0.184242
-3.5953, 0.000155096, -0.0205299, 0.00788269, 0.00478408, 0.196496
-3.62202, 0.0102093, 0.00768918, 0.00366706, 0.0065701, 0.211405
-3.6541, 0.00136316, 0.014025, -0.000451281, 0.00547302, 0.234576
-3.68337, 0.0159366, 0.015081, -0.0044982, -0.00198127, 0.250772
-3.70819, 0.0179701, 0.0180021, -0.00579107, -0.00107251, 0.266824
-3.73997, 0.0217483, 0.0288195, -0.00238448, 0.00489813, 0.282574
-3.77289, 0.0236701, 0.0349731, 0.00465758, 0.0108945, 0.299929
-3.80758, 0.0333515, 0.0274226, -2.35786e-05, 0.0032866, 0.313642
-3.8392, 0.0349216, 0.0228802, -7.14492e-05, -0.00483605, 0.323333
-3.87548, 0.0326491, 0.0115697, 0.00803302, -0.015154, 0.326305
-3.91503, 0.0291222, -0.011502, 0.0120201, -0.0236891, 0.327362
-3.95264, 0.0310082, -0.0115604, -0.00234798, -0.018953, 0.32887
-3.99059, 0.0336219, -0.016046, -0.00752881, -0.00428594, 0.332111
-4.03732, 0.0308109, -0.0177066, -0.0110266, 0.00604547, 0.340447
-4.08023, 0.0315169, -0.0145021, -0.0146706, 0.00545041, 0.343856
-4.11889, 0.0372981, -0.0282275, -0.00806454, -0.00326463, 0.340893
-4.1612, 0.0411631, -0.0449854, 0.00333881, -0.00408414, 0.333661
-4.20982, 0.0418773, -0.0351306, 0.00543793, -0.00306701, 0.328179
-4.25145, 0.0427933, -0.0242457, 0.000481824, 0.00574095, 0.32453
-4.29556, 0.04624, -0.00771251, -0.00985079, 0.0153428, 0.324
-4.33611, 0.0473497, -0.00713893, -0.0155539, 0.0195012, 0.322272
-4.38395, 0.0444928, -0.0120868, -0.00696661, 0.0224569, 0.313984
-4.42238, 0.0395322, -0.0216182, 0.000840839, 0.00701319, 0.306218
-4.45961, 0.0250947, -0.0225613, -0.00472063, -0.00130221, 0.296018
-4.49379, 0.0205759, 5.41632e-06, 0.00699067, 0.0087701, 0.282695
-4.53625, 0.0114394, 0.0324325, 0.020431, 0.0154324, 0.269069
-4.57069, 0.00915501, 0.0424808, 0.0249745, 0.00673376, 0.251585
-4.60422, -0.00111355, 0.0387992, 0.0134235, -0.0037134, 0.229328
-4.63785, -0.00370955, 0.036851, -0.00815966, -0.0115822, 0.206062
-4.66863, 0.00723906, 0.0294825, -0.0269194, -0.0098814, 0.17724
-4.69548, 0.0170626, 0.0255302, -0.0283897, 0.00395687, 0.148483
-4.71757, 0.0217188, 0.0144577, -0.0198292, 0.0102932, 0.122883
-4.74139, 0.0363838, -0.00159997, 0.00733662, 0.00562237, 0.100904
-4.75772, 0.0109255, -0.0329279, 0.0257039, -0.00668419, 0.0957479
-4.77899, -0.0145694, -0.0617948, 0.0337536, -0.00403199, 0.0907317
-4.80422, -0.0358485, -0.0728646, 0.0321427, 0.00699671, 0.090913
-4.83039, -0.0502454, -0.0592964, 0.0262453, 0.0102467, 0.0919457
-4.85457, -0.0447776, -0.0433516, 0.0103889, 0.000818358, 0.0839639
-4.87266, -0.0380495, -0.0395304, -0.00823437, -0.00631537, 0.0749455
-4.89551, -0.0213581, -0.0193399, -0.0268446, -0.0082816, 0.0544782
-4.91779, 0.00370754, 0.0050749, -0.0209778, -0.00842354, 0.0280144
-4.94205, 0.0217688, 0.0155606, -0.0152801, -0.0069442, 0.0081039
-4.95953, 0.0205873, 0.0209268, -0.0147029, -0.00631628, -0.000784296
-4.98139, 0.0112029, 0.0277703, -0.00151393, -0.00373034, -0.00953096
-5.00704, 0.0017585, 0.017985, -0.00287379, -0.00312605, -0.0213593
-5.0323, -0.00698175, 0.0125647, 0.0141548, -0.0059928, -0.024497
-5.049, -0.0299664, -0.00178551, 0.016742, -0.00782759, -0.0241765
-5.06408, -0.0373969, -0.0210452, -0.00448087, -0.0011297, -0.0254221
-5.08787, -0.0240714, -0.0193857, -0.0223962, 0.0130262, -0.0358531
-5.11108, -0.0214887, -0.0193317, -0.0217338, 0.0172026, -0.0496544
-5.13061, -0.0193744, -0.0191136, -0.0138194, 0.0175196, -0.056692
-5.14703, -0.0125371, -0.0118203, -0.00990453, 0.0155944, -0.0648408
-5.16455, -0.00468848, -0.00273083, -0.0186849, 0.0157869, -0.0729561
-5.18234, -0.00584976, 0.000999458, -0.0162621, 0.0205713, -0.0766408
-5.2005, -0.0127433, 0.0171096, 0.00411341, 0.0187852, -0.0769208
-5.21755, -0.0211551, 0.00576753, 0.011216, 0.00344291, -0.0797371
-5.22811, -0.0250338, 0.00510075, 0.00898441, -0.00222467, -0.0800961
-5.24105, -0.0163189, 0.0183211, -0.00921346, -0.00090794, -0.0858651
-5.25341, -0.0051927, 0.0247718, -0.028648, -0.00175875, -0.0952129
-5.26192, -0.00783156, 0.0101018, -0.0302091, -0.00352464, -0.104033
-5.2709, -0.0092753, 0.0145482, -0.0300164, 0.00660182, -0.10962
-5.28365, -0.0210681, -0.00534633, -0.0110293, 0.00499162, -0.111329
-5.29259, -0.0267908, -0.00469808, -0.00206054, 0.00945273, -0.109902
-5.30105, -0.0382872, -0.0236984, 0.0106083, 0.00583851, -0.105097
-5.31075, -0.0425023, -0.0101093, 0.0150487, 0.00297991, -0.10529
-5.32182, -0.0364232, -0.00837257, 0.0214673, -0.00487401, -0.106657
-5.32699, -0.035227, -0.00807918, 0.0120729, -0.00637618, -0.101635
-5.33342, -0.0266969, -0.00663006, 0.0043043, -0.00102779, -0.102879
-5.33969, -0.0155481, -0.000574709, -0.00868291, 0.00751575, -0.105377
-5.34477, -0.0102793, -0.00564735, -0.0102493, 0.0135088, -0.0999459
-5.3501, -0.0159122, -0.0239248, 0.00833714, 0.0106047, -0.0905934
-5.35684, -0.0295626, -0.0334241, 0.0198194, 0.00678817, -0.0829043
-5.36071, -0.039177, -0.0306876, 0.0226322, 0.00890021, -0.0771629
-5.3666, -0.0472005, -0.0136583, 0.00715741, 0.0159772, -0.0732571
-5.37002, -0.0441994, -0.0322729, 0.000363703, 0.00344634, -0.0753234
-5.3715, -0.0386683, -0.0327747, -0.0100553, 0.00261637, -0.0749938
-5.37678, -0.0284041, -0.0219618, -0.00754235, 0.00314056, -0.0767863
-5.38117, -0.0152842, -0.0114837, -0.00430433, 0.00558112, -0.0779499
-5.38637, -0.000932471, -0.00951319, -0.00299889, 0.00161596, -0.0838941
-5.39341, 4.33078e-05, -0.0101379, 0.0110993, 0.00215349, -0.0858458
-5.4029, -0.00682852, -0.00797275, 0.0112631, 0.0112178, -0.0835656
-5.41715, -0.00592988, -0.0075002, 0.0144189, 0.0105175, -0.0845606
-5.43222, -0.0131304, -0.0160378, 0.00663727, -0.00256621, -0.0811635
-5.45041, -0.0157801, -0.0105457, -0.00527149, -0.00498344, -0.077148
-5.46798, -0.0203804, 0.0104975, -0.0106888, 0.00292431, -0.0763628
-5.49074, -0.025635, 0.0057285, -0.0179679, 0.00586347, -0.0797151
-5.50921, -0.0185435, 0.0141173, -0.0213945, 0.00665645, -0.0831179
-5.52525, -0.0277286, 0.00963389, -0.00838835, 0.00355003, -0.0777769
-5.54771, -0.0229143, 0.00936044, -0.00704666, 0.0125164, -0.0790509
-5.57146, -0.0204714, 0.0128044, 0.0147038, 0.0163527, -0.0824949
-5.58915, -0.00538368, 0.0252276, 0.00865114, 0.0202084, -0.0860538
-5.61015, -0.00176191, 0.0151548, -0.00832403, 0.0143432, -0.0913659
-5.62915, -0.0034338, -0.00817163, -0.0198932, 0.0112641, -0.0969193
-5.64703, -0.000714362, -0.0179913, -0.0257883, 0.00780449, -0.10299
-5.65893, -0.0100677, -0.0267165, -0.0276386, 0.0043883, -0.104618
-5.67484, -0.0157533, -0.0304169, -0.0229088, -0.000352574, -0.107157
-5.6865, -0.0150854, -0.0203971, -0.0164967, -0.000649346, -0.110329
-5.70213, -0.0146135, -0.0206761, -0.0112124, -0.00158599, -0.114118
-5.71521, -0.0160455, -0.0260485, -0.0116395, -0.00189161, -0.114602
-5.72831, -0.0342224, -0.0311763, -0.00678151, 0.00101382, -0.111578
-5.74207, -0.0301298, -0.0387335, -0.00396318, 0.00848398, -0.113484
-5.76279, -0.031317, -0.0479677, -0.00963118, 0.00922513, -0.112583
-5.78146, -0.0278956, -0.0513679, -0.0150993, -0.00121471, -0.114126
-5.80148, -0.0284704, -0.0495698, -0.0182672, -0.00107387, -0.115481
-5.82764, -0.0193309, -0.0533148, -0.0111119, 0.000917181, -0.122045
-5.85567, -0.00801519, -0.0351921, -0.0124467, -0.000582211, -0.125684
-5.87597, -0.00495914, -0.0304393, -0.0144544, -0.00439712, -0.124594
-5.90148, -0.00209628, -0.0296693, -0.0106544, -0.00312153, -0.126039
-5.92596, 0.00131916, -0.024654, -0.00998515, -0.0013888, -0.128104
-5.9578, 0.00394936, -0.0213607, -0.00885595, -0.00171387, -0.13692
-5.98834, -0.00455167, -0.0335053, -0.0154953, 0.00176427, -0.139518
-6.01754, -0.00277238, -0.0359624, -0.0242557, 0.000914945, -0.140773
-6.05124, -0.0011452, -0.0350133, -0.0236157, 0.00373619, -0.142055
-6.09287, -0.000264439, -0.0238933, -0.017871, 0.00480475, -0.142281
-6.12779, -0.0011209, -0.0244592, -0.0208791, -0.00603412, -0.14371
-6.16164, -0.00346456, -0.0216825, -0.0241269, -0.00669987, -0.141872
-6.20092, -0.0187783, -0.0210522, -0.012109, 2.02448e-05, -0.137624
-6.24528, -0.0198776, -0.0354759, 0.00176751, -0.00252148, -0.132229
-6.28242, -0.0216169, -0.0400535, 0.00172745, -0.0160145, -0.126748
-6.32181, -0.0230507, -0.033201, -0.0117444, -0.0157449, -0.124187
-6.36008, -0.0145047, -0.020876, -0.00897698, -0.00496363, -0.129975
-6.40175, -0.00300747, -0.0155958, -0.00567134, -0.00593305, -0.134966
-6.43499, -0.00260828, -0.0322118, -0.00274339, -0.0127522, -0.132722
-6.46126, -0.00406825, -0.0213793, 0.0037671, -0.00945669, -0.12694
-6.48447, -0.00651925, -0.0107185, 0.00770081, -0.00374768, -0.122979
-6.50583, -0.00384871, -0.00620751, -0.000777661, -0.00311499, -0.122415
-6.51655, -0.00258131, -0.00792551, -0.0171598, -0.00893229, -0.123119
-6.52574, -0.00420934, -0.0251591, -0.0232, -0.00824292, -0.124447
-6.53568, -0.00318477, -0.020877, -0.016547, -0.00323258, -0.125502
-6.5392, -0.0105303, -0.0281956, -0.0112226, -0.00525118, -0.121628
-6.53958, -0.012718, -0.0412615, -0.00744528, -0.00967668, -0.120691
-6.53783, -0.00636263, -0.0508513, -0.0159086, -0.00926155, -0.120322
-6.53868, -0.0064267, -0.0501161, -0.00906123, -0.00222943, -0.119902
-6.53685, -0.00753657, -0.0549578, 0.00256237, -0.00728724, -0.118132
-6.53637, -0.0039704, -0.0601958, -0.000396454, -0.0112659, -0.116657
-6.53518, -0.00906176, -0.050358, 0.00143402, -0.0096561, -0.111858
-6.53258, -0.0157683, -0.0227774, 0.00551491, -0.00307251, -0.109439
-6.53273, -0.0191972, -0.0271035, -0.00314471, -0.00525943, -0.110883
-6.53101, -0.0175596, -0.0418116, -0.00894233, -0.0094693, -0.111126
-6.53178, -0.0165867, -0.0409109, -0.0124639, -0.00234012, -0.109725
-6.53175, -0.01396, -0.0295191, -0.00652245, -0.00354, -0.108403
-6.52872, -0.0104313, -0.0308997, -0.00440444, -0.00385769, -0.109612
-6.52869, -0.00391983, -0.0343285, 0.000748017, -0.00488464, -0.113057
-6.52663, -0.00951661, -0.034459, 0.00422956, -0.00455051, -0.11116
-6.5282, -0.00545338, -0.0398177, 0.000118656, -0.00793962, -0.115539
-6.52748, -0.0125209, -0.0481656, -0.000674548, -0.0099658, -0.114
-6.5279, -0.0152759, -0.0698629, -0.00869579, -0.00745416, -0.111428
-6.52665, -0.023095, -0.0771277, -0.0135475, -0.00887848, -0.109165
-6.52965, -0.0190827, -0.0793322, -0.0221223, -0.00872499, -0.1099
-6.52897, -0.0163525, -0.0830828, -0.0229076, -0.00841406, -0.109343
-6.52796, -0.00827442, -0.0784223, -0.0208403, -0.0117814, -0.110285
-6.53026, -0.00842605, -0.0678565, -0.0140101, -0.014438, -0.114811
-6.53054, -0.00684339, -0.0624673, -0.00386651, -0.0153777, -0.115325
-6.53101, -0.00185289, -0.0580178, 0.0131828, -0.0148529, -0.115946
-6.53286, -0.0161574, -0.0553844, 0.0107578, -0.0135077, -0.113762
-6.53734, -0.0169884, -0.058518, -0.000331856, -0.0138491, -0.117295
-6.53528, -0.0109895, -0.0617221, -0.0121329, -0.012339, -0.117074
-6.53825, -0.0177499, -0.0521149, -0.0125083, -0.00331647, -0.114779
-6.54213, -0.0135141, -0.0393098, -0.00338966, -0.00281736, -0.119747
-6.54106, -0.0157382, -0.0400099, -0.00399803, -0.0087044, -0.118695
-6.54283, -0.0231258, -0.0319914, -0.00759388, -0.00402573, -0.112193
-6.54617, -0.023957, -0.0188094, 0.00148276, 0.00293877, -0.114125
-6.54872, -0.0146964, -0.000970381, -0.0032722, 0.000154945, -0.118674
-6.54594, -0.0105135, -0.00660672, -0.00535964, -0.0072137, -0.11905
-6.54704, -0.00406042, -0.00555072, -0.0129079, 0.00028941, -0.119338
-6.54866, -0.00997621, 0.00156022, -0.0135879, 0.00815261, -0.119169
-6.55086, -0.0131202, -0.00956166, -0.0137618, 0.00306874, -0.119484
-6.54607, -0.0175422, -0.00681944, 0.00131742, 0.00199745, -0.11512
-6.54338, -0.0243534, -0.000574456, 0.0124175, 0.00580875, -0.109777
-6.54614, -0.0247057, -0.0049835, 0.0181733, 0.00611592, -0.107761
-6.54588, -0.0251716, -0.019565, 0.016793, 0.000766644, -0.103327
-6.54055, -0.0210977, -0.0263182, 0.00821863, -0.000147314, -0.100231
-6.53984, -0.0291375, -0.0083757, 0.00589345, 0.00718578, -0.0963302
-6.53879, -0.027479, -0.0250666, 0.0111072, 0.000372234, -0.0911015
-6.53353, -0.0235554, -0.0231335, 0.0211173, -0.00819979, -0.0841778
-6.52798, -0.0298403, -0.0255072, 0.0218222, -0.00293501, -0.0743731
-6.53436, -0.0325055, -0.0231625, 0.0268734, 0.00639368, -0.0657892
-6.53025, -0.0409205, -0.0187972, 0.0316848, -0.00221884, -0.0515208
-6.5232, -0.0483404, -0.0223734, 0.0340445, -0.00308273, -0.0334108
-6.52028, -0.0473585, -0.01896, 0.0227396, 0.0042387, -0.0151917
-6.52478, -0.0533073, -0.00631399, 0.0141363, 0.002682, -0.00188573
-6.52066, -0.0467519, 0.001646, 0.0188043, -0.00615459, 0.00465788
-6.51455, -0.0361147, 0.0141311, 0.0182234, -0.00767586, 0.006629
-6.51282, -0.0277643, 0.0347166, 0.0137963, -0.00107598, 0.00614287
-6.51191, -0.0158663, 0.0303777, 0.00523312, -0.00138361, 0.00110419
-6.50659, -0.00854129, 0.0132962, -0.00761038, -0.00316903, 0.000828036
-6.50413, -0.00445108, 0.0180515, -0.00481669, 0.0087219, 0.00508629
-6.50454, -0.00287399, 0.0287594, 0.000730935, 0.0195314, 0.0109186
-6.50448, -0.0125063, 0.0239378, 0.00412265, 0.00770841, 0.0131029
-6.50023, -0.023122, -0.00417767, 0.00643656, -0.00829201, 0.0182724
-6.49712, -0.0292487, -0.017153, 0.00634605, -0.00668782, 0.0270829
-6.49801, -0.0339157, -0.0343914, -6.97244e-06, -0.00221723, 0.0381049
-6.49568, -0.0281391, -0.047404, -0.0021684, -0.00485114, 0.0451316
-6.49208, -0.0266621, -0.039155, -0.0129112, -0.0152055, 0.0460596
-6.48809, -0.0214776, -0.0177148, -0.00989183, -0.0129043, 0.0445713
-6.49171, -0.00736663, 0.00116631, -0.00969169, -0.0006324, 0.0385353
-6.49178, -0.00211061, 0.0186197, -0.0103044, 0.00305323, 0.0342558
-6.48876, -0.00653639, 0.0191208, -0.00610035, 0.000129003, 0.0354469
-6.48758, -0.00723256, 0.00697332, -0.00667618, -0.00158847, 0.0360443
-6.48708, -0.011543, -0.00525265, 0.00436271, 0.00337056, 0.0419054
-6.4872, -0.0163946, -0.0139314, 0.0103243, 0.00191041, 0.0448282
-6.47807, -0.0098849, 0.0062874, 0.0108646, 0.0122714, 0.0453172
-6.47643, -0.0177882, 0.0296593, 0.00876727, 0.0237272, 0.0476289
-6.47691, -0.00639022, 0.0355621, 0.0100904, 0.0341877, 0.0458912
-6.47849, -0.017318, 0.0361366, 0.00353795, 0.0301453, 0.0475851
-6.46783, -0.0323158, 0.0293225, 0.00725465, 0.0130539, 0.0507864
-6.45453, -0.0350494, 0.0138818, 0.0213244, -0.00126266, 0.0567756
-6.43948, -0.044436, 0.014397, 0.00226498, -0.00680666, 0.0691756
-6.42193, -0.0432875, -0.0109432, 0.00441684, -0.0146419, 0.0733644
-6.40196, -0.0392301, -0.0216769, -0.002882, -0.0116175, 0.0729161
-6.39078, -0.0407233, -0.0218975, -0.0237124, 0.0118853, 0.0735502
-6.37296, -0.0416252, -0.00705135, -0.0296498, 0.0210051, 0.0721311
-6.35441, -0.0314735, 0.0084111, -0.0164111, 0.0078061, 0.0714299
-6.3299, -0.0241318, -0.00163652, -0.00372439, -0.00967015, 0.0714131
-6.30873, -0.00783323, -0.00726413, -0.0187007, -0.0107201, 0.0665802
-6.28848, -0.00329704, -0.0171687, -0.0179014, -0.000696128, 0.0631795
-6.26602, -0.00216389, -0.0100774, 0.00377334, 0.0133891, 0.0588802
-6.23552, -0.00891576, -0.0037923, 0.00999255, 0.0202616, 0.0596421
-6.21441, -0.0192228, -0.00675234, 0.00244278, 0.0165987, 0.0628155
-6.18821, -0.0283217, 0.00238923, 0.0110785, 0.0134979, 0.0679476
-6.16961, -0.0330864, -0.0018291, -1.6731e-05, 0.00396851, 0.069061
-6.13929, -0.0380806, 0.00777281, 0.0140762, -0.00543623, 0.0717018
-6.09963, -0.0477864, -0.00307441, 0.034807, -0.000187327, 0.0784433
-6.07092, -0.0399477, -0.0236561, 0.0450458, 0.0237343, 0.0820567
-6.05853, -0.0372336, -0.0386765, 0.0504211, 0.0429215, 0.0911073
-6.04132, -0.0453635, -0.0119552, 0.0364747, 0.0382758, 0.104564
-6.02319, -0.0523585, 0.0180078, 0.015563, 0.00764153, 0.110825
-5.99535, -0.0435126, 0.0456118, 0.00440071, -0.0266779, 0.114737
-5.96072, -0.0445981, 0.0427589, 0.0110047, -0.0486202, 0.123089
-5.92267, -0.0422196, 0.0226303, 0.0300497, -0.0559341, 0.137747
-5.89446, -0.0335051, -0.0181107, 0.03521, -0.0455094, 0.148906
-5.88149, -0.0340454, -0.0651067, 0.0474636, -0.0181948, 0.155547
-5.88211, -0.0272789, -0.0763919, 0.0255819, 0.00532709, 0.154896
-5.87557, -0.0169074, -0.0660005, 0.00446482, 0.00995373, 0.147092
-5.86606, -0.0106392, -0.0433099, -0.0133033, 0.0101999, 0.140646
-5.85364, -0.000126406, -0.0224533, -0.0227254, 0.00427266, 0.134766
-5.83927, -0.00262105, -0.00509515, -0.0150207, -0.0104179, 0.132775
-5.82578, -0.0162666, -0.0184161, -0.0143065, -0.0130781, 0.137831
-5.82824, -0.0212546, -0.0444026, -0.022601, -0.00472342, 0.146684
-5.83153, -0.023806, -0.0194585, -0.0263156, 0.00154782, 0.151559
-5.83333, -0.0184829, 0.0043928, -0.0123135, -0.000246494, 0.153763
-5.82248, -0.0126611, 0.0164092, 0.000893958, -0.0076762, 0.159476
-5.82041, -0.00902842, 0.0091951, 0.00802246, -0.0136493, 0.168941
-5.82271, -0.0102039, -0.00495538, 0.0198775, -0.0140995, 0.176399
-5.83143, -0.0187329, -0.00183841, 0.0186952, -0.00228483, 0.188976
-5.84143, -0.0297039, -0.0167458, 0.0159534, 0.0033708, 0.202191
-5.84942, -0.0378356, -0.024434, 0.0111339, 0.00261528, 0.209374
-5.85613, -0.0367897, -0.00422064, 0.00620704, -0.00434532, 0.215951
-5.86175, -0.0472817, -0.0167841, 0.000784528, -0.00847481, 0.219134
-5.86122, -0.0464883, -0.00454735, -0.00711282, -0.00521366, 0.220842
-5.85374, -0.0392437, 0.00627599, -0.00990623, 0.000617241, 0.219247
-5.82766, -0.028746, 0.0343326, -0.024513, -0.00475536, 0.21654
-5.80297, -0.0122424, 0.0428959, -0.025064, -0.000139994, 0.213262
-5.76778, -0.00715197, 0.0545752, -0.0101746, -0.00429964, 0.215252
-5.72927, 0.00296343, 0.0474576, 0.00257012, -0.0160379, 0.21971
-5.68042, 0.0110077, 0.0321261, 4.05158e-05, -0.0221887, 0.226661
-5.63759, -0.0013987, 0.00661659, 0.000698582, -0.0191189, 0.236027
-5.58575, -0.011215, -0.0107823, 0.00991492, -0.0198609, 0.239291
-5.53352, -0.00985736, -0.0177996, 0.0132975, -0.0141464, 0.239949
-5.48605, -0.0156083, -0.0194221, 0.0103005, -0.00780619, 0.248005
-5.4436, -0.0212059, -0.0191176, 0.0088051, 0.00299706, 0.24994
-5.39765, -0.0192463, -0.0235889, 0.0106343, 0.00890781, 0.245814
-5.35778, -0.011394, -0.0379762, 0.0180598, 0.00754986, 0.239431
-5.31017, -0.0130281, -0.0341084, 0.0118044, 0.00215476, 0.233155
-5.2629, -0.00345684, -0.0572229, 0.00252496, -0.00663658, 0.229817
-5.2187, -0.0203111, -0.0629809, -0.00119688, -0.00632386, 0.237034
-5.1757, -0.0172611, -0.0538038, -0.00504817, -0.00314671, 0.233534
-5.1306, -0.00600487, -0.0527274, -0.00934828, -0.00489128, 0.230511
-5.09613, -0.00750056, -0.051141, -0.00341866, -0.00606619, 0.232564
-5.05186, -0.00190866, -0.0538445, 0.00901885, -0.00893707, 0.226348
-5.01241, 0.0131969, -0.0347226, 0.018913, -0.00928571, 0.218542
-4.96796, 0.0062404, -0.031848, 0.0124044, -0.00960474, 0.216812
-4.92753, 0.00948231, -0.028441, -0.00541329, -0.0105574, 0.214032
-4.89068, -0.000826922, -0.0186795, -0.00435682, -0.00651063, 0.216262
-4.85351, 0.00170327, -0.0127831, -0.0093639, -0.00132618, 0.213933
-4.81435, 0.00369651, -0.0268141, -0.00752914, 0.00314639, 0.211773
-4.78502, 0.00392225, -0.0192841, 1.53916e-05, 0.00778981, 0.210394
-4.75348, 0.00351361, -0.00492337, 0.00375098, 0.0100349, 0.200578
-4.72233, 0.0119179, -0.0107268, 0.00332229, 0.00353574, 0.185903
-4.68408, 0.0203049, -0.00853563, 0.00696826, 0.00143745, 0.17296
-4.66002, 0.0150824, -0.00808865, 0.0104915, 0.000674505, 0.170318
-4.63601, 0.00899754, 0.00367609, 0.00709613, -0.00110628, 0.174431
-4.62069, -0.000626238, 0.00348898, 0.0103223, -0.00165828, 0.180035
-4.60193, -0.0126873, -0.000196398, 0.00225673, 0.000559664, 0.180907
-4.58959, -0.00594829, 0.00101495, -0.00862318, 0.00364648, 0.178176
-4.58146, -0.00605903, -0.0143864, -0.00662658, 0.00496085, 0.180319
-4.57943, -0.0093517, -0.0300144, -0.0145637, 0.000406999, 0.182139
-4.57978, -0.00160996, -0.0241587, -0.0035401, -0.00153041, 0.17813
-4.58291, 0.00339747, -0.0253277, 0.0125646, -0.00515832, 0.175502
-4.58369, -0.000520618, -0.0411981, 0.00762012, -0.00954015, 0.177153
-4.59037, -0.00607995, -0.044935, 0.00420459, -0.00650227, 0.178465
-4.59741, -0.00969572, -0.0309093, 0.00121707, -0.00558408, 0.178211
-4.60636, -0.016858, -0.031825, 0.00308068, -0.00892456, 0.179315
-4.6173, -0.00874027, -0.0291727, 0.0103816, -0.00984043, 0.18018
-4.62578, -0.00994613, -0.0387563, 0.00329687, -0.00946894, 0.182067
-4.63909, -0.012775, -0.0252712, 0.00696926, -0.00348675, 0.181732
-4.64967, -0.00850883, -0.0147091, -0.00323952, -0.00616303, 0.179937
-4.66091, -0.0035058, -0.0147576, -0.00697911, -0.0100574, 0.181499
-4.67046, 0.000914793, -0.015095, -0.00156347, -0.012333, 0.182016
-4.68388, -0.0055251, -0.019319, -0.0007362, -0.00774946, 0.184201
-4.69974, -0.0068683, -0.0106457, 0.000725558, -0.00298383, 0.183413
-4.71692, -0.00896287, -0.000869103, -0.00421151, -0.00194752, 0.185198
-4.73395, -0.00310307, -0.000528351, -0.00477369, -0.00225886, 0.184397
-4.74868, 0.0114276, 0.00676019, -0.00207471, -0.00610339, 0.178193
-4.76116, 0.00726762, -0.00192713, -0.00236921, -0.00431244, 0.176701
-4.78059, 0.0112887, -0.0118455, -0.00526104, 0.00263091, 0.172576
-4.80105, 0.00922886, -0.00769573, -0.00352326, 0.00763767, 0.172076
-4.82017, 0.00661499, -0.0136238, -0.00707627, -0.00488587, 0.173326
-4.83693, 0.00606804, -0.0216073, -0.00955162, -0.0134676, 0.171223
-4.85745, -0.00385683, -0.0127257, -0.00646189, -0.00776319, 0.176573
-4.87296, -0.00945644, 0.000934735, -0.00631887, -0.00259909, 0.180864
-4.88893, -0.00703128, 0.0166263, 0.00789649, 0.00427539, 0.178206
-4.90266, 0.00299119, 0.0104442, 0.00832494, 0.00442323, 0.174749
-4.91678, 0.00510544, 0.00265931, 0.00897332, -0.000532647, 0.172923
-4.92718, -0.000609191, 0.00170775, -0.00143249, -0.00197825, 0.168326
-4.93875, 0.00372933, 0.00212087, -0.0126487, 0.00971696, 0.158363
-4.9544, 0.00638958, 0.0145023, -0.0186726, 0.0119516, 0.152242
-4.96196, 0.00241181, 0.0102014, -0.0299624, 0.00195617, 0.15445
-4.9677, 0.00386649, 0.00698251, -0.0228957, 0.00177116, 0.155978
-4.98064, 0.00338675, 0.019915, 0.00321507, 0.00377618, 0.155517
-4.98795, -0.00294076, 0.0260508, 0.00622538, 0.00330262, 0.156242
-4.99726, 0.0024367, 0.0190272, -0.000872799, 0.000296232, 0.156886
-5.00662, -0.000713077, 0.0172728, -0.0115975, 0.000718514, 0.161874
-5.0117, -0.0079587, 0.0147767, -0.00344905, 0.00159253, 0.168726
-5.02095, -0.0070572, -0.0014977, -0.00324394, -0.00223565, 0.172657
-5.03135, -0.0149321, -0.0116463, -0.0148907, -0.00897095, 0.177092
-5.03943, -0.0076023, -0.0161255, -0.0169438, -0.00402001, 0.175975
-5.05113, -0.00468726, -0.0165404, -0.00970828, 0.00640173, 0.174215
-5.05699, 0.00274468, -0.00619288, -0.00068307, 0.0113838, 0.172652
-5.06502, 0.0015437, -0.0231848, 0.000182172, 0.00430282, 0.174849
-5.07185, -0.00246067, -0.0287419, 0.000284755, 0.000580493, 0.179413
-5.07712, 0.00243467, -0.0311395, -0.0108133, 0.000614858, 0.187804
-5.08727, -0.0023142, -0.0118549, -0.0185846, 0.00785251, 0.196233
-5.09753, -0.00388978, -0.00200067, -0.0208306, 0.0123677, 0.196713
-5.10511, -0.00312887, 0.00647105, -0.0154745, 0.00910342, 0.193831
-5.11321, 0.00159256, -0.00306952, -0.00875983, 0.00563432, 0.191066
-5.11603, 0.00671708, -8.37601e-06, 0.00316427, 0.00106291, 0.190413
-5.12124, 0.0107358, 0.00506042, 0.00770386, 0.010195, 0.190765
-5.12407, 0.0149447, 0.014457, -0.000651693, 0.0125233, 0.189794
-5.1276, 0.0145478, 0.0321936, -0.0121808, 0.0169016, 0.189162
-5.12856, 0.0135076, 0.0306845, -0.0159136, 0.0126756, 0.191646
-5.13025, 0.0153319, 0.0411482, -0.0144986, 0.0130495, 0.191519
-5.13562, 0.0124743, 0.0438331, -0.00557492, 0.0135561, 0.187303
-5.13933, 0.0152464, 0.0363684, -0.0060595, 0.0102355, 0.180426
-5.1383, 0.0159619, 0.0260077, -0.00442057, 0.00374771, 0.177123
-5.13989, 0.0115628, 0.0167795, -0.0115508, 0.00437803, 0.174767
-5.14028, 0.00343114, 0.0105501, -0.00292794, 0.00597834, 0.173672
-5.14442, 0.00157817, 0.0108607, 0.00835634, 0.00628018, 0.168151
-5.14477, 0.00291764, 0.00311581, 0.00191615, 0.00307933, 0.161217
-5.14309, 0.00562315, 0.00633114, 0.00385801, 4.37612e-05, 0.157793
-5.14159, 0.0103128, -0.00344123, 0.00656996, 0.00343458, 0.156014
-5.13895, 0.0028195, 0.0133698, -0.00510582, 0.00623131, 0.153584
-5.1372, 0.00650113, 0.00191373, -0.00627987, 0.00274668, 0.145924
-5.13436, 0.000314425, -0.000604947, -0.00515674, 0.00186459, 0.140198
-5.13174, 0.00210597, -0.00146111, -0.00341746, 0.00788245, 0.134307
-5.12732, -0.00663027, 0.00453915, -0.00353387, 0.00455845, 0.129348
-5.1214, 0.00105386, -0.000196666, 0.00252675, 0.00501475, 0.121066
-5.11634, 0.000414034, -0.00991461, 0.00627638, -0.00104878, 0.119867
-5.11319, 0.00191636, -0.022878, 0.00521358, -0.000997166, 0.119669
-5.10278, -0.00792244, -0.0136036, -0.00525287, 0.00652951, 0.119791
-5.09221, -0.0170028, -0.0116602, -0.00937022, 0.0165927, 0.112203
-5.0803, -0.00803451, -0.00816735, -0.0164442, 0.02262, 0.102103
-5.07917, -0.00229217, -0.0110213, -0.014939, 0.0218965, 0.0994475
-5.07708, -0.00330217, 0.00814554, -0.00672567, 0.00191189, 0.0947129
-5.07123, -0.000602144, 0.00356097, -0.0141497, -0.0161618, 0.0863572
-5.06753, 0.00400755, -0.000589248, -0.0203542, -0.0148449, 0.0769041
-5.06266, 0.00295993, 0.00186791, -0.00858606, -0.00415747, 0.0752916
-5.05792, -0.00700511, -0.00113438, -0.00473593, -0.0062771, 0.0782022
-5.05686, -0.01154, -0.0357687, -0.00187417, -0.0118875, 0.07917
-5.05593, -0.0181516, -0.0443085, -0.00824149, -0.0161397, 0.0820494
-5.06042, -0.0128155, -0.0538968, -0.0197449, -0.0072315, 0.0816682
-5.0682, 0.000437807, -0.0238358, -0.0293799, 0.011982, 0.0721822
-5.07499, 0.00265545, -0.00899528, -0.0229752, 0.0166135, 0.0636047
-5.08017, 0.00369269, -0.0135436, -0.000520765, 0.00759446, 0.052193
-5.08367, 8.08115e-05, -0.0132821, 0.0109159, 0.00857717, 0.0505365
-5.09084, -0.0127636, -0.0172699, 0.0214222, 0.00663918, 0.053764
-5.09629, -0.0237252, -0.00827285, 0.0169264, 0.0128451, 0.0590252
-5.10515, -0.0307607, 0.000408488, 0.00036399, 0.0133503, 0.0627512
-5.11, -0.0257355, 0.00969369, -0.0066679, 0.00484728, 0.0640398
-5.11152, -0.0122077, 0.0115105, -0.00737988, -0.00430775, 0.0625165
-5.11201, -0.00756045, 0.00846625, -0.0143183, 0.000789331, 0.0651029
-5.11684, -0.00637419, 0.00248765, -0.00741833, 0.00465197, 0.0654191
-5.12145, -0.0105215, 0.0300084, 0.000363322, 0.00672175, 0.0630894
-5.11505, -0.00606755, 0.0237671, 0.00720341, 0.00054435, 0.0581641
-5.10967, -0.0113161, 0.0138968, 0.00687776, 0.000879199, 0.0605575
-5.1049, -0.0179918, 0.000687519, 0.00341633, 0.00376837, 0.0637395
-5.09871, -0.0182675, 0.00500214, 0.0132245, 0.00312529, 0.0641997
-5.08958, -0.0146878, 0.00441984, -0.00450202, 6.43666e-05, 0.0630828
-5.08057, -0.00813198, -0.000987226, -0.00910324, 0.00160706, 0.0629601
-5.06944, -0.0064338, -0.00864337, -0.00128821, 0.00172719, 0.069305
-5.05912, -0.0155728, -0.0183593, 0.00119654, -0.00039774, 0.0735746
-5.04622, -0.0213019, -0.0297742, 0.00162494, -0.00465802, 0.0761176
-5.03083, -0.0200124, -0.0418382, 0.00586833, -0.00359603, 0.0769903
-5.01857, -0.0175876, -0.0401825, -0.00236489, 0.00740434, 0.07957
-5.00863, -0.015743, -0.0358214, 0.00156285, 0.00639882, 0.0815835
-4.99371, -0.0160438, -0.0234212, -0.000824052, -0.00212796, 0.0829229
-4.98089, -0.0107403, -0.0182952, -0.00933747, -0.00462536, 0.0804348
-4.96576, -0.00147775, -0.00615749, -0.00206114, -0.00316468, 0.0769694
-4.95407, 0.000857056, 0.00353826, -0.00518924, 0.00594439, 0.0792262
-4.94052, -0.00555558, 0.0159013, 0.00114374, 0.00445885, 0.0786257
-4.92883, -0.0134086, 0.0174098, -0.00252374, -0.00273135, 0.0778528
-4.91473, -0.012355, 0.0022821, -0.00868327, -0.00706811, 0.0763287
-4.90183, -0.00680787, 0.000613646, 4.44628e-05, 0.000768855, 0.074532
-4.89243, -0.0103056, 0.000563792, 0.00358839, 0.00959303, 0.0724433
-4.88514, -0.0128186, 0.0116055, 0.00348196, 0.0087932, 0.0702748
-4.87885, -0.019016, 0.0119744, 0.00262816, -0.00591542, 0.071006
-4.87258, -0.0194897, -0.00053258, -0.00269019, -0.0121853, 0.072171
-4.86843, -0.0219029, -0.00924997, 6.0974e-05, 0.000882036, 0.074324
-4.86843, -0.0183056, 0.00155817, 0.005151, 0.010069, 0.072728
-4.87644, -0.0175974, 0.0037403, 0.00344638, 0.0108916, 0.0732631
-4.88323, -0.0170306, 0.00349646, -0.00251244, 0.00499946, 0.072208
-4.89033, -0.00956258, -0.00692069, -0.00144423, 0.002267, 0.0698666
-4.90429, -0.00589905, -0.0144689, 0.00480989, 0.00388334, 0.0732888
-4.9203, -0.0038007, -0.00958081, 0.0113719, 0.00598765, 0.0709652
-4.93543, -0.00323943, -0.0110678, -0.00783745, 0.00490648, 0.0710351
-4.95437, -0.00406379, -0.0127915, -0.0189641, 0.00090614, 0.0720393
-4.97385, 0.00442621, -0.0346485, -0.0243482, -0.00514542, 0.0694202
-4.99798, 0.0149412, -0.0493254, -0.0154419, -0.00305561, 0.0669288
-5.0281, 0.00746191, -0.0564583, -0.00961338, 0.00129646, 0.0675719
-5.06842, -0.0041544, -0.0524616, -0.0091759, 0.000548508, 0.0649791
-5.10694, -0.0208697, -0.0365709, -0.00144115, -0.00444304, 0.066012
-5.15513, -0.0193663, -0.0402076, -0.00463796, -0.00295451, 0.0653549
-5.2097, -0.0173335, -0.0340873, -0.0140757, 0.00360495, 0.0648207
-5.27363, -0.0162962, -0.0192916, -0.00838406, 0.00267699, 0.0582612
-5.33561, -0.0108135, -0.00486451, 0.000165685, 0.00114225, 0.0503468
-5.40627, -0.0101449, 0.00119345, 0.00262832, -0.001296, 0.0408824
-5.47262, -0.00822699, -0.00598878, -0.0110511, -0.000419822, 0.0296606
-5.55482, -0.00387747, -0.0233643, -0.0122946, 0.00453014, 0.016408
-5.63155, -0.00669094, -0.02627, -0.0144193, 0.00319718, 0.0108277
-5.71412, -0.00329246, -0.0223324, -0.0191131, 0.00396513, 0.00427006
-5.78807, -0.00936893, -0.0153421, -0.018992, 0.00160251, 0.00138153
-5.86881, -0.0105269, -0.0189907, -0.0106792, -0.000705385, -0.0023115
-5.94333, -0.0141832, -0.0218102, -0.00191858, -0.00298666, -0.000680918
-6.02201, -0.0166927, -0.0298442, 0.00507744, -0.00398985, -0.00110928
-6.09231, -0.0210468, -0.0353949, 0.00455669, 0.000903799, -0.00233838
-6.17383, -0.0269024, -0.0194397, -0.000886292, 0.00393913, -0.000137759
-6.2476, -0.029926, -0.0137804, -0.00941379, -0.00174176, 0.00443597
-6.32547, -0.0263397, 0.00455103, -0.0090922, -0.00291943, 0.00745968
-6.39919, -0.023544, 0.0131546, -0.00892698, -0.00277572, 0.0085668
-6.47903, -0.00919688, 0.0216815, -0.00943341, -0.00401232, 0.00270718
-6.55178, -0.00239799, 0.0264243, -0.00614171, -0.0031492, -0.00238068
-6.62617, -0.0104255, 0.0332804, 0.00325969, 0.00348863, 0.00359427
-6.7034, -0.0212358, 0.0406605, 1.63504e-05, 0.00916503, 0.00932349
-6.78252, -0.0279786, 0.0344487, -0.00677918, 0.005002, 0.0103547
-6.85825, -0.0206533, 0.0289338, -0.00466808, -0.000527433, 0.00680398
-6.93362, -0.018049, 0.0250534, 0.0170403, -0.00549378, 0.0100668
-7.00456, -0.0311131, 0.0286482, 0.0227331, -0.00231257, 0.0166482
-7.07868, -0.0395452, 0.0362399, 0.0159633, -0.00178258, 0.0201462
-7.14424, -0.044495, 0.0299266, 0.0100948, 0.00452264, 0.0271479
-7.21277, -0.0430116, 0.0247801, -0.00315202, 0.00988775, 0.0331153
-7.27415, -0.0494937, 0.0160504, 0.00128441, 0.0099298, 0.035092
-7.32797, -0.0520541, 0.0208645, 0.0135242, 0.0136208, 0.0327677
-7.37314, -0.0582329, 0.0154799, 0.0185748, 0.0095405, 0.0367905
-7.41386, -0.0579989, 0.021777, 0.0167586, 0.000276568, 0.0388906
-7.44771, -0.0520951, 0.0275886, 0.00675619, -0.00232382, 0.0436851
-7.48367, -0.0536931, 0.0303289, 0.0076783, 0.000531241, 0.045728
-7.51083, -0.0439153, 0.0262418, -0.00764018, 0.000303105, 0.04315
-7.53538, -0.0351416, 0.00491049, -0.0155327, -0.00372139, 0.0393465
-7.55773, -0.0310005, 0.000348103, -0.00450788, -0.00387731, 0.0379554
-7.57724, -0.0355328, 0.00595568, 0.00569111, 0.00294497, 0.0385662
-7.59561, -0.038918, 0.020452, 0.00589503, 0.0125469, 0.04006
-7.61616, -0.041641, 0.0156788, 0.000704341, 0.0113537, 0.041299
-7.63099, -0.0424707, 0.00593357, -0.00744256, -0.00233472, 0.0408664
-7.64815, -0.0375824, -0.0110889, -0.00507496, -0.0117438, 0.0403046
-7.6667, -0.0342373, 0.00436899, -0.00397836, -0.000362816, 0.041334
-7.68519, -0.0363378, -0.00210772, 0.00381946, -0.000786157, 0.0406722
-7.70359, -0.031393, -0.000779565, 0.00314203, -0.000171106, 0.0384587
-7.71909, -0.0298666, 0.00287335, 0.00331453, 0.0106759, 0.0379207
-7.73808, -0.030754, 0.00223798, 0.00438643, 0.0136928, 0.0372166
-7.75604, -0.0357119, -0.006402, 0.00450837, 0.00809171, 0.0359638
-7.77137, -0.0409793, -0.0188803, 0.0111534, 0.00685362, 0.0364218
-7.78644, -0.0389447, -0.017881, 0.0158483, -0.00205916, 0.0396233
-7.80473, -0.0458441, -0.0271536, 0.0215257, -0.0136339, 0.0414375
-7.82694, -0.0476424, -0.0435553, 0.0295845, -0.00919554, 0.0355456
-7.84429, -0.0572165, -0.0359843, 0.0288726, 0.00449587, 0.0363124
-7.86675, -0.0561259, -0.0287434, 0.0161989, 0.0129547, 0.0314782
-7.89371, -0.0594722, -0.0450669, 0.00685891, 0.00811339, 0.0263216
-7.9173, -0.0524905, -0.0557266, 0.00799469, -0.000794132, 0.0196451
-7.94019, -0.0544291, -0.048421, 0.0120485, 0.00350271, 0.0159912
-7.96576, -0.0451338, -0.0372715, 0.0113661, 0.00536426, 0.00717843
-7.99232, -0.0482857, -0.0558485, 0.00229929, -0.000468101, 0.00429095
-8.01983, -0.047934, -0.0508102, 0.00203958, -0.00257851, 0.00205212
-8.0453, -0.0540708, -0.0589034, -0.00130712, -0.00861766, 0.002126
-8.06934, -0.0556796, -0.0633863, -0.00639017, -0.014174, 0.00336697
-8.09339, -0.057525, -0.0714198, -0.0037996, -0.00912601, 0.00746631
-8.11841, -0.0524804, -0.0435392, 0.00423619, -0.00499146, 0.00492615
-8.13996, -0.0463501, -0.0363328, 0.0145612, -0.00543997, 0.00129625
-8.16136, -0.045014, -0.0297087, 0.00859858, 0.00131917, 0.00167678
-8.18064, -0.0487118, -0.0296338, 0.00161869, 0.00617146, 0.000144378
-8.20113, -0.0514725, -0.0280214, -0.00714028, 0.00231725, -0.00256246
-8.21844, -0.0535501, -0.0224005, -0.000441631, 0.00598115, -0.00487088
-8.23265, -0.0563857, -0.0219995, 0.0153301, 0.00859367, -0.00654479
-8.2449, -0.0574161, -0.0396014, 0.01734, 0.00620391, -0.00703083
-8.26293, -0.0551294, -0.0463422, 0.016711, 0.000574986, -0.00798993
-8.28114, -0.0519847, -0.0461176, 0.0182045, -0.00645734, -0.00900772
-8.29597, -0.0593358, -0.0398237, 0.0259425, -0.00663559, -0.00594523
-8.31096, -0.0660313, -0.0453309, 0.0284011, -0.00464249, -0.00793033
-8.32674, -0.073506, -0.0672527, 0.0186775, -0.00466569, -0.00656281
-8.34668, -0.0814556, -0.0784596, 0.0145113, -0.00233671, -0.00326629
-8.3627, -0.0831885, -0.0718142, 0.0218818, -0.0064437, 0.00114081
-8.37811, -0.0773926, -0.060008, 0.019016, -0.0100782, 0.00203651
-8.39401, -0.0792549, -0.0564467, 0.0145862, -0.00888775, 0.00538219
-8.41354, -0.0811106, -0.0558722, 0.000856314, -0.00561003, 0.0053529
-8.42608, -0.0696971, -0.0457883, 0.00198036, 0.00330094, 0.00365107
-8.44256, -0.062836, -0.021567, 0.0186245, 0.0146905, 0.000116668
-8.45535, -0.0603564, -0.0220569, 0.00725338, 0.0177926, -0.00275712
-8.47237, -0.0558587, -0.0310919, -0.00534943, 0.0130876, -0.00359487
-8.48837, -0.060524, -0.0210549, 0.00343573, 0.00445953, -0.00289893
-8.50541, -0.0542393, -0.0103642, 0.00457845, -0.00166027, -0.00398321
-8.51904, -0.0579553, -0.00151165, -0.000133573, -0.00286942, -0.00129776
-8.52976, -0.0612288, 0.00526796, 0.0108654, -0.000524782, -0.00260659
-8.54377, -0.0685065, 0.0050697, 0.0106007, 0.00219825, -0.0036251
-8.56034, -0.0756565, -0.0104129, 0.00743499, 0.000544228, -0.00323531
-8.5763, -0.0768309, -0.0194821, -0.00909268, -0.00806906, -0.00044709
-8.58658, -0.073179, -0.034239, 0.00258563, -0.0173145, -0.0004901
-8.60576, -0.0635093, -0.0413037, 0.01118, -0.0188308, -0.00335235
-8.61619, -0.0644919, -0.0342279, 0.0129093, -0.0158989, -0.00349688
-8.63005, -0.0617089, -0.035295, 0.0125857, -0.00294083, -0.00624211
-8.64647, -0.0650398, -0.02378, 0.00558174, 0.00526181, -0.00829889
-8.66093, -0.0640709, -0.0304881, -0.010518, 0.00285872, -0.00774276
-8.6712, -0.0590905, -0.0355834, -0.0161862, 0.00269376, -0.00462406
-8.68274, -0.0585949, -0.025897, -0.006017, 0.00168999, -0.00326044
-8.70283, -0.0583355, -0.0203432, -0.000807502, 0.0010722, -0.00882722
-8.71777, -0.0635613, -0.0145719, 0.00755262, -0.00325148, -0.0100011
-8.73058, -0.0672417, -0.0248638, 0.00398998, -0.00915375, -0.00751818
-8.74063, -0.0685041, -0.0271246, -0.00188986, -0.00627271, -0.00352649
-8.75217, -0.0597117, -0.0147655, 0.00341204, -0.000475209, -0.00591592
-8.76461, -0.0633828, -0.00961519, 0.0125931, 0.00616336, -0.0078098
-8.77659, -0.0689988, 0.000794896, 0.0273988, 0.0154579, -0.00788814
-8.79255, -0.0727991, 0.019593, 0.0254208, 0.0160909, -0.0105958
-8.80411, -0.0757689, 0.031166, 0.0198778, 0.0117163, -0.0118665
-8.81731, -0.0774308, 0.0352731, 0.0182681, 0.00503861, -0.0138996
-8.82634, -0.0860156, 0.0178078, 0.0172653, -0.00168489, -0.00918257
-8.84072, -0.0870115, 0.00377596, 0.00451334, -0.0078691, -0.00609027
-8.85767, -0.0812679, 0.00709386, 0.00214306, -0.0108323, -0.00629183
-8.86976, -0.0687209, 0.00785682, 0.0012883, -0.00987943, -0.00847802
-8.88309, -0.055495, 0.00682317, 0.00127894, -0.00249819, -0.0108115
-8.89686, -0.0576388, 0.0124096, -0.000211779, 0.00217402, -0.00851077
-8.91164, -0.053827, 0.00928081, -0.00465813, 0.00409039, -0.00669508
-8.9277, -0.0561972, 0.00279186, -0.00437283, 0.00137721, -0.00659168
-8.94374, -0.0650396, -0.00442309, -0.00327254, -0.00405983, -0.00512621
-8.96184, -0.0644299, -0.0247952, -0.0152197, -0.0115154, -0.00424946
-8.98019, -0.062854, -0.0399449, -0.0229009, -0.0214166, -0.00163767
-8.99925, -0.0513304, -0.0439515, -0.0323206, -0.026452, -0.00406407
-9.01568, -0.0385937, -0.0444003, -0.0326528, -0.0222982, -0.00692068
-9.03089, -0.0347242, -0.0343402, -0.0246933, -0.00811031, -0.00788425
-9.05267, -0.0339087, -0.024674, -0.0116113, 0.00709464, -0.0103753
-9.07318, -0.0411049, -0.0186348, 0.00796168, 0.0139395, -0.0107338
-9.0902, -0.0508543, -0.0189064, 0.021999, 0.0149619, -0.0104137
-9.10922, -0.0728517, -0.0308888, 0.024445, 0.0142718, -0.0077452
-9.11807, -0.0829979, -0.0448782, 0.02057, 0.0125221, -0.0017281
-9.12926, -0.090219, -0.0447402, 0.00771658, 0.0075469, 0.0044329
-9.14373, -0.0851905, -0.029378, 0.00438003, 0.00401565, 0.00389561
-9.15357, -0.0786873, -0.0188703, 0.00770803, -0.00157534, 0.00464193
-9.16616, -0.0669476, -0.0068945, 0.0116152, -0.00781866, 0.00337457
-9.17694, -0.0634181, 0.0117931, 0.014679, -0.0212979, 0.00382084
-9.18647, -0.0641106, 0.00434813, 0.0183469, -0.0272691, 0.00400965
-9.19372, -0.0623615, 0.00915138, 0.00708254, -0.0251613, 0.00636418
-9.19651, -0.0636049, 0.0174206, -0.00555077, -0.0168656, 0.00997589
-9.19737, -0.0520644, 0.0247328, -0.0179496, 0.00342043, 0.00485389
-9.2001, -0.0517957, 0.0295775, -0.0233981, 0.0230333, 0.00385558
-9.20725, -0.0470202, 0.0246662, -0.025656, 0.0176667, 0.00109019
-9.21256, -0.0488935, -0.00464022, -0.0239489, -0.00252188, 0.00243095
-9.21243, -0.0373184, -0.0133641, -0.0209051, -0.0172651, 0.00335381
-9.21233, -0.0314657, -0.0216286, -0.0126657, -0.0210464, 0.000892616
-9.20585, -0.0245247, -0.023391, -0.015663, -0.0029477, -0.00280892
-9.20382, -0.0296071, -0.00906821, -0.015992, 0.0262495, -0.00262625
-9.21085, -0.0398413, 0.014195, -0.0060138, 0.040604, -0.00473695
-9.21195, -0.0615539, 0.0038127, 0.00560925, 0.0224897, -0.00173748
-9.20103, -0.0767105, -0.00665888, 0.0132413, -0.00411575, 0.00551186
-9.19068, -0.0876794, -0.0381089, 0.0150304, -0.0216627, 0.0121712
-9.18489, -0.0725287, -0.060913, 0.00612748, -0.0162309, 0.0105809
-9.1824, -0.0572164, -0.0252447, -0.00466732, 0.00601017, 0.00639857
-9.17508, -0.0464886, 0.0250608, -0.0182849, 0.0265028, -0.000543353
-9.17122, -0.042109, 0.0323964, -0.00572445, 0.0259334, -0.00596568
-9.15525, -0.0509098, 0.0346539, 0.0167456, 0.00939453, 0.000440228
-9.14546, -0.0628861, 0.0183766, 0.03048, -0.00484017, 0.00507286
-9.13824, -0.0730345, 0.00886757, 0.0287328, -0.00566021, 0.0047701
-9.13028, -0.070362, -0.00702587, 0.0252622, -0.00966441, 0.00511824
-9.1171, -0.06892, -0.00217576, 0.0112329, -0.00829905, 0.00763544
-9.10829, -0.0675254, -0.00170155, 0.0109741, 0.0012818, 0.00602106
-9.09779, -0.0684316, 0.00750604, 0.00982303, 0.0164366, 0.00379311
-9.08867, -0.0727508, -0.00317511, 0.0130449, 0.0231729, 0.00263736
-9.07258, -0.0782212, -0.00832593, 0.0097363, 0.0216693, 0.00612935
-9.06084, -0.0833091, -0.00748949, 0.0050434, 0.017146, 0.00966315
-9.04964, -0.0845879, -0.00377739, 0.00692628, 0.00944492, 0.0103104
-9.03473, -0.0812349, -0.00764748, 0.00471509, 0.00102424, 0.00964807
-9.02167, -0.0688093, -0.003563, 0.000257726, 0.000950542, 0.00385801
-9.00796, -0.0605448, -0.00272098, -0.00586316, -0.00148221, 0.00186271
-8.98961, -0.0573495, 0.00753599, -0.00732732, 0.00262693, 0.0027706
-8.97527, -0.0557398, 0.00510529, 0.00228407, 0.0097966, 0.000599541
-8.95891, -0.0578748, 0.00192355, -0.00632105, 0.011574, 0.000569597
-8.93993, -0.0584556, -0.0181576, -0.00919734, 0.0106338, -0.00214773
-8.92263, -0.0591116, -0.0220955, -0.00988813, 0.0200194, -0.00291357
-8.91256, -0.0627939, -0.00132507, -0.0089885, 0.0208322, -0.00542697
-8.89598, -0.0602092, 0.00382529, -0.00478173, 0.00539149, -0.00809533
-8.87302, -0.0691145, -0.0254443, -0.0015462, -0.0163804, -0.00610059
-8.85138, -0.0586105, -0.0505824, -0.00115234, -0.0214497, -0.00515251
-8.83719, -0.0597484, -0.0676287, -0.00917551, -0.0110352, -0.0038634
-8.82037, -0.0598908, -0.0619416, -0.00300963, 0.00804456, -0.00524934
-8.80902, -0.0606574, -0.060335, -0.00931172, 0.0160178, -0.00529736
-8.78678, -0.0593998, -0.0795801, -0.00588731, 0.00407671, -0.00814314
-8.76471, -0.0637256, -0.0977161, 0.000137999, -0.00403739, -0.00583049
-8.74601, -0.0682729, -0.0938988, 0.00650169, -0.0104716, -0.0024419
-8.73223, -0.0573827, -0.0925224, 0.00126878, -0.000454056, -0.00347707
-8.71658, -0.0595801, -0.0420083, 0.00281453, 0.0135455, -0.00676245
-8.69515, -0.0568656, -0.0282549, -0.0031312, 0.0109105, -0.0110127
-8.67458, -0.0603146, -0.0450722, 0.00161806, -0.00225344, -0.0107771
-8.65671, -0.061639, -0.0644449, 0.00141529, -0.0125861, -0.00789562
-8.63546, -0.064492, -0.0462476, 0.00730307, -0.0130901, -0.00548153
-8.62178, -0.0648889, -0.0415222, 0.0034731, -0.00356641, -0.00500771
-8.60372, -0.0612804, -0.0532791, -0.000745107, 0.00399066, -0.00240029
-8.58683, -0.0699041, -0.0532245, 0.00428499, 0.00299636, 0.00186045
-8.56561, -0.0666647, -0.0471712, -0.00354308, 0.00324177, 0.00321693
-8.54566, -0.0648117, -0.0573657, -0.00299328, -0.00365874, 0.00255033
-8.52885, -0.0660586, -0.0699769, 0.00333585, 0.0054935, 0.00154395
-8.51249, -0.0674829, -0.0685473, -0.00852302, 0.0102966, 0.00292054
-8.49708, -0.0684628, -0.0694901, -0.0194788, 0.00220593, 0.00358505
-8.47843, -0.0626998, -0.0770297, -0.0245653, -0.00773439, 0.00195032
-8.45543, -0.0497727, -0.076255, -0.0272901, -0.0186844, -0.000930824
-8.43401, -0.038111, -0.0861611, -0.0153055, -0.016743, -0.00430614
-8.41636, -0.035912, -0.0842324, 0.00078196, 0.000296501, -0.005582
-8.40597, -0.0414531, -0.071001, 0.0140184, 0.0197145, -0.00494694
-8.38513, -0.059571, -0.0728925, 0.0147076, 0.022261, -0.000370002
-8.36271, -0.0720211, -0.0939027, 0.02342, 0.00983594, 0.00481797
-8.33918, -0.0848186, -0.11322, 0.0286537, -0.0130121, 0.00836107
-8.31793, -0.0861089, -0.129707, 0.0267347, -0.0217691, 0.00761665
-8.30463, -0.0868356, -0.13822, 0.0206114, -0.0175518, 0.00847427
-8.29286, -0.0744729, -0.122945, 0.00652235, -0.0154321, 0.00967157
-8.26645, -0.066967, -0.110897, -0.010132, -0.0164487, 0.0113941
-8.24357, -0.0630922, -0.0998131, -0.0211161, -0.00599944, 0.0115223
-8.22689, -0.0513304, -0.0692041, -0.0354689, -0.00213955, 0.00209562
-8.20931, -0.0352445, -0.0519089, -0.0337717, 0.0054664, -0.00471521
-8.18834, -0.0333779, -0.0276971, -0.016057, 0.0160778, -0.00926022
-8.17274, -0.0288087, -0.0253449, -0.00657671, 0.0191601, -0.0107359
-8.1543, -0.0347907, -0.0441119, -0.00191999, 0.00616107, -0.00642656
-8.13718, -0.0419082, -0.0559508, 0.00648438, -0.0121219, -0.000371291
-8.11258, -0.0565556, -0.0451719, 0.00505073, -0.0264962, 0.00450837
-8.09401, -0.0524233, -0.0346342, 0.00483866, -0.0241514, 0.000470058
-8.07454, -0.0495386, -0.0527204, 0.0196965, -0.017012, -0.00300452
-8.05896, -0.0493617, -0.0321438, 0.0266841, 9.79709e-05, -0.00192542
-8.04287, -0.0626625, -0.00643158, 0.00380666, 0.0155411, 0.00255788
-8.02552, -0.0614047, -0.0156352, -0.00397748, 0.0168454, 0.000417035
-8.00344, -0.066436, -0.0113609, -0.00805486, 0.0130163, 5.27936e-05
-7.98981, -0.0712171, -0.0125452, 0.0129537, 0.00954314, -0.0011173
-7.97322, -0.0746116, -0.0140075, 0.0181273, -0.00143874, -0.00295824
-7.95981, -0.0821677, -0.00115505, 0.0206509, -0.00737494, -0.00329911
-7.93878, -0.0810748, -0.00222984, 0.0114856, -0.0108503, 0.0010816
-7.92164, -0.0787092, -0.019346, -0.0076964, -0.0106118, 0.00556366
-7.90252, -0.0674318, -0.00961144, 0.000781418, 0.00407934, 0.00237928
-7.89118, -0.0576474, 0.0203202, 0.0064593, 0.0278575, -0.000509356
-7.87705, -0.0523358, 0.0292924, 0.0110192, 0.0366186, -0.0037481
-7.86935, -0.0485047, 0.0172776, 0.00902065, 0.0276568, -0.00758102
-7.85271, -0.0461149, 0.0335772, 0.00067919, 6.34673e-06, -0.0108704
-7.83629, -0.0402466, 0.0126473, -0.0197416, -0.0319201, -0.0110376
-7.82021, -0.0332259, -0.0154016, -0.0272392, -0.0463593, -0.0111168
-7.80811, -0.0361031, -0.0298667, -0.0347185, -0.033989, -0.00985826
-7.79954, -0.0356463, -0.0277163, -0.0361864, -0.00493394, -0.010784
-7.79484, -0.0341477, -0.0123653, -0.0306027, 0.0177249, -0.0109402
-7.78882, -0.0422556, -0.0354683, -0.0101709, 0.0154219, -0.00963038
-7.78024, -0.0537399, -0.0711073, -0.00208942, 0.0015517, -0.00685015
-7.77242, -0.064123, -0.102433, -0.00552571, -0.0120053, -0.00360544
-7.7666, -0.0660593, -0.106213, -0.0149944, -0.010632, -0.00134746
-7.75883, -0.0554387, -0.0917871, -0.0141275, 0.00645452, -0.00146491
-7.75221, -0.0383079, -0.0820604, -0.00562386, 0.0121733, -0.00510937
-7.75158, -0.0299529, -0.0698266, -0.0181504, 0.0108969, -0.00766962
-7.74855, -0.0319461, -0.0650734, -0.0205443, -0.00319062, -0.00891458
-7.74324, -0.0363902, -0.041348, -0.0175272, -0.0145081, -0.010003
-7.73659, -0.0333742, -0.030425, -0.01963, -0.0141324, -0.0116064
-7.73278, -0.029285, -0.00816097, -0.00857142, 0.000229919, -0.0161497
-7.7349, -0.0198457, 0.0182203, 0.0183697, 0.0209339, -0.0214944
-7.73546, -0.0279514, 0.0317818, 0.0118546, 0.0298702, -0.0220221
-7.73167, -0.0398869, 0.022866, 0.000860006, 0.0183446, -0.0201776
-7.72871, -0.055688, -0.0169027, -0.00601282, -0.00532233, -0.0185275
-7.72779, -0.0628847, -0.0481986, -0.00618807, -0.0132578, -0.013632
-7.72592, -0.0586465, -0.0358408, 0.00248436, -0.00347605, -0.0115694
-7.72553, -0.0510096, -0.012553, 0.00881021, 0.00695226, -0.0119629
-7.72148, -0.0417188, -0.000684634, -0.0026857, 0.00763264, -0.0162858
-7.71633, -0.0340146, -0.000244769, 0.00504473, 0.00480965, -0.0204136
-7.71411, -0.0352442, -0.00929497, 0.0248255, 0.00659584, -0.0216704
-7.71011, -0.0458794, -0.0203084, 0.0278498, 0.00700371, -0.0213788
-7.71071, -0.0522755, -0.0233938, 0.00708644, 0.00248969, -0.0224617
-7.71131, -0.0443549, -0.0271059, -0.0172276, -0.00744045, -0.0221669
-7.70359, -0.0412231, -0.0305289, -0.0157878, -0.0164221, -0.017696
-7.6993, -0.0365161, -0.0335931, -0.00642518, -0.0124676, -0.0237789
-7.70192, -0.0383721, -0.0342051, 0.012841, -0.0025179, -0.030126
-7.69886, -0.0371789, -0.0335748, 0.0109791, 0.00532389, -0.0296097
-7.69641, -0.0489692, -0.032762, 0.00587529, 0.0079993, -0.0266381
-7.69615, -0.0538798, -0.0499939, 0.00638609, 0.00473811, -0.0283535
-7.69233, -0.0555449, -0.0520906, -0.00552463, -0.00321103, -0.0283842
-7.69186, -0.0552596, -0.0692257, -0.00188947, -0.0112177, -0.0285162
-7.69186, -0.0500026, -0.057797, 0.00201162, -0.00386748, -0.0288883
-7.68846, -0.0497018, -0.0294062, 0.00221266, 0.00577996, -0.0265043
-7.6831, -0.0462157, -0.0253334, -9.38843e-05, 0.00758974, -0.0316445
-7.68097, -0.0425182, -0.0246896, 0.00390437, 0.00377442, -0.0388687
-7.68286, -0.0479615, -0.0255945, -0.00123979, 0.00626538, -0.0385031
-7.68257, -0.0456623, -0.0349964, -0.00315084, 0.00141637, -0.0404679
-7.67884, -0.0402854, -0.0318351, 0.00241533, -0.00071489, -0.0418189
-7.67637, -0.0386194, -0.0400048, 0.0115494, -0.000835044, -0.0448902
-7.67687, -0.0390904, -0.0473887, 0.0138045, 0.000680737, -0.0441806
-7.68082, -0.0443924, -0.0445107, 0.0172045, 0.00480886, -0.0447509
-7.68288, -0.0559492, -0.0363693, 0.0113784, 0.00124154, -0.0427879
-7.68548, -0.0582856, -0.0505973, 0.00339092, -0.00328241, -0.0379641
-7.68598, -0.0632908, -0.0533259, 0.00229289, -0.00691035, -0.0280443
-7.69082, -0.0689725, -0.0586026, 0.0050127, -0.00676863, -0.0208167
-7.69485, -0.0677901, -0.0523743, 0.0110785, -0.00132145, -0.0160002
-7.70063, -0.065641, -0.0372985, 0.0162099, 0.00234401, -0.010672
-7.70636, -0.0695219, -0.0470476, 0.00328188, -0.0034539, -0.00574408
-7.71181, -0.064876, -0.0548166, -0.00115636, -0.00691756, -0.00292862
-7.71992, -0.0663763, -0.0496702, 0.00386585, 0.00142085, 0.00275392
-7.72744, -0.0717488, -0.042286, -0.000253508, 0.00237259, 0.00776354
-7.73286, -0.0726292, -0.0464316, 0.00792682, -0.00263217, 0.00915802
-7.73919, -0.0694279, -0.0355396, 0.0135618, -0.000329724, 0.0115162
-7.74599, -0.0722047, -0.0272128, 0.0213578, 0.00394328, 0.0168961
-7.75366, -0.0706444, -0.0286721, 0.0173557, 0.00558469, 0.0182576
-7.76202, -0.0713448, -0.0274552, 0.00945515, 0.0103028, 0.0255987
-7.76638, -0.0766779, -0.0196301, 0.00821373, 0.00374376, 0.0346845
-7.77732, -0.0705242, -0.0193383, 0.00200475, -0.00134678, 0.0380353
-7.782, -0.0678744, -0.0126075, 0.00630758, -0.00623848, 0.0427708
-7.78853, -0.0644889, -0.00700156, 0.0176299, -0.00787844, 0.044414
-7.79645, -0.0591473, 0.0118791, 0.00271582, -0.00710328, 0.0459412
-7.79973, -0.0547481, 0.00953308, 0.00663728, -0.00302718, 0.0460192
-7.80929, -0.0515564, -0.00141136, 0.00748444, 0.00315728, 0.0466267
-7.81484, -0.0470181, 0.021252, -0.00180955, 0.00192689, 0.0471557
-7.82331, -0.0432063, 0.0171368, 0.00692495, 0.000175047, 0.05008
-7.83299, -0.0466707, 0.0170271, -0.00335134, -0.00600583, 0.0520773
-7.83955, -0.0398399, 0.00963556, -0.0139119, -0.00889856, 0.0519592
-7.84523, -0.0381588, -0.000647974, -0.0106132, -0.00263651, 0.0512697
-7.85278, -0.0333265, 0.00549826, -0.00611767, 0.00433414, 0.0448647
-7.86173, -0.0360066, 0.00178888, 0.00847069, 0.00691099, 0.0422344
-7.87282, -0.0429992, 0.00135301, 0.00466459, 0.00891512, 0.0411198
-7.87456, -0.046233, -0.0135446, -0.012052, -0.00118024, 0.0450038
-7.88405, -0.0444591, -0.0243377, -0.0223039, -0.00887714, 0.0434684
-7.88935, -0.0443459, -0.0138484, -0.0113209, -0.00213877, 0.0424824
-7.89855, -0.0435046, -0.00656478, 0.00228911, 0.00178019, 0.0396145
-7.90565, -0.0447516, -0.00698671, 0.0111857, 0.004089, 0.0377371
-7.91455, -0.0595052, -0.00897864, 0.00928525, -0.00235987, 0.0389972
-7.91987, -0.0617247, -0.0194165, -0.00846292, -0.00989593, 0.0353331
-7.92591, -0.0539112, -0.0151303, -0.0151191, -0.00670809, 0.0293828
-7.93408, -0.0505671, -0.0117246, -0.00835821, -0.00384866, 0.0226795
-7.94634, -0.0484887, -0.011785, 0.000228724, -0.00164208, 0.0177106
-7.95106, -0.0437321, -0.00964389, -0.00103594, 0.00383843, 0.013607
-7.95434, -0.0441759, -0.0133993, -0.00136215, 0.00647535, 0.0134861
-7.96491, -0.0485557, -0.0306669, -0.0023177, 0.0019615, 0.0137343
-7.97384, -0.053519, -0.0485962, -0.00774655, -0.00349094, 0.0139036
-7.97942, -0.053984, -0.0434263, -0.000498582, -0.00527531, 0.0145684
-7.98501, -0.0517537, -0.0292866, 0.0100393, -0.00299198, 0.0151355
-7.98948, -0.0587313, -0.0270246, 0.00847988, 0.00241569, 0.0140714
-7.9977, -0.0611666, -0.0245342, 0.00298293, 0.0100132, 0.0108537
-8.00125, -0.0545037, -0.017234, -0.00436195, 0.00877476, 0.0061496
-8.0074, -0.0566371, -0.0101339, -0.0046505, 0.00678614, 0.00204237
-8.01263, -0.0544008, -0.0106742, -0.00910483, 0.00160532, -0.00172213
-8.01791, -0.0524808, -0.0215111, -0.00182916, -0.000545586, -0.00296623
-8.02158, -0.0470758, -0.0272697, 0.00324779, 0.00039352, -0.00537396
-8.02567, -0.0541337, -0.0200745, 0.00233934, 0.00376009, -0.00544451
-8.03042, -0.0446228, -0.0156656, 0.00271583, 0.000871074, -0.0123724
-8.03363, -0.034053, -0.00852986, 0.0089279, 0.00214676, -0.0174191
-8.03788, -0.0400962, -0.00938568, -0.000515373, -0.00241434, -0.0170593
-8.04302, -0.0429849, -0.00545043, -0.00476266, 0.00134982, -0.0184122
-8.04587, -0.0489155, -0.00121565, -0.000149149, 0.0062928, -0.0189562
-8.04717, -0.0559765, -0.0100279, 0.00361157, 0.00666093, -0.0197552
-8.04561, -0.0580544, -0.0329235, 0.0104594, 0.00210315, -0.0176915
-8.04806, -0.0641426, -0.0206083, 0.0133157, -0.000315125, -0.0146932
-8.04716, -0.061889, -0.0184667, 0.0149602, -0.00609646, -0.0167442
-8.04774, -0.0643091, -0.0169149, 0.0143374, -0.00523004, -0.0181254
-8.04585, -0.0576888, -0.0112734, 0.00583859, -0.000820496, -0.0251303
-8.04463, -0.0576154, -0.0198283, -0.000246288, -0.000661688, -0.0242522
-8.04342, -0.0549701, -0.00954397, -0.00541794, 0.00574263, -0.0270758
-8.03819, -0.0550167, -0.000358614, 0.00843166, 0.00545108, -0.027313
-8.03496, -0.0580654, -0.00523502, 0.00653344, 0.00664441, -0.0282445
-8.03394, -0.0644026, -0.00142799, 0.0176008, 0.00915631, -0.0307806
-8.03116, -0.0646686, -0.00179276, 0.0151448, 0.00365234, -0.0333892
-8.02626, -0.0686035, -0.00233367, 0.0080058, 0.000556754, -0.0337359
-8.01923, -0.0669665, -0.0158917, 0.00977822, -0.00508084, -0.0363821
-8.01541, -0.0666592, -0.0349544, 0.0122941, -0.0108138, -0.0364193
-8.00741, -0.0647195, -0.0286762, 0.00972974, -0.0066725, -0.0365521
-8.00138, -0.0619967, -0.0197185, 0.00985251, 0.000443158, -0.0419093
-7.99601, -0.0670621, -0.0204616, 0.0190337, 0.00474973, -0.042586
-7.99085, -0.0714564, -0.0246188, 0.018058, 0.00599927, -0.0411916
-7.98476, -0.0719565, -0.0216494, 0.00972198, 0.00788905, -0.0431589
-7.98116, -0.0758276, -0.0362516, 0.010826, -0.00105329, -0.0418444
-7.97503, -0.0748456, -0.0412189, 0.0141358, -0.00434562, -0.0407941
-7.97034, -0.0737314, -0.0152593, 0.0132917, 0.00228149, -0.0403158
-7.96263, -0.0761892, -0.00514311, 0.0140766, 0.00532296, -0.0410285
-7.95777, -0.0625036, -0.0100709, 0.0161175, 0.00353147, -0.0467333
-7.95241, -0.0682674, -0.0138204, 0.0261254, -0.00390327, -0.0441685
-7.94797, -0.0665839, -0.0108826, 0.0213744, -0.00331432, -0.0469729
-7.94055, -0.0622304, -0.00995221, 0.00419909, 0.000208969, -0.0500744
-7.9337, -0.0591856, 0.0100236, 0.00152186, 0.00529447, -0.0503637
-7.92751, -0.0531052, 0.00889912, 0.000986961, 0.00497549, -0.0542834
-7.92341, -0.0576296, 0.000944015, 0.00546056, 0.00500771, -0.0549507
-7.91764, -0.0608325, 0.00280062, 0.00485853, 0.00676301, -0.05525
-7.91511, -0.0706734, -0.00868604, 0.00787718, 0.00278521, -0.0544819
-7.90977, -0.0757229, -0.017966, 0.0167985, -0.000840369, -0.0505617
-7.90317, -0.0794974, -0.0249137, 0.0143787, -0.00229905, -0.0486311
-7.89953, -0.0697394, -0.0219223, 0.0067312, -0.00182891, -0.0526446
-7.896, -0.0685136, -0.00860237, 0.000389003, 0.00384131, -0.0530002
-7.88943, -0.0747104, 0.00254998, -0.00154128, 0.00709035, -0.0525018
-7.88333, -0.073696, -0.0222823, -0.00271633, 0.00161061, -0.0571486
-7.87685, -0.0718504, -0.0183209, -0.00692685, 0.0050877, -0.0643036
-7.873, -0.0692895, -0.0128111, 0.00111872, 0.00740258, -0.0716461
-7.86527, -0.0652048, -0.0249627, 0.00368624, 0.00407002, -0.0774985
-7.86286, -0.0581373, -0.0348736, 0.0135563, 0.00341469, -0.0812957
-7.8574, -0.0516315, -0.026956, 0.019205, 0.000645836, -0.0849386
-7.8528, -0.0545216, -0.0276651, 0.0178823, -0.00390082, -0.0884912
-7.84591, -0.0628894, -0.0275406, 0.00247676, 7.36682e-05, -0.0895656
-7.84154, -0.0689975, -0.0314795, -0.00763788, 0.0059348, -0.0899094
-7.83724, -0.0676301, -0.0228838, -0.0111604, 0.00757525, -0.0928585
-7.83355, -0.067444, -0.0289164, -0.00972766, 0.00550232, -0.0923508
-7.82863, -0.0702997, -0.0234008, 0.00977146, 0.005337, -0.0917538
-7.82805, -0.0746329, -0.00980109, 0.0183158, 0.0110945, -0.0900635
-7.82338, -0.0722319, -0.00552673, 0.0116173, 0.00803047, -0.0911068
-7.81931, -0.0734908, -0.0181387, 0.00549883, -0.0011859, -0.0905075
-7.81337, -0.0737637, -0.0366528, -0.00349573, -0.0094728, -0.0878828
-7.80989, -0.0717617, -0.024235, -0.0100233, -0.00386719, -0.0874309
-7.80668, -0.0634971, -0.0182286, -0.0119232, 0.000396654, -0.089003
-7.80107, -0.055775, -0.00770373, 0.00628216, 0.00740649, -0.0916666
-7.79666, -0.0607795, -0.0278245, 0.00735798, 0.0106997, -0.0941002
-7.79476, -0.0658679, -0.0291432, 0.0135819, 0.0126145, -0.0917807
-7.79243, -0.0738924, -0.0237889, 0.0210203, 0.00822242, -0.0870438
-7.78807, -0.0727409, -0.0189781, 0.0212064, -0.0015925, -0.0870948
-7.78453, -0.0711387, -0.0206844, 0.00818446, -0.00396983, -0.0863476
-7.78191, -0.0682312, -0.00812103, -0.00361018, 0.00162482, -0.0872117
-7.77593, -0.0703971, -0.00971594, -0.00041833, 0.00632554, -0.0866321
-7.77619, -0.0670934, -0.0246642, -0.00472592, 0.00877989, -0.0861198
-7.77176, -0.0694097, -0.0186036, -0.00584102, 0.00728209, -0.0827716
-7.76951, -0.0611816, -0.0205443, -0.00293266, 0.00559259, -0.0851022
-7.76539, -0.0593747, -0.015961, 0.000305474, 0.00804943, -0.0850073
-7.76541, -0.0531904, -0.0214871, -0.00762255, 0.000535129, -0.0856509
-7.75925, -0.059639, -0.0105811, -0.0142476, -0.00233271, -0.0836935
-7.75848, -0.0618538, -0.00924057, -0.0170218, 0.0036377, -0.0824587
-7.75627, -0.0710488, -0.00812863, -0.0058123, 0.00750495, -0.0750382
-7.75294, -0.0755027, -0.0149284, -0.00356656, 0.00949271, -0.0693955
-7.74808, -0.0829275, -0.0174429, 0.00756689, 0.00319538, -0.0656718
-7.74515, -0.0739535, -0.0323269, 0.0114035, -0.0044835, -0.0672184
-7.73916, -0.0618129, -0.0382902, 0.00337204, -0.00612204, -0.067558
-7.73756, -0.0523623, -0.0229063, 0.00500176, 0.00107671, -0.0699676
-7.73386, -0.0398514, -0.0145351, 0.00641218, 0.00891201, -0.0744394
-7.73369, -0.0387125, -0.00487841, 0.00628334, 0.0116633, -0.078449
-7.73095, -0.0548469, -0.0123836, 0.00373688, 0.0107988, -0.0791047
-7.73163, -0.0699883, -0.0256214, 0.00108966, 0.0113465, -0.0779621
-7.72479, -0.0831437, -0.0357043, -0.00829673, 0.006035, -0.071054
-7.72157, -0.0951463, -0.0524297, -0.00887383, 0.000836883, -0.0648591
-7.71957, -0.0914266, -0.0580005, -0.00367987, -0.00472109, -0.0645017
-7.71579, -0.0839717, -0.0419279, -0.00333544, -0.00593474, -0.0636827
-7.71345, -0.0776337, -0.0162293, 0.00531894, -0.000199252, -0.0658589
-7.7099, -0.0636053, -0.0126189, 0.00809354, 0.00200373, -0.0735374
-7.70145, -0.0581073, -0.0152483, 0.0073767, 0.00142954, -0.0752007
-7.70225, -0.0593793, -0.0238682, 0.00807851, 0.00993032, -0.0729471
-7.70107, -0.0636247, -0.015712, 0.00677629, 0.00931587, -0.0705304
-7.69632, -0.0637943, -0.0300674, 0.0102865, -0.00247568, -0.0695446
-7.69422, -0.0571748, -0.0319534, 0.00843943, -0.00478836, -0.0713944
-7.69374, -0.0637617, -0.0227692, 0.0103673, -0.00216285, -0.0705182
-7.69105, -0.0673061, -0.0183122, 0.00661525, -0.000838097, -0.0670487
-7.68944, -0.0722934, -0.00533335, -0.000232305, 0.0027402, -0.0614821
-7.68428, -0.0757917, -0.0012226, -0.00230748, 0.00260968, -0.0593429
-7.68552, -0.076201, -0.0133528, -0.00767938, 0.000793788, -0.0609716
-7.68162, -0.0731017, -0.0259097, -0.00883014, 0.00604766, -0.0592459
-7.67863, -0.0657183, -0.0272125, -0.00424343, 0.00859798, -0.0594089
-7.67981, -0.0572256, -0.0110027, -0.00276248, 0.00247768, -0.0613367
-7.67451, -0.059423, -0.00583486, -0.0127292, -0.00881948, -0.0620534
-7.67275, -0.0524839, -0.0228486, -0.0130768, -0.00952683, -0.0638814
-7.67428, -0.0541279, -0.0100931, -0.00966309, -0.00635433, -0.0620611
-7.66925, -0.0550551, -0.00738893, -0.00916188, -0.00465862, -0.0609041
-7.66799, -0.0516347, -0.0143299, -0.00571023, -0.00166452, -0.0595596
-7.668, -0.0471236, -0.015302, -0.0116025, -0.000489932, -0.0588588
-7.67223, -0.0383531, -0.0102196, -0.0126214, 0.00606109, -0.0612396
-7.66993, -0.0418234, 0.00985349, -0.0168559, 0.00554319, -0.0582676
-7.66882, -0.0363618, -0.00858419, -0.0229862, -0.00169268, -0.0573756
-7.66852, -0.0404548, -0.00532251, -0.0199276, -0.000799018, -0.0529034
-7.66838, -0.0416054, -0.00929906, -0.0146451, 0.00120245, -0.0465033
-7.66637, -0.040018, -0.0182088, -0.0129591, -0.000344714, -0.0428371
-7.66666, -0.0425591, -0.0311296, -0.0120892, 0.00691473, -0.0378687
-7.66769, -0.0403916, -0.023668, -0.0151739, 0.00765537, -0.0318858
-7.66455, -0.04418, -0.0293102, -0.0273841, 0.00213259, -0.0241056
-7.66312, -0.0515764, -0.0271682, -0.025344, -0.00438819, -0.0174157
-7.6616, -0.0507435, -0.0220069, -0.0259714, -0.00767043, -0.015574
-7.65749, -0.0378661, -0.0256791, -0.0161714, -0.00609462, -0.0166138
-7.6586, -0.0360882, -0.0120359, -0.0138896, 0.00384933, -0.013013
-7.65976, -0.035612, -0.00837447, -0.0107484, 0.00349317, -0.0110813
-7.65714, -0.0311662, -0.0148271, -0.0105561, -0.00347029, -0.0100325
-7.65506, -0.029029, -0.00836851, -0.0142152, -0.00539907, -0.00836369
-7.65682, -0.0217642, 0.00857095, -0.0149893, 0.00149462, -0.0104261
-7.65719, -0.027032, 0.0105084, -0.0108006, -0.000702576, -0.0101391
-7.65415, -0.0226789, 0.00759275, -0.0118814, 0.00144871, -0.00972961
-7.6553, -0.0272401, 0.00704351, -0.0184092, 0.00427547, -0.00677861
-7.65589, -0.0296351, -0.00960505, -0.0136714, 0.000593982, -0.00624529
-7.65943, -0.0325356, 0.00346088, -0.0129591, -0.000948464, -0.0067147
-7.66038, -0.0382269, 0.0146675, -0.012486, -0.00941567, -0.00575775
-7.65485, -0.0412824, 0.0116451, -0.00931543, -0.00997769, -0.00160466
-7.65548, -0.0285113, 0.0119917, -0.0204292, 0.00492561, -0.00273047
-7.65614, -0.0206729, 0.0230655, -0.0202495, 0.0122375, -0.00391427
-7.66058, -0.0200086, 0.0153913, -0.0217384, 0.00673294, -0.00618643
-7.6579, -0.0225399, 0.0150467, -0.0117659, 0.00561681, -0.00734944
-7.66005, -0.0258202, 0.0205609, -0.00734294, 0.00716855, -0.0068765
-7.66121, -0.026661, 0.0195333, -0.00330602, -0.00513184, -0.0062855
-7.66023, -0.0263852, 0.017579, -0.00562776, -0.00844609, -0.00404526
-7.66008, -0.0177736, -0.00290702, -0.0129462, -0.00603849, -0.00575724
-7.66281, -0.0177932, -0.0189189, -0.0241648, -0.00354115, -0.00595618
-7.66371, -0.0234929, -0.0343023, -0.0309378, 0.00015206, -0.00560011
-7.66841, -0.0322634, -0.0559468, -0.0247794, 0.00435767, -0.00233105
-7.66868, -0.0359611, -0.0673397, -0.0197288, 0.00230824, 0.00485874
-7.66992, -0.0374251, -0.0548762, -0.0145669, -0.00744459, 0.00780732
-7.67119, -0.03157, -0.0460493, -0.0127603, -0.00994578, 0.00837633
-7.67215, -0.0199208, -0.0456318, -0.0144124, -0.00459747, 0.0113974
-7.6727, -0.020657, -0.0257088, -0.011543, -0.00253221, 0.0160825
-7.67753, -0.0169809, -0.00615265, -0.0205672, 0.00282754, 0.0167262
-7.67666, -0.012682, 0.00536277, -0.0204364, 0.00234745, 0.0178339
-7.68024, -0.00951259, 0.00119388, -0.0266597, 0.00095658, 0.0174909
-7.68048, -0.0114293, 0.00126586, -0.0305013, -0.000706159, 0.0222256
-7.68322, -0.0159788, -0.017961, -0.0279092, 0.00157441, 0.02862
-7.68439, -0.0183389, -0.0215038, -0.023529, 0.00436746, 0.0347466
-7.69026, -0.0218971, 0.00305552, -0.0191171, 0.0106035, 0.0365655
-7.69213, -0.022121, 0.00630389, -0.0157009, 0.00594343, 0.0391349
-7.69376, -0.0246888, 0.000742394, -0.0177174, -0.000706102, 0.0424866
-7.69605, -0.0250479, 0.000145882, -0.010369, -0.00151766, 0.0476211
-7.69853, -0.0249064, -0.00741684, -0.0166833, -0.00264394, 0.0521873
-7.6996, -0.0195963, 0.000496058, -0.0168439, -0.00354266, 0.0517081
-7.70236, -0.0159016, -0.00461683, -0.0136715, -0.00140222, 0.0519722
-7.70623, -0.0123149, -0.00242147, -0.0166368, -0.000570361, 0.049478
-7.70624, -0.0107325, -0.00268349, -0.0157741, 0.00838839, 0.0496641
-7.70889, -0.00807462, -0.012851, -0.0230021, 0.0131779, 0.0491575
-7.71297, -0.00937019, -0.0240569, -0.0345879, 0.00548602, 0.0495501
-7.71396, -0.0115191, -0.024233, -0.0222709, 0.00455688, 0.0516847
-7.71684, -0.00811367, -0.0193206, -0.0224596, 0.0115933, 0.0525376
-7.71813, -0.0100982, -0.0208598, -0.0163359, 0.0121247, 0.0551716
-7.71864, -0.00946896, -0.0221209, -0.0208638, 0.0081374, 0.055159
-7.72577, -0.00573695, -0.0247889, -0.0093555, 0.00369217, 0.0513404
-7.72878, -0.00562833, -0.0125607, 0.0042703, 0.0048391, 0.0514389
-7.72488, -0.0130908, -0.000613841, 0.00303269, 0.00414089, 0.0537227
-7.72098, -0.00956782, -0.0142922, -0.0062801, 0.0024451, 0.0541512
-7.72252, -0.00758817, -0.0181841, -0.0135309, 0.00453889, 0.0559182
-7.72541, 0.00158695, -0.00984877, -0.0208975, 0.00652033, 0.0532931
-7.72358, 0.00971859, 0.0152943, -0.0137684, 0.00959608, 0.0499307
-7.71986, 0.00716981, 0.0199262, -0.00986586, 0.00805768, 0.0493101
-7.71823, 0.000164438, 0.0124262, 0.00231647, 0.00699725, 0.0486662
-7.71542, -0.000745534, -0.00216743, -0.00286903, 0.00563564, 0.05093
-7.7127, -0.00436621, -0.00803126, -0.00846938, 0.00618444, 0.0558772
-7.71217, -0.00202466, -0.0126668, -0.0122365, 0.00884541, 0.0550111
-7.70824, -0.00381292, -0.0136134, -0.000810676, 0.00655964, 0.0570472
-7.70379, -0.00825952, -0.0304239, 0.000859375, 0.00745165, 0.0592517
-7.69997, -0.0175755, -0.0229251, 0.00304066, 0.0124863, 0.0624623
-7.69882, -0.0178826, -0.0245456, -0.00136466, 0.00914893, 0.0624459
-7.69665, -0.0237838, -0.0220594, -0.00385765, 0.00216287, 0.0633991
-7.69153, -0.0258552, -0.0129988, -0.00137355, 0.00314077, 0.0655517
-7.68435, -0.0233718, -0.00430842, -0.00221236, 0.00260023, 0.0669589
-7.68185, -0.0176899, -0.00331097, 0.000642586, -0.00315551, 0.0665612
-7.67571, -0.011503, 0.000320378, 0.00509012, -9.27406e-05, 0.0661965
-7.67331, -0.0113297, 0.0119389, 0.00508501, 0.00637256, 0.0656112
-7.6695, -0.00438833, 0.0315004, -0.00258861, 0.0119788, 0.0628418
-7.66279, -0.00277968, 0.0219068, 0.000559225, 0.00893379, 0.0648277
-7.65842, -0.00138849, 0.0207899, -0.00258576, 0.00608984, 0.0642047
-7.65467, -1.34566e-05, 0.0212243, 0.000626025, 0.00925682, 0.0646649
-7.65457, -0.00389309, 0.0138467, -0.00107924, 0.0119271, 0.0650662
-7.65357, -0.00524229, 0.0149925, 0.00205699, 0.00604325, 0.0635634
-7.64978, -0.00557467, 0.0198899, -0.000487242, 2.46092e-05, 0.0651666
-7.64443, -0.014056, 0.00693671, -0.000523828, 0.00297567, 0.0699785
-7.64379, -0.018237, -0.00491626, -0.0028005, 0.00807926, 0.0725197
-7.64076, -0.0257934, -0.0168801, -0.00705913, 0.0108244, 0.0782419
-7.6378, -0.0200994, -0.0252813, -0.00205199, 0.0133686, 0.0811254
-7.63591, -0.0134438, -0.011751, 0.00643477, 0.0111591, 0.0824177
-7.63519, -0.0100086, -0.00570097, 0.00956324, -0.00119934, 0.0817351
-7.62956, -1.82309e-05, 0.00486881, 0.00563995, -0.00633418, 0.0790374
-7.62675, -0.00622275, 0.020114, -0.00650238, 0.00157081, 0.0793817
-7.62865, -0.00485183, 0.0295899, -0.00862512, 0.00756237, 0.0787291
-7.62177, -0.00461295, 0.029207, -0.00803191, 0.00434723, 0.080716
-7.61959, -0.00919864, 0.0367692, -0.00150747, 0.0098035, 0.0827242
-7.61588, -0.0163765, 0.0468095, 0.00763112, 0.016402, 0.0875816
-7.61209, -0.0223074, 0.0325448, 0.00292509, 0.0147477, 0.0909669
-7.60751, -0.0198368, 0.0204027, -0.000102036, 0.00749931, 0.0903499
-7.61043, -0.0154066, 0.0109513, 0.00165496, 0.00695034, 0.088352
-7.6061, -0.0157127, 0.0204531, -0.00158746, 0.00569409, 0.0898424
-7.60228, -0.0133984, 0.0101117, 0.00117141, -0.00124414, 0.0891702
-7.59926, -0.0127292, -4.10617e-05, -0.00205725, 0.00287235, 0.0896093
-7.59842, -0.0122855, 0.00974412, 0.00284205, 0.00255212, 0.0874752
-7.59456, -0.012293, 0.00884097, 0.00288216, 0.00467551, 0.0875819
-7.59594, -0.0166215, 0.0136506, 0.00252757, 0.00434483, 0.0891465
-7.59021, -0.0118597, 0.0193947, -0.00286086, 0.00312695, 0.0882798
-7.58729, -0.0095466, 0.0284075, 0.00394464, 0.00529216, 0.0859491
-7.58596, -0.00206483, 0.0328484, 0.00645098, 0.00798334, 0.0788656
-7.58253, -0.00571248, 0.0282703, 0.00148219, 0.00771525, 0.0766301
-7.58035, -0.000211437, 0.0204673, 7.99442e-05, 0.0114885, 0.0701648
-7.58201, 0.000406673, 0.0232276, -0.0060366, 0.0106693, 0.0672548
-7.58197, -0.0110379, 0.00487723, -0.00166548, 0.00666759, 0.068824
-7.57911, -0.0162821, -0.00429373, 0.00179649, 0.00956548, 0.0692375
-7.57979, -0.0174612, -0.00666915, 0.00764997, 0.0114416, 0.0690402
-7.57986, -0.0215584, -0.0144644, 0.00554359, 0.00900512, 0.0695562
-7.58432, -0.0263576, -0.0154899, 0.0182878, 0.00591424, 0.0684163
-7.59309, -0.0211613, -0.0142253, 0.0214399, 0.00510313, 0.0657365
-7.59572, -0.0232633, -0.00342407, 0.0136283, 0.00077797, 0.0687665
-7.60206, -0.0202152, 0.00561826, 0.00205586, -0.00152965, 0.0698296
-7.60874, -0.0152758, 0.014912, -0.00708404, 0.00130945, 0.0690879
-7.61647, -0.0149166, 0.0204347, -0.00786742, 0.00471316, 0.0664079
-7.62915, -0.00826886, 0.0270988, -0.00432348, 0.00847256, 0.0586981
-7.63843, -0.00840216, 0.0293513, 0.00257823, 0.00815476, 0.0571827
-7.64898, -0.00941737, 0.0328585, 0.00545969, 0.00529462, 0.0542528
-7.66092, -0.0100183, 0.0179948, -0.00253275, 0.00288536, 0.0513352
-7.66922, -0.0157945, 0.021615, 8.15184e-05, 0.00571499, 0.0516161
-7.6803, -0.0138147, 0.00838007, 0.00752214, 0.0101477, 0.0487941
-7.69126, -0.013766, 0.00353711, 0.0160195, 0.00894913, 0.0455058
-7.70221, -0.0140518, -0.00550313, 0.012568, 0.00794853, 0.040847
-7.71464, -0.0242299, -0.00978488, 0.00776064, 0.00360549, 0.0425175
-7.72819, -0.029826, -0.00891352, 0.00202054, -0.000497922, 0.0418003
-7.74292, -0.0258971, -0.00594658, 0.00187289, -0.000255952, 0.0398008
-7.76017, -0.0309912, 0.00229825, 0.0104806, 0.00224784, 0.0403418
-7.78192, -0.0288622, 0.00327421, 0.0210115, 0.00257405, 0.039025
-7.8079, -0.0246385, 0.00230377, 0.0206907, -0.000717088, 0.0378642
-7.8356, -0.022664, -0.00730513, 0.0130636, -0.00406163, 0.0352622
-7.86618, -0.0187379, -0.00373559, 0.0122037, -0.00100067, 0.032369
-7.90076, -0.0195381, 0.0115703, 0.00666736, 0.00705254, 0.0323017
-7.93435, -0.0209647, 0.0139547, -0.00213295, 0.00938888, 0.0293359
-7.96898, -0.0225426, -0.00124512, 0.000543123, 0.0115695, 0.0280411
-8.00173, -0.0254585, -0.00778268, 0.00232803, 0.00674547, 0.0262858
-8.04094, -0.0273344, -0.0061143, 0.0111897, -0.00412807, 0.0204619
-8.06858, -0.025104, -0.0152206, 0.008417, -0.0105279, 0.0188234
-8.09882, -0.0240869, -0.0118117, 0.0152202, -0.00823625, 0.0194969
-8.12236, -0.0256911, 0.00718907, 0.0115794, -0.00177049, 0.0203605
-8.1423, -0.0245692, 0.0207313, 0.00908405, 0.00638493, 0.0200433
-8.1615, -0.0243564, 0.0288242, 0.00873603, 0.00913546, 0.0170028
-8.18508, -0.0320943, 0.012083, 3.33036e-06, 0.00327863, 0.0136717
-8.20171, -0.0408493, 0.00428652, 0.00996819, 0.000323284, 0.0147121
-8.21119, -0.0493256, -0.00110922, 0.00823453, -0.00204149, 0.0214214
-8.22131, -0.0502031, -0.0118861, -0.00220437, -0.00294968, 0.0246544
-8.22995, -0.0435653, -0.00438172, -0.00590185, -0.00303918, 0.0251624
-8.24131, -0.0297977, 0.00271062, -0.00233053, -0.0022101, 0.0193387
-8.25108, -0.0226755, 0.0198868, 0.00763006, -0.00710419, 0.014705
-8.26058, -0.0219067, 0.0356795, 0.00603568, -0.00454301, 0.0117282
-8.26764, -0.0222279, 0.0407025, 0.0065697, -0.000130664, 0.00814144
-8.27377, -0.0221521, 0.0225481, 0.00232182, 0.00373167, 0.0064617
-8.27458, -0.0332997, 0.0234037, -0.000259912, 0.00666191, 0.0108445
-8.27876, -0.0304352, 0.0273011, 0.000366743, 0.00284277, 0.00887504
-8.28001, -0.0332575, 0.0232699, -0.00386168, 0.000107421, 0.00726143
-8.27716, -0.0339803, 0.0233263, -0.00719688, -0.000575417, 0.00848723
-8.27462, -0.0367332, 0.0185336, 0.00359777, -0.00293002, 0.00840899
-8.27314, -0.0370113, 0.0103354, 0.00173957, -0.0052376, 0.00944004
-8.26987, -0.0308599, 0.0239792, 0.00322755, 0.00282273, 0.0100595
-8.27109, -0.0303014, 0.0179089, 0.00990198, 0.00317092, 0.00967587
-8.27196, -0.0325678, 0.0190211, 0.00936966, 0.000269021, 0.00648041
-8.26884, -0.0296642, 0.0134752, 0.00680684, -0.00123104, 0.00500045
-8.26432, -0.0338694, 0.0145525, 0.000979636, 0.00135986, 0.00706023
-8.26247, -0.037922, 0.00266114, 0.00317099, 0.00365093, 0.00890389
-8.25652, -0.0348743, 0.00663155, -0.00718536, 0.00596634, 0.0104567
-8.25333, -0.0280777, 0.0280878, -0.00207195, 0.00695996, 0.00951412
-8.24699, -0.0311055, 0.030452, 0.00230592, 0.000400522, 0.00796696
-8.24215, -0.0320911, 0.0357317, -0.00563412, -0.00138295, 0.00626398
-8.2358, -0.0259562, 0.0383352, 0.000770072, 0.00211529, 0.00514282
-8.23156, -0.0273988, 0.0379436, 0.000709336, 0.00281, 0.00760798
-8.21758, -0.0297956, 0.0378656, 0.00430155, -0.00134628, 0.00812996
-8.20618, -0.0353045, 0.0219763, 0.0118803, 0.0029249, 0.00918393
-8.20481, -0.0298618, 0.00452237, 0.0133359, 0.00786779, 0.00680944
-8.20272, -0.0270311, -0.0100792, 0.00908555, 0.00307898, 0.00540407
-8.1938, -0.0251962, -0.0123649, 0.00553451, -0.00382975, 0.00452221
-8.18892, -0.0226985, -0.0146745, 0.00458671, 0.000296426, 0.00467337
-8.17392, -0.0213154, -0.0071402, -0.00775748, 0.0017939, 0.00392063
-8.16634, -0.0207198, -0.00108695, -0.00986384, 0.0103529, 0.00250926
-8.16213, -0.0234828, 0.00571717, -0.0107465, 0.00922729, 0.00198135
-8.15831, -0.0275757, 0.00940844, -0.00831202, 0.00467267, 0.00161268
-8.1454, -0.0315039, -0.00323694, -0.0125441, -0.00248349, 0.00362557
-8.13668, -0.039719, 3.20448e-05, -0.00331471, -0.00699573, 0.00700926
-8.12578, -0.0370011, 0.00408358, 0.00897415, -0.00656331, 0.00861004
-8.12216, -0.032298, 0.0210703, 0.0142737, 0.00261882, 0.0100483
-8.11274, -0.0232669, 0.033588, 0.00879394, -0.00309298, 0.00604564
-8.10281, -0.0187132, 0.0281635, 0.0101955, -0.00191051, 0.000954256
-8.09889, -0.0147519, 0.0256708, 0.00310555, 0.00911499, -0.00366098
-8.09232, -0.018783, 0.022728, 0.00560377, 0.00788901, -0.00357851
-8.07919, -0.0155186, 0.0228886, -0.0100808, 0.00835989, -0.00431256
-8.0752, -0.0180022, 0.0130549, -0.0111748, 0.0114707, -0.00436621
-8.06911, -0.0244145, 0.0165261, -0.0199034, 0.00774727, -0.0069189
-8.0604, -0.0285464, -0.00208562, -0.0259757, 0.00471286, -0.00772219
-8.05117, -0.031816, -0.0128549, -0.0172977, 0.00521718, -0.00482796
-8.04303, -0.0290687, -0.0127635, -0.00975936, 0.00211212, -0.00494863
-8.03498, -0.0274976, -0.00641546, -0.00375194, 0.00204124, -0.00629816
-8.02921, -0.028878, -0.0133703, -0.0016066, 0.00303791, -0.00650414
-8.01738, -0.0261718, -0.0223106, 0.000378856, -0.00306006, -0.00663902
-8.00887, -0.0293586, -0.0233607, -0.00499327, -0.00147683, -0.00287901
-8.00189, -0.0244337, -0.0131159, 0.00304039, -0.00182387, -0.000743515
-7.99193, -0.015534, -0.022566, 0.00797962, -0.00682334, -0.00150673
-7.98438, -0.0108842, -0.0224948, 0.00644938, -0.0013098, -0.00232203
-7.97737, -0.0119406, -0.0172881, 0.00962577, -4.70703e-05, -0.000610705
-7.96775, -0.00944294, 0.004479, 0.0063297, 0.00274581, -0.00303007
-7.96305, -0.0154941, -0.00168151, -0.000257579, 0.00622736, -0.00282281
-7.95327, -0.0320623, -0.0127124, -0.00133388, 0.00565309, 0.000394937
-7.9478, -0.0411321, -0.0371414, -0.00688776, 0.00304576, 0.00196308
-7.9406, -0.0418723, -0.0448712, -0.0108015, 0.0063285, 0.00484084
-7.93292, -0.0386287, -0.0408071, -0.00705602, -0.000191766, 0.00597246
-7.92234, -0.035993, -0.0421874, 0.000125803, -0.00341454, 0.0073866
-7.91861, -0.029334, -0.0537746, -0.00102003, -0.00238002, 0.00436
-7.90792, -0.0212677, -0.0326405, -0.000447262, -0.00290057, 0.00313261
-7.90207, -0.0151753, -0.0203537, 0.00533923, -0.0048478, 0.00412992
-7.89155, -0.0138439, -0.0135287, 0.00387451, -0.00613979, 0.0065012
-7.88318, -0.00862372, -0.0180102, 0.00101722, -0.00267957, 0.00601332
-7.87602, -0.0117792, -0.0171181, 0.00376738, 0.0069739, 0.0056255
-7.87479, -0.0125287, -0.0305917, 0.00461502, 0.00915441, 0.00343295
-7.86234, -0.0119023, -0.0273047, 0.0103283, 0.00629264, 0.00421624
-7.85008, -0.0160589, -0.0306669, 0.0101973, 0.00819001, 0.00786196
-7.84542, -0.0222294, -0.050485, 0.00670166, -0.00086593, 0.0100944
-7.84177, -0.0292873, -0.0547856, -0.000999021, -0.00837361, 0.0096564
-7.82936, -0.0337039, -0.0511724, -0.00369464, -0.00925105, 0.0110796
-7.82608, -0.0220733, -0.0570537, -0.00351025, -0.00237723, 0.00909836
-7.82209, -0.0192511, -0.0343061, -0.00221659, -0.00313169, 0.00762462
-7.8282, -0.0128481, -0.0206543, 0.000338842, 0.0023995, 0.00123457
-7.83584, -0.0107024, 0.00227632, -0.0020877, 0.0110024, -0.00304227
-7.84285, -0.0144545, -0.00584169, -0.0122767, 0.0085634, -0.00363178
-7.86062, -0.0187278, -0.00111356, -0.0114113, 0.00886426, -0.00615079
-7.87513, -0.0216155, 0.00689334, 0.000866227, 0.000998387, -0.00673931
-7.88796, -0.0209485, 0.00253786, -0.00207707, -0.00556894, -0.00689648
-7.90294, -0.0271979, 0.00775021, -0.000389652, -0.00300307, -0.00427163
-7.92036, -0.0220894, 0.0131713, 0.00102589, -0.000349196, -0.00792682
-7.93496, -0.027128, 0.0018575, 0.00633437, 0.000793172, -0.00454434
-7.95193, -0.0288218, 0.00843331, 0.0122361, 0.00379735, -0.00446029
-7.97002, -0.0250029, 0.0110285, 0.0128475, 0.00477708, -0.00585902
-7.98181, -0.0258497, 0.0173533, 0.00403142, -0.00219252, -0.00683823
-7.99124, -0.0203256, 0.0125325, -0.000957046, -0.00112253, -0.00664836
-8.00237, -0.0168462, 0.017579, -0.00456242, -0.000728733, -0.00634903
-8.01067, -0.0162924, 0.0109637, -0.00349106, -0.00340644, -0.00673181
-8.01823, -0.0160329, 0.00245153, -0.0130187, -0.00072585, -0.00455998
-8.02859, -0.0197511, -0.0178226, -0.0162767, 0.00465704, 0.00115049
-8.03609, -0.0282734, -0.0247773, -0.00169674, 0.00574758, 0.00615299
-8.04148, -0.0264718, -0.0189045, 0.014613, 0.00170276, 0.00678152
-8.04798, -0.0239681, -0.0189325, 0.0176206, -0.00655105, 0.00755852
-8.05765, -0.0192026, -0.00340135, 0.00951346, -0.00469289, 0.00569223
-8.05866, -0.0160088, -0.00351844, 0.000905717, -0.00853524, 0.00622904
-8.05772, -0.0204504, -0.004032, -0.0010593, -0.0123853, 0.00819936
-8.06158, -0.0223416, 0.00348909, 0.00714474, -0.00441561, 0.00493072
-8.07034, -0.0284282, 0.0288659, 0.0108306, 0.0122614, 0.00443895
-8.07237, -0.0348701, 0.031104, 0.00512265, 0.00857521, 0.00746598
-8.07177, -0.0338694, 0.0234415, 0.00848139, 0.00616853, 0.0117206
-8.07563, -0.0252636, 0.0309366, 0.00146282, 0.00430748, 0.00862411
-8.07882, -0.0167103, 0.0395907, -0.00125031, -0.000839496, 0.00642745
-8.07904, -0.0163758, 0.0420582, 0.00779551, -0.0074835, 0.00543048
-8.07906, -0.0119814, 0.0464067, 0.00779303, -0.00791732, 0.00248315
-8.07653, -0.0203839, 0.0459593, 0.00420646, -0.0031853, 0.00504768
-8.07921, -0.0253573, 0.0388786, -0.00338322, 0.00239646, 0.00308073
-8.0769, -0.0243925, 0.0274682, -0.00850991, 0.00895627, 0.00294985
-8.07786, -0.0357203, 0.00603696, -0.00918397, 0.00679345, 0.00687353
-8.08176, -0.0413671, -0.001849, -0.00695267, 0.000825461, 0.00674823
-8.08067, -0.0384057, -0.0173029, 0.00290532, -0.00590271, 0.00758467
-8.07783, -0.0347146, -0.020551, 0.0021858, -0.00735033, 0.00889278
-8.07926, -0.0321369, -0.0167728, -0.00032761, -0.000256474, 0.0112688
-8.07703, -0.0259066, -0.00408078, 0.00366907, 0.00284662, 0.00872778
-8.08098, -0.0141871, -0.00538231, 0.00015668, 0.00337568, 0.00243097
-8.07798, -0.0154617, -0.0149529, -0.0162621, 0.00477555, 0.0026275
-8.0775, -0.0134137, -0.0238515, -0.0202238, 0.00725062, 0.00285819
-8.07503, -0.0191553, -0.0286144, -0.0125639, 0.00213507, 0.00450504
-8.07884, -0.0211356, -0.0298087, -0.00595098, -0.00192512, 0.00343058
-8.0727, -0.0155437, -0.0226991, 0.00126997, -0.00596616, 0.00567713
-8.07164, -0.0167692, -0.0161815, -0.00113161, -0.00310958, 0.00731526
-8.07212, -0.0250931, -0.0194997, 0.00531563, 0.00149616, 0.0121091
-8.07669, -0.0315541, -0.0221786, 0.00525122, 0.00408399, 0.0129647
-8.07814, -0.0286761, -0.0162071, 0.00931084, -0.00173399, 0.0100635
-8.07539, -0.0313498, -0.0200238, 0.00248981, -0.0023199, 0.0117733
-8.07495, -0.0346105, -0.0222201, 0.00664571, -2.62859e-05, 0.0130097
-8.0783, -0.0353034, -0.0277671, 0.00240357, -0.00370936, 0.0150665
-8.07459, -0.0325773, -0.0176229, -0.00241828, -0.000960038, 0.0172927
-8.07427, -0.0260961, -0.00404879, 0.00586135, 0.00578987, 0.0176154
-8.07873, -0.0225009, 0.00811466, 0.00547466, 0.00627001, 0.015621
-8.07762, -0.0203708, 0.0143644, 0.00430375, 0.000274461, 0.0135218
-8.07749, -0.0143487, 0.0108418, -0.00399026, 0.00426323, 0.0134585
-8.08158, -0.0180589, 0.00855307, -0.00440338, 0.00817149, 0.0159601
-8.08084, -0.0156398, 0.0127644, -0.00251715, 0.00196755, 0.0112203
-8.08091, -0.0160274, -9.81119e-05, -0.00405129, -0.00235927, 0.0109472
-8.0831, -0.0218565, -0.00616787, -0.00104819, 0.00380041, 0.0157469
-8.08416, -0.0341939, -0.0320044, -0.00520173, 0.00276797, 0.0214295
-8.08251, -0.0339763, -0.0485588, 0.00207586, 0.00172145, 0.0227893
-8.08378, -0.0331216, -0.0560314, 0.00573174, 0.00246821, 0.0258887
-8.08501, -0.0301927, -0.0606079, 0.0106923, -0.00250479, 0.0268901
-8.08537, -0.0245453, -0.0633485, 0.0139178, -0.00747405, 0.0240356
-8.08389, -0.0171965, -0.0641252, 0.0162537, -0.00192355, 0.0240323
-8.08816, -0.0165117, -0.0587437, 0.00765093, -0.00172365, 0.0257448
-8.08629, -0.0226164, -0.0472453, 0.00491194, -0.00314302, 0.0267246
-8.08543, -0.0241372, -0.0388208, 0.000393539, -0.00273677, 0.0238918
-8.08767, -0.0280062, -0.0336097, -0.00306226, -0.00606408, 0.0254903
-8.08976, -0.0336287, -0.0192545, -0.00815919, -0.00779709, 0.0281594
-8.09138, -0.0322884, -0.00634874, -0.00487651, -0.0065811, 0.0265141
-8.0919, -0.0310765, 0.0117506, 0.00207384, -0.00590374, 0.0245367
-8.09278, -0.0239555, 0.0155996, 0.00482565, -0.00569617, 0.017393
-8.0954, -0.0232724, 0.00779066, -0.000510551, -0.00469347, 0.0150863
-8.09623, -0.0237665, 0.0108508, 0.00825834, -0.0026045, 0.011956
-8.09951, -0.0187444, 0.0201924, 0.00709568, 0.00333859, 0.00965663
-8.10413, -0.019502, 0.0127911, -0.00748212, 0.000335119, 0.00878647
-8.10939, -0.0207306, 0.00219228, -0.00915553, 0.00136833, 0.00612928
-8.11288, -0.0267951, -0.00838155, -0.0123171, 0.00484972, 0.00676267
-8.11644, -0.0300137, -0.0186449, -0.016336, 0.00938825, 0.00774767
-8.1236, -0.0373642, -0.0174484, -0.00577314, 0.0145896, 0.0099735
-8.13148, -0.0393382, -0.00698787, -0.0056321, 0.0107659, 0.00646039
-8.13752, -0.0306027, -0.0156906, -0.00324949, -4.94454e-05, 0.00128316
-8.14234, -0.0274268, -0.0223109, 0.00793648, -0.00711029, 0.000896995
-8.14873, -0.0288406, -0.0217082, 0.00883415, -0.00826816, -0.000136817
-8.15354, -0.0275169, -0.0156662, 0.00838141, -0.00378207, -0.00164292
-8.16205, -0.0329158, -0.000123356, 0.00407947, 0.00498217, -0.000106485
-8.16905, -0.0368087, 0.00658776, 0.00484488, 0.00847648, -0.00101588
-8.1773, -0.0318262, 0.00331729, 0.00284392, 0.00710803, -0.0019559
-8.18945, -0.032889, -0.00390057, 0.0105383, 0.00092055, -0.00116485
-8.20143, -0.0362563, 0.0121853, 0.00828308, -0.0033862, -0.00160169
-8.21669, -0.0353985, 0.00467439, 0.00490144, -0.0036893, -0.00343329
-8.23635, -0.0329343, 0.00796533, 0.00525143, 0.00312325, -0.00368985
-8.25918, -0.0274764, 0.0126028, 0.00911972, 0.00382885, -0.00809235
-8.28245, -0.033491, 0.00832939, 0.00101187, -0.00374396, -0.00731093
-8.30436, -0.0337994, 0.0140169, -0.00786657, -0.00425525, -0.00706553
-8.32772, -0.034773, 0.00258338, -0.00531263, -0.00796294, -0.00676331
-8.35359, -0.0342787, -0.00125829, 0.00280024, -0.0020633, -0.00819486
-8.38183, -0.0297668, 0.007671, 0.00773867, 0.0102779, -0.00974082
-8.4091, -0.035074, 0.0127564, -0.00098889, 0.0143633, -0.00955274
-8.43337, -0.0339569, 0.0189204, 0.0096783, 0.0131422, -0.011354
-8.45403, -0.0319394, 0.0141874, 0.0143168, 0.0049055, -0.0131339
-8.47145, -0.0386909, 0.0124946, 0.00633329, 0.00118182, -0.0123541
-8.48716, -0.0393475, 0.00981262, -0.000275941, 0.000741864, -0.012596
-8.50031, -0.0364391, 0.00240749, 0.00580946, -0.00517375, -0.015198
-8.50775, -0.0412782, -0.0153116, 0.00507717, -0.00781765, -0.0169517
-8.51983, -0.0383143, -0.0260971, -0.00455608, -0.00189526, -0.0166992
-8.52667, -0.0358882, -0.048931, -0.00766129, -0.00167438, -0.0172001
-8.53163, -0.0440574, -0.0543749, -0.0161184, -0.0031156, -0.0169106
-8.53736, -0.0529677, -0.0604896, -0.0184129, -0.00463311, -0.0166032
-8.53941, -0.0529747, -0.0738572, -0.00927604, -0.0076789, -0.017463
-8.54, -0.0526299, -0.080902, 0.00818683, -0.0135245, -0.0164144
-8.54261, -0.0517353, -0.0822917, 0.0128079, -0.0116354, -0.0184405
-8.547, -0.0447606, -0.0749053, 0.00900447, -0.0017071, -0.0194977
-8.54734, -0.0427212, -0.0505416, 0.00126732, 0.00648884, -0.0215982
-8.54329, -0.0412992, -0.0473927, -0.00295732, 0.00646943, -0.0232342
-8.54035, -0.0361201, -0.032212, -0.0100554, 0.00298521, -0.0247413
-8.54121, -0.037396, -0.0349814, -0.00314546, 0.000701529, -0.0249547
-8.54195, -0.0390207, -0.0255405, -0.0110604, 0.000786564, -0.0216887
-8.53587, -0.03561, -0.0194603, -0.00553213, 0.000116955, -0.0212321
-8.53173, -0.0351723, -0.0273144, -0.00811641, 0.00227097, -0.0196532
-8.52996, -0.04508, -0.0337532, -0.00252714, -0.00156617, -0.0182542
-8.52318, -0.0502517, -0.0276858, -0.00164156, 0.0024863, -0.0177279
-8.52252, -0.0494521, -0.028344, 0.00494819, 0.00695808, -0.0181763
-8.51332, -0.0419594, -0.0289196, 0.00343191, -0.00214324, -0.0139798
-8.51136, -0.0442182, -0.0443398, 0.00268613, -0.00338584, -0.0079967
-8.50768, -0.0363876, -0.0576392, -0.00142488, -0.00525645, -0.0061918
-8.50783, -0.0403135, -0.0742182, -0.00699833, -0.00328491, -0.00581256
-8.50447, -0.038192, -0.0696828, -0.0037563, -0.000823262, -0.00785217
-8.4976, -0.0366971, -0.0812019, 0.0104486, -0.00487486, -0.00858135
-8.49634, -0.0419343, -0.0863095, 0.00736225, -0.00816366, -0.007143
-8.49356, -0.0393291, -0.0545842, 0.0084287, -0.00489648, -0.0104241
-8.48746, -0.0420501, -0.0281471, 0.00384894, -0.00310834, -0.00849569
-8.4853, -0.036458, -0.018966, -0.00267458, -0.00332093, -0.00876551
-8.47882, -0.038556, -0.0222047, -0.00998311, -0.00136321, -0.00797947
-8.47389, -0.0333399, -0.0316018, -0.00604943, 0.00504458, -0.0109551
-8.46773, -0.0302456, -0.0250953, 0.00137814, 0.0108275, -0.0107905
-8.46444, -0.036591, -0.0184657, 0.00886842, 0.00719461, -0.0116284
-8.46081, -0.0493519, -0.025997, 0.00871935, 0.000996486, -0.00611133
-8.45858, -0.0466413, -0.0313651, 0.00492668, 0.000276565, -0.00457333
-8.45508, -0.0490134, -0.0268766, -0.00472409, -0.00237283, -0.00355843
-8.44914, -0.0406537, -0.0071777, -0.0031019, -0.0017596, -0.00804873
-8.44126, -0.0400887, -0.0155551, -0.0103087, -0.000425559, -0.00929079
-8.43261, -0.0390824, -0.0232469, -0.00785373, -0.000536331, -0.00942947
-8.42776, -0.0422257, -0.0156778, -0.00319604, 0.00194079, -0.00724536
-8.42338, -0.0395862, -0.0224838, 0.00716233, -0.000212179, -0.00318508
-8.41939, -0.046424, -0.0254324, 0.0139179, -0.000297695, 0.00102791
-8.41651, -0.051431, -0.0199482, 0.00239291, 0.00189322, -7.19989e-05
-8.41339, -0.0485165, -0.00918833, -0.002685, 0.000414944, -0.00418966
-8.40652, -0.0458328, -0.00574318, -0.0023887, 0.00333073, -0.00514861
-8.39853, -0.0389748, -0.0118115, -0.00461733, -0.000649707, -0.00686557
-8.39318, -0.0289435, -0.0292004, -0.00525127, -0.00185268, -0.00893506
-8.38933, -0.0351655, -0.0311451, -0.0104513, -0.00103488, -0.00268221
-8.38485, -0.0364802, -0.0433618, -0.0117491, -0.00650177, -0.00335942
-8.37744, -0.0258867, -0.058053, -0.0015285, 0.000443113, -0.00631222
-8.37354, -0.0315188, -0.0532706, 0.00964569, 0.00330166, -0.00636568
-8.37005, -0.0352968, -0.0468926, 0.0135784, 0.00337466, -0.005028
-8.366, -0.0317791, -0.0375276, 0.00941968, 0.00768767, -0.0040837
-8.3639, -0.0334982, -0.0229564, 0.00500758, 0.00294229, -0.000809865
-8.35357, -0.0373151, -0.0291649, -0.00126866, -0.0110479, -0.000774488
-8.33974, -0.0390864, -0.0566904, -0.00614717, -0.0146583, -0.00181774
-8.33627, -0.0342004, -0.0595788, -0.00334999, -0.010636, -0.00369467
-8.33026, -0.0348844, -0.0612784, -0.00106162, -0.00310753, -0.00175504
-8.32491, -0.0299227, -0.0501417, -0.00692813, 0.00757679, -0.00182863
-8.31877, -0.0337647, -0.0388521, -0.0157773, 0.0103498, -0.00157375
-8.3099, -0.0336877, -0.0493096, -0.0132107, 0.0103754, -7.15426e-05
-8.29806, -0.0262753, -0.0387404, -0.00635678, 0.00592868, -5.42356e-05
-8.29296, -0.0296014, -0.0500635, -0.00370721, 0.00717642, 0.000757052
-8.28766, -0.0340587, -0.0251608, 0.00764746, 0.00752527, -0.000574725
-8.27879, -0.0415589, -0.012104, 0.0095639, 0.00146792, -0.00101932
-8.27014, -0.0337168, -0.0142136, 0.00324132, -0.00476438, -0.00193411
-8.25674, -0.0347138, -0.0208322, -0.00037277, -0.00431798, 0.00352791
-8.24453, -0.0307944, -0.0251542, 0.00591679, -0.00140015, 0.00302715
-8.24143, -0.0237968, -0.0314421, -0.00843373, 0.00276279, -0.000742851
-8.23518, -0.0222726, -0.0361812, -0.00388786, 0.00537038, -0.00149824
-8.22929, -0.0156437, -0.0369933, -0.00514584, 0.000638411, -0.0021189
-8.21103, -0.0162502, -0.0425067, -0.00795994, -0.0109919, -0.000227101
-8.20011, -0.0171502, -0.0591725, 0.00359561, -0.0144675, -0.00172314
-8.19646, -0.018275, -0.054633, 0.00248224, 0.000670601, -0.00120531
-8.19209, -0.0231715, -0.0348033, 0.00630471, 0.00753816, -0.000539732
-8.18418, -0.0276314, -0.0294167, 0.012789, 0.00953891, 0.000256295
-8.17414, -0.0340776, -0.0201971, 0.0173824, 0.00382648, 0.00188296
-8.16271, -0.0428137, -0.0098491, 0.0189983, -0.00240785, 0.00105389
-8.15353, -0.0384203, -0.0196417, 0.0161449, 0.000465094, -0.00302365
-8.13992, -0.0416381, -0.00335575, 0.0185228, 0.0153234, -0.00167152
-8.13109, -0.0422501, -0.00470685, 0.0222866, 0.022264, 0.00364392
-8.12661, -0.0509054, 0.00322189, 0.00784771, 0.0108756, 0.00666668
-8.11714, -0.0502303, -0.00395328, -0.00679501, -0.0115369, 0.00831656
-8.10762, -0.0482599, -0.011048, -0.00346804, -0.0267193, 0.00768514
-8.09688, -0.0451963, -0.0202277, 0.00210968, -0.0365759, 0.00339036
-8.08583, -0.0364471, -0.0345633, 0.00733738, -0.0293391, 0.00282101
-8.08192, -0.0330127, -0.0378334, 0.00202933, -0.0116403, 0.00849055
-8.09237, -0.0253618, -0.0293359, -0.00710412, 0.0127557, 0.00920007
-8.09968, -0.0208506, -0.0128273, -0.0239493, 0.0211883, 0.00601994
-8.10176, -0.0265048, -0.0209306, -0.0207079, 0.00685235, 0.00555845
-8.10916, -0.0356903, -0.0314672, -0.00881042, -0.00377388, 0.00404339
-8.11961, -0.0393213, -0.0430562, -0.00783469, 0.00058068, 0.00522595
-8.13597, -0.0297703, -0.0523132, -0.00514276, 0.00691942, 0.00581091
-8.14908, -0.0318216, -0.0269651, 0.000771817, 0.00573465, 0.00722522
-8.16523, -0.039565, -0.0174054, 0.00641096, 0.00487103, 0.00348271
-8.18814, -0.0379703, -0.0321228, 0.0141636, 0.00617141, 0.00017458
-8.20543, -0.0352923, -0.0330147, 0.0101827, 0.00245863, 0.00316438
-8.223, -0.0421458, 6.78115e-05, 0.0136929, 0.00260457, 0.00811159
-8.23949, -0.0379413, -0.000382132, -0.000158688, -0.00248766, 0.00739375
-8.25826, -0.0404996, 0.0111473, -0.000293418, 0.000305483, 0.00728772
-8.28032, -0.0402231, 0.0120622, -0.00133216, 0.0037087, 0.00366455
-8.29664, -0.0379382, -0.00631187, -0.00681616, -0.000381842, -0.000692647
-8.3147, -0.0284824, -0.018787, -0.00783431, -0.00408882, -0.00179424
-8.33031, -0.0315717, -0.0442069, -0.00908161, -0.00764613, 0.00160027
-8.34452, -0.0265355, -0.0489945, -0.00873031, -0.00539019, 0.00226694
-8.3628, -0.0205708, -0.0263619, -0.00124856, 0.00208161, -0.00100842
-8.37392, -0.0196568, -0.00638506, -0.00230034, 0.00273428, -0.00214279
-8.38325, -0.0235298, 0.00289653, 0.00197838, -0.00204655, -0.0028533
-8.39489, -0.0212091, -0.00758048, 0.00709405, -0.000358441, -0.0057535
-8.40197, -0.0228272, -0.0150549, -0.00126132, -0.00374014, -0.00596152
-8.41335, -0.0293145, -0.0110273, 0.00534254, -0.00418928, -0.00332568
-8.41683, -0.0300537, -0.0315619, 0.00244069, -0.00617, -0.00179197
-8.42365, -0.040326, -0.0364571, 0.000308436, -0.00181668, -0.00124226
-8.43114, -0.0484257, -0.0564651, 0.00408015, -0.00525648, -0.000104047
-8.43638, -0.0545273, -0.064123, 0.00608677, -0.00565998, 0.000775483
-8.43977, -0.0532756, -0.049487, 0.00547611, -0.00177523, 0.00361398
-8.44522, -0.056729, -0.0263683, 0.00392798, 0.00207937, 0.00369526
-8.45029, -0.056903, -0.0122923, 0.00342825, 0.00575938, 0.00257793
-8.45375, -0.0583517, -0.000904149, 0.00890491, 0.00104026, 0.00149888
-8.45176, -0.0528356, 0.00433496, 0.0128343, -0.00104512, 0.000510478
-8.45328, -0.0484348, 0.00209246, 0.018275, 0.000511119, 0.0024389
-8.45381, -0.0467555, -0.00271234, 0.0063975, 0.00309211, 0.00211224
-8.45794, -0.0393867, -0.00499182, -0.00145797, 0.00831684, 0.000287834
-8.45976, -0.0377634, -0.00512479, 0.00127656, 0.00870214, -0.00245423
-8.46093, -0.0392327, -0.0184439, 0.00711579, 0.00217341, -0.00366081
-8.45895, -0.0383799, -0.0188014, 0.00151795, -0.00279924, -0.00345675
-8.46207, -0.0349988, -0.0198694, -0.00112044, -0.00490084, -0.00196611
-8.46578, -0.0328173, -0.0277152, 0.000184461, -0.00177577, 0.000368997
-8.46942, -0.0362588, -0.0242858, -0.0108237, 0.00212852, 0.000640065
-8.46551, -0.0327449, -0.0398658, -0.0108427, -0.00387031, 0.00181351
-8.46717, -0.0369166, -0.0478951, -0.0124799, -0.00531272, 0.00182738
-8.47068, -0.0355543, -0.0488542, -0.00455339, -0.00601633, -0.000124717
-8.47227, -0.0349496, -0.0455698, -0.00469774, -0.00991733, 0.00142865
-8.47241, -0.030394, -0.0436466, -0.00253549, -0.00787701, 0.00198708
-8.46933, -0.0230077, -0.0355942, -0.00102218, -0.00713905, 0.00148183
-8.46733, -0.0228005, -0.0322216, 0.00664644, -0.00543666, 0.00264479
-8.4721, -0.0177987, -0.0225283, 0.0126421, 0.00100052, -0.000870086
-8.47245, -0.012015, -0.00483348, 0.00952463, 0.00212366, -0.00244292
-8.4741, -0.0204114, 0.00815869, 0.00281881, -0.00407058, -0.00390375
-8.46833, -0.0207893, 0.0108641, 0.00418471, -0.00493614, -0.00413951
-8.47032, -0.0268763, 0.0144038, 0.00113099, -0.00200165, -0.00224614
-8.47076, -0.0331119, 0.0193586, -0.00205111, 0.00244424, -0.000493412
-8.46869, -0.0393844, 0.0201739, -0.00307521, 0.00997769, 0.000565446
-8.46851, -0.0360359, -0.00227485, 0.000598823, 0.0107592, 0.0013474
-8.46887, -0.0394841, -0.0169789, 0.00242541, 0.0072333, 0.0051526
-8.46797, -0.0358531, -0.00955522, -0.00521182, 0.00159901, 0.00284831
-8.46978, -0.0260892, -0.0211418, -0.0115311, -0.00168085, -5.6248e-05
-8.46367, -0.0295723, -0.034986, -0.00481312, 0.00344277, 0.000593168
-8.46382, -0.0263752, -0.0327768, -0.000777476, 0.00708843, -0.00128655
-8.45929, -0.0172018, -0.0313312, -0.00593958, 0.00872605, -0.00381085
-8.45578, -0.0242993, -0.0612807, -0.00105864, 0.00797194, 0.000769651
-8.45572, -0.0225272, -0.0718239, -0.00164483, 0.0105945, 0.00142703
-8.45668, -0.0233052, -0.0826154, -0.00354769, 0.00400458, 0.00247066
-8.45013, -0.0303611, -0.0741867, 0.000181612, -0.00572684, 0.00386673
-8.44544, -0.0294848, -0.0724224, -0.000356727, -0.0120122, 0.00176495
-8.43823, -0.0288582, -0.060163, 0.000234898, -0.0141025, 0.00186257
-8.43894, -0.0236259, -0.0502837, 0.00108064, -0.0108021, 0.00185172
-8.43419, -0.0377942, -0.0279238, 0.00607671, -0.00893932, 0.00471125
-8.4312, -0.0416369, -0.0298867, -0.00222277, -0.00258285, 0.00445058
-8.42721, -0.0311137, -0.0428794, -0.00290558, -0.00403442, 0.00144275
-8.4212, -0.0304903, -0.0468933, 0.00190017, -0.00817059, 0.000644963
-8.42095, -0.0252159, -0.0344923, 0.0036636, -0.000489769, 2.19325e-05
-8.42179, -0.0224015, -0.0112091, 0.00960344, 0.00637348, -0.00181479
-8.41825, -0.0249352, -0.00158903, -0.00155065, 0.0084425, -0.0031074
-8.41544, -0.0328002, 0.00445055, -0.0057186, 0.00639342, -0.00207545
-8.4128, -0.0348355, 0.00317868, 0.00294036, 0.00294625, -0.0018826
-8.41152, -0.0404501, 0.00495654, 0.00686364, -0.000551659, -0.000645815
-8.40855, -0.0370129, -0.00931731, -0.00674018, -0.00870613, -0.00246057
-8.40786, -0.0339779, -0.0115533, 0.00436908, -0.00533755, -0.00331841
-8.40588, -0.0357298, -0.0114424, 0.0011879, -0.00417616, -0.00476408
-8.40191, -0.0368567, -0.0164419, -0.00306498, -0.00304136, -0.0049842
-8.40149, -0.0420396, -0.0192521, 0.00287609, 0.00361539, -0.00126506
-8.40017, -0.0377937, -0.0139151, -0.00972448, 0.00563497, -0.00370704
-8.39692, -0.0350514, -0.0189759, -0.00986097, 0.00132239, -0.00508646
-8.39474, -0.0411775, -0.024365, 0.0032259, 0.000334507, -0.00380988
-8.39412, -0.0414076, -0.0267602, 0.0117751, 0.00381412, -0.00372814
-8.39075, -0.0416379, -0.0338789, 0.00540949, -0.00216218, -0.00134062
-8.39054, -0.0345597, -0.0357462, -0.0075917, -0.00310176, -0.00105311
-8.39008, -0.0286937, -0.0287982, -0.000920048, -0.00395105, -0.00080863
-8.38629, -0.0288724, -0.0262378, 0.00255897, -0.000566363, -0.00161885
-8.38655, -0.0181379, -0.0231942, -0.00484912, -0.000774045, -0.00594608
-8.38261, -0.0191705, -0.0248584, 0.00613572, 0.00191136, -0.00169077
-8.37831, -0.0227256, -0.0323414, 0.00387685, 0.000564792, 0.000938563
-8.38021, -0.0262048, -0.0192707, -0.0053405, 0.00617827, 0.00365651
-8.37781, -0.0315227, -0.0263292, -0.00749613, 0.00380591, 0.00390931
-8.37133, -0.0335347, -0.0357437, -0.00137992, -0.000895788, 0.00138572
-8.37074, -0.03179, -0.035513, -0.00380363, 0.00100689, -0.000678273
-8.36491, -0.0404023, -0.0311559, 0.000796498, -0.000546309, 0.00236424
-8.36301, -0.0435291, -0.0259561, -0.00181664, 0.00222599, 0.00467677
-8.35984, -0.0447413, -0.0153466, -0.0027484, 0.00454739, 0.00883462
-8.35528, -0.0393629, -0.00969588, 0.00310481, 0.00499418, 0.00738375
-8.35681, -0.0306722, -0.00340896, 0.00183309, 0.00410778, 0.0017417
-8.35465, -0.0257005, -0.0121217, 0.00224706, -0.00430074, 0.00214541
-8.34886, -0.0216108, -0.00348395, -0.000237941, -0.00854191, 0.000737664
-8.34599, -0.00905823, -0.0181276, -0.00240876, -0.0112206, -0.00102087
-8.34155, -0.0137493, -0.0394593, 0.0102916, -0.016502, 0.000127101
-8.33824, -0.010274, -0.0486175, 0.0105006, -0.00768808, -0.00194971
-8.34195, -0.00976888, -0.0519477, -0.00108166, 0.00879184, -0.00225103
-8.35218, -0.0130017, -0.0651629, -0.00755689, 0.0136935, -0.00379693
-8.35238, -0.0206532, -0.0653121, -0.00768707, 0.0133364, -0.00188954
-8.35724, -0.0204256, -0.0694688, -0.00626178, 0.00319954, -0.00267594
-8.35825, -0.0236042, -0.0663231, -0.0030404, -0.00567099, -0.00318233
-8.36411, -0.0313367, -0.0568137, 0.00221841, -0.00667427, -0.00325368
-8.36792, -0.029231, -0.0538465, 0.0101783, -0.00558639, -0.00588473
-8.37517, -0.0374025, -0.0437806, 0.0132562, -0.00407668, -0.00232294
-8.38193, -0.0421661, -0.0366975, 0.00740631, -0.00133604, 0.0022606
-8.39317, -0.0398452, -0.0437362, -0.00479446, -0.00207176, 0.00536489
-8.40114, -0.0292754, -0.037233, -0.00412254, -0.00409436, 0.0065616
-8.41249, -0.0283978, -0.0267135, -0.0123295, -0.00128367, 0.00407822
-8.42569, -0.0213506, -0.0250213, -0.00475338, 0.00269056, -0.00121877
-8.44278, -0.0186735, -0.0219073, 0.00155655, 0.00643808, 0.00134234
-8.45976, -0.0265998, -0.0154961, 0.00584179, 0.00433047, 0.00491535
-8.47318, -0.0247769, -0.00502705, 0.00143814, 0.00281651, 0.000393442
-8.48998, -0.0219933, -0.011944, 0.00561305, -0.000322691, -0.00284004
-8.50375, -0.0176744, -0.0091002, 0.00478153, -0.004327, -0.00474323
-8.51936, -0.0184893, -0.0104297, -0.00150116, -0.00053521, -0.00113017
-8.53779, -0.0256927, -0.0113948, -0.000542489, 0.00343652, 0.00161398
-8.55088, -0.0283191, -0.0121314, 0.00367651, 0.00776474, -0.000279202
-8.56868, -0.034307, -0.0124897, 0.0209188, 0.0200851, -0.00430984
-8.58184, -0.0474614, -0.0201155, 0.033605, 0.0204783, -0.00371491
-8.59299, -0.0607641, -0.0288947, 0.0328287, 0.0181505, 0.00140359
-8.60632, -0.0668041, -0.019797, 0.0165248, 0.0127369, 0.00881105
-8.61242, -0.0709326, -0.0130787, 0.00758037, -0.00487053, 0.01268
-8.61842, -0.0664967, -0.0165061, -0.00429658, -0.019197, 0.00889995
-8.62266, -0.0587971, -0.0149753, -0.00558849, -0.0215291, 0.00535867
-8.62709, -0.041798, -0.00851764, 0.00322069, -0.013615, 0.00460514
-8.6361, -0.0343884, 0.0156154, -0.00273294, -0.00212939, 0.00704361
-8.64331, -0.0349375, 0.0169185, -0.0167934, -0.00389165, 0.00578257
-8.64527, -0.0158476, 0.0126349, -0.0221287, -0.00837719, -5.41264e-05
-8.63835, 0.00049286, 0.00776217, -0.0180021, -0.0102405, -0.00299325
-8.63615, 0.00115514, 0.0113158, -0.00709244, -0.00209089, -0.00818596
-8.64153, 0.00649344, 0.0018493, 0.00507257, 0.0207518, -0.014388
-8.65158, 0.00164568, 0.0150399, 0.00638987, 0.034489, -0.0148112
-8.65793, 0.00152506, 0.0342899, -0.00149105, 0.0245505, -0.0103938
-8.64778, -0.00343277, 0.0586813, -0.0164213, -0.000276994, -0.00294763
-8.6364, -0.0190938, 0.0355418, -0.0158537, -0.0221669, -0.00109963
-8.63741, -0.0286932, 0.0109418, 0.00279798, -0.0263356, -0.00771445
-8.64314, -0.0338022, 0.0109637, 0.012704, -0.00920377, -0.00891696
-8.64677, -0.0426567, 0.0173784, 0.017788, 0.00771654, -0.000941969
-8.6449, -0.0515752, 0.0348069, 0.000817379, 0.0102036, 0.00839368
-8.64127, -0.0425376, 0.040922, -0.014791, -0.00132268, 0.00694264
-8.6428, -0.0364745, 0.035154, -0.0101105, -0.00454134, 0.00225425
-8.64332, -0.0204853, 0.0310265, -0.0115791, 0.00306834, -0.0055966
-8.64154, -0.0131304, 0.0435095, -0.0072458, 0.0129399, -0.00605419
-8.64077, -0.0160444, 0.0549278, -0.0120579, 0.0159954, -0.00337923
-8.63755, -0.0232168, 0.0467913, -0.00725455, 0.00675981, -0.0017374
-8.64044, -0.0273502, 0.0320628, 0.00179061, -0.00161405, -0.00537995
-8.63807, -0.0282438, 0.00495288, 0.0120533, -0.00825019, -0.00619043
-8.63798, -0.0391446, -0.0141225, 0.026178, -0.0102492, -0.00129195
-8.63646, -0.0424829, -0.037026, 0.024418, -0.0117806, 0.0010427
-8.63709, -0.041157, -0.0412334, 0.0203285, -0.00132886, 0.00236546
-8.63994, -0.0381418, -0.0215221, 0.00735922, 0.00137037, 0.00304614
-8.63992, -0.0357043, -0.0448233, 0.0102427, 0.00182282, -0.00265177
-8.63949, -0.0379314, -0.0633087, -0.000154283, 0.00427013, -0.0015028
-8.6444, -0.0493641, -0.0673522, -0.0134171, -0.00085779, 0.0047672
-8.64459, -0.0544053, -0.0773042, -0.0166279, -0.00636415, 0.00588485
-8.64501, -0.0506739, -0.0780483, -0.0201092, -0.00517052, 0.00480109
-8.64642, -0.0436371, -0.0744931, -0.0151008, 0.00132981, 0.00505633
-8.64911, -0.0376872, -0.0728676, -0.0120917, 0.00474664, 0.00360709
-8.64729, -0.0273165, -0.0504331, -0.0152669, 0.00336495, 0.000382746
-8.65012, -0.0162027, -0.0538976, -0.0160262, 0.00255824, -0.000967099
-8.6517, -0.0119482, -0.036048, -0.000325119, 0.00319344, -0.000806998
-8.6495, -0.00526255, -0.0190356, -0.00179213, 0.00930161, -0.00480057
-8.65036, -0.0081139, 0.00740345, 0.000719817, 0.0159168, -0.00814465
-8.64778, -0.00813619, -0.00407564, 0.00141372, 0.0103899, -0.00692883
-8.6436, -0.0217192, 0.00864257, -0.00154732, -0.000978765, -0.00142239
-8.64073, -0.031775, -0.00148131, 0.00739112, -0.0088904, -0.000284924
-8.64321, -0.0386706, 0.00159252, 0.0130548, -0.00177205, 0.000323593
-8.64482, -0.0368023, -0.00703775, 0.01321, 0.00223118, 0.00295022
-8.64507, -0.0365979, -0.00310241, -0.000467727, 0.00462362, 0.00297608
-8.6438, -0.0290881, -0.0133866, -0.000400279, 0.000217517, 0.0011251
-8.64224, -0.02981, -0.0317453, 0.00151095, -0.00271358, -2.52161e-07
-8.64299, -0.0298329, -0.0498062, -0.0028985, -0.00508902, -0.00171427
-8.64203, -0.0262921, -0.0512573, -0.00793643, -0.00137131, -0.000557504
-8.64645, -0.0312209, -0.047146, -0.00516347, 0.00471861, 0.0028412
-8.64782, -0.0364342, -0.0488366, -0.00510409, 0.00328018, 0.0045744
-8.64332, -0.0383198, -0.0533824, -0.00722361, -0.00664902, 0.00161921
-8.63692, -0.0398477, -0.0469349, -0.000321398, -0.00570194, 0.00246523
-8.64206, -0.039891, -0.0533245, -0.000461131, 0.00429237, 0.00284279
-8.64698, -0.0399998, -0.0514328, -0.00285083, 0.00619581, 0.0028546
-8.64313, -0.03347, -0.0320024, -0.00430006, 0.00471052, -0.000640481
-8.63361, -0.031156, -0.0157961, -9.9967e-05, -0.00270536, -0.00256489
-8.63355, -0.0361186, -0.0209536, -0.00240685, -0.005626, -0.00294393
-8.6339, -0.0441015, -0.0296196, -0.0106078, -0.00826582, -0.00291318
-8.63056, -0.0503947, -0.0338102, -0.00199593, -0.000774772, 0.000211308
-8.63124, -0.0582918, -0.00647821, 0.00159189, 0.00818323, 0.00257183
-8.62951, -0.0590288, 0.00282379, 0.00190642, 0.00673806, 0.00379131
-8.62608, -0.0478016, 0.00499024, 0.00555538, 0.0046754, 0.00279314
-8.62751, -0.0463817, 0.0197522, 0.00514634, 0.00516916, 0.00329216
-8.62521, -0.0452365, 0.0294667, 0.00641419, 0.00160737, 0.000879872
-8.62433, -0.0409503, 0.0326111, 0.0168209, -3.24108e-05, -0.00303012
-8.62124, -0.0461275, 0.0372519, 0.0109474, -0.000720099, -0.00304717
-8.61915, -0.0491592, 0.0348942, 0.00962457, -0.00651992, -0.00310509
-8.61868, -0.049247, 0.031511, 0.00331934, -0.00480508, -0.000616689
-8.61607, -0.0531231, 0.016059, -0.00146284, -0.00622898, 0.0017734
-8.61685, -0.059322, 0.00250367, 0.00228278, -0.00436946, 0.00265999
-8.61724, -0.0602732, -0.00460666, 0.00408944, 0.000499692, 0.00108184
-8.61564, -0.0549366, -0.0226489, 0.0037896, 0.00368863, 0.00448572
-8.61913, -0.047371, -0.0222314, 0.0136595, 0.00436548, 0.00769781
-8.62204, -0.0347575, -0.0127457, 0.0114018, 9.43081e-05, 0.00358665
-8.62228, -0.0297431, -0.0135409, 0.00736862, -0.00477404, 0.00193684
-8.62121, -0.0246664, -0.0121803, -0.000501365, -0.00322938, 0.00188509
-8.62075, -0.0154546, -0.0206216, 0.00250533, -0.00071689, 0.000223849
-8.61861, -0.0163204, -0.0211328, -0.0101924, -0.00544222, -0.00225137
-8.61651, -0.0172414, -0.0210105, -0.00704954, -0.00189096, -0.00317721
-8.61943, -0.0207643, -0.0374362, -0.0186382, 0.00444959, -4.08064e-05
-8.62141, -0.0232159, -0.0386934, -0.022357, 0.00421776, 0.000955015
-8.61968, -0.0214069, -0.0505751, -0.0200272, -0.00282202, -0.000118617
-8.61684, -0.024598, -0.0552793, -0.0266046, -0.00841073, -0.00174791
-8.61435, -0.0189235, -0.0507141, -0.0163849, -0.0055246, -0.00295604
-8.61694, -0.01518, -0.0564428, -0.00929236, 0.00148139, -0.000141226
-8.61508, -0.0142151, -0.044512, -0.0123558, 0.00365035, -0.00142249
-8.61354, -0.00958852, -0.041631, -0.0143194, 0.00262137, -0.00383059
-8.61167, -0.0122826, -0.0394743, -0.0106075, 0.00343063, -0.00261398
-8.61084, -0.0133031, -0.0326721, -0.0124508, 0.00594521, -0.00322341
-8.60838, -0.0171716, -0.0253372, -0.00889943, 0.00438435, -0.00160187
-8.60701, -0.0200623, -0.025624, -0.00552956, 0.00304381, 7.6769e-05
-8.60563, -0.0230819, -0.023272, -0.00479536, 0.0053079, -7.32215e-06
-8.60501, -0.0209256, -0.0296967, -0.00408031, 0.00298125, -0.00105935
-8.60042, -0.0219459, -0.0241191, -0.0212289, -0.00445435, 0.000681283
-8.59763, -0.0202789, -0.0129389, -0.0173271, -0.00634059, -0.000119673
-8.59068, -0.0259228, 0.00504391, -0.00112139, 0.0031018, 0.000154932
-8.59105, -0.0292735, 0.00331006, 0.00545786, 0.0126516, -0.000579897
-8.58915, -0.0314577, -0.00346363, 0.0127382, 0.0111286, 0.00258524
-8.58494, -0.0338824, 0.00170497, 0.0205307, 0.00540395, 0.00700357
-8.58051, -0.0254356, 0.00168039, 0.0206806, -0.000814514, 0.00502363
-8.57669, -0.0129123, 0.00501578, 0.018508, -0.00302556, 0.000401475
-8.57081, -0.0106386, 0.0190029, 0.013086, 4.76227e-05, -0.00246285
-8.56651, -0.015265, 0.0386422, 0.00551864, 0.00664748, -0.00363507
-8.56224, -0.0244061, 0.0248447, 0.00794629, 0.00615816, -0.0011427
-8.55779, -0.0334056, 0.00436398, 0.00262512, -0.00120183, 0.00020203
-8.55329, -0.0388308, -0.00733912, 0.00487858, 5.1526e-05, 0.00407814
-8.55294, -0.0438004, -0.0160967, -0.000825805, -0.00126081, 0.00531554
-8.54652, -0.0425357, -0.0179078, 0.00636811, -0.00843858, 0.00396917
-8.54189, -0.0385215, -0.0139175, 0.00461978, -0.00709687, 0.00225331
-8.53925, -0.0418155, -0.0214896, 0.0112917, 0.00202917, 0.00187314
-8.53693, -0.0420038, -0.0194033, 0.0106853, 0.0057138, 0.00199777
-8.53233, -0.0483431, -0.0112926, 0.0194855, 0.00220023, 0.00119128
-8.52967, -0.0459339, -0.0228527, 0.00845076, -0.00198502, -0.00131794
-8.52553, -0.0467515, -0.0298078, 0.00363958, -0.00756051, -0.000652522
-8.52496, -0.0484096, -0.0338757, 0.000435256, -0.00661417, 0.00223908
-8.52363, -0.0400537, -0.0198158, -0.0105053, 0.000328807, 0.00288452
-8.52203, -0.0324917, -0.00580538, -0.00818978, -0.00631121, 0.00203135
-8.51504, -0.0216214, 0.00255914, 0.00116697, -0.00965418, 0.000516369
-8.51473, -0.0220441, 0.0139557, 0.000844617, -0.00587426, 0.00102872
-8.51457, -0.0227963, 0.0249976, 0.0079902, -0.00320526, -0.00181214
-8.50927, -0.0195061, 0.0247167, 0.00638415, 0.00295142, -0.00276848
-8.50846, -0.0164189, 0.0248447, 0.00703448, 0.0101171, -0.00362638
-8.5124, -0.0236508, 0.0283574, -0.000408663, 0.0134104, -0.00125939
-8.51285, -0.0242525, 0.0247326, 0.00899242, 0.00601621, -4.25694e-05
-8.51822, -0.0292224, 0.0110853, 0.000271516, -6.59541e-05, -0.00127091
-8.52852, -0.0358833, -0.00596752, -0.0186847, -0.00722229, 0.00122949
-8.53817, -0.0384717, -0.00402567, -0.0167731, -0.00685109, 0.00410361
-8.55693, -0.0395737, -0.00249664, -0.00697159, 0.0013725, 0.00643876
-8.57357, -0.0362114, 0.0110314, -0.0119232, 0.00421208, 0.0041921
-8.59042, -0.0254128, 0.00679557, -0.00965987, 0.00581583, 0.00207528
-8.60449, -0.0182217, 0.00949094, -0.0140621, 0.00307466, 0.00278846
-8.62052, -0.0171061, 0.0193772, -0.0083326, 0.00244542, 0.00290948
-8.63365, -0.00670872, 0.0273393, -0.0143617, 0.00210055, -0.00245089
-8.6438, -0.00454229, 0.0108386, -0.0113456, -0.000304632, -0.0027401
-8.6491, -0.00901215, 0.00150722, -0.00542308, -0.00268576, -0.00204219
-8.6529, -0.0138157, -0.00740707, -0.00062203, -0.000186718, -0.00334317
-8.65881, -0.0196768, -0.00859099, -0.00310728, 0.00668103, -0.00527674
-8.66677, -0.0275946, -0.0173196, -0.0112967, 0.0137098, -0.00570162
-8.6717, -0.0355148, -0.0213903, 0.00342591, 0.00852931, -0.00134801
-8.66861, -0.0408371, -0.0311818, 0.0137778, -0.00037923, 0.00283604
-8.67064, -0.0375558, -0.0412912, 0.00692707, -0.00775025, 0.00481939
-8.66959, -0.0210163, -0.0349002, 0.00117032, -0.00944168, 8.5431e-06
-8.66707, -0.0128477, -0.0182718, -0.00999965, -0.00169856, -0.000737622
-8.66608, -0.00456336, 0.000769859, -0.00547674, 0.00601412, -0.00395312
-8.66402, -0.0104591, 0.00971958, -0.00951504, 0.00236203, -0.00359824
-8.65797, -0.00981075, -0.00405428, -0.000195613, -0.000357868, -0.00380221
-8.65809, -0.0155015, -0.00257028, 0.0175716, 0.00353496, -0.00434339
-8.65506, -0.0269464, 0.00219248, 0.019261, 0.00643053, -0.00414662
-8.65247, -0.0337517, -0.00781257, 0.0175214, 0.0105675, -0.00135391
-8.65119, -0.0449433, -0.0143015, 0.0158098, 0.00819098, 0.00419078
-8.64815, -0.0403266, -0.00638062, 0.0122594, -0.00823365, 0.00509007
-8.64318, -0.0382225, -0.00247215, 0.00990375, -0.0163351, 0.00704493
-8.64174, -0.0301969, -0.0172928, -0.000958107, -0.0159478, 0.00419117
-8.63977, -0.023333, -0.0182169, 0.0101782, -0.00588632, 0.00172932
-8.64061, -0.0334186, -0.0162942, 0.0127266, 0.00758156, 0.00233449
-8.63767, -0.0276067, -0.0297337, 0.0118873, 0.0115771, -0.00020339
-8.63453, -0.025763, -0.04481, 0.00913914, 0.00485867, 0.00148341
-8.63118, -0.0282298, -0.0576308, 0.00300254, -0.00332699, 0.00379709
-8.62951, -0.0271058, -0.0573657, 8.35028e-05, -0.0106784, 0.00385902
-8.62835, -0.0321514, -0.0497894, 0.00396178, -0.00463834, 0.00674119
-8.62454, -0.0265883, -0.0328726, 1.48869e-05, -0.00251713, 0.0067185
-8.6251, -0.0286494, -0.0324596, -0.00214898, -0.000358238, 0.00761808
-8.62626, -0.0313356, -0.00897286, -0.0105455, -0.00415376, 0.00955938
-8.62503, -0.038842, -0.0159187, -0.00347006, -0.0108873, 0.0151339
-8.625, -0.0319978, -0.0262869, 0.00319445, -0.0131734, 0.0163618
-8.62665, -0.0312505, -0.0203328, -0.00769356, -0.00819722, 0.0159037
-8.62802, -0.0248547, -0.012271, -0.00654328, -0.00136986, 0.0128014
-8.6263, -0.027059, -0.0105656, -0.009097, 0.00421579, 0.0146342
-8.62943, -0.0278033, -0.0280979, -0.00900086, 0.00604815, 0.0168075
-8.62965, -0.0222374, -0.0276292, -0.00598959, 0.00411663, 0.0175483
-8.63625, -0.0196457, -0.0390508, -0.0100649, 0.00865849, 0.0181209
-8.63835, -0.0228889, -0.0437609, -0.00895453, -0.00053538, 0.0195551
-8.63973, -0.0171097, -0.0412982, -0.00641355, -0.0051718, 0.0179126
-8.6365, -0.0201305, -0.0333413, -0.00198847, -0.00209929, 0.0227334
-8.63793, -0.0139402, -0.0217548, -0.00356498, -0.000465174, 0.026509
-8.63387, -0.0143189, -0.00788741, -0.0150894, 0.000757767, 0.0290028
-8.63645, -0.0108216, -0.00941108, -0.0100508, 0.000308651, 0.0278106
-8.63557, -0.0107951, 0.0104611, -0.00672184, -0.00268119, 0.0311051
-8.63086, -0.00955427, 0.00469298, -0.00707321, -0.00179178, 0.0354688
-8.63217, -0.00606827, -0.000905721, -0.00183337, 0.00301476, 0.0378906
-8.62962, -0.0113082, 0.000496828, -0.00624085, 0.0063861, 0.0420454
-8.62742, -0.0137786, 0.00731261, -0.011983, 0.0120376, 0.0464295
-8.6261, -0.0138201, -0.00504958, -0.0256212, 0.00724054, 0.0491294
-8.62601, -0.0140461, 0.00380871, -0.0279544, 0.00191171, 0.0516131
-8.62508, -0.0143506, 0.0204569, -0.0203467, -0.003331, 0.055098
-8.62603, -0.0153316, 0.020755, -0.00383915, -0.0151677, 0.0584
-8.62449, -0.0122683, 0.0166372, -6.45906e-06, -0.0181073, 0.0606785
-8.61956, -0.0126769, 0.0137099, 0.00123275, -0.00796126, 0.0660269
-8.62656, -0.0171094, 0.00627755, -0.00378715, 0.0061093, 0.0702376
-8.63448, -0.0184724, 0.00331302, 0.00124338, 0.0112549, 0.0736542
-8.63122, -0.0202768, 0.012355, 0.011523, 0.00277244, 0.0752932
-8.63592, -0.0316981, -0.00735036, 0.00697147, -0.00388264, 0.0794975
-8.63513, -0.0386835, -0.0347856, 0.0100581, -0.00315009, 0.0838466
-8.63829, -0.0398832, -0.0442544, -0.00561243, 0.00663069, 0.0865924
-8.64731, -0.0351349, -0.0448328, -0.00942495, 0.0157923, 0.0863066
-8.64969, -0.021475, -0.0470554, -0.00671988, 0.0156394, 0.0830088
-8.65064, -0.0233089, -0.0507326, -0.0147238, 0.00837363, 0.0834462
-8.65353, -0.0159392, -0.0644198, -0.0123928, -0.00171374, 0.0812396
-8.65411, -0.012977, -0.0398983, -0.00857325, 0.00491585, 0.079139
-8.66355, -0.00602108, -0.0191963, -0.0103083, 0.0154825, 0.0731858
-8.66344, -0.00687022, -0.00774027, 0.00637002, 0.0107804, 0.0692851
-8.66018, -0.00111592, -0.00720154, 0.003848, 0.00698568, 0.0662874
-8.66195, -0.0139088, -0.030117, 0.00456399, 0.00251457, 0.0707541
-8.66495, -0.0193792, -0.0333649, -0.00722836, 0.00277477, 0.0727704
-8.67263, -0.0225289, -0.0288065, -0.00528684, 0.00654069, 0.0740798
-8.66868, -0.0282562, -0.016124, 0.0060188, -0.000818316, 0.0768126
-8.6697, -0.0259649, -0.0073345, 0.0165931, -0.00454407, 0.0742228
-8.66853, -0.0266556, 0.0018347, 0.0255925, 0.00347386, 0.0729292
-8.67152, -0.0233054, -0.0103573, 0.00714348, 0.0170668, 0.0724658
-8.6763, -0.0151385, 0.00527008, -0.010918, 0.030271, 0.0714001
-8.67868, -0.0183343, 0.0138871, -0.0177421, 0.0222949, 0.0732047
-8.67713, -0.0266017, -0.0156974, -0.0221686, 0.00977713, 0.0813939
-8.67324, -0.0306382, -0.038916, -0.0215376, 0.00481521, 0.0898316
-8.67816, -0.0234278, -0.0324237, -0.019316, 0.00665116, 0.0941204
-8.68688, -0.0215169, -0.015535, -0.00792257, 0.00998016, 0.0972872
-8.68776, -0.0132735, -0.000324388, -0.00174682, 0.00550926, 0.0993739
-8.68475, -0.0105389, 0.0142987, -0.00750427, 0.00679181, 0.100657
-8.68771, -0.00862027, 0.00727834, -0.0119179, 0.00845825, 0.100019
-8.69164, -0.0147034, 0.00305882, -0.0128295, 0.00869234, 0.103823
-8.69767, -0.0133861, -0.00932392, -0.0126828, 0.011521, 0.10379
-8.70433, -0.0195102, -0.01046, -0.00943179, 0.0100904, 0.103878
-8.70855, -0.0208247, -0.0236628, -0.00177851, -0.00293358, 0.103697
-8.71634, -0.0210711, -0.0223233, 0.00490676, -0.00724424, 0.103153
-8.71922, -0.0279232, -0.0137712, 0.0063075, 0.00018257, 0.108866
-8.72629, -0.0166154, -0.00858649, -0.00318196, 0.0103924, 0.109537
-8.73592, -0.0153507, 0.00614477, -0.00333953, 0.0125571, 0.113782
-8.74569, -0.0115707, 0.00394865, 0.001975, 0.00630139, 0.112852
-8.75519, -0.00358511, 0.00718602, -0.00308308, 0.00861775, 0.109172
-8.76771, -0.00313556, 0.015733, -0.00166118, 0.013188, 0.1059
-8.774, -0.000682221, 0.0386156, -0.00513821, 0.0217136, 0.106562
-8.78635, -0.0117785, 0.0258171, -0.00561274, 0.0251381, 0.107908
-8.79658, -0.0203809, 0.000953412, -0.011727, 0.0200818, 0.108182
-8.80736, -0.0264405, -0.0118586, 0.00336211, 0.0162095, 0.113581
-8.81259, -0.0315003, -0.0118869, 0.0182147, 0.00968948, 0.117119
-8.82817, -0.0322127, -0.0303978, 0.0196032, 0.00232267, 0.115985
-8.83725, -0.0377967, -0.0312848, 0.0200155, -0.00167465, 0.119315
-8.84553, -0.0404642, -0.0353298, 0.0158277, 0.00188134, 0.122013
-8.85911, -0.040773, -0.0210101, 0.0172065, 0.00380728, 0.123269
-8.87355, -0.0325032, -0.0230879, 0.00655841, 0.00405595, 0.11949
-8.88375, -0.0322291, -0.0134817, 0.00182776, 0.000515129, 0.11757
-8.89107, -0.0339275, -0.0062345, 0.00144038, 0.00671196, 0.120486
-8.90178, -0.027342, 0.00897144, 0.00654404, 0.0109564, 0.118391
-8.91736, -0.0214656, 0.00471677, 0.00349249, 0.00760315, 0.110675
-8.93099, -0.013235, 0.0128869, -0.00147109, 0.00354459, 0.104352
-8.94031, -0.0205128, 0.0277574, -0.00431801, 0.00589441, 0.107878
-8.94995, -0.0271822, 0.0220082, 0.00355136, 0.00431688, 0.112115
-8.96106, -0.0305076, 0.0286496, 0.000182515, 0.0019494, 0.112014
-8.9719, -0.0310764, 0.0360309, -0.00915734, 0.0094279, 0.112307
-8.98181, -0.0278048, 0.0323529, -0.0102126, 0.0164387, 0.111871
-8.99749, -0.030163, 0.0178805, -0.021569, 0.0147596, 0.11417
-9.00503, -0.0233559, 0.0268289, -0.0215677, 0.00870222, 0.113008
-9.01642, -0.0152323, 0.0326158, -0.0086293, 0.00376038, 0.111021
-9.0297, -0.0086692, 0.0228678, -0.00575255, 0.00465887, 0.108413
-9.0413, 0.0031137, 0.00917284, 0.00135001, 0.00818024, 0.105665
-9.0541, -0.00449034, 0.0156477, -0.0151757, 0.013036, 0.105859
-9.06118, -0.0100703, 0.0141916, -0.0171807, 0.0169026, 0.107927
-9.07176, -0.0310908, -0.000703821, -0.0177283, 0.0221875, 0.111782
-9.08077, -0.0312179, -0.00306918, -0.00500558, 0.0190277, 0.11102
-9.08952, -0.0409413, -0.0124383, 0.0114758, 0.00564591, 0.112345
-9.09601, -0.0426682, -0.0152687, 0.00642616, -0.00406715, 0.114798
-9.09789, -0.0417007, -0.014418, -0.00383391, -0.00420834, 0.119157
-9.10327, -0.0416424, -0.00829964, -0.000435822, 0.00231428, 0.124268
-9.10888, -0.0410478, 0.000289112, 0.0017316, 0.0107757, 0.125276
-9.1087, -0.0422175, 0.00177816, 0.0192171, 0.00734869, 0.123952
-9.11348, -0.0464425, 0.00614079, 0.018529, 0.00531743, 0.124568
-9.11663, -0.0422786, 0.000799424, 0.0152645, 0.00278433, 0.123087
-9.12317, -0.0371706, 0.00844697, 0.0117155, 0.00553291, 0.123887
-9.12161, -0.0324121, 0.0249954, 0.0148094, 0.00296945, 0.125669
-9.12396, -0.026128, 0.0410035, 0.0133364, 0.0113171, 0.124642
-9.12259, -0.0183918, 0.0429363, 0.00282967, 0.0146957, 0.120082
-9.12388, -0.0227337, 0.0225595, -0.0088206, 0.00790777, 0.117611
-9.12152, -0.0277845, 0.0244743, -0.0160185, 0.00854577, 0.119197
-9.12185, -0.0345093, 0.0088187, -0.00980321, 0.0119872, 0.125
-9.11781, -0.0410557, -0.00839023, 0.00158953, 0.0123708, 0.129662
-9.11758, -0.0338185, -0.0161842, -0.000574745, 0.014849, 0.128932
-9.11882, -0.027009, -0.016184, -0.00645789, 0.013253, 0.125024
-9.11727, -0.027031, -0.0158386, -0.00259224, 0.012089, 0.12057
-9.1071, -0.0275744, -0.0192623, 0.00591842, 0.00546931, 0.113755
-9.10588, -0.0188058, -0.0080805, 0.0120323, 0.0107729, 0.105897
-9.1047, -0.0129919, 0.00339884, 0.0168029, 0.0101124, 0.103538
-9.10135, -0.016625, 0.00486668, 0.0127128, 0.00583217, 0.103782
-9.0974, -0.0130885, -0.00098862, 0.00275214, -0.00567983, 0.101134
-9.0953, -0.0116135, 0.000105194, 0.00428458, -0.00356897, 0.103085
-9.09093, -0.0107632, 0.0101885, 0.00705763, 0.0052906, 0.102795
-9.08811, -0.0163951, 0.0180824, 0.0172176, 0.0191181, 0.103568
-9.08617, -0.020669, 0.0153623, -0.00161777, 0.0225949, 0.105836
-9.08068, -0.0153984, -0.00185228, -0.0141911, 0.0157532, 0.106083
-9.07894, -0.00877539, -0.0243624, -0.0286063, 0.00279104, 0.106211
-9.07948, -0.0121909, -0.00431188, -0.016331, -0.00359997, 0.107348
-9.07267, -0.0128779, -0.00453062, -0.00505335, -0.00844537, 0.106843
-9.06621, -0.00714768, -0.013339, -0.00550713, 0.000692987, 0.106039
-9.06273, 0.00165936, -0.00994253, 0.00850236, 0.0201387, 0.103542
-9.0648, 1.72362e-05, -0.0130745, 0.00818737, 0.0288365, 0.103601
-9.06147, -0.0116331, -0.0198694, -0.00994708, 0.0163124, 0.10577
-9.06276, -0.0197853, -0.0496598, -0.0249294, 0.00020513, 0.106134
-9.05661, -0.0263111, -0.0681677, -0.0151942, -0.0167865, 0.109158
-9.05234, -0.0288514, -0.0627023, -0.00654808, -0.0141683, 0.110319
-9.04796, -0.020781, -0.0356054, -0.014892, 0.00462277, 0.108888
-9.04826, -0.00410908, -0.0171052, -0.0283044, 0.0158255, 0.107345
-9.04272, 0.00451831, -0.0114216, -0.0385512, 0.0121237, 0.104736
-9.03716, 0.00805731, -0.000286561, -0.0228191, 0.0208363, 0.0989252
-9.03265, 0.00189554, 0.0149217, -0.00213911, 0.0455706, 0.0936619
-9.0296, 0.0001034, 0.0141233, 0.00563661, 0.055804, 0.0918462
-9.02309, -0.0128243, 0.0109108, 0.00689328, 0.0433952, 0.097596
-9.01934, -0.0301421, -0.0134282, 0.00352392, 0.0127748, 0.105098
-9.00344, -0.0399479, -0.0418511, 0.0210976, -0.0193413, 0.107246
-8.99256, -0.0362598, -0.0444374, 0.0293255, -0.019487, 0.106626
-8.98484, -0.0406267, -0.0159097, 0.0333655, 0.00926893, 0.110938
-8.97531, -0.0397598, 0.0152886, 0.0155138, 0.0282696, 0.115887
-8.96531, -0.0389935, 0.0311859, -0.00441762, 0.0287816, 0.11985
-8.9594, -0.0321789, 0.0173511, -0.0142193, 0.0202343, 0.120185
-8.94473, -0.0214899, 0.015968, -0.0146502, 0.0101153, 0.120336
-8.93592, -0.0181735, 0.0139552, -0.00138773, 0.00710722, 0.119738
-8.92474, -0.0211269, 0.0182743, 0.0104435, 0.00758977, 0.117328
-8.91075, -0.0131677, 0.0113154, 0.0152676, 0.0127288, 0.115264
-8.90076, -0.0087101, 0.00387119, 0.0220162, 0.0183729, 0.112605
-8.89186, -0.00857905, 0.00349243, 0.0215519, 0.0217367, 0.108122
-8.882, -0.0174519, -0.0172593, 0.026746, 0.0159601, 0.103043
-8.87023, -0.0267411, -0.0415141, 0.0250894, 0.0149434, 0.101742
-8.86087, -0.0335249, -0.0424351, 0.0235592, 0.0118717, 0.102929
-8.85314, -0.0445345, -0.0490043, 0.026485, -0.0027245, 0.105083
-8.8379, -0.0523371, -0.064727, 0.0428967, -0.0177501, 0.107427
-8.82271, -0.0569141, -0.0714332, 0.0380189, -0.0147543, 0.110222
-8.81425, -0.0515495, -0.0637156, 0.0331246, -0.00961566, 0.106717
-8.80843, -0.0407524, -0.0539849, 0.0252288, 0.0012038, 0.100762
-8.80061, -0.0373886, -0.043542, 0.029199, 0.00931629, 0.0978793
-8.79184, -0.0386293, -0.0479173, 0.0163524, 0.00851028, 0.09583
-8.78758, -0.0363045, -0.0522714, 0.0112355, 0.00254929, 0.093374
-8.77339, -0.0353003, -0.0431275, 0.00085284, -0.00125145, 0.0920722
-8.75878, -0.0315951, -0.039042, 0.00445119, 0.00669442, 0.0911516
-8.75458, -0.0376451, -0.0289666, 0.00859994, 0.0100018, 0.0903955
-8.74743, -0.0400492, -0.0188014, 0.0112902, 0.00370071, 0.0860692
-8.73695, -0.0334814, 0.000231157, 0.0190976, 0.00514246, 0.0790677
-8.72813, -0.0335358, -0.0132161, 0.0116749, 0.00234985, 0.0751385
-8.72772, -0.0274198, -0.0201381, 0.00861299, 0.00256041, 0.069994
-8.72495, -0.0260343, -0.0154629, 0.00352312, 0.00625272, 0.0646123
-8.71952, -0.0227674, -0.00464524, 0.00224618, -0.00120573, 0.0562315
-8.71111, -0.0226212, -0.00060998, 0.0105043, 0.000434188, 0.0482083
-8.70792, -0.016755, -1.41484e-05, 0.0168924, 0.00144504, 0.0367621
-8.70625, -0.0169683, -0.0149539, 0.00691676, 0.0138523, 0.0288218
-8.70248, -0.0230276, -0.0198458, -0.00833272, 0.0248677, 0.0260256
-8.70211, -0.0201397, -0.0234439, -0.00235547, 0.0233846, 0.0173626
-8.7058, -0.0195905, -0.0371005, -0.000897636, 0.0108729, 0.00804808
-8.70841, -0.0245448, -0.0645565, 0.0092112, -0.00925687, 0.00130858
-8.707, -0.023013, -0.0913665, 0.0167578, -0.016893, 0.000929346
-8.71258, -0.0312081, -0.104042, 0.00814669, -0.0189209, 0.00517942
-8.71494, -0.0379999, -0.0954479, 0.0184333, -0.0262546, 0.0074359
-8.71906, -0.0397126, -0.0923133, 0.0134189, -0.0257528, 0.00696767
-8.72052, -0.0455117, -0.0866184, 0.00658721, -0.0178658, 0.00330975
-8.72957, -0.0409977, -0.0719919, -0.00195488, 0.00105247, 0.00283493
-8.73898, -0.0419299, -0.0461712, -0.0058748, 0.00682445, 0.00610755
-8.74504, -0.035741, -0.0278707, -0.00510801, 0.000236726, 0.00396987
-8.75539, -0.0300765, -0.039333, -0.00434454, -0.0121367, -0.000353946
-8.76018, -0.0229123, -0.0330661, 0.000444392, -0.0135103, -0.00449488
-8.76709, -0.0253505, -0.0121188, -0.00110338, -0.00654075, -0.00698743
-8.77376, -0.0174308, -0.0110712, -0.000170601, 0.00865247, -0.0117566
-8.78081, -0.00965956, 0.00353366, 0.0057581, 0.0228595, -0.0151934
-8.78915, 0.00381635, 0.000511566, 0.00731356, 0.0132876, -0.0213418
-8.79187, -0.00378789, 0.00911439, 0.00465113, 0.00555323, -0.0200367
-8.79072, -0.00577871, -0.00692004, 0.0263369, 0.0102049, -0.0181448
-8.79511, -0.00882918, 0.00389374, 0.0341262, 0.00979767, -0.0236333
-8.79811, -0.0165618, -0.0019156, 0.0307425, 0.010095, -0.0278962
-8.79694, -0.0242021, -0.0155876, 0.0139744, 0.00686988, -0.0281381
-8.79099, -0.0295784, -0.0362386, 0.0081378, 4.97875e-05, -0.0256703
-8.79047, -0.0434438, -0.0383132, 0.0119157, -0.00646103, -0.0239652
-8.77867, -0.0434872, -0.0353769, 0.0177092, -0.00732977, -0.0240126
-8.7782, -0.0369497, -0.0250537, 0.0142401, 0.00428174, -0.02491
-8.7744, -0.0339391, -0.00445594, 0.0104926, 0.00477826, -0.0277949
-8.76548, -0.030207, -0.00190663, -0.00598772, -0.00299643, -0.0321638
-8.76098, -0.0193316, -0.0225234, -0.0137141, -0.00518813, -0.0339841
-8.75814, -0.0152285, -0.0143708, -0.00484094, 0.000568924, -0.0323675
-8.75054, -0.0194156, -0.0176149, -0.00936238, 0.00238587, -0.0279534
-8.74697, -0.0215029, -0.00816524, -0.00339255, 0.00318609, -0.0308734
-8.73888, -0.0109322, -0.0150551, 0.00489442, 0.00651644, -0.033517
-8.73821, -0.0192172, -0.0255759, 0.00581023, 0.00908686, -0.0281307
-8.73603, -0.0333087, -0.0235461, 0.00183567, 0.00104251, -0.0200191
-8.72895, -0.037997, -0.0437938, -0.00605507, -0.00766438, -0.012458
-8.71772, -0.0324043, -0.0522067, -0.00665988, -0.00680964, -0.00746231
-8.71603, -0.0302549, -0.0466215, 0.0182445, -0.0039452, -0.00706558
-8.70792, -0.0319142, -0.040058, 0.0185017, -0.00669507, -0.00301898
-8.70252, -0.0251645, -0.0332878, 0.0235331, -0.0079159, -0.00313656
-8.69476, -0.0374455, -0.0198826, 0.0261593, 0.000419445, 0.00244096
-8.69314, -0.0391041, -0.0307355, 0.00920069, 0.00155246, 0.00327719
-8.68852, -0.0392552, -0.0345007, -0.00269108, 0.00551817, 0.00658514
-8.68682, -0.0430339, -0.0340777, 0.0099587, 0.00580218, 0.00894721
-8.68123, -0.0404511, -0.0365402, 0.0147031, 0.00164785, 0.0115539
-8.67651, -0.0385736, -0.0610459, 0.0125342, -0.00524287, 0.0192006
-8.66365, -0.0454411, -0.060351, 0.00934614, -0.00704481, 0.0302573
-8.65914, -0.0343306, -0.0509617, -0.00468232, 0.00287187, 0.0299218
-8.65184, -0.0276688, -0.0189897, -0.00709367, 0.00823565, 0.026643
-8.64347, -0.0277312, -0.0100848, -0.00290497, -0.000586597, 0.0252077
-8.63361, -0.0164557, 0.00480552, -0.00841562, 0.00820008, 0.0253661
-8.62669, -0.0172733, 0.00689611, -0.0112694, 0.0125631, 0.0257983
-8.61349, -0.0172919, -0.00689371, -0.000116785, 0.00879016, 0.0231933
-8.60326, -0.0156689, -0.0169174, -0.00295354, 0.00518267, 0.0210546
-8.59241, -0.00774385, -0.0195857, -0.00108776, -0.00234018, 0.0202159
-8.58237, -0.0176588, -0.0156851, 0.00377614, -0.00238095, 0.0243023
-8.57295, -0.0175767, -0.0118124, 0.00229816, -0.00385487, 0.0224659
-8.56512, -0.0171412, -0.0104009, 0.00754939, -0.00577053, 0.0198576
-8.55096, -0.0151885, -0.0120431, 0.00903678, -0.00940302, 0.0211208
-8.53962, -0.0213824, -0.00851172, 0.00549022, -0.000719946, 0.0242207
-8.528, -0.0167282, 0.013921, -0.00813173, -0.00238697, 0.021703
-8.52307, -0.0118769, 0.0152366, -0.0135259, -0.00400535, 0.0198221
-8.51594, -0.0125745, 0.0304187, -0.01845, -0.0014866, 0.0167488
-8.50775, -0.00924914, 0.0247569, -0.013179, -0.000928164, 0.0111715
-8.50257, -0.0078444, 0.0165535, -0.00834583, 0.0032646, 0.00586459
-8.49655, -0.0140145, 0.00745027, -0.00369101, 0.00963012, 0.0086269
-8.48474, -0.0214757, 0.0048637, -0.0105407, 0.0140878, 0.0126558
-8.47344, -0.0265698, -8.72254e-05, 0.0024657, 0.00783975, 0.0143734
-8.46008, -0.028355, 0.0232619, 0.0125289, 0.0100387, 0.0113419
-8.45274, -0.0136234, 0.0209177, 0.00504385, 0.0139837, 0.00194918
-8.4442, -0.0168763, 0.0245021, -0.00159901, 0.0126023, -0.000512572
-8.43378, -0.0196175, 0.0141889, -0.00131608, 0.00977328, -0.00020556
-8.42, -0.0143501, 0.0071032, 0.00708212, 0.00498167, 0.00107482
-8.4152, -0.0269701, 0.00429674, 0.0140938, -0.00113938, 0.00300351
-8.40484, -0.0305358, -0.00127401, 0.00870929, -0.0064346, 0.00156205
-8.39503, -0.0284892, -0.0283548, 0.0129318, -0.00250021, 0.000395219
-8.39164, -0.0407944, -0.0342182, -0.00766454, 0.00546712, 0.00500988
-8.38675, -0.0428101, -0.0239416, -0.00306831, 0.00599847, 0.00614401
-8.38317, -0.0394865, -0.0442035, 0.00487988, -0.00220601, 0.00583856
-8.37528, -0.0296317, -0.0426802, 0.00824367, 0.000265246, 0.00543096
-8.36881, -0.0222785, -0.0263545, 0.00346369, 0.00872189, 0.00550668
-8.36716, -0.020817, -0.0244242, 0.00795824, 0.0130729, 0.00354127
-8.35973, -0.0133615, -0.0262329, 0.0136892, 0.0133867, -0.000545744
-8.35633, -0.0100637, -0.0138827, 0.0041781, 0.0175465, -0.00189128
-8.35501, -0.0117946, -0.0288316, -0.00394406, 0.0152046, -0.00185417
-8.35395, -0.0135352, -0.0490784, 0.000437533, 0.00682109, -0.00256417
-8.35111, -0.0210711, -0.0561924, 0.00407505, -0.00445238, 0.00150842
-8.34376, -0.0398705, -0.0548582, 0.0156081, -0.00963755, 0.00947945
-8.33996, -0.036186, -0.0430788, 0.0146181, -0.0185067, 0.008178
-8.34228, -0.0324834, -0.0457821, 0.00975411, -0.0165124, 0.00795009
-8.33995, -0.0352519, -0.0462983, 0.00362104, -0.0146497, 0.0109905
-8.34206, -0.0374842, -0.0301986, 0.00121017, -0.0103948, 0.0106793
-8.34341, -0.0272781, -0.0183699, 0.0066279, -0.00534694, 0.00744469
-8.34133, -0.0174048, -0.00796314, -0.00289426, 0.0036931, 0.00845479
-8.3493, -0.0219412, 0.0113736, -0.00578971, 0.012276, 0.00759228
-8.35585, -0.0122605, 0.0122328, -0.00670179, 0.0112129, 0.000922384
-8.35856, -0.0116549, 0.015192, -0.0108466, 0.00825542, -5.49824e-05
-8.36589, -0.010835, 0.0166493, -0.0208662, 0.00908813, -0.00338668
-8.37467, -0.0172303, 0.00874754, -0.00640831, 0.00509409, -0.00382782
-8.38027, -0.0210465, -0.00546646, 0.00975162, 0.000805534, -0.00302632
-8.3851, -0.0249592, -0.0144979, 0.01712, -0.00249499, -0.000522398
-8.39297, -0.0293799, -0.0144404, 0.0189292, -0.00377764, -0.000422366
-8.39884, -0.0305067, -0.0382946, 0.0200666, -0.00824045, 0.00108973
-8.40185, -0.0391323, -0.0532648, 0.00921703, -0.00702053, 0.00573184
-8.40751, -0.0333962, -0.0411696, 0.00383731, -0.000681076, 0.00538033
-8.41258, -0.036125, -0.0299277, 0.00885278, -0.000167582, 0.00601692
-8.41896, -0.0322912, -0.0263574, 0.00621655, 0.00627104, 0.00362695
-8.42562, -0.0279179, -0.00814537, 0.0018128, 0.0104745, 0.00357885
-8.43101, -0.0303289, -0.00662557, 0.00551674, 0.00564972, 0.000724264
-8.42968, -0.0280862, -0.00926354, 0.00393445, -0.00341766, -0.00118639
-8.43089, -0.0312848, -0.0125463, 0.00438682, -0.00383777, 0.00237662
-8.43497, -0.0304983, -0.00311363, -0.000384964, 0.00331186, 0.00478835
-8.4342, -0.0287715, -0.00289597, 0.00593343, 0.00172103, 0.00511181
-8.43672, -0.028166, -0.013809, -0.00174458, 0.000757279, 0.00568027
-8.43634, -0.0229087, -0.0048103, 0.0018168, 0.00306602, 0.00329121
-8.43474, -0.0208494, -0.00464511, 0.000872245, 0.0068035, 0.00226822
-8.43298, -0.0244526, -0.0164003, 0.00155765, 0.00581156, -0.00014483
-8.43455, -0.0274033, -0.00906634, -0.00671871, 0.0118963, -0.00015301
-8.43367, -0.0309521, -0.0134759, -0.00697566, 0.00606523, 6.71976e-05
-8.43575, -0.0370178, -0.0220531, -0.00213524, -0.00223848, 0.00320669
-8.4341, -0.0339767, -0.0117104, 0.00359423, -0.00433186, 0.00621429
-8.43495, -0.0269039, -0.0180195, 0.00628875, -0.00541394, 0.0046523
-8.43219, -0.0253857, -0.0147737, 0.0188235, -0.00572683, 0.00133513
-8.43491, -0.023232, -0.0274548, 0.0164044, 0.00324734, -0.000534651
-8.43584, -0.0238998, -0.0232336, 0.00857124, 0.00569956, -0.000526985
-8.43467, -0.0218202, -0.0170495, -0.00465542, -0.00217598, -0.0035361
-8.43354, -0.0276736, -0.0183381, 0.000827953, -0.00432878, -0.00371789
-8.43478, -0.0286046, -0.00427354, -0.00249984, -4.58319e-05, -0.00704361
-8.43331, -0.0260426, -0.00655682, 0.000743277, -0.00350137, -0.00726064
-8.43742, -0.0300252, 0.00445358, 0.00253163, 0.000776266, -0.0032879
-8.43468, -0.0363588, 0.0065752, 0.000923022, -0.0024514, 0.00199257
-8.43491, -0.0396649, 0.0167583, -0.000147366, -0.00493801, 0.00169018
-8.43675, -0.0383234, 0.0104826, 0.00392756, -0.00692059, 0.000548029
-8.43575, -0.0372979, 0.000264765, 0.00760997, -0.00444046, -0.00136793
-8.43663, -0.0404918, 0.00741573, 0.0194636, 0.0101789, -4.52988e-05
-8.4364, -0.0458072, 0.00132659, 0.0120121, 0.0127142, 0.00228258
-8.43424, -0.0338339, 0.0145559, -0.00166103, 0.0100359, 0.00208581
-8.43245, -0.0271339, 0.0168158, -0.00793442, 0.00592731, 0.00110787
-8.43041, -0.024446, 0.0297849, -0.00658454, 0.00981447, -0.00131961
-8.42608, -0.0220442, 0.0315412, -0.00688553, 0.00720986, -0.00334888
-8.42274, -0.0161016, 0.0108353, -0.00678518, 0.00810157, -0.00549891
-8.41951, -0.0165193, 0.00907946, -0.00260895, 0.00977644, -0.00414979
-8.41539, -0.021562, 0.00479049, 0.0107253, 0.00597711, -0.00138776
-8.41295, -0.0280744, -0.00379309, 0.00901546, -0.00557224, -0.000223523
-8.40774, -0.0274104, -0.0218762, 0.0126576, -0.00853726, 0.000320095
-8.40242, -0.0285399, -0.0327117, 0.0130926, -0.000679733, 0.00377042
-8.40064, -0.0298037, -0.0361166, 0.00317559, 0.00220794, 0.00280421
-8.39766, -0.0284691, -0.0477408, 0.00134919, -0.00169545, 0.00321498
-8.39592, -0.0228851, -0.0415497, -0.00534903, 0.00159034, 0.00319931
-8.39744, -0.0233154, -0.0413555, -0.00535423, 0.00195062, 0.00203576
-8.39343, -0.0279744, -0.0354985, -0.010345, -0.000315334, 0.00323138
-8.3954, -0.0300238, -0.0171897, -0.0158414, -0.000326529, 0.00514736
-8.39818, -0.0252551, -0.0175979, -0.0179429, -0.0049552, 0.00427579
-8.396, -0.0163033, -0.00376961, -0.0116657, -0.00465745, 0.00147433
-8.39938, -0.0200003, -0.00401392, -0.000539512, -0.00524334, -3.80984e-05
-8.40247, -0.0178219, 0.00248267, 0.000399879, -0.00229044, -0.00450621
-8.40568, -0.0221458, 0.00808257, 0.00283496, 0.0053387, -0.00536472
-8.40906, -0.0352772, 0.00841858, 7.45019e-05, 0.00627273, -0.00517433
-8.41253, -0.036867, -0.0053603, -0.0124059, 0.00531208, -0.00274103
-8.41708, -0.0431501, -0.00828456, -0.00130973, 0.00333103, 0.00273922
-8.42459, -0.0426355, -0.00191487, 0.00310154, -0.000305172, 0.00258792
-8.43008, -0.0322507, -0.00732714, 0.00836, -0.00378665, -0.000189369
-8.43231, -0.0288041, -0.000194563, 0.00954007, -0.0018439, -0.00173251
-8.43817, -0.0266122, 0.00309731, 0.0122502, -0.00171038, -0.00318296
-8.44062, -0.0257861, -0.00133297, 0.00674612, -0.000584954, -0.0031691
-8.44746, -0.0272809, -0.0126141, 0.00787603, 0.00381666, -0.000304957
-8.4536, -0.0356273, -0.0145507, -0.000388747, 0.00423894, 0.00348734
-8.45796, -0.0327461, -0.00940456, -0.00565929, 0.00433286, 0.00325403
-8.46043, -0.0356588, -0.0106292, -0.00141499, -0.00025316, 0.00421826
-8.46565, -0.0277192, -0.0227553, -0.0019071, 0.00105113, 0.00244084
-8.46938, -0.0316118, -0.0100211, -0.00112473, 0.000843819, 0.00364008
-8.47584, -0.0301499, -0.0110043, -0.00460793, -0.00532775, 0.00118246
-8.47805, -0.0340605, 0.00577868, -0.0127027, -0.00574174, 0.00382315
-8.4808, -0.0303596, 0.0131725, -0.00985178, -0.000211945, 0.00349152
-8.48693, -0.0239053, 0.0212143, -0.00515032, -0.00137528, 0.00198638
-8.48778, -0.0230941, 0.0248346, 0.00242273, -0.000331547, 0.00332396
-8.49195, -0.0170421, 0.0260326, 0.00347136, 0.00552319, -1.43978e-06
-8.49912, -0.0145224, 0.0220649, 0.000619343, 0.0092741, -0.00121802
-8.50197, -0.0196907, 0.0078835, -0.00216045, 0.00413992, -0.00236017
-8.50623, -0.0269273, -0.00340929, 0.00866597, -0.00219817, -0.00440214
-8.50608, -0.040434, -0.0157192, 0.00772789, -0.00735863, -0.00251438
-8.50623, -0.0508561, -0.0289913, 0.00345946, -0.00317358, -0.000190291
-8.51046, -0.0514667, -0.0384238, -0.000122276, 0.000998505, 0.00187275
-8.51313, -0.0478676, -0.0467495, -0.012767, -0.00405758, 0.00519505
-8.51101, -0.0408313, -0.0421247, -0.00854391, -0.00474867, 0.0030152
-8.50991, -0.0265358, -0.036014, -0.00947651, -0.00137254, -0.00307673
-8.51028, -0.0330278, -0.0454172, -0.00569132, 0.000979424, -0.00131419
-8.50996, -0.0308002, -0.0508369, -0.00375586, -0.00243565, -0.00331332
-8.51032, -0.026017, -0.0408838, -0.000663196, -0.00457792, -0.00264008
-8.51042, -0.0304, -0.0239979, -0.00265296, -0.00322932, -0.00201384
-8.50888, -0.0316912, -0.0342439, -0.00145808, -0.00725961, -0.00419556
-8.50801, -0.0388092, -0.0304867, -0.00665818, -0.000336893, -0.00017053
-8.5063, -0.0444681, -0.00976822, -0.006526, 0.00463979, 0.00443375
-8.50554, -0.0375105, -0.0115736, -0.0050399, 0.00269521, 0.0019289
-8.50499, -0.0323855, -0.00583671, -0.0113164, 0.00409443, 0.00256749
-8.50382, -0.0270213, 0.00239309, -0.0105697, 0.00824649, 0.000879806
-8.49971, -0.0272283, 0.0179286, 0.00137649, 0.00329965, -0.00146421
-8.49655, -0.0266201, 0.00582749, 0.0133378, -0.00170748, -0.00334261
-8.49425, -0.0292423, 0.000183265, 0.0153242, -0.00108021, -0.00220338
-8.49258, -0.0304147, -0.00767321, 0.0157359, 0.000994876, 0.000127845
-8.4895, -0.0239934, -0.0295997, 0.00184225, 0.00175459, 8.24188e-05
-8.48773, -0.0316796, -0.0288351, -0.00338647, 0.00363653, 0.000646476
-8.48279, -0.0330709, -0.0338044, -0.00520478, 0.00193628, -0.0018982
-8.47956, -0.0348036, -0.042622, 0.00107695, -0.00238684, -0.0013875
-8.47756, -0.0409264, -0.0240151, 0.00902145, 0.00306842, 0.00153798
-8.47701, -0.0378385, -0.023224, 0.00681402, 0.00383575, -0.000680444
-8.47301, -0.0379697, -0.0110929, 0.00385651, 0.000368021, -0.000163371
-8.47041, -0.0332041, 0.00209554, -0.00435965, -0.00633152, -0.0009896
-8.46644, -0.0327031, 0.00826619, -0.00550595, -0.009027, -0.00118527
-8.46398, -0.0250622, -0.0107929, 0.00472978, -0.00966848, -0.00575788
-8.45808, -0.0320387, -0.0101647, 0.00991897, 0.00300654, -0.00292578
-8.45544, -0.0351385, -0.00442437, 0.00857714, 0.0116008, -0.0010351
-8.45441, -0.037321, -0.000844582, 0.000668313, 0.014239, 0.00155171
-8.4526, -0.0375712, -0.000352411, -0.00472929, 0.0117951, 0.00278342
-8.44988, -0.0292125, -9.57085e-05, -0.00291637, 0.00557434, 0.00165299
-8.44886, -0.0232816, -0.0103797, -0.00225459, -0.0084204, -0.000768945
-8.443, -0.0222936, -0.0199934, 0.00425146, -0.010049, -0.00320963
-8.4382, -0.0250496, -0.0288678, 0.00704691, -0.00482358, -0.00504505
-8.4364, -0.02751, -0.0371822, 0.00165316, 0.00164618, -0.00309078
-8.43734, -0.0298304, -0.0439456, -0.000564998, 0.00430545, 0.00121502
-8.43147, -0.0317873, -0.0368318, 0.00166941, 0.00485134, 0.00116192
-8.42514, -0.0323037, -0.0409972, -0.00441487, 0.000497263, -0.00192764
-8.42565, -0.0353432, -0.0411189, 0.00208027, -0.00145182, -0.00117016
-8.42154, -0.0346046, -0.0434016, 0.00248918, -0.00242232, 0.000539568
-8.41846, -0.0360927, -0.0295722, 0.00620406, 0.0065372, 0.00301147
-8.41858, -0.0290687, -0.0237043, 0.000459547, -0.00179633, 0.000772701
-8.41119, -0.0247833, -0.0320487, 0.00170774, -0.00714474, 0.00140722
-8.40994, -0.0227917, -0.0250787, 0.00615233, -0.000572365, 0.000313863
-8.4075, -0.021908, -0.0199302, -0.000257602, 0.000862693, -0.00148202
-8.40396, -0.0297791, -0.0190421, -0.00967053, 0.00328599, 0.00295612
-8.39999, -0.0342762, -0.0253456, -0.00996939, 0.000594383, 0.00393695
-8.40017, -0.0283999, -0.031582, 0.00101653, -0.0031126, 0.000774929
-8.39502, -0.0288208, -0.0441219, 0.000645205, -0.00174584, 0.00281258
-8.39658, -0.0342445, -0.0400318, -0.00240928, 0.00119474, 0.00463621
-8.39576, -0.0297838, -0.0455287, -0.0025553, -0.0053767, 0.00132261
-8.39202, -0.0323764, -0.0389563, -0.00313224, -0.00336193, 0.00218825
-8.38989, -0.0385904, -0.0483668, 0.000609761, -0.00165495, 0.00272636
-8.39065, -0.04114, -0.0467001, -0.000690481, -0.000600302, 0.00295048
-8.38357, -0.0452471, -0.0452081, 0.000514635, 0.00274184, 0.00385312
-8.38539, -0.0451659, -0.035577, 0.00146953, 0.00652478, 0.00464687
-8.38257, -0.0450135, -0.0313979, -0.000361682, 0.000239235, 0.00599151
-8.37869, -0.0404904, -0.015878, 0.006286, -0.000868366, 0.00478067
-8.37592, -0.0360989, -0.0125777, 0.0153663, -0.00154104, 0.000484011
-8.37382, -0.0335437, -0.00561637, 0.00768463, 0.00245109, 0.000156101
-8.3723, -0.0377689, -0.012083, -0.00206838, -0.00263093, 0.0019607
-8.36851, -0.0355069, -0.0139206, -0.0022494, -0.00555928, 0.00132146
-8.36448, -0.0345798, -0.0311044, -0.000942771, -0.0011828, 0.00176084
-8.3667, -0.0348838, -0.0214915, -0.00132611, 0.00579065, 0.000719658
-8.36309, -0.0383231, -0.00650505, 0.000335715, 0.00983076, 0.00220409
-8.36203, -0.044176, -0.00607885, 0.00292808, 0.00344419, 0.00184585
-8.35782, -0.0401937, -0.0216607, 0.00161786, -0.00620459, 0.00121315
-8.35392, -0.0406493, -0.0385604, -0.000873568, -0.0058743, 0.00384897
-8.35612, -0.0365681, -0.0399334, -0.00554864, -0.00433207, 0.00366486
-8.35547, -0.0226803, -0.0386609, -0.00659522, -0.00433724, -0.00109188
-8.35022, -0.0258005, -0.0232338, -0.00739853, 0.00134228, -0.00137923
-8.34813, -0.0286852, -0.0396119, -0.00503131, 0.0106121, -0.00153019
-8.34861, -0.032708, -0.0428118, -0.00676157, 0.00880694, -0.00132141
-8.34583, -0.0255192, -0.0333895, 0.000554359, 0.000547294, -0.00172632
-8.3428, -0.0375046, -0.0265538, 0.00205803, -0.00493124, 0.00151327
-8.34124, -0.0366559, -0.0152561, -0.00207514, -0.00130754, 0.000868913
-8.33596, -0.0400787, -0.00806387, -0.0113318, -0.00109458, 0.00477923
-8.33472, -0.0363279, 0.00547487, -0.00504391, 0.00304837, 0.00362313
-8.33135, -0.0333052, 0.00929617, -0.00282139, 0.00510635, 0.00117192
-8.33616, -0.0341501, 0.00982884, -0.00577739, 0.00161564, 0.00246748
-8.33048, -0.0298147, 0.0270814, -0.00491732, -0.00734037, 0.00228454
-8.32224, -0.0196785, 0.0247979, 0.00174738, -0.00743286, 0.000793517
-8.32271, -0.0180818, 0.0206311, 0.0117401, -9.63388e-05, -0.000847829
-8.3259, -0.014394, 0.0181118, -0.00575425, 0.0021387, -0.00386731
-8.32089, -0.0185143, 0.0257754, -0.0113495, 0.00776711, -0.00271165
-8.31837, -0.0192344, 0.0183762, -0.0201539, 0.0150669, -0.00116679
-8.31496, -0.018813, 0.0264404, -0.0237059, 0.0138412, -0.000410811
-8.31057, -0.018281, 0.0227818, -0.0171732, 0.00648565, 0.000285043
-8.30584, -0.0229261, 0.0265834, -0.00453837, 0.00147373, -4.75008e-05
-8.30285, -0.0252617, 0.0171072, 0.00469459, -0.00028659, -0.00141752
-8.29877, -0.0276232, 0.00871375, 0.0106949, 0.00208337, -0.0031069
-8.29168, -0.0305604, -0.00471136, 0.00924831, 0.00111002, -0.000865237
-8.29079, -0.0460988, -0.0190753, 0.00409898, -0.00267279, 0.00487347
-8.28834, -0.0484931, -0.0205756, 0.00545261, -0.00843094, 0.00544374
-8.28243, -0.0539904, -0.0362776, 0.0104566, -0.0134617, 0.00522971
-8.27801, -0.0498558, -0.0433603, 0.0148964, -0.00537893, 0.00426901
-8.27416, -0.0435279, -0.0483559, 0.0111395, 0.00191448, 0.00363843
-8.26982, -0.0343308, -0.0355268, 0.012307, -0.00110201, 0.00254756
-8.26964, -0.0303236, -0.0447964, 0.00486655, -0.00377284, -0.000549966
-8.26466, -0.0368337, -0.0341267, 0.000389229, 0.000917286, 0.00102932
-8.26013, -0.0361987, -0.0348933, -0.00273384, -0.00617069, -0.000494881
-8.25567, -0.0388925, -0.0362422, -0.00862194, -0.00812664, 0.00160006
-8.25536, -0.0387494, -0.0280312, 0.00789196, -0.00703889, 0.00192042
-8.24839, -0.0396022, -0.0124739, 0.0103731, -0.00626571, 0.00196783
-8.24308, -0.0387753, 0.00867822, 0.0144405, -0.00231547, 0.00219668
-8.23977, -0.0407482, 0.00842193, 0.0143981, -0.00491217, 0.00299463
-8.2284, -0.0402327, 0.0182239, 0.0144567, -0.00280745, 0.00424367
-8.22392, -0.0457914, 0.0216579, 0.0140342, -0.00044608, 0.00565923
-8.21562, -0.0471697, 0.0170184, 0.0110654, 0.00124605, 0.00549605
-8.208, -0.0487521, 0.0102567, 0.00162487, 0.00270523, 0.00787461
-8.19785, -0.0492855, 0.00759833, -0.00954747, 0.00472158, 0.0100832
-8.18948, -0.0444184, 0.000159249, -0.018307, 0.00229106, 0.00839591
-8.17571, -0.0365608, -0.0156314, -0.0202217, -0.000639277, 0.00898829
-8.16835, -0.0369053, -0.0185563, -0.0151713, -0.00237605, 0.0087962
-8.15659, -0.0239738, -0.0159574, -0.0060722, 0.00412805, 0.00313322
-8.14028, -0.0185759, -0.0182296, -0.00318787, 0.00625997, 0.00330862
-8.13053, -0.0155049, -0.0273299, -0.00249172, 0.00504257, 0.00210567
-8.12048, -0.0150881, -0.0337954, -0.0127683, 0.00280174, 0.00117095
-8.10153, -0.0209865, -0.043058, -0.010049, -0.00100363, 0.00464895
-8.0856, -0.023815, -0.0412555, 0.00211207, -0.00223193, 0.00444897
-8.06954, -0.0258802, -0.0561143, -0.00134481, -0.00414304, 0.00626722
-8.05489, -0.0359547, -0.0556029, 9.57611e-05, 0.000499009, 0.00983635
-8.03702, -0.0388286, -0.0470715, -0.011335, 0.00391878, 0.00912839
-8.01753, -0.0404768, -0.0517867, 0.00147679, -0.00139988, 0.0118148
-7.99327, -0.0400841, -0.0559741, 0.00715502, -0.00821819, 0.0141657
-7.97288, -0.0444727, -0.0557706, 0.00359974, -0.0100273, 0.0166199
-7.94959, -0.0405795, -0.0408544, 0.00566654, -0.00471142, 0.01555
-7.92772, -0.0391323, -0.0323756, 0.0175445, 0.00174716, 0.0150366
-7.90328, -0.0393328, -0.0273838, 0.0215736, 0.00551687, 0.0165538
-7.8795, -0.0461787, -0.015489, 0.0073975, 0.00244843, 0.0206243
-7.84741, -0.0544813, -0.0157412, 0.00763785, -0.0048611, 0.0258817
-7.82231, -0.0483064, -0.00777022, 0.00374616, -0.00734647, 0.0276648
-7.78856, -0.0400864, 0.00484513, 0.00331291, -0.00561359, 0.028054
-7.76113, -0.0335647, 0.00849876, 0.0139548, 0.000254127, 0.0250542
-7.72691, -0.0227606, 0.00631511, 0.0233619, 0.00640723, 0.0197518
-7.69486, -0.0164576, 0.000301128, 0.0163626, 0.0113735, 0.0195824
-7.65803, -0.0204861, -0.00743721, 0.0144358, 3.06178e-05, 0.0219988
-7.62429, -0.0255363, -0.0125182, 0.0107313, -0.00430181, 0.0266194
-7.58457, -0.0204013, -0.0163609, -0.00566651, -0.00368671, 0.0257984
-7.55036, -0.0233682, -0.0145828, -0.0083724, -0.000554865, 0.0236366
-7.51069, -0.0212339, -0.0292168, 0.000491242, 0.000102024, 0.0201956
-7.47536, -0.0237346, -0.0488683, 0.000741448, 0.0034955, 0.0222099
-7.43742, -0.028199, -0.0442933, -0.00448155, 0.00242417, 0.0222536
-7.39928, -0.0291896, -0.0508745, -0.00872949, -0.00439556, 0.0213224
-7.36041, -0.0277981, -0.0497558, -0.00717141, -0.00559506, 0.016122
-7.32366, -0.0242153, -0.0369658, -0.00466411, -0.00226103, 0.0132391
-7.28383, -0.0253958, -0.0481478, 0.0044391, -0.00506979, 0.0150559
-7.24532, -0.0206439, -0.0474257, -0.000912709, -0.00227577, 0.0160282
-7.20578, -0.0171229, -0.0252533, 0.00466922, 0.00579202, 0.0160498
-7.16931, -0.0111674, -0.0335262, 0.00312685, 0.00364672, 0.0115513
-7.13219, -0.0100201, -0.0372909, 0.00907785, -0.00308789, 0.00919372
-7.09509, -0.0229802, -0.0498049, 0.0209531, -0.0129503, 0.0121224
-7.05386, -0.0175344, -0.058228, 0.017792, -0.010416, 0.0122436
-7.02105, -0.0234829, -0.0551893, 0.0187837, 0.00179997, 0.0153448
-6.97934, -0.0255727, -0.0531003, -0.00222784, 0.00774905, 0.0162696
-6.93871, -0.0242984, -0.0611916, -0.00287039, 0.00404598, 0.0177342
-6.9012, -0.0300906, -0.0442739, -0.00713714, 0.00949883, 0.0209896
-6.86561, -0.0316171, -0.0334972, 0.00201419, 0.0132902, 0.0217313
-6.82395, -0.0347261, -0.034472, 0.00729059, 0.0119163, 0.0208675
-6.78525, -0.0280217, -0.0487148, 0.00387762, -0.00279757, 0.0211503
-6.74838, -0.0235523, -0.04287, 0.0140732, -0.00664114, 0.025817
-6.70978, -0.0209567, -0.0385898, 0.00704202, -0.0087862, 0.0321255
-6.65822, -0.027565, -0.0350141, -0.0127667, -0.00523609, 0.0391986
-6.61663, -0.0185243, -0.0330869, -0.00934056, 0.0154931, 0.0400815
-6.57665, -0.0109765, -0.00751991, -0.0111252, 0.032064, 0.04471
-6.54106, -0.0207675, 0.000785248, -0.00370949, 0.0272886, 0.0527139
-6.49546, -0.0219964, -0.00710471, 0.00511703, 0.0139217, 0.0547355
-6.45615, -0.0183995, 0.0115308, 0.00717861, 0.0114893, 0.0581285
-6.41385, -0.0170983, 0.039211, 0.00825242, 0.000628736, 0.0678515
-6.37537, -0.0248499, 0.0344535, 0.0012274, -0.00688775, 0.0826594
-6.32811, -0.0295738, 0.0403222, 0.00495218, -0.00359733, 0.0955218
-6.29027, -0.0370602, 0.0337413, 0.0190438, 0.0115315, 0.105004
-6.25218, -0.0357781, 0.036664, 0.0168742, 0.0189198, 0.114072
-6.21281, -0.0228926, 0.0141479, 0.0241966, 0.00766533, 0.124694
-6.1702, -0.0365882, -0.0149599, 0.0245558, -0.00383429, 0.142791
-6.13105, -0.0524926, -0.026575, 0.0295201, -0.00623127, 0.156082
-6.0913, -0.0500149, -0.0222612, 0.0259808, 0.00349103, 0.164554
-6.05715, -0.037373, -0.011885, 0.0171947, 0.0092613, 0.168925
-6.01663, -0.0301821, -0.0251995, 0.0178393, 0.00393287, 0.176502
-5.98232, -0.0279451, -0.0137919, 0.019552, 0.00634901, 0.183783
-5.94788, -0.0241957, -0.0172505, 0.0225227, 0.00569058, 0.191473
-5.92209, -0.0180369, -0.0232605, 0.0245012, 0.00292517, 0.203818
-5.88601, -0.00780907, -0.0234603, 0.0257181, -0.0015411, 0.218078
-5.85865, -0.0141792, -0.0321353, 0.0216232, -0.00128946, 0.233765
-5.8302, -0.0193669, -0.0264957, 0.0265328, 0.00271396, 0.242222
-5.80371, -0.029173, -0.0151181, 0.0281518, 0.0108443, 0.248119
-5.77098, -0.0259921, 0.0100908, 0.0133356, 0.0203127, 0.25595
-5.75567, -0.0365888, -0.0123089, -0.00294248, 0.0253297, 0.270588
-5.7433, -0.0459667, 0.00606204, -0.00982296, 0.0225142, 0.280049
-5.71986, -0.0495219, 0.000722825, -0.00189447, 0.00922761, 0.280725
-5.69956, -0.0353279, -0.00583865, 0.0155198, 0.0089227, 0.280484
-5.69072, -0.0340952, -0.0148444, 0.0120146, 0.00904804, 0.287903
-5.68076, -0.0315419, -0.0142583, 0.00955161, 0.00276755, 0.290877
-5.66432, -0.018437, -0.030073, -0.00528024, -0.0103868, 0.290853
-5.64897, -0.0059453, -0.0504246, -0.0272868, -0.0145019, 0.292564
-5.64696, 0.00438215, -0.0584948, -0.0229667, -0.0090753, 0.292431
-5.65091, 0.000402672, -0.0374437, -0.017359, 0.00232709, 0.292482
-5.64975, 0.000252815, -0.0238391, -0.0104219, -0.00236068, 0.28875
-5.64739, -0.00481287, -0.0240788, 0.00235424, -0.0165684, 0.29326
-5.64527, -0.0124364, -0.0229577, 0.0126936, -0.0269076, 0.30155
-5.65456, -0.0207537, -0.00229349, 0.00227784, -0.0265875, 0.315023
-5.67285, -0.0389657, 0.00611911, 0.00638292, -0.0235032, 0.327348
-5.68876, -0.0332959, 0.0108476, -0.0050466, -0.0209302, 0.323354
-5.70483, -0.0262534, -0.0076414, -0.0125558, -0.0188412, 0.31846
-5.72149, -0.0140274, -0.0161984, -0.0150324, -0.0103679, 0.313555
-5.74131, -0.00625515, -0.00855687, -0.0248702, 0.00176119, 0.315832
-5.76653, 0.00189335, -0.00802421, -0.0278545, 0.0119289, 0.319893
-5.79655, -0.0019556, -0.00677315, -0.0104074, 0.01297, 0.32286
-5.83168, 0.00407556, -0.0107362, 0.00350268, -0.00156324, 0.316877
-5.86525, 0.0079335, -0.0237963, 0.0126825, -0.0176328, 0.313184
-5.89684, 0.00107104, -0.0300542, 0.0151298, -0.0370544, 0.313279
-5.92419, -0.00715985, -0.0190134, -0.0013273, -0.0449555, 0.312473
-5.96638, -0.00571984, -0.024153, -0.013655, -0.030929, 0.30219
-6.01009, -0.0182386, -0.00461135, -0.0227271, -0.00719804, 0.291079
-6.06127, -0.0196805, 0.0059064, -0.0230127, 0.00593141, 0.271872
-6.10822, -0.0123485, -0.0053256, -0.0187423, 0.00165781, 0.250004
-6.15636, -0.00214094, -0.00733534, -0.00816076, -0.00646772, 0.234507
-6.20595, -0.00091961, 0.00429038, 0.00617379, -0.00809418, 0.228962
-6.2543, -0.00545564, 0.028294, 0.00660871, -0.00487006, 0.223457
-6.29784, -0.0072016, 0.0329136, -0.00736247, 0.00335981, 0.218203
-6.34778, -0.0123323, 0.0278022, -0.00859319, 0.00833549, 0.214556
-6.39781, -0.0116783, 0.034124, -0.00687635, 0.0108376, 0.208295
-6.45156, -0.0073179, 0.00641345, -0.0105632, -0.00641474, 0.19891
-6.50315, -0.0118046, -0.0148576, 0.00919923, -0.01734, 0.192604
-6.55595, -0.0188689, -0.0210184, 0.0107776, -0.0241584, 0.185402
-6.60874, -0.0308858, -0.0178262, 0.00328115, -0.0213364, 0.181497
-6.66697, -0.0361469, -0.00341579, -0.0052647, -0.000283484, 0.172716
-6.71924, -0.0464542, 0.0147565, -0.00811804, 0.0133972, 0.161771
-6.77603, -0.0363037, 0.024087, -0.0158363, 0.0204353, 0.140363
-6.82649, -0.0313169, 0.0104974, -0.022184, 0.0151455, 0.124902
-6.88248, -0.0354348, -0.00858445, -0.02171, 0.005261, 0.1125
-6.93726, -0.0338615, -0.00741409, -0.0146204, -0.000715502, 0.0994688
-6.99318, -0.0329229, -0.0143681, -0.00473214, -0.0104952, 0.0841672
-7.04641, -0.0289781, -0.0255771, -0.00718427, -0.0152247, 0.0650542
-7.10046, -0.0287835, -0.0189958, -0.0145915, -0.00753596, 0.0502283
-7.1464, -0.0255345, -0.0167711, -0.0161672, 0.00637207, 0.0397244
-7.19976, -0.0235787, -0.00416057, -0.0162325, 0.0112834, 0.0313876
-7.24953, -0.0158049, -0.00973961, -0.0302703, 0.0143581, 0.0250724
-7.29628, -0.0152373, -0.000149859, -0.0096242, 0.0152473, 0.0231026
-7.3377, -0.0169689, -0.0213007, 0.0014006, 0.00915719, 0.0230651
-7.37152, -0.0143067, -0.0277606, 0.00766893, 0.00279654, 0.0251928
-7.40015, -0.029087, -0.0225113, 0.0144269, 0.0034644, 0.0285292
-7.43076, -0.0296316, -0.0377785, 0.00992782, 0.00471829, 0.0270224
-7.45869, -0.0294538, -0.0415453, 0.00236349, 0.00376772, 0.0278329
-7.48746, -0.0334038, -0.0445529, -0.00595671, 0.00396963, 0.032365
-7.5132, -0.02458, -0.0517374, -0.00170628, 0.00309091, 0.0340052
-7.539, -0.02183, -0.0510027, 0.00129374, -0.00146392, 0.0350374
-7.56451, -0.0135475, -0.0320603, -0.00428324, 0.000480891, 0.0335806
-7.58949, -0.0108499, -0.0183427, -0.00553328, -0.00360842, 0.0321973
-7.61701, -0.00234047, -0.0162329, -0.00162464, -0.00276451, 0.0306997
-7.64467, 0.00679625, 0.0152216, -0.000815196, 0.000798156, 0.0254863
-7.67209, 0.00911641, 0.0124955, -0.00651205, -0.00147452, 0.0224104
-7.69577, 0.00245528, 0.00712866, -0.0169875, 0.00334426, 0.022609
-7.71871, -0.00269841, 0.0012874, -0.0173742, 0.00931455, 0.025228
-7.74676, -0.0156455, -0.0196016, -0.0143025, 0.0120286, 0.029264
-7.76963, -0.0233395, -0.0445774, -0.023446, 0.00518519, 0.0327749
-7.79445, -0.0256083, -0.0576302, -0.0197511, 0.00115048, 0.0355669
-7.81924, -0.0187097, -0.0496188, -0.0152766, 0.00346065, 0.0366876
-7.84069, -0.0202497, -0.0223799, -0.00689072, 0.0102399, 0.0389065
-7.86516, -0.0198483, -0.0124651, -0.00824875, 0.0118153, 0.0374674
-7.88367, -0.0178632, 0.00241655, -0.00135021, 0.0133564, 0.0379001
-7.90077, -0.0104351, 0.0064696, 0.00375521, 0.0172983, 0.0369096
-7.91852, -0.0182396, 0.0198804, 0.00962946, 0.0236146, 0.0364906
-7.94384, -0.010558, -6.3409e-05, 0.00888979, 0.0243113, 0.0328798
-7.95859, -0.0173184, -0.00786698, 0.0139082, 0.0195558, 0.0399695
-7.97204, -0.0179888, -0.00696554, 0.0169972, 0.016894, 0.0442531
-7.98586, -0.0312564, -0.00142763, 0.0182627, 0.00645352, 0.0466792
-7.99598, -0.0337252, 0.00256145, 0.0371587, 0.00438231, 0.0445033
-8.00985, -0.0261466, 0.013273, 0.0301807, 0.00963302, 0.0432717
-8.02903, -0.0389553, 0.00811273, 0.0223662, 0.0115584, 0.0476669
-8.04125, -0.0279731, 0.0044903, 0.0073309, 0.00827525, 0.0496631
-8.04873, -0.0351966, 0.00972779, 0.00104745, 0.00429143, 0.0552198
-8.06212, -0.0425044, 0.0177519, 0.00559414, 0.00709787, 0.0552401
-8.07503, -0.0428131, 0.00870836, 0.00131629, 0.0118134, 0.0491612
-8.08896, -0.0407919, 0.00587109, -0.00349236, 0.0201555, 0.0494261
-8.10078, -0.0476107, -0.0074845, -0.0139308, 0.00988651, 0.0548153
-8.1027, -0.0478444, -0.0150916, -0.0174623, -0.0082903, 0.0612997
-8.10491, -0.0485858, -0.0195996, -0.0122767, -0.017776, 0.0624176
-8.11353, -0.0386274, -0.00595258, -0.00278615, -0.00872667, 0.0576657
-8.12768, -0.0265174, 0.00953797, -0.00391607, 0.00526524, 0.0523607
-8.14018, -0.0179833, 0.0203869, -0.018002, 0.0141461, 0.0456846
-8.1517, -0.00370945, 0.0296215, -0.0166188, 0.017474, 0.0362203
-8.15871, 0.000962016, 0.0145182, -0.0249708, 0.013537, 0.0316057
-8.15772, -0.00292991, -0.00887729, -0.0149338, 0.00720094, 0.0293632
-8.16549, -0.0107084, 0.00195152, -0.00211829, 0.0136252, 0.0240689
-8.17009, -0.0151221, -0.001277, -0.00564837, 0.0190466, 0.0216553
-8.17919, -0.00823168, -0.0113593, -0.014772, 0.0144027, 0.0164639
-8.18638, -0.00496747, -0.0354562, -0.013226, 0.00538806, 0.0144842
-8.18446, -0.0147738, -0.0352459, -0.00929286, -0.00019288, 0.0168959
-8.18994, -0.00635636, -0.0474917, -0.00223407, -0.00358125, 0.0130968
-8.19126, -0.0151577, -0.0219151, 0.0017437, -0.00410558, 0.0136527
-8.19326, -0.01443, -0.00227652, 0.00913886, -0.00814158, 0.00628621
-8.20317, -0.00739094, 0.00119019, 0.0011205, -0.011913, -0.00420352
-8.20207, -0.00379512, -0.00347155, -0.0107642, -0.00924679, -0.00123539
-8.19143, -0.0044918, -0.00674412, 0.000606738, -0.00310674, 0.00482838
-8.18695, -0.00323095, 0.00722008, 0.00707694, 0.0142612, 0.000699701
-8.19437, -0.00616374, 0.0285701, 0.0112083, 0.0413394, -0.00928617
-8.20342, -0.00297954, 0.0534811, 0.0209725, 0.0531752, -0.0162514
-8.20988, -0.0172892, 0.0605337, 0.0126597, 0.0393302, -0.0149316
-8.21023, -0.0258831, 0.0596507, -0.00655158, 0.0103395, -0.0129414
-8.19419, -0.029514, 0.0361764, -0.0208913, -0.0250783, -0.0062676
-8.18196, -0.0423952, -0.0014398, -0.0129077, -0.0444489, -0.00566752
-8.17845, -0.0347216, -0.0256461, 0.016045, -0.0379425, -0.0147934
-8.1924, -0.0288569, -0.0294491, 0.0294757, -0.00813023, -0.0203386
-8.19468, -0.0298551, -0.0311553, 0.00240995, 0.00884491, -0.0154523
-8.19344, -0.0277615, -0.0398588, -0.0141738, 0.0159831, -0.0145923
-8.18976, -0.0108311, -0.0509164, -0.0212121, 0.0123423, -0.0160419
-8.19108, -0.00812118, -0.0606466, -0.0235004, 0.00676463, -0.0147587
-8.19775, -0.00672099, -0.0362026, -0.0122884, 0.00404962, -0.0182796
-8.19696, 0.00197147, -0.0200873, -0.00274826, -0.000780922, -0.0250493
-8.19573, 0.00293177, -0.0125049, -0.00539487, -0.0123953, -0.028005
-8.19665, -0.00150631, -0.0216517, 0.0120091, -0.0126874, -0.0251406
-8.20013, -0.00201033, -0.0299202, 0.012757, -0.00624035, -0.0199374
-8.19854, -0.00587501, -0.0169368, 0.0293108, 0.00043172, -0.0150109
-8.2023, -0.00478141, -0.00246441, 0.0302755, 0.000641833, -0.0158287
-8.20611, -0.0157193, 0.000558866, 0.0271885, -0.00481, -0.0137178
-8.2017, -0.0285094, 0.0135516, 0.0330032, -0.00124881, -0.0123895
-8.20542, -0.0371136, -0.00150526, 0.0194708, 0.00367294, -0.0133478
-8.21486, -0.0413337, -0.00362315, 0.0231572, 0.00467989, -0.0125916
-8.21314, -0.0494592, -0.0218249, 0.0195103, -0.00420315, -0.00857383
-8.21184, -0.0529911, -0.0316134, 0.0168079, -0.0041346, -0.00380854
-8.21746, -0.0550842, -0.0380185, 0.0191152, -0.00325312, 0.00220178
-8.22471, -0.0539852, -0.0316685, 0.0300694, -0.00244521, 0.00338516
-8.22678, -0.0609964, -0.014256, 0.0333162, -0.00585073, 0.000779942
-8.23432, -0.0610017, -0.0212827, 0.0243226, -0.0141369, -0.00160843
-8.2348, -0.0705148, -0.00227495, 0.0248813, -0.0150114, 0.00403714
-8.23491, -0.08168, 0.0163371, 0.0266226, -0.00535717, 0.00927276
-8.23923, -0.0775253, 0.0236077, 0.0336367, 0.00467626, 0.00713125
-8.24484, -0.0711302, 0.0432899, 0.0192152, 0.00901257, 0.0037531
-8.24702, -0.0619226, 0.0410096, 0.0265182, 0.012604, 0.00500054
-8.24977, -0.0657233, 0.0309368, 0.0325855, 0.0109371, 0.00382177
-8.25865, -0.0557071, 0.0193526, 0.035742, 0.00315428, 0.000520523
-8.25982, -0.0527878, 0.0155163, 0.0317815, -0.000229612, 0.00231051
-8.26031, -0.0505863, 0.0131828, 0.0302082, -0.00282664, 0.00459515
-8.26436, -0.0486157, 0.000617441, 0.0324452, -0.00287156, 0.00713817
-8.27441, -0.0461913, -0.000830775, 0.0298233, -0.00494447, 0.010569
-8.27806, -0.0591323, -0.00670473, 0.0287859, -0.0135931, 0.0156615
-8.28355, -0.0685822, -0.0197493, 0.026349, -0.0106082, 0.0153159
-8.28592, -0.0733647, -0.00502759, 0.0221598, -0.00882617, 0.0182657
-8.29408, -0.0748237, -0.00673131, 0.0159414, -0.000873826, 0.0217648
-8.29546, -0.0732621, -0.0106131, 0.0214948, 0.0090977, 0.0265779
-8.30228, -0.0595305, -0.00174582, 0.0201229, 0.0129775, 0.0238529
-8.3047, -0.0460962, -0.00460712, 0.00964819, 0.00100701, 0.0194431
-8.31114, -0.0372028, -0.0198407, 0.00167095, -0.00330727, 0.0159069
-8.31425, -0.0259788, -0.0244394, -0.0044153, -0.0032818, 0.0115685
-8.32077, -0.0190312, -0.0351252, -0.008221, -0.000418006, 0.00986752
-8.3225, -0.0188493, -0.0203218, -0.00699709, 0.00358759, 0.0088666
-8.32173, -0.030821, -0.0134485, -0.0106406, 0.00455554, 0.00970906
-8.31609, -0.0358432, -0.00885789, -0.00706034, 0.00174874, 0.00737737
-8.31505, -0.0392669, 0.00938351, -0.0132634, 0.00477369, 0.0103715
-8.30901, -0.0513519, 0.0304994, -0.0154885, 0.00323841, 0.0146957
-8.2975, -0.0499743, 0.043371, -0.00265455, 0.00314142, 0.0134464
-8.28361, -0.0549687, 0.0499749, -0.00100183, 0.00559914, 0.0143977
-8.27127, -0.0573685, 0.0351067, 0.00233226, -0.000138714, 0.0147884
-8.26145, -0.0580577, 0.0226511, -0.00226865, 0.000992103, 0.0166651
-8.24819, -0.0554539, 0.00170404, -0.00603102, -0.00326727, 0.0156303
-8.22982, -0.0647863, -0.00828591, -0.00693036, -0.00814338, 0.0174161
-8.21524, -0.0613742, -0.0205524, 0.00877187, -0.00554874, 0.0146474
-8.20356, -0.0613055, -0.0157313, 0.00400963, 0.00520594, 0.0179944
-8.19158, -0.0642926, -0.0185116, -0.00803987, 0.01118, 0.026008
-8.1763, -0.0630771, -0.0347445, 0.00353295, 0.00602808, 0.0307969
-8.16185, -0.0539098, -0.0484684, 0.00860239, -0.00389724, 0.0269891
-8.14055, -0.0494621, -0.0597007, 0.00774512, -0.0132941, 0.0224416
-8.12515, -0.0560301, -0.0596164, 0.0110016, -0.00736723, 0.0224252
-8.10846, -0.0465235, -0.0487437, -0.000205647, -0.002504, 0.0213031
-8.09129, -0.0480954, -0.0396884, -0.000432969, -0.00473683, 0.0254487
-8.07586, -0.0487817, -0.0302242, -0.00559371, -0.00192074, 0.0235105
-8.05876, -0.0521185, -0.0293946, -0.00276182, -0.00162555, 0.0216424
-8.03912, -0.0504984, -0.0273015, 0.000173076, -0.00379198, 0.019393
-8.02159, -0.0574511, -0.011033, 0.00461715, -0.00176732, 0.0224845
-8.00542, -0.0585679, -0.00975485, 0.0140388, -0.000888558, 0.0251424
-7.99142, -0.0660263, 0.00703498, 0.00486019, 0.00107688, 0.0282521
-7.97185, -0.0601846, 0.000350779, 0.00465845, -0.0026138, 0.0253411
-7.95531, -0.0533216, 0.00706098, 0.00199121, -0.00128963, 0.0205917
-7.93788, -0.0424342, 0.00032189, -0.00373097, 0.000251781, 0.0168297
-7.92494, -0.0468151, 0.00120459, -0.000344509, 0.000629277, 0.0175685
-7.90667, -0.0456744, -0.00902272, -0.00295094, -0.0045453, 0.0172628
-7.89163, -0.046695, -0.0199118, -0.00313335, -0.00205708, 0.0173373
-7.87681, -0.0476226, -0.0234797, -0.00528473, -0.003756, 0.0165808
-7.86071, -0.0593358, -0.0205293, 0.00319873, -0.000171264, 0.0188898
-7.84298, -0.0680974, -0.0214797, 0.00160641, 0.00236092, 0.0207328
-7.83044, -0.0656684, -0.0241928, -0.00312027, 0.000776453, 0.0194518
-7.81672, -0.0563926, -0.0292827, 0.00414824, -0.00216734, 0.0131513
-7.80142, -0.0460938, -0.0161187, 0.00731772, 0.00055315, 0.00893158
-7.78389, -0.0407105, -0.0116128, 0.00690186, -0.00425892, 0.00715424
-7.77017, -0.0445026, -0.0115378, 0.00936259, -0.00219467, 0.00616806
-7.75536, -0.0427377, -0.0159647, -0.00632359, 0.00795161, 0.00225537
-7.74278, -0.041531, -0.036219, -0.0135873, 0.00772366, -0.00048387
-7.72658, -0.0463141, -0.0470801, 0.00065121, -0.00119008, -0.00215636
-7.71556, -0.046995, -0.0325173, -0.00273972, 0.00104265, -0.00468313
-7.69989, -0.047506, -0.0206973, 0.00690923, 0.00254825, -0.00227652
-7.68195, -0.0508445, -0.0331123, 0.009117, 0.000222197, 0.0014825
-7.66638, -0.0547467, -0.0438006, 0.00824086, -0.000810344, 0.00316147
-7.64897, -0.0536044, -0.039766, 0.0100105, 0.00585124, 0.00133953
-7.63669, -0.04818, -0.0310291, 0.00084092, 0.00612184, -0.000383814
-7.6208, -0.056404, -0.0316557, 0.00502282, -0.00236979, 0.00107061
-7.60271, -0.0562161, -0.0241514, -0.00170051, -0.0051858, 0.000484895
-7.5871, -0.05017, -0.025799, -0.00785263, -0.00468366, 0.00122531
-7.57271, -0.0534995, -0.0395686, -0.00666142, -0.000207889, 0.00402629
-7.56129, -0.0528959, -0.0364152, -0.00574197, 0.00277683, 0.00184493
-7.54084, -0.043408, -0.0359185, 0.00115248, -0.00315304, -0.00130442
-7.52925, -0.0446511, -0.0322144, 0.00123126, 0.00336969, -0.000174705
-7.52058, -0.0421969, -0.0227405, -0.00156075, 0.00639724, 0.00014877
-7.50977, -0.0488589, -0.0144278, -0.00523626, -0.00102915, 0.00309173
-7.50027, -0.0440201, -0.00981146, -0.00602216, 0.000241657, 0.00206207
-7.49523, -0.0410231, -0.00571116, -0.00355826, 9.46462e-05, -0.000218094
-7.48496, -0.0394638, 0.00289813, -0.00350298, -0.00107432, -0.00162087
-7.47894, -0.04516, 0.00261738, -0.00289758, 0.00248138, 0.00105018
-7.47511, -0.0512373, 0.0150088, -0.00768579, 0.00625991, 0.00234908
-7.4723, -0.0510998, 0.0137992, -0.0059192, -9.80255e-05, 0.001355
-7.46236, -0.0460173, 0.0135417, 0.00283701, -0.000886333, 0.00138319
-7.45859, -0.0510942, 0.0127714, 0.00083753, -0.000599168, 0.00250831
-7.45224, -0.0454445, 0.0242694, 0.00545668, -0.00280071, 0.0010584
-7.44776, -0.0466596, 0.0204289, -0.000170637, -0.003944, 0.000306446
-7.44103, -0.0445332, 0.0321383, -0.00587014, 0.000790281, -0.00111753
-7.43802, -0.0466384, 0.0148167, -0.00263249, -0.00219112, -0.00088876
-7.43454, -0.0409111, 0.000894906, 0.00776607, -0.00956563, -0.00201156
-7.43068, -0.0466595, -0.0163186, 0.0138818, -0.0104377, 0.000516746
-7.42714, -0.041489, -0.0103405, 0.00409821, -0.000161479, -0.000510125
-7.4259, -0.046876, -0.0130688, -0.000618565, -0.000253889, 0.00100315
-7.42235, -0.0557549, -0.00290364, -0.00276664, 0.000640112, 0.00167959
-7.42033, -0.0529436, -0.00898308, 0.0030636, -8.22644e-05, 0.00129258
-7.41745, -0.0595132, -0.00289468, 0.00375697, 0.00478538, 0.00329736
-7.4202, -0.0647572, -0.0194412, 0.000496112, 0.00789204, 0.00398673
-7.42198, -0.0652676, -0.031368, -0.000313026, 0.0033832, 0.00524592
-7.42535, -0.0685705, -0.0244772, -0.00655554, -0.00133654, 0.00665304
-7.43642, -0.0717308, -0.0363618, -0.00754611, 0.00682878, 0.00593822
-7.45118, -0.0671402, -0.0542936, 0.00142981, 0.00886926, 0.00343032
-7.46356, -0.0633348, -0.057053, -0.00301322, 0.00333576, 0.00399531
-7.47727, -0.0623162, -0.0461647, 0.00486118, -0.00293065, 0.00588546
-7.49324, -0.0529428, -0.0172492, 0.00617687, -0.00778249, 0.00544618
-7.50491, -0.0432546, -0.00852932, -0.0030318, -0.0127767, 0.0044254
-7.51722, -0.0350559, -0.00478662, -0.00926211, -0.0190125, 0.000452565
-7.52896, -0.0313382, 0.00322304, -0.00880122, -0.00686795, -0.00291962
-7.53637, -0.0340527, 0.0078383, -0.0048843, 0.00823685, -0.00358814
-7.53943, -0.0439115, 0.0229305, 0.000616676, 0.0171316, -0.000755231
-7.54543, -0.0512145, 0.0240642, -0.0034352, 0.0180854, -0.00085389
-7.55027, -0.0480871, 0.0173194, -0.0019148, 0.00754079, -0.000607413
-7.55074, -0.0467716, 0.00923167, -0.0019367, 0.00132035, 0.00251265
-7.54387, -0.0508651, 0.00366552, 0.00355362, -0.00121929, 0.00484772
-7.54188, -0.0438609, -0.000808841, -0.000477674, 0.00319687, 0.000453309
-7.53857, -0.0419443, -0.0116028, -0.00113147, 0.00489068, -0.00108293
-7.53195, -0.0383457, -0.0185893, -0.00186518, 0.00384958, -0.00326764
-7.52811, -0.0391878, -0.0224708, 0.000590185, -0.00292417, -0.00334585
-7.51877, -0.0463165, -0.0174693, 0.00490177, -0.00480136, -0.00180996
-7.51159, -0.0495309, -0.00641843, 0.0119601, -9.41679e-05, -0.00213761
-7.50072, -0.0484352, -0.00153794, 0.00101207, -0.00416241, -0.00265988
-7.492, -0.0389751, -0.00118195, -0.00744145, -0.00190708, -0.00381778
-7.48298, -0.0366534, -0.0116865, -0.0181815, -0.000383479, -0.00510292
-7.47648, -0.0411759, -0.0166649, -0.00831858, 0.00526736, -0.00379409
-7.46771, -0.0406532, -0.0169692, 0.00169806, 0.00215159, -0.00372872
-7.45873, -0.047805, -0.00506723, 0.00621024, -0.000946912, -0.00287938
-7.44736, -0.0433963, 0.00701571, -0.000837768, 0.000367058, -0.00260079
-7.43324, -0.0487576, 0.00164259, -0.002121, -0.00198578, 0.00137098
-7.42525, -0.0407312, -0.0153314, 0.00148188, -0.00215239, -0.00157042
-7.41779, -0.0424927, -0.0133971, 0.0008855, -0.00447628, -0.00217231
-7.40814, -0.043399, -0.0157409, 0.00955672, 0.000409979, -0.00403546
-7.39809, -0.0539511, -0.0235121, 0.00928152, 0.00362635, -0.000750929
-7.38392, -0.0525603, -0.0296587, 0.00279065, -0.00152119, -0.000792443
-7.37596, -0.0490676, -0.0260039, -0.0128469, -0.00511266, -0.00241568
-7.36551, -0.0426613, -0.0302746, -0.0121569, -0.00497737, -0.00435309
-7.35818, -0.0404229, -0.0218038, -0.00199158, -0.00285937, -0.00414483
-7.34817, -0.0465966, -0.0148833, 0.00752534, -0.00207716, -0.00226299
-7.33851, -0.0492878, -0.0274265, 0.00924811, -0.00193706, -0.00138208
-7.33026, -0.0501962, -0.0221215, 0.00913034, 0.00285359, -0.00132388
-7.32311, -0.0536053, -0.00658993, 0.00230029, 0.00497256, -0.00176415
-7.30916, -0.0527254, 0.000441708, 0.00967302, 0.00162813, -0.00154293
-7.29825, -0.0501661, -0.00319807, 0.00472774, 0.002988, -0.00112422
-7.29382, -0.0510843, 0.000864878, 0.0016243, 0.00370084, -0.000914149
-7.28354, -0.0504619, 0.0125846, 0.00596824, -0.00353303, -0.0014227
-7.27045, -0.0520239, 0.0223177, 0.00369898, -0.00609757, -0.00121949
-7.26104, -0.0424984, 0.0214535, 0.00691367, -0.00748637, -0.00436052
-7.24987, -0.0478021, 0.0179032, 0.00772857, -0.00476543, -0.0035697
-7.24393, -0.0583341, 0.013851, 0.00404573, -0.000886685, -0.00173644
-7.23385, -0.0499504, 0.0240562, 0.00143104, -0.00320246, -0.000900419
-7.22536, -0.0509292, 0.0299387, 0.00534158, 0.000550494, 0.00240275
-7.21836, -0.0484539, 0.0155567, -0.00256044, 0.00452335, -0.00064391
-7.21196, -0.0484091, 0.0129122, 0.00717053, 0.00837603, -0.00335756
-7.2091, -0.0507671, -0.00555385, 0.00522818, 0.00483005, -0.00207749
-7.20398, -0.0494269, -0.00784497, 0.00401064, 0.00556227, -0.000466078
-7.19769, -0.0489156, -0.00610566, 0.00148322, 0.00492823, -0.000560668
-7.19363, -0.0552352, -0.00974247, -0.00472736, -0.00589465, 0.000649895
-7.18405, -0.058595, 0.00536876, -0.00368266, -0.00721534, 0.0019709
-7.17132, -0.0640912, 0.0133233, -0.0114955, -0.00720689, 0.00276431
-7.16224, -0.0615613, 0.0159196, -0.00461317, -0.000718201, 0.00136192
-7.16395, -0.0587466, 0.000859583, -0.00637179, 0.00430786, 0.00403104
-7.16053, -0.0603971, -0.00268747, -0.00463757, 0.00123958, 0.00796391
-7.15166, -0.0582235, -0.00574592, -0.00395438, 0.000180873, 0.00527078
-7.13998, -0.0474656, -0.00103425, -0.00412831, 0.000177223, -0.000187426
-7.1375, -0.0472079, -0.023297, 0.00385591, -0.00261002, -0.000395723
-7.12894, -0.0439969, -0.0169862, 0.00208843, -0.00297721, 0.00225858
-7.12322, -0.0464381, -0.0196675, -0.0133986, 0.000617672, -0.00109266
-7.11923, -0.0499106, -0.024436, -0.00558249, 0.00223516, -0.00150166
-7.11535, -0.0523469, -0.0137734, -0.000153739, 0.00235851, -0.000404818
-7.10791, -0.0561267, -0.0209112, 0.0037941, -0.00462375, 0.00128384
-7.10548, -0.0521404, -0.0269954, 0.0031201, -0.00383929, 0.000554514
-7.10342, -0.0571951, -0.0319549, 0.0019507, -0.00342426, 0.00409038
-7.09941, -0.0641361, -0.0412058, 0.00273518, -0.00473004, 0.00408953
-7.09338, -0.0566158, -0.0412145, 0.00641241, -0.00495996, 0.000529826
-7.08933, -0.0598379, -0.0314904, 0.000717314, 0.00209811, 0.000892718
-7.0851, -0.0562097, -0.0402258, 0.000869545, 0.000602881, 0.000618186
-7.08107, -0.0614681, -0.0231369, -0.00407945, 0.00253773, 0.0023282
-7.0743, -0.0596632, -0.0188685, -0.00647651, 0.00629875, 0.000701589
-7.07275, -0.0603892, -0.0114774, -0.00534545, 0.00473743, 0.00338153
-7.06884, -0.0565239, -0.0212961, -0.000399917, -0.00628022, 0.00180544
-7.06449, -0.0592639, -0.0257183, -0.0080035, -0.00575864, 0.00219396
-7.05951, -0.060981, -0.0134958, -0.00890586, 0.00209166, 0.00142192
-7.05724, -0.0614313, 0.000977467, -0.008491, 0.00300974, 0.00387576
-7.05086, -0.0646932, -0.00182529, -0.0105627, -0.00398572, 0.00531743
-7.04944, -0.053772, -0.00202456, -0.00997931, -0.004042, 0.00406902
-7.04773, -0.0532123, 0.0019058, -0.00605828, -0.00569562, 0.0031059
-7.04215, -0.0388234, 0.00810651, -0.0056966, -0.00513601, -0.00186843
-7.04461, -0.042876, -0.00094072, -0.00622302, -0.00642817, 0.000253316
-7.03891, -0.0425488, -0.0183316, -0.00890942, -0.00592771, -0.00055004
-7.03912, -0.0444564, -0.0113765, -0.0059811, 0.000193688, 0.00069671
-7.04014, -0.0391614, -0.0317079, -0.00753618, -0.00661893, -0.00309028
-7.03621, -0.0494942, -0.0314778, -0.0183872, -0.00892324, 0.00196152
-7.03312, -0.0510497, -0.0268532, -0.0252738, 0.00129883, 0.00255521
-7.03457, -0.0534557, -0.00874914, -0.010589, 0.0107747, 0.00324388
-7.03887, -0.0552707, -0.0107197, 0.0034597, 0.00318435, 0.000703997
-7.03566, -0.0462895, -0.0233576, 0.0132675, -0.0133251, -0.000901718
-7.03562, -0.0433074, -0.0242788, 0.00684737, -0.0156248, 0.00100779
-7.03737, -0.0394659, -0.0276457, -0.000188412, -0.0122802, -0.000198038
-7.04038, -0.0336898, -0.0292204, -0.0103793, -0.00915809, -0.000283263
-7.03885, -0.0325272, -0.0212922, -0.0136914, -0.00504258, 0.000223638
-7.03944, -0.0322627, -0.0159152, -0.00188576, 0.00431104, -0.00304118
-7.04099, -0.0351915, -0.0257783, 0.0249364, 0.0101445, -0.0061055
-7.04219, -0.0478841, -0.0278225, 0.0283624, 0.0147019, -0.00577319
-7.04466, -0.058111, -0.0236486, 0.0320006, 0.0092926, -0.00103163
-7.05192, -0.0690092, -0.0346881, 0.0220605, -0.00717232, 0.00333291
-7.05177, -0.0657313, -0.0150541, 0.0145848, -0.0175314, 0.00492725
-7.05387, -0.0673841, -0.0120236, 0.0072754, -0.0201893, 0.00582877
-7.05193, -0.0630687, -0.0233876, 0.00491139, -0.0234829, 0.00243428
-7.05765, -0.0626227, -0.0279128, 0.00981164, -0.0108841, 0.00193072
-7.06599, -0.0634424, -0.0259125, 0.00591502, 0.00176963, 0.000292681
-7.06991, -0.0613608, -0.0286897, -0.00603878, 0.00558475, 0.00124577
-7.07436, -0.051845, -0.030249, -0.0127114, 2.34339e-05, -0.00101398
-7.07911, -0.045194, -0.0340888, -0.0197314, -0.00757033, -0.00165578
-7.08025, -0.038927, -0.0388127, -0.0123873, -0.00137863, -0.00286664
-7.08777, -0.0307097, -0.0342698, -0.017456, 0.00618787, -0.0082791
-7.09562, -0.0260142, -0.0205786, -0.0112288, 0.00746538, -0.012741
-7.10396, -0.0202484, -0.0275761, -0.00295468, -0.00220124, -0.016508
-7.10838, -0.0174906, -0.0368776, 0.00222445, -0.0140931, -0.0159958
-7.11047, -0.0289365, -0.038073, 0.0087397, -0.014753, -0.0116843
-7.11322, -0.0414532, -0.0290955, 0.0155927, -0.00484162, -0.0102532
-7.11753, -0.0474854, -0.0276028, 0.014995, 0.00796484, -0.00544371
-7.1214, -0.0541506, -0.0238182, 0.0105067, 0.0166253, 0.00209677
-7.12979, -0.0571274, -0.000567062, 0.00566396, 0.0247852, 0.00434066
-7.13201, -0.0551385, 0.00831383, 0.00476891, 0.0156718, 0.00250585
-7.13555, -0.0544179, 0.0052407, 0.00525721, 0.00680922, 0.00287116
-7.13529, -0.0605181, -0.00451287, 0.00711535, -0.00086385, 0.00893221
-7.13771, -0.0609333, -0.000937658, 0.00589448, -0.00535714, 0.0112283
-7.13922, -0.0509104, -0.00409233, -0.000108565, -0.00699965, 0.0125943
-7.14013, -0.0448871, -0.00333779, 0.00644544, -0.00721528, 0.0132313
-7.14113, -0.0380637, 0.00112365, 0.00828846, -0.00112245, 0.00922541
-7.1445, -0.0334131, -0.00544241, 0.00617143, 0.00263944, 0.00269737
-7.14448, -0.0288105, -0.0209255, -0.000755608, 0.0041573, -0.00228395
-7.14727, -0.0363672, -0.0217006, 0.000215902, 0.00139439, -0.00237253
-7.15176, -0.0444656, -0.0271823, -0.00364703, -0.00360417, -0.00195034
-7.15189, -0.0525953, -0.035921, -0.00546074, -0.0083653, 0.000291403
-7.15365, -0.0619799, -0.0398439, -0.00516917, -0.00700164, 0.00362688
-7.15401, -0.0606021, -0.0416471, -0.00231571, -0.00613539, 0.00536996
-7.15817, -0.0596796, -0.0172578, -0.0054859, -0.00398541, 0.00735499
-7.15994, -0.0563991, -0.00301288, -0.0059756, 0.00421476, 0.00637487
-7.16304, -0.0468663, 0.000467448, -0.0118962, 0.0105341, 0.00148294
-7.16581, -0.0392754, -0.00195682, -0.00808276, 0.00667953, -0.0022447
-7.16202, -0.0378375, -0.0142937, -0.00351531, -0.00419963, -0.00151761
-7.16311, -0.0325224, -0.0139219, -0.00436441, 0.00542528, -0.00131822
-7.16882, -0.0282737, -0.00752737, -0.0038721, 0.00710952, -0.00318444
-7.17202, -0.0302475, -0.0181254, -0.0077684, -0.000633523, -0.00548341
-7.17299, -0.0355246, -0.0182501, 0.000662358, -0.00123476, -0.00745545
-7.17628, -0.0364948, -0.00836558, 0.000910108, 0.0034738, -0.0091235
-7.17685, -0.0387667, -0.0028063, 0.00177773, 0.00250875, -0.0083201
-7.17817, -0.0431393, -0.00666921, 0.000599179, -0.00531619, -0.00721976
-7.18126, -0.0380947, -0.00401395, 0.00486863, -0.00111052, -0.0078166
-7.18375, -0.0369454, -0.00278664, -0.000295301, -0.0024032, -0.00754635
-7.18479, -0.0325948, 0.000215195, 0.00199501, 0.00167713, -0.00936691
-7.18855, -0.028705, 0.00179218, 0.00392303, 0.00830191, -0.0115939
-7.19154, -0.0400853, 0.00729837, 0.00205813, 0.00453289, -0.00761278
-7.1943, -0.0491182, 0.00194594, -0.00473708, -0.000292345, -0.00383872
-7.19937, -0.0519347, 0.00722852, 0.00298324, -0.00750952, -0.00142055
-7.20237, -0.0517504, -0.00342921, 0.000349719, -0.0140794, 0.00246263
-7.20381, -0.0355335, 0.00475146, 0.0028302, -0.0111037, 0.000352124
-7.20456, -0.0276998, 0.0181724, 0.00565674, -0.00320793, 0.000420724
-7.21252, -0.0283894, 0.0316704, 0.00905765, 0.00723502, -0.00322652
-7.21658, -0.024541, 0.0112053, 0.000694162, 0.0103454, -0.0104407
-7.22015, -0.0332079, -0.00231044, 0.00366933, 0.0109465, -0.0109394
-7.2275, -0.0500216, -0.0247267, -0.00556152, 0.00803534, -0.00754347
-7.22854, -0.0612782, -0.0532242, -0.0138919, 0.00283343, -0.00117203
-7.23433, -0.0684686, -0.0522947, -0.00320564, -0.000650717, 0.00437233
-7.2376, -0.0696795, -0.0531633, 0.00309501, -0.00298146, 0.00907221
-7.2406, -0.0624133, -0.03553, 0.0100435, -0.00507489, 0.00857796
-7.24131, -0.0504943, -0.0121978, 0.0129617, -0.000853062, 0.00697245
-7.24836, -0.0362967, -0.000297923, 0.0135245, 0.0024178, 0.00349974
-7.25201, -0.023575, 0.00388269, -0.000174537, -0.00378492, 0.000590416
-7.2528, -0.0223633, 0.00340988, -0.00123822, -0.00121069, 0.000621418
-7.25444, -0.0221623, 0.0210125, 0.000620074, 0.00417636, -0.00214464
-7.26184, -0.0211042, 0.0212858, -0.00361187, 0.000497517, -0.00649342
-7.25949, -0.0278993, 0.0194355, -0.00661991, 0.00143867, -0.00514082
-7.26039, -0.0459403, 0.00843734, -0.00518744, 0.00890976, -0.00162975
-7.25404, -0.059062, -0.00566398, -0.00833375, 0.0120885, 0.0072013
-7.24597, -0.0637483, -0.0304897, -0.0104643, 0.00381987, 0.0134825
-7.23598, -0.0536855, -0.0374516, -0.00586284, -0.00604399, 0.0140457
-7.22667, -0.0427369, -0.0326219, -0.00532747, -7.24934e-05, 0.0103797
-7.21338, -0.0338552, -0.0288854, 0.00574997, 0.00639601, 0.00878508
-7.20112, -0.0251479, -0.0279765, 0.00403579, 0.0019201, 0.00345648
-7.18133, -0.0195028, -0.0388084, 0.00237728, -0.00569161, 0.000733561
-7.16792, -0.0251236, -0.0442024, 0.0017275, -0.00191929, 0.00184648
-7.15233, -0.0227662, -0.0338793, -0.000832189, 0.00120499, -0.000148133
-7.13593, -0.0236323, -0.0402766, 0.000263638, -0.00214052, -0.00113454
-7.11296, -0.0338287, -0.0570367, -0.00266794, -0.0108676, 0.00311678
-7.09763, -0.040326, -0.0609826, 0.00137625, -0.00392992, 0.0026066
-7.07561, -0.0450365, -0.0534481, -0.000751089, 0.00228245, 0.00440793
-7.05422, -0.0487398, -0.0627179, 0.00024411, 0.00140973, 0.00662097
-7.02925, -0.048516, -0.0758006, -0.00618656, -0.00402761, 0.00962285
-7.00897, -0.0484598, -0.0669367, 0.00394748, -0.0062803, 0.00899622
-6.97836, -0.0425413, -0.0576322, 0.0035047, 0.000866666, 0.00633901
-6.94979, -0.0375531, -0.0501569, -0.000798973, 0.00896723, 0.00510673
-6.92079, -0.0360979, -0.0488676, -0.00901327, 0.00879237, 0.00598725
-6.89456, -0.0344396, -0.0537699, -0.0113962, 0.00076819, 0.00477398
-6.86502, -0.0290736, -0.056758, -0.00848637, -0.00432291, 0.00237844
-6.84073, -0.0349944, -0.0385365, -0.00404811, -0.00296543, 0.00392599
-6.80938, -0.0380345, -0.03879, 0.0105488, -0.0050974, 0.00281825
-6.78339, -0.0410168, -0.0458248, 0.0042002, -0.0113005, 0.00333938
-6.75145, -0.0410424, -0.0409339, 0.00573853, -0.0167938, 0.00436023
-6.72537, -0.0368235, -0.0274742, 0.00672336, -0.0057149, 0.00308312
-6.69785, -0.0376742, -0.00643086, 0.00284458, 0.00863502, 0.00338247
-6.67168, -0.0368823, -0.00381097, 0.00465546, 0.0115386, -0.00140833
-6.64085, -0.0357372, 0.00303454, 0.0024861, 0.0127038, -0.0042641
-6.61719, -0.0404199, -0.00772227, 0.00327595, 0.00660815, -0.00249616
-6.58536, -0.0421358, -0.0187214, -0.00520658, -0.00411323, 3.7542e-05
-6.55809, -0.040872, -0.0179839, -0.00666637, -0.00450573, 0.000854267
-6.53178, -0.0414386, -0.0156545, -0.00308207, 0.000762686, 0.00120873
-6.50602, -0.0393965, -0.0062526, 0.00300853, -0.0021557, -7.22739e-05
-6.47551, -0.0335678, -0.0211386, -0.00314357, -0.00431425, -0.00341166
-6.44855, -0.0335214, -0.00775226, 0.0127189, 0.00492594, -0.00326658
-6.42567, -0.037601, 0.0144661, 0.0144559, 0.0167841, -0.001387
-6.40224, -0.0360081, 0.0014206, 0.0023572, 0.00559419, -0.00157826
-6.37318, -0.0409242, -0.0112288, -0.00417555, -0.0058071, -0.00088466
-6.35074, -0.0373535, -0.0272352, 0.00102091, -0.00102323, -0.00317738
-6.32945, -0.0446423, -0.0107043, 0.00172962, 0.00323252, -0.00145397
-6.30567, -0.0459536, -0.0153671, -0.0028165, -0.00119974, -0.0018239
-6.27757, -0.0497131, -0.0251701, -0.0125674, -0.00865807, 0.00272408
-6.25688, -0.0485617, -0.0194014, -0.00500366, -0.0060052, 0.00394833
-6.23481, -0.0468267, -0.0255654, -0.00547175, -0.00222975, 0.00418457
-6.21321, -0.0374268, -0.0196445, -0.00179447, -0.00747127, 0.00173713
-6.18711, -0.0395126, -0.0137306, -0.00428015, -0.00426618, 0.00222474
-6.16689, -0.0404421, -0.0138721, 0.00520669, 0.00591835, 0.000335111
-6.14443, -0.0443655, -0.0158126, 0.000670794, 0.00568413, -0.000125753
-6.12033, -0.0432806, -0.0234498, -0.00539465, -0.0023494, 0.00379436
-6.09643, -0.043157, -0.00839252, -0.00982697, -0.00306508, 0.00585482
-6.07831, -0.0332444, -0.0181293, -0.00227703, 0.00286046, 0.00376619
-6.05241, -0.0338798, -0.0197623, 0.0089501, 0.00637357, 0.0079364
-6.02731, -0.0377356, -0.0253793, 0.00953102, 0.0063018, 0.0142142
-6.00727, -0.0482106, -0.0196712, 0.00441807, 0.00494541, 0.0208336
-5.98702, -0.0457269, -0.0124952, 0.0107588, -0.00467401, 0.027811
-5.95958, -0.0472597, -0.0167503, 0.00108664, -0.0127624, 0.0402981
-5.93307, -0.0417108, -0.0172954, -0.0058, -0.00397103, 0.0513518
-5.90755, -0.0422607, -0.0100167, 0.00814445, 0.00524018, 0.0658858
-5.87934, -0.0383959, -0.0191784, 0.0144778, 1.37978e-05, 0.0810258
-5.84389, -0.0487259, -0.0283584, 0.0211612, -0.00936256, 0.104511
-5.81342, -0.0566813, -0.0233747, 0.0272224, -0.00533151, 0.127285
-5.78111, -0.0540652, 0.0030976, 0.0237545, 0.0104704, 0.151377
-5.74541, -0.0466501, -0.000365678, 0.0153948, 0.00914371, 0.176332
-5.70832, -0.0354096, -0.021045, 0.00784634, -0.00472865, 0.199259
-5.67335, -0.0190761, -0.0311385, -0.00100064, -0.00876656, 0.216297
-5.63677, -0.0171846, -0.0228031, -0.0155784, -0.0100516, 0.234489
-5.59797, -0.0099232, -0.0173775, -0.00574635, -0.0170058, 0.247526
-5.55232, -0.0132812, 0.00345473, -0.00124096, -0.0119465, 0.267413
-5.51277, -0.026536, 0.021377, -0.00825411, -0.00530462, 0.287463
-5.47486, -0.0260665, 0.0338892, -0.0151834, -0.00028864, 0.29795
-5.43813, -0.0207653, 0.0137473, -0.0143894, -0.0116414, 0.307211
-5.39779, -0.00945933, -0.00347541, -0.00747364, -0.00804294, 0.312164
-5.36753, -0.00280587, -0.00105323, -0.000463826, 0.00714207, 0.320623
-5.34371, -0.000746704, -0.0145907, 0.0139308, 0.00760881, 0.33435
-5.32465, -0.0097686, -0.0467154, 0.0201999, -0.00651799, 0.343661
-5.30735, -0.0127536, -0.0657764, 0.00788034, -0.0170276, 0.34776
-5.29792, 0.00176983, -0.0697229, -0.0147956, -0.0131997, 0.350856
-5.28878, 0.00992654, -0.0733254, -0.0354283, 0.00558499, 0.348169
-5.29204, 0.0235758, -0.0844833, -0.040551, 0.0156233, 0.344118
-5.30432, 0.0277826, -0.0983787, -0.0281806, 0.0056102, 0.342443
-5.31666, 0.0287169, -0.121237, -0.00461033, -0.0215324, 0.338412
-5.32952, 0.01923, -0.127992, 0.00796322, -0.0391367, 0.333711
-5.34864, 0.00626941, -0.12127, 0.00850045, -0.0423639, 0.331813
-5.36792, 0.00320025, -0.105529, -0.00855661, -0.0323523, 0.327688
-5.39071, -0.00396834, -0.105568, -0.0442903, -0.0157027, 0.318456
-5.42499, -0.000593531, -0.123598, -0.0443407, -0.014446, 0.291407
-5.46729, 0.00385965, -0.140024, -0.0230329, -0.0221238, 0.265408
-5.51371, -0.00113096, -0.108534, -0.00806747, -0.0180066, 0.242913
-5.55318, -0.00938639, -0.068857, 0.0158865, -0.0140478, 0.224513
-5.59637, -0.0171695, -0.0528542, 0.0305059, -0.023912, 0.211652
-5.62828, -0.0274493, -0.0480239, 0.01886, -0.0388191, 0.202698
-5.67139, -0.0286444, -0.0457325, 0.00550483, -0.0240081, 0.196742
-5.7135, -0.0313746, -0.021936, 0.00179909, 0.004269, 0.192297
-5.76109, -0.0376797, -0.025966, 0.0199166, 0.0191364, 0.180358
-5.80169, -0.0500929, -0.0279047, 0.0287231, 0.00741624, 0.169395
-5.84506, -0.061806, -0.02417, 0.0316442, -0.000528603, 0.16412
-5.88344, -0.0685464, -0.0264157, 0.0119257, 0.00369797, 0.162164
-5.92408, -0.067184, 0.00248916, -0.0207236, 0.0167524, 0.153168
-5.95963, -0.0549202, 0.00587956, -0.0353209, 0.0228596, 0.135999
-5.99706, -0.0336266, -0.00166531, -0.0342248, 0.0230958, 0.116198
-6.03108, -0.0203345, 0.00528562, -0.0142352, 0.0173054, 0.100014
-6.06276, -0.0146419, 0.00447551, -0.00330448, -0.00111334, 0.0843525
-6.08764, -0.0262461, -0.00151525, 0.0172133, -0.0149814, 0.074465
-6.11087, -0.0311859, 0.0168618, 0.0158604, -0.00510365, 0.0642561
-6.13193, -0.0366689, 0.0406474, 0.000317874, 0.0117174, 0.0558895
-6.14837, -0.0326323, 0.0344939, -0.0174632, 0.00866174, 0.0467447
-6.1651, -0.0312529, -0.00491867, -0.0212474, -0.00290806, 0.0380115
-6.18144, -0.0268253, -0.00776704, -0.0135789, -0.00111722, 0.0231577
-6.20167, -0.0316923, 0.00579807, -0.0114901, 0.0122118, 0.0155387
-6.21755, -0.0357322, 0.00487844, -0.0173879, 0.00821629, 0.00908582
-6.23017, -0.0430008, 0.0042341, -0.00518315, 0.000385343, 0.00415516
-6.24026, -0.0434465, 0.00352289, 0.000257511, -0.00462691, -0.00264549
-6.24711, -0.0479689, 0.00634771, -0.00187297, -0.0029938, -0.00168958
-6.24945, -0.047452, 0.0121298, 0.00406206, -0.0053954, -0.00205146
-6.24732, -0.0511752, -0.00208349, 0.0121345, -0.00642914, 0.000489472
-6.24695, -0.053612, -0.00694304, 0.00615936, -0.00138564, 0.00263396
-6.24444, -0.0450747, -0.0154713, -0.0114725, -0.00713042, 0.00010287
-6.23371, -0.0388906, -0.0177813, -0.0157606, -0.00552935, 0.000307329
-6.22768, -0.0310435, -0.0366435, -0.0137467, -0.00340627, -0.000754064
-6.22352, -0.0221351, -0.0373819, 0.00543805, -0.00223813, -0.00354698
-6.21686, -0.0296271, -0.0339756, 0.0250956, -0.00784367, -0.00171851
-6.202, -0.0347472, -0.0422905, 0.0180754, -0.00238965, 0.00450805
-6.19941, -0.0390535, -0.0538877, 0.0044649, 0.0110624, 0.00887839
-6.19488, -0.0426099, -0.0525758, -0.0100546, 0.008656, 0.0128867
-6.18456, -0.0412347, -0.0540403, -0.00803729, -0.00790637, 0.017289
-6.17854, -0.0407806, -0.0500636, -0.00437795, -0.0135846, 0.0180088
-6.17217, -0.0394963, -0.0423069, -0.000386256, -0.00266888, 0.0172015
-6.16338, -0.0456348, -0.0256683, 0.00175411, 0.00401847, 0.0227246
-6.15507, -0.0457723, -0.0253139, 0.0135384, -0.000721099, 0.0282944
-6.14045, -0.0469817, -0.0134089, 0.00633354, -0.000360687, 0.037367
-6.13101, -0.0491776, -0.000384655, 0.00383364, 0.00424937, 0.046122
-6.11365, -0.0481816, 0.00553372, 0.00804754, 0.000182055, 0.0559245
-6.09426, -0.0653044, 0.00580232, 0.00633162, -0.00365451, 0.0704775
-6.07362, -0.0593623, 0.00411895, 0.012036, 0.00266637, 0.0811517
-6.0516, -0.0598597, 0.00687451, 0.00717773, 0.00738096, 0.094278
-6.02158, -0.0543753, 0.00679398, 0.0062104, 0.00198299, 0.104615
-5.9901, -0.0444569, -0.00563658, 0.00507583, -0.00628201, 0.111941
-5.95729, -0.0466596, -0.00566895, -0.0046818, -0.000969566, 0.12449
-5.92452, -0.0490867, 0.0119933, -0.00432567, 0.00373211, 0.134555
-5.88327, -0.0496178, 0.00705529, 0.00635078, -0.000704767, 0.146025
-5.84351, -0.0535839, -0.00714419, 0.0241208, -0.00667306, 0.156141
-5.80242, -0.0445045, -0.0135654, 0.0254882, 0.000295622, 0.163071
-5.76468, -0.0423131, 0.00739537, 0.00969001, 0.00951486, 0.171262
-5.71638, -0.0327524, -0.00509641, -0.000191769, 0.00683929, 0.171742
-5.66745, -0.0236516, -0.0207204, -0.00665889, 0.000345521, 0.168818
-5.62127, -0.0169353, -0.03504, -0.0230956, 0.000896435, 0.167103
-5.57754, -0.0151383, -0.0379419, -0.0144157, -0.000603479, 0.163385
-5.52636, -0.0148493, -0.0340218, -0.00593648, -0.00480163, 0.15637
-5.47922, -0.0233336, -0.0454755, -0.00384779, -0.0117697, 0.147193
-5.43157, -0.0233546, -0.028284, -0.0149492, -0.00712074, 0.137755
-5.38749, -0.026578, -0.0243513, -0.0367272, -0.00508312, 0.127674
-5.33363, -0.016605, -0.0328671, -0.0466596, -0.00687693, 0.105443
-5.28401, 0.000133228, -0.0324925, -0.0431847, -0.00713864, 0.0836114
-5.23318, 0.00425937, -0.0334885, -0.0282903, -0.00200948, 0.0577607
-5.18087, -0.00366277, -0.0296629, -0.00742964, 0.00430141, 0.0306002
-5.13052, -0.0169653, -0.0229163, 0.0121817, 0.0142461, 0.012691
-5.08908, -0.0336084, -0.016812, 0.0180863, 0.0137368, 0.00630198
-5.03464, -0.0383729, -0.000549619, -0.00445797, 0.0024239, -0.0120714
-4.98612, -0.0365166, -0.0135011, -0.0257755, -0.0024513, -0.0301686
-4.93273, -0.0284408, -0.0244681, -0.0394297, -0.0027236, -0.0528755
-4.88862, -0.0166326, -0.0156015, -0.0349382, -0.00285347, -0.0686182
-4.83539, -0.0260716, -0.0127389, -0.0106629, -0.00961089, -0.0769206
-4.7894, -0.0508855, -0.0288883, 0.0235887, -0.0233128, -0.0960414
-4.73303, -0.0654572, -0.0479671, 0.0640889, -0.0292151, -0.115864
-4.69187, -0.0760797, -0.0664024, 0.0734048, -0.0188204, -0.118783
-4.65252, -0.0761314, -0.0619366, 0.056281, 0.00267435, -0.120836
-4.61433, -0.0610479, -0.0394522, 0.0151721, 0.0153674, -0.137493
-4.57101, -0.0352412, -0.0323742, -0.0286881, 0.00913606, -0.166904
-4.52871, -0.0164029, -0.0340119, -0.0460977, -0.00294376, -0.189211
-4.49053, -0.0149483, -0.0364925, -0.0243129, -0.00664913, -0.196951
-4.459, -0.0290461, -0.0383936, 0.00865681, -0.00431328, -0.1947
-4.4305, -0.0501286, -0.0259066, 0.030665, -9.72365e-05, -0.187649
-4.39993, -0.0704268, -0.0150509, 0.0442191, 0.00535999, -0.1776
-4.37045, -0.0813842, -0.00108185, 0.0461054, 0.0146252, -0.165689
-4.3444, -0.0897897, 0.00485428, 0.0366731, 0.010543, -0.154608
-4.31441, -0.0793063, 0.00913222, 0.0182861, 0.0050936, -0.145729
-4.28973, -0.0710746, -0.00820663, -0.000687182, -0.00328151, -0.134244
-4.26119, -0.0615337, -0.0121387, -0.00274984, -0.00559913, -0.126831
-4.23729, -0.0563526, -0.0188498, 0.00912964, -0.00484966, -0.121184
-4.20644, -0.0562883, -0.0161092, 0.0237662, -0.00321554, -0.109473
-4.17774, -0.0641252, -0.0193401, 0.0258076, -0.00387083, -0.0918998
-4.14976, -0.0642724, -0.0362911, 0.0145341, -0.00132107, -0.0743309
-4.12432, -0.0644034, -0.0353601, 0.00904233, -0.00211398, -0.0599381
-4.09051, -0.0580693, -0.0324548, 9.24286e-05, 0.000792982, -0.0484158
-4.06204, -0.0421157, -0.0261542, -0.00643279, 0.00242663, -0.0421826
-4.03531, -0.036195, -0.0286042, -0.00872896, -0.00303958, -0.0305003
-4.0055, -0.0331765, -0.0276802, -0.00821499, -0.00715794, -0.0173347
-3.97329, -0.0312864, -0.0327937, -0.00285758, -0.00360802, -0.00566367
-3.94721, -0.032467, -0.027645, 0.00993673, 0.00433276, 0.00465953
-3.91803, -0.0288371, -0.00631212, 0.0172464, 0.00836322, 0.0155583
-3.88663, -0.0203845, -0.00707947, 0.0127983, 0.00354997, 0.0154941
-3.85638, -0.00983327, -0.00866614, -0.00171321, -0.00104142, 0.011726
-3.82448, -0.00403982, -0.00585248, -0.00789845, -0.00619092, 0.00990301
-3.78525, -0.00594484, -0.0121025, -0.0162595, -0.00739917, 0.00888941
-3.7401, -0.0043245, -0.00984048, -0.0114316, -0.00173751, 0.00370963
-3.67854, -0.0138126, 0.00376903, -0.00602056, 0.00737671, 0.00303223
-3.61626, -0.0196756, -0.000173889, -0.00201328, 0.00143374, 0.00546514
-3.53783, -0.0228389, -0.00480053, 0.00666775, -0.00676262, 0.00632493
-3.463, -0.0370381, -0.0108945, 0.00763838, -0.00718828, 0.00982783
-3.37712, -0.0384367, -0.0114541, 0.000716759, 0.000854834, 0.00740641
-3.30258, -0.0307027, -0.0124586, -0.00216968, 0.00603437, 0.0082431
-3.2187, -0.0344253, -0.00720411, 0.00421082, 0.0015754, 0.007643
-3.14154, -0.03033, -0.00674671, 0.00701388, 0.00219402, 0.00821195
-3.06177, -0.030405, 0.00423021, 0.00819253, 0.00365382, 0.0111052
-2.98629, -0.0290174, 0.0114562, 0.0089201, -0.0013971, 0.0133209
-2.89584, -0.0170067, 0.0157148, 0.0101663, -0.00399305, 0.00966943
-2.80709, -0.00626344, 0.0206096, -0.00442112, -0.00535023, 0.0078633
-2.68799, -0.0024894, 0.0122094, -0.0136241, -0.0047328, 0.00528561
-2.56715, -0.00865381, 0.013444, -0.0101046, -0.000986396, 0.00540419
-2.442, -0.00999442, -0.00294933, -0.00794054, 0.00163372, 0.00561171
-2.32632, -0.0122987, -0.0129415, 0.00553409, 0.00272139, 0.00633501
-2.20691, -0.0175526, -0.0105352, 0.00904296, 0.00201253, 0.00754203
-2.10108, -0.0172026, -0.00862821, 0.00846789, -0.00141739, 0.00753011
-1.99059, -0.0127566, -0.00299995, 0.00398702, -0.00143725, 0.00794155
-1.89427, -0.00807476, -0.00441938, -0.00731756, 0.00247532, 0.00478397
-1.79287, -0.00620026, -0.00782823, -0.0103632, 0.000650586, 0.00371918
-1.70021, -0.0012535, -0.0197718, -0.00921992, 0.00227767, 0.00234414
-1.60879, -0.0090167, -0.0253543, -0.00577409, 0.000155235, 0.0057117
-1.526, -0.0117054, -0.0266136, -0.0101807, -0.0038968, 0.0053096
-1.4414, -0.0101249, -0.0223102, 0.000791127, -0.00322799, 0.005203
-1.36219, -0.00985109, -0.0203234, -0.000823551, 0.000891919, 0.00444051
-1.27906, -0.0156634, -0.0188018, -0.000931806, 0.00247399, 0.00525184
-1.19688, -0.0071314, -0.0207729, 0.00128595, 0.00191722, 0.00233194
-1.10816, -0.00726874, -0.0164948, 0.00624568, 0.00170611, 0.0050589
-1.02223, -0.0104392, -0.00866487, 0.00768945, -0.000306585, 0.00496962
-0.935972, -0.00963839, -0.00429372, 0.00197693, 0.000763652, 0.00246281
-0.848282, -0.0116125, 0.00359441, -0.00280647, 0.0017521, 0.00299819
-0.754068, 0.00110015, 0.00201756, -0.00942243, 0.000595753, 0.000773884
-0.66863, -0.00066999, -0.000583624, -0.00566201, 0.00133765, 0.00263918
-0.575572, -0.00128597, -0.0114406, 0.00504498, -0.000529809, 0.00108398
-0.487854, -0.00192597, -0.00589566, 0.00740735, 0.00152596, 0.000137993
-0.391315, -0.00636521, -0.0108542, 0.00434731, 0.000543046, 0.00232965
-0.301949, -0.00796672, -0.0171521, -0.00395071, -0.00250285, 0.00248926
-0.203697, -0.00722393, -0.0179744, 0.00164442, -0.00177578, 0.00199133
-0.110091, -0.00854584, -0.0129591, -0.00376824, -0.000474532, 0.00243044
-9.11497e-05, -0.00316532, -0.00479243, -0.0035936, 0.00197269, 0.000673762
0.0533289, 0.00297176, 0.00108908, 0.00379833, 0.00323632, -0.00112787
0.028013, 0.00746014, 0.0135842, 0.000830682, 0.0136237, -0.00263693
-0.000121927, 0.0105675, 0.0340416, 0.000972861, 0.0178558, -0.00247594
0.00021762, 0.00573451, 0.0223485, 0.00102175, -0.00146553, -0.00133474

==> data/velocities_ca_polar.csv <==
v_x, v_y, v_z, omega_x, omega_y, omega_z
5.28503e-09, 0, 0, 0, 0, 0
0.00484353, 0.322403, -0.0334662, 0.00515561, -0.000946717, -0.079878
-0.0422287, 0.128312, -0.0110826, -0.00310934, -0.0108421, -0.0651504
0.00330396, -0.0114216, -0.0158015, -0.00600863, -0.00549873, 0.000791331
0.00318217, -0.221975, 0.0301064, 0.000127131, 0.0063089, 0.0568668
0.00450124, -0.205966, 0.0354991, 0.00430876, 0.00714364, 0.0501493
0.00388733, -0.151309, 0.0229609, 0.00451158, 0.00289342, 0.0338724
0.00522148, -0.08048, 0.0112577, 0.000603927, -0.00114195, 0.016937
0.00471196, -0.0180028, 0.000799765, 0.0013772, -0.00285385, 0.00259843
0.00544142, 0.0178208, -0.00641409, -0.00441216, -0.000606455, -0.00550443
0.00383972, 0.0409056, -0.00671782, -0.00290606, -0.00147444, -0.00988993
0.00117998, 0.0341019, 0.000837055, 0.00342309, 0.000472355, -0.00792191
7.40988e-05, 0.0209795, -0.00680107, 0.000432175, -0.0010528, -0.0047719
-6.55063e-06, 0.0104145, -0.00221567, 0.00266848, 0.000896905, -0.00232412
-0.00109407, -0.00454549, -0.0018205, 0.000363245, 0.00237072, 0.00162135
-0.00391288, -0.0182568, -0.00706802, -0.00242159, 0.0012595, 0.00421934
-0.0680985, -0.022331, -0.00881204, -0.000350607, 0.000501198, 0.00551973
-0.102373, -0.0189141, -0.0116741, -0.002079, 0.00216085, 0.00374332
-0.141412, -0.00815974, -0.0151037, 0.000314127, -0.000446269, 0.00113623
-0.191061, 0.00229083, 0.00729873, 0.00314698, 0.000971305, -0.00162344
-0.2594, 0.00350594, 0.00380811, 0.00346347, 0.00470221, -0.00104791
-0.33428, 0.0111056, -0.0017944, -0.00811282, 0.00598589, -0.00414044
-0.433991, 0.00719439, -0.00630262, -0.00407552, 0.0043682, -0.00382083
-0.537928, -0.00271842, -0.0083006, 0.00395728, 0.00249823, -0.000932017
-0.653411, -0.00223554, 0.00643465, 0.000561633, 0.00215614, -0.00288396
-0.762522, -0.00517685, 0.0145144, 0.000213134, 0.00157882, -0.00337413
-0.887706, -0.0195761, 0.0145041, 0.00276991, 0.00288656, -9.86582e-05
-0.994178, -0.0158197, -0.000206899, 0.00664219, 0.00061195, -0.00345633
-1.10244, -0.0175519, -0.0208089, 0.0103891, -0.00067546, -0.0013341
-1.19713, -0.0172867, -0.0204632, 0.00162924, 0.00203649, 0.000727131
-1.29334, -0.0113301, -0.0175481, -0.0088657, -0.00157757, 5.6157e-05
-1.37733, -0.00112175, -0.00793333, -0.0149443, 0.000645217, -0.00244895
-1.46127, -0.0144623, -0.00038634, -0.00687193, -0.002813, 9.3346e-05
-1.53797, -0.0107744, 0.00265528, 0.00813822, -0.000138082, -0.00091865
-1.61803, -0.00884768, 0.00407548, 0.0114786, 0.00127222, 0.000525651
-1.6863, -0.0131095, 0.0120031, 0.00775282, 0.00414033, 0.000391412
-1.75851, -0.00911645, 0.00859115, -0.00330286, 0.000417204, -0.00212048
-1.82769, -0.014118, 0.000480616, -0.0181074, -0.0057189, 0.000651034
-1.90126, -0.0153785, -0.0149635, -0.0135299, -0.00749498, 0.000870267
-1.96953, -0.012775, -0.0118423, -0.00981936, 0.0013633, -0.000893611
-2.04344, -0.011991, -0.0292856, -0.00311615, 0.00482626, 2.66038e-05
-2.11031, -0.012065, -0.0316836, 0.00381275, 0.000403498, 0.000456099
-2.17936, -0.01289, -0.0302853, 0.0130709, -0.00100474, 0.000432702
-2.23811, -0.00719131, -0.0223467, 0.00425747, -0.000348243, -0.0023971
-2.2954, -0.0103089, -0.0211143, -0.0110796, 0.000591264, -0.00319275
-2.34443, -0.016332, -0.00623071, -0.0192656, -0.00204647, -0.00431389
-2.3925, -0.0179495, -0.0193375, -0.0156677, -0.00262069, -0.00794475
-2.43379, -0.0216747, -0.0261621, -0.000333322, -0.00554544, -0.0129536
-2.47572, -0.0214713, -0.0256783, 0.00130912, -0.000567307, -0.0226535
-2.51464, -0.0196564, -0.0168939, -0.00304599, 0.00598604, -0.0326995
-2.55332, -0.0195332, -0.0283728, -0.00377889, -0.0021485, -0.0430253
-2.59242, -0.022148, -0.0288795, -0.00722192, -0.00716342, -0.0527326
-2.62998, -0.0230127, -0.0338996, -0.00077595, -0.00442036, -0.0624236
-2.66761, -0.0321602, -0.0264098, 0.00808086, -0.00196733, -0.0660665
-2.71303, -0.0410417, -0.0185048, 0.00895236, 0.00240108, -0.071013
-2.75472, -0.0375713, -0.00595555, 0.000491115, 0.00407028, -0.0795468
-2.80058, -0.0407994, -0.0128562, -0.0113566, -0.000342158, -0.0894904
-2.84183, -0.0379837, -0.0151203, -0.0128908, -0.00249101, -0.101335
-2.89207, -0.0372643, 0.00441775, -0.00484554, 0.00589935, -0.108934
-2.93869, -0.0438625, 0.00537674, 0.00211282, 0.010746, -0.115682
-2.99742, -0.0497724, -0.00382968, 0.000916564, 0.00598107, -0.125158
-3.05631, -0.0511775, 0.00186525, 0.00493283, 0.00317938, -0.136158
-3.12522, -0.048605, -0.0136686, 0.00760931, -0.000960629, -0.146685
-3.19334, -0.0559431, -0.00801822, -0.000375243, -0.00500959, -0.151498
-3.26825, -0.0529438, -0.00924647, -0.00508117, -0.0087704, -0.158941
-3.33398, -0.0517273, -0.00526721, -0.0111156, 0.000221461, -0.163099
-3.4118, -0.0511859, 0.008376, -0.0094381, 0.00459396, -0.168647
-3.48219, -0.0519842, 0.00892097, -0.000801345, -0.00191636, -0.172001
-3.55979, -0.0518837, 0.0027962, -0.000431345, -0.00943139, -0.173453
-3.62783, -0.053093, -0.0054097, -0.00717959, -0.00866159, -0.177615
-3.70653, -0.0608407, -0.0105628, -0.00405591, -0.0103102, -0.181419
-3.77826, -0.0606609, -2.26643e-05, 0.00685417, -0.00536869, -0.182838
-3.85784, -0.0625387, -0.0138011, 0.0105057, -0.00516177, -0.179666
-3.93601, -0.0656298, -0.0154258, 0.0139425, -0.0102881, -0.166076
-4.02154, -0.0664912, -0.0262508, 0.00968672, -0.0119291, -0.14349
-4.09014, -0.0684829, -0.0162856, -0.00213917, -0.00281166, -0.129041
-4.16756, -0.0548131, -0.00569203, -0.000109508, 0.00877782, -0.12773
-4.24142, -0.0518888, 0.00367781, 0.00568484, 0.0151618, -0.112624
-4.32051, -0.0567975, -0.0119663, 0.0128118, 0.00923249, -0.08308
-4.39228, -0.0626389, -0.021731, 0.0182041, 0.00467499, -0.0595731
-4.46542, -0.0620691, -0.0219858, 0.0137227, 0.00116881, -0.0349249
-4.52445, -0.0576021, -0.00106315, 0.00902101, 0.00275992, -0.0110941
-4.57348, -0.0454857, 0.00550162, 0.00308956, 0.00540788, 0.0127035
-4.61171, -0.0319003, -0.00918313, 0.00271771, -0.00564572, 0.0275991
-4.64049, -0.0293664, -0.0417806, 0.00486586, -0.013354, 0.0393906
-4.66405, -0.0307711, -0.0548509, 0.00964667, -0.00852489, 0.0525515
-4.68743, -0.0290068, -0.0540048, 0.014265, 9.04829e-06, 0.0675719
-4.70659, -0.0244371, -0.0481441, 0.00882318, -0.00209744, 0.0833916
-4.72371, -0.025041, -0.0474903, 0.00222874, -0.0105107, 0.0996808
-4.73703, -0.0244596, -0.0320735, 0.000833602, -0.00867481, 0.109916
-4.75011, -0.0215527, -0.0306621, -0.00270668, -0.00456079, 0.120781
-4.76011, -0.0178136, -0.0415587, -0.00146843, -0.00693519, 0.130121
-4.76495, -0.0140733, -0.0603272, 0.00294261, -0.00494131, 0.140536
-4.77182, -0.0142476, -0.0516269, 0.00671987, -0.00259506, 0.150034
-4.7744, -0.0180659, -0.0466279, 0.0109336, -0.0011281, 0.160484
-4.78068, -0.0168025, -0.0366513, 0.00476386, 0.000166194, 0.167812
-4.78241, -0.011297, -0.0390216, -0.00101446, -0.00369179, 0.174628
-4.78566, -0.00562457, -0.0373462, -0.00667679, -0.00116179, 0.176082
-4.78999, -0.0025422, -0.031259, -0.00478685, 0.00313287, 0.172412
-4.78768, -0.0117393, -0.0238794, -0.00182948, 0.00370042, 0.173437
-4.78749, -0.011892, -0.0340846, 0.00670633, -0.00577607, 0.173962
-4.78425, -0.0118516, -0.039487, 0.00824995, -0.00842959, 0.174437
-4.78105, -0.018788, -0.0244627, 0.00560972, -8.78727e-05, 0.170061
-4.78068, -0.0140364, -0.0242378, 0.00427574, 0.00465487, 0.155248
-4.77642, -0.0134153, -0.0441746, -0.00961195, -0.00098712, 0.130452
-4.77424, -0.00704545, -0.0452588, -0.01961, -0.00693745, 0.102768
-4.76983, 0.00495581, -0.0361064, -0.0253981, -0.00782802, 0.0724932
-4.76474, 0.00157977, -0.0261189, -0.0167382, -0.006645, 0.053354
-4.75663, -0.00521837, -0.0135731, -0.00402019, -0.000372426, 0.0345006
-4.75149, -0.018147, -0.0176041, 0.00712516, 0.00211024, 0.0228486
-4.74431, -0.0223824, -0.0223131, 0.0190468, 0.00324405, 0.0102507
-4.73803, -0.0328764, -0.0292318, 0.0193918, 0.00628723, 0.00394999
-4.73173, -0.0399776, -0.0276473, 0.0140829, 0.0072246, -0.000542741
-4.72813, -0.043917, -0.0283352, 0.00105268, 0.00527784, -0.00523814
-4.72236, -0.0464639, -0.0261998, 0.00507483, 0.00220847, -0.0132655
-4.71752, -0.0392238, -0.0171651, -0.00214837, -0.000573453, -0.0236447
-4.71258, -0.0408055, -0.0233012, -0.00655588, -0.00383946, -0.0352857
-4.70396, -0.0336684, -0.0158776, -0.00406303, -0.00133157, -0.053158
-4.69441, -0.0363248, -0.0170441, 0.00510432, -0.00280003, -0.0699714
-4.68677, -0.0464155, -0.0291453, -0.00188789, -0.00225542, -0.0838141
-4.67247, -0.0418564, -0.0357502, -0.004219, 0.00154266, -0.102275
-4.66581, -0.0420739, -0.0200632, -0.0088533, 0.00864041, -0.114782
-4.66137, -0.0416849, -0.00417091, -0.0115529, 0.00979256, -0.13021
-4.6524, -0.0460182, -0.00392879, -0.0143237, -0.00238121, -0.145704
-4.64235, -0.0470002, -0.0226407, -0.00567319, -0.00743958, -0.163506
-4.63802, -0.0394976, -0.0251572, 0.00057556, -0.00693559, -0.179254
-4.63463, -0.051182, -0.0302633, -0.000236153, -0.00851658, -0.189021
-4.62922, -0.0643972, -0.0288991, -0.00221227, -0.00551101, -0.196696
-4.62023, -0.0655176, -0.0393582, 0.00392956, -0.00870409, -0.205438
-4.61297, -0.0653942, -0.0442333, -0.00440394, -0.00277256, -0.210197
-4.60066, -0.0617482, -0.0530398, -0.0251033, 0.00718195, -0.223661
-4.5887, -0.0508488, -0.04051, -0.0265886, 0.0200779, -0.235991
-4.5789, -0.0505049, -0.0380003, -0.0117804, 0.0170955, -0.246488
-4.56627, -0.0603085, -0.0276629, -0.00161288, 0.0118361, -0.256965
-4.5584, -0.0719365, -0.00823629, -0.00342382, 0.0157268, -0.262421
-4.55364, -0.0658056, 0.0103108, -0.0032438, 0.0209081, -0.269793
-4.54263, -0.0632845, 0.0185748, -0.025241, 0.017455, -0.27676
-4.52501, -0.0554781, 0.0154558, -0.0478089, 0.0109534, -0.293707
-4.50722, -0.0455812, 0.0214355, -0.0436059, 0.00632909, -0.311528
-4.4895, -0.0399909, 0.00365787, -0.0253033, -0.00255048, -0.322429
-4.4705, -0.0536325, -0.0178752, 0.00113032, -0.00421427, -0.326481
-4.45431, -0.0692433, -0.0131889, 0.0201, 0.00572145, -0.325619
-4.44262, -0.0830909, -0.00856057, 0.0246936, 0.0140232, -0.321065
-4.43406, -0.0971664, 0.000535684, 0.0236943, 0.0154864, -0.314242
-4.42248, -0.100171, -0.0151593, 0.00459034, 0.00418521, -0.310245
-4.41257, -0.0910584, -0.00459186, -0.0189043, -0.00309654, -0.311199
-4.39438, -0.0801276, -0.0086221, -0.0308821, -0.0133123, -0.313813
-4.37909, -0.0721039, -0.0175559, -0.018533, -0.0103326, -0.317634
-4.36115, -0.0824378, -0.0136557, 0.00506117, -0.00553853, -0.316051
-4.35323, -0.0879156, -0.0171772, 0.02685, -0.00328963, -0.316591
-4.34818, -0.0912409, -0.0339367, 0.0275208, -0.0142409, -0.310952
-4.34029, -0.0898029, -0.0453739, 0.0208899, -0.0276812, -0.30566
-4.32434, -0.0912048, -0.0700467, 0.000180256, -0.0273382, -0.302208
-4.31103, -0.096516, -0.0678614, -0.0056751, -0.010053, -0.302198
-4.29865, -0.0936859, -0.0592009, 0.000905963, 0.00856452, -0.302202
-4.29418, -0.0916244, -0.0519633, 0.0132027, 0.00896127, -0.297131
-4.2858, -0.093172, -0.0440224, 0.0211266, 0.00312681, -0.287471
-4.28528, -0.095358, -0.0477615, 0.0297375, -0.00882456, -0.282949
-4.28474, -0.096026, -0.0383867, 0.017063, -0.01221, -0.279527
-4.2834, -0.0901777, -0.0257306, 0.00570235, -0.00332455, -0.283132
-4.28006, -0.0835634, 0.0140393, -0.00664221, 0.0106833, -0.286699
-4.28066, -0.0762631, 0.0163402, -0.0180287, 0.00163601, -0.293115
-4.27247, -0.0695563, 0.000842559, -0.0209641, -0.0132757, -0.300637
-4.27265, -0.0695289, -0.00524246, -0.023908, -0.0141881, -0.304159
-4.271, -0.0700994, -0.0097239, -0.00481729, -0.00927633, -0.307046
-4.2701, -0.0814996, -0.00865561, 0.0104193, 0.000978806, -0.310448
-4.2772, -0.0809991, -0.00651282, 0.0103904, 0.0076345, -0.318707
-4.28447, -0.0809058, -0.00661602, 0.0160919, 0.00370828, -0.325422
-4.29429, -0.0860394, -0.0237018, 0.00478961, -0.00532256, -0.329505
-4.31075, -0.0916136, -0.0345315, -0.000405907, -0.0104373, -0.330796
-4.32522, -0.0830424, -0.040031, -0.00742422, -0.00380524, -0.336026
-4.34259, -0.0719747, -0.0467099, -0.0178689, 0.00111364, -0.341974
-4.36599, -0.0759251, -0.0411886, -0.0135673, -0.00153697, -0.345644
-4.3921, -0.0809367, -0.0469914, -0.00543903, -0.0131407, -0.349979
-4.41891, -0.0849131, -0.0625295, -0.0103525, -0.0173779, -0.352324
-4.4507, -0.0833329, -0.0465185, -0.00981488, -0.00949077, -0.35751
-4.47881, -0.084244, -0.0265997, -0.00582022, 0.00709438, -0.366294
-4.51014, -0.0817196, -0.0154568, -0.0036975, 0.00800407, -0.37245
-4.54809, -0.0880241, -0.0165659, -0.00485157, -0.0025918, -0.372824
-4.57997, -0.0842637, -0.0289392, -0.00518733, -0.0105292, -0.374277
-4.61113, -0.0822858, -0.0333736, 0.0070135, -0.004524, -0.380946
-4.6428, -0.0867218, -0.0285287, 0.00132624, 0.00659284, -0.38238
-4.67731, -0.0805338, -0.0202688, -0.00524279, 0.00767241, -0.385257
-4.71133, -0.0809543, -0.00846233, -0.0105069, 0.00674768, -0.386931
-4.74165, -0.0799458, 0.00650711, -0.00961442, 0.00827747, -0.390157
-4.76712, -0.0771856, 0.00508698, -0.00542633, 0.00663103, -0.395139
-4.79728, -0.0851308, 0.00251426, 0.0105888, 0.00701016, -0.394453
-4.82665, -0.0852942, -0.000466506, 0.0218521, 0.00416236, -0.39083
-4.85752, -0.0898399, 0.0194473, 0.0208573, 0.00624359, -0.38549
-4.89031, -0.0863487, 0.0203087, 0.0155051, -0.00220934, -0.381787
-4.92239, -0.0889467, 0.000117118, 0.0176079, -0.0140544, -0.370224
-4.95252, -0.0896383, -0.00689462, 0.014198, -0.0121914, -0.356983
-4.98205, -0.0917803, -0.0174751, 0.00880213, -0.00188844, -0.344092
-5.00284, -0.0898887, -0.00769611, 0.00843496, 0.0100638, -0.340364
-5.03059, -0.0860892, 0.00510203, 0.00241513, 0.0101894, -0.335755
-5.05507, -0.092808, 0.000907961, -0.00214853, -0.00131566, -0.328122
-5.08472, -0.08999, -0.015682, -0.00240981, -0.0115041, -0.319391
-5.10919, -0.0864209, -0.0175712, 0.010789, -0.00340129, -0.31365
-5.14003, -0.0826407, -0.0193379, 0.0172877, -0.00214065, -0.307032
-5.16532, -0.0844774, -0.0170227, 0.0132683, -0.00427328, -0.296833
-5.19202, -0.0858944, -0.0327208, 0.0129571, -0.0145964, -0.279787
-5.21655, -0.0828172, -0.0460735, 0.00635811, -0.0118084, -0.264838
-5.24247, -0.0900045, -0.0554928, 0.00769581, -0.00753732, -0.24476
-5.26483, -0.0842144, -0.0540957, 0.0232652, -0.00279308, -0.223516
-5.28447, -0.0830615, -0.0390274, 0.0226453, -0.000137408, -0.202169
-5.30353, -0.0743298, -0.0410656, 0.00919788, -0.000956559, -0.188187
-5.32018, -0.0683521, -0.0375642, 0.00693838, -0.00631906, -0.172023
-5.3321, -0.0630693, -0.0536066, 0.0116235, -0.0105159, -0.163934
-5.34401, -0.0578848, -0.0541931, 0.0123382, -0.00897292, -0.15676
-5.35135, -0.0591591, -0.0379542, 0.00892982, -0.00312663, -0.143028
-5.3571, -0.0683368, -0.0174513, 0.00534719, 0.002572, -0.131595
-5.36308, -0.061292, -7.80309e-05, -0.00973004, 0.00262465, -0.125132
-5.36755, -0.0576023, -0.00736012, -0.00384959, 0.00234138, -0.115868
-5.37199, -0.0569419, -0.0095104, 0.00512886, 0.00299721, -0.10852
-5.37592, -0.0581022, 0.0016609, 0.0139323, 0.0100593, -0.0999074
-5.37965, -0.0545902, 0.0115644, 0.0163533, 0.0135466, -0.0908208
-5.38439, -0.0547649, 0.0179959, 0.0145008, 0.00704451, -0.0812721
-5.38843, -0.0558003, 0.00311541, 0.00631644, -1.05479e-05, -0.0748938
-5.39247, -0.0529981, -0.019656, -0.0054109, 9.55921e-05, -0.0675783
-5.39635, -0.0495325, -0.0158183, -3.82528e-05, 0.00199354, -0.0598438
-5.39925, -0.049995, -0.00358483, -0.000204472, 0.00456422, -0.0507347
-5.40271, -0.0439335, -0.0204983, -0.00181765, 0.000901711, -0.0442356
-5.40455, -0.046469, -0.0344183, 0.00383386, -0.00444758, -0.0334413
-5.40643, -0.0492639, -0.0374919, 0.00121101, -0.00827282, -0.0314014
-5.40921, -0.0447563, -0.035106, 0.0074756, -0.00291373, -0.0353337
-5.4142, -0.0383776, -0.0387528, 0.0080881, -0.00322761, -0.032693
-5.41625, -0.0377381, -0.0431609, 0.00700366, -0.00142234, -0.0300575
-5.41793, -0.0442173, -0.0331223, 0.0048373, 0.00215009, -0.027327
-5.42161, -0.0411564, -0.0471554, -0.00252023, 0.00128951, -0.0269155
-5.4241, -0.0482331, -0.0391104, -0.00134075, -0.000240381, -0.0223807
-5.42849, -0.0494138, -0.0187194, 0.00447683, 0.00240207, -0.0230582
-5.43121, -0.0509791, -0.0137878, 0.00391639, 0.00346915, -0.0231294
-5.43596, -0.0417484, -0.016703, -0.00241567, 0.000565631, -0.0252223
-5.44024, -0.0378387, -0.0144148, -0.00527909, -0.00563845, -0.0233349
-5.43939, -0.0381426, -0.0173303, -0.00131313, -0.0107295, -0.0175977
-5.43828, -0.0362285, -0.0282081, 0.00686206, -0.00448793, -0.011627
-5.43989, -0.0367088, -0.0293195, 0.0193171, 0.00114276, -0.00692567
-5.43789, -0.0348521, -0.0218172, 0.0204077, 0.00393398, -0.00568528
-5.43661, -0.0397176, -0.028824, 0.0127281, -0.00172267, -0.000920195
-5.43393, -0.0319935, -0.0446737, -0.00144816, -0.00691167, -0.00249495
-5.43286, -0.0327643, -0.0481859, -0.00332136, -0.0036895, -0.00139232
-5.42802, -0.029695, -0.0415522, -0.00195271, 0.00537392, -0.000230726
-5.42154, -0.0380039, -0.0288182, 8.74833e-05, 0.00410416, 0.00265109
-5.41369, -0.039181, -0.0283297, 0.00196859, -0.000468532, 0.00194358
-5.40704, -0.0436733, -0.0205655, 0.0107051, 0.000308608, 0.00217673
-5.40455, -0.0490448, -0.0286126, 0.00847934, -0.00359687, 0.00521779
-5.39625, -0.0462368, -0.0274042, -0.00717612, -0.00362424, 0.00501763
-5.38731, -0.0505733, -0.0172083, -0.00111986, 3.06205e-05, 0.00634783
-5.37889, -0.0431775, -0.0301247, -0.0046879, -0.00142143, 0.00413578
-5.37464, -0.0394269, -0.0445356, 0.00102392, -0.00351067, 0.00423336
-5.36633, -0.0379273, -0.0515812, 0.00359862, -0.004188, 0.00452361
-5.35946, -0.0343721, -0.0510007, 0.00392999, -0.005205, 0.00677638
-5.34753, -0.0358733, -0.0452288, 0.0099608, 0.00151211, 0.0103978
-5.33973, -0.0406249, -0.0381132, 0.000899495, 0.00975189, 0.0130716
-5.32998, -0.0362888, -0.0156008, -0.0119333, 0.0158314, 0.0103046
-5.32636, -0.032199, -0.0109059, -0.0189233, 0.0067587, 0.0105615
-5.31703, -0.0269559, -0.010637, -0.0155715, 0.000983446, 0.00837228
-5.30909, -0.0245499, -0.0010211, -0.00702299, 0.00228837, 0.00581261
-5.29944, -0.0255404, 0.0182803, 0.0076881, 0.00833574, 0.00446363
-5.29164, -0.0256758, 0.0323125, 0.0029611, 0.00849543, 0.00481842
-5.27986, -0.0234946, 0.042676, 0.000207654, 0.00318862, 0.00510034
-5.27203, -0.0279724, 0.0320019, -0.00511224, -0.00219554, 0.0064134
-5.26131, -0.0239631, 0.0236488, -0.00633896, 0.000171643, 0.003282
-5.2555, -0.0205559, 0.0324181, -0.00212025, 0.0108893, 0.00108666
-5.24421, -0.0233933, 0.0342527, -0.00450968, 0.0114732, 0.000980956
-5.23876, -0.0323686, 0.0227537, 0.000946661, 0.0103254, 0.00384134
-5.23009, -0.0457492, 0.0165478, 0.00416806, 0.00687264, 0.00850288
-5.22246, -0.0411015, -0.0124856, 0.0023829, -0.00164153, 0.0080352
-5.21902, -0.0407551, -0.0429434, 0.00675112, -0.00755354, 0.0065872
-5.21438, -0.0389463, -0.0437548, -0.00877122, -0.00940916, 0.00642512
-5.21188, -0.0466928, -0.054914, -0.00470468, -0.00422797, 0.00633294
-5.21063, -0.036988, -0.0652852, -0.00538654, 0.000960059, 0.00323105
-5.21206, -0.030948, -0.0535917, -0.0072396, -0.00461257, 0.00531697
-5.21086, -0.0379062, -0.0507463, -0.00574908, -0.0130605, 0.00500177
-5.2047, -0.0299542, -0.0508636, -0.00323784, -0.015004, 0.00115356
-5.21252, -0.0321429, -0.0494064, 0.0073255, -0.0105149, 0.000768845
-5.21516, -0.0316367, -0.038486, 0.014707, 0.00162438, 0.000475989
-5.21842, -0.0345429, -0.0405265, -0.000128406, -0.00222908, -0.000972394
-5.22242, -0.0317151, -0.0325516, -0.00410851, -0.00477334, -0.00298854
-5.23189, -0.0361603, -0.0403948, 0.000408256, -0.00154883, -0.000265627
-5.23944, -0.0435717, -0.0336868, 0.00602125, 0.00421969, 0.0012121
-5.24803, -0.0419884, -0.0416425, 0.00940709, 0.00238316, 0.000236391
-5.25089, -0.0472631, -0.0415223, 0.004281, -0.00775573, 0.00295321
-5.25974, -0.0438864, -0.0458293, -0.00884207, -0.00660602, -0.000360695
-5.268, -0.0375111, -0.0115886, 0.00146474, 0.000420092, -0.0013925
-5.27814, -0.0378476, -0.00294762, 0.00744209, 0.00342507, 5.97459e-05
-5.28319, -0.0362025, 0.00743535, 0.00903646, 0.00422798, -0.0025204
-5.29262, -0.0358144, -0.00160341, 0.00514396, 0.00424112, 0.000626121
-5.30063, -0.0339829, 0.0188216, 0.000232442, 0.00312432, 0.00222652
-5.30684, -0.0369208, 0.00181071, 0.0051887, -0.00169819, 0.00164892
-5.31496, -0.0352536, 0.0135772, 0.0040633, 0.00103791, 0.0013631
-5.32287, -0.033342, 0.000120072, 0.0018349, 0.00474275, 0.00088912
-5.33468, -0.041954, -0.00153709, -0.00497692, 0.00673438, 0.00262812
-5.33966, -0.046881, -0.0092462, -0.00423039, 0.00486193, 0.00345444
-5.34997, -0.0451994, -0.0100593, -0.00786862, 0.00329067, 0.00165215
-5.35337, -0.0416026, -0.014813, -0.00765927, 0.000780843, 0.000123488
-5.36026, -0.0477295, -0.0128053, -0.00789926, 0.0036382, 0.00260011
-5.37117, -0.062206, -0.00348299, -0.00912281, 0.00423298, 0.00765462
-5.37139, -0.062007, -0.0321667, -0.0064493, -0.00531967, 0.00454241
-5.36975, -0.0576146, -0.0488703, -0.00496356, -0.0105158, 0.00373001
-5.36492, -0.0545091, -0.0442342, 0.00183471, -0.00687635, 0.00428165
-5.35983, -0.0488643, -0.0464424, 0.0116215, 0.00295247, 0.00138962
-5.35537, -0.0491936, -0.046552, 0.0081005, 0.00799157, 0.000420557
-5.3434, -0.0487671, -0.0457283, -0.00193076, 0.00230292, 0.003726
-5.32371, -0.0444754, -0.0618594, -0.00733986, -0.000391317, 0.00193273
-5.30633, -0.0368569, -0.0768866, -0.0192397, -0.000577298, 0.000718594
-5.28827, -0.0342655, -0.0634604, -0.0152993, 0.00298198, -0.001367
-5.26925, -0.0293144, -0.0580958, -0.0122596, -0.00308409, -0.000896812
-5.24214, -0.025915, -0.0659913, 0.00370641, -0.0140475, -0.000383533
-5.21468, -0.0244557, -0.0526165, 0.0174688, -0.00946711, 0.00241281
-5.1796, -0.0338543, -0.0305782, 0.0163713, 0.000390449, 0.00594532
-5.14333, -0.0405753, -0.0228608, 0.0102272, 0.00228452, 0.00746227
-5.10205, -0.0400137, -0.0330658, -0.00203747, -0.00616099, 0.00880856
-5.05374, -0.0507781, -0.0432556, -0.0145374, -0.0141417, 0.0124227
-4.99819, -0.0566521, -0.0650992, -0.0239874, -0.0079271, 0.013967
-4.94756, -0.0556588, -0.0746121, -0.0288579, 0.00332302, 0.0145567
-4.88625, -0.0529581, -0.0705552, -0.0273271, 0.00712897, 0.013259
-4.81923, -0.0427972, -0.0799827, -0.0189661, -0.0071661, 0.00650431
-4.73578, -0.0412688, -0.0943833, -0.00452641, -0.0175198, 0.00779639
-4.66235, -0.0423609, -0.0863828, 0.0191391, -0.00685978, 0.00834278
-4.57844, -0.0361691, -0.0732026, 0.0236861, 0.00368633, 0.00678222
-4.49632, -0.0350304, -0.0510063, 0.0168842, 0.0105873, 0.00545528
-4.40177, -0.0323164, -0.0398333, -0.00346737, 0.00715931, 0.00662226
-4.31638, -0.0302895, -0.0373394, -0.0158118, 0.00157533, 0.00501279
-4.22607, -0.0379025, -0.0475048, -0.0193957, -0.00499832, 0.00807035
-4.13522, -0.0411169, -0.0368252, -0.0133436, -0.0057445, 0.0109619
-4.04306, -0.0375397, -0.0222877, -0.00582073, 0.00303391, 0.0123081
-3.95597, -0.0385477, -0.0018907, 0.00734966, 0.010609, 0.0142053
-3.86011, -0.0345064, 0.00635508, 0.0137499, 0.0174974, 0.0136492
-3.77511, -0.0257057, 0.0165391, 0.0152161, 0.0163331, 0.0138854
-3.67998, -0.0122021, 0.00977396, 0.00488059, 0.011498, 0.00962282
-3.59712, -0.0154681, 0.0238563, -0.0052848, 0.00310749, 0.0103552
-3.50557, -0.0113734, 0.0271062, -0.00850114, 1.57384e-06, 0.0108589
-3.42329, -0.0147444, 0.0333616, -0.016457, 0.00112696, 0.0115587
-3.33345, -0.00858716, 0.0171478, -0.0165751, 0.00141639, 0.010579
-3.25085, 0.00113134, 0.0250776, -0.00657556, 0.00751997, 0.00722834
-3.1629, -0.00794954, -0.00434425, 0.00384409, 0.00735849, 0.0115423
-3.08663, -0.0177678, -0.0254359, -0.000579496, 0.00982713, 0.016844
-3.00152, -0.0257929, -0.0160102, -0.00328518, 0.0112271, 0.0195437
-2.92452, -0.0229946, -0.0411664, -0.00691955, 0.00796023, 0.0203644
-2.84028, -0.0130415, -0.0420269, -0.0128421, 0.00350967, 0.0187327
-2.76435, -0.00568444, -0.0693551, -0.0130353, -0.00151419, 0.017898
-2.6871, -0.00479279, -0.0483092, 0.00225587, 0.00575138, 0.0207041
-2.61432, -0.00508528, -0.05424, -0.00622181, 0.00672974, 0.0248614
-2.53409, -0.00655797, -0.0645903, -0.00948623, 0.00768191, 0.0302781
-2.46241, -0.0129561, -0.0490534, -0.00812732, 0.0137957, 0.0407847
-2.39242, -0.00428855, -0.0378019, 0.0105233, 0.0152168, 0.0496981
-2.32958, 0.00136952, -0.0288139, 0.0181561, 0.00739555, 0.059561
-2.26083, -0.000866153, -0.0299446, 0.00855512, 0.000523885, 0.069091
-2.2044, 0.00861222, -0.0307767, 8.28264e-05, 0.0025528, 0.0739551
-2.14002, 0.00432528, -0.0223718, -0.0132367, 0.00608235, 0.0823005
-2.08289, 0.00597553, -0.0246327, -0.0177823, 0.0108714, 0.0877635
-2.02392, 0.00426995, -0.000887219, -0.0115637, 0.00934994, 0.0973005
-1.97137, 0.00705209, 0.0159587, -0.00965545, 0.0101657, 0.107976
-1.91557, 0.016479, 0.000270209, -0.0105568, 0.00711525, 0.115675
-1.87066, 0.0105415, -0.00332895, -0.00957243, 0.00748041, 0.125812
-1.82076, 0.0058784, -0.0101217, -0.00271611, 0.00514902, 0.13348
-1.77902, 0.0217811, -0.00113265, 0.000968174, 0.00766743, 0.135339
-1.73641, 0.0288173, 0.0125284, -0.00840574, 0.0120017, 0.140801
-1.69923, 0.0262541, 0.0132576, -0.0174293, 0.008905, 0.149201
-1.66449, 0.0383167, 0.00230884, -0.0132309, 0.00030034, 0.154634
-1.63515, 0.0408751, 0.00194793, -0.0006119, -0.00763788, 0.161615
-1.60458, 0.0445385, -0.000591348, 0.0152063, -0.0053621, 0.170001
-1.57749, 0.04931, 0.0027997, 0.0224504, -0.00219317, 0.176642
-1.55497, 0.0564068, 0.0187212, 0.0234239, -0.00231794, 0.187641
-1.54055, 0.0565774, 0.00905769, 0.0103277, -0.00306786, 0.198287
-1.52965, 0.0520491, -0.00321389, 0.000186311, -0.0089428, 0.210819
-1.52432, 0.04615, -0.0255018, -0.00564626, -0.0184684, 0.223329
-1.5285, 0.0354407, -0.00814441, -0.00852975, -0.011853, 0.240239
-1.53938, 0.042633, -0.00821567, -0.00701046, -0.00959279, 0.248558
-1.56278, 0.0462022, -0.00263707, -0.0122806, -0.00778605, 0.258224
-1.59343, 0.051333, -0.00878168, -0.00650776, -0.00866735, 0.261165
-1.63566, 0.0541243, -0.00310432, -0.0104318, -0.00903427, 0.261609
-1.67957, 0.0533969, -0.010161, -0.0119727, -0.011854, 0.267919
-1.72577, 0.0645193, 0.00505418, 9.20626e-05, -0.016423, 0.272583
-1.76876, 0.0650261, 0.00452976, 0.00504659, -0.0141694, 0.278313
-1.82257, 0.0718467, 0.0201955, 0.00814433, -0.0102849, 0.285025
-1.8686, 0.0673298, 0.0201396, 0.00942897, -0.00969099, 0.292892
-1.90752, 0.0718129, 0.00158561, 0.00430903, -0.0100016, 0.30301
-1.94204, 0.0705988, 0.000111732, 0.00784034, -0.0080813, 0.316027
-1.97393, 0.0773973, -0.00877541, -0.00428004, -0.0102423, 0.3227
-2.0007, 0.0700288, -0.026058, -0.00976671, -0.0148828, 0.329208
-2.02735, 0.0657416, -0.0563263, -0.00393498, -0.0178307, 0.33422
-2.05341, 0.0706948, -0.0694633, -0.00933339, -0.0167978, 0.336077
-2.08406, 0.0683216, -0.0643872, 0.00617818, -0.0109344, 0.338864
-2.11024, 0.0746473, -0.0609532, 0.0147843, -0.011091, 0.337907
-2.14532, 0.0711312, -0.0586973, 0.0351545, -0.00919833, 0.342623
-2.17865, 0.064025, -0.0519047, 0.0397159, -0.00698003, 0.344751
-2.22082, 0.0684345, -0.0205252, 0.0434625, -0.0026742, 0.348865
-2.2532, 0.0627828, 0.000297339, 0.0351831, -7.36864e-05, 0.357347
-2.29419, 0.0630215, -0.00193991, 0.0145598, -0.00196895, 0.360053
-2.3345, 0.0612584, -0.00787178, -0.000735253, -0.00355084, 0.360042
-2.3807, 0.0693304, -0.00405913, 0.000928254, 0.00124341, 0.356314
-2.42827, 0.068115, -0.00708337, -0.00658442, 0.00497466, 0.358908
-2.47635, 0.0703856, -0.0158894, -0.0155602, 0.00353528, 0.362248
-2.5262, 0.0731035, -0.0190504, -0.00910554, -0.00445149, 0.361291
-2.58368, 0.0717309, -0.0165205, 0.00062903, -0.00829889, 0.355216
-2.63767, 0.0679714, -0.0204657, -0.00543027, -0.00495745, 0.348807
-2.69733, 0.072586, -0.0096415, -0.00360108, 0.00046502, 0.340574
-2.75318, 0.0706185, -0.0111826, -0.00556117, 0.00319629, 0.331683
-2.80933, 0.0652075, -0.0148249, -0.0125056, -0.00162303, 0.315176
-2.86567, 0.0603993, -0.0302748, -0.0149584, -0.00879085, 0.304266
-2.92569, 0.051913, -0.0220352, -0.00552662, -0.00756164, 0.292806
-2.97876, 0.0450949, -0.0276785, 0.00851852, -0.0065221, 0.279417
-3.04108, 0.0357672, -0.0437059, 0.0119342, -0.00779167, 0.264459
-3.09737, 0.0372362, -0.0520748, 0.00855451, -0.00346007, 0.24904
-3.15834, 0.0321965, -0.0666845, -0.00351802, -0.0104258, 0.234533
-3.21761, 0.0239085, -0.0732966, -0.0026975, -0.0105986, 0.21988
-3.27815, 0.0178617, -0.0562472, -0.000652397, -0.00566757, 0.201307
-3.33523, 0.0159646, -0.0620508, -0.000947925, -0.00169513, 0.18092
-3.39186, 0.0159511, -0.0399276, -0.00731303, -0.00233337, 0.161911
-3.44559, 0.00995208, -0.0364305, -0.00185618, -0.00192446, 0.144668
-3.50334, 0.00760294, -0.0274436, -0.00315892, 0.00426418, 0.124558
-3.55756, 0.00313137, -0.0294077, -0.00996212, 0.0051769, 0.107616
-3.61606, 0.000325686, -0.0303271, -0.00776405, 0.00261935, 0.0882725
-3.67209, -0.00487083, -0.0289058, -0.00695029, 0.00360257, 0.0699168
-3.72949, -0.0147072, -0.0336002, -0.00252252, 0.00297007, 0.0559442
-3.78719, -0.022835, -0.0166756, 0.00152233, 0.00272897, 0.0439267
-3.85312, -0.0278706, -0.00913616, 0.0101058, 0.00129383, 0.0342462
-3.91043, -0.0360488, 0.000356725, 0.0071345, 0.00299269, 0.0320501
-3.97903, -0.0338856, 0.0020274, 0.00877095, 0.000815943, 0.029897
-4.04305, -0.038352, -0.00613723, 0.00761569, -0.00357437, 0.034571
-4.10807, -0.0325709, -0.0130309, 0.00822757, -0.00820047, 0.0356002
-4.16897, -0.0367226, -0.0128997, -0.00265, -0.00309409, 0.0352372
-4.24013, -0.0303562, -0.0188561, -0.00811017, 0.00232338, 0.0341763
-4.30293, -0.0245678, -0.0236885, -0.00603011, 0.00404484, 0.0330725
-4.37319, -0.0197209, -0.0188128, -0.00300781, 0.00346626, 0.0330891
-4.43792, -0.0227028, -0.0195796, 0.00787195, 0.00297756, 0.0313387
-4.50262, -0.0316806, -0.0189783, 0.0114112, 0.00615192, 0.0318678
-4.56702, -0.0328399, -0.00351543, 0.00804586, 0.00701967, 0.0324773
-4.6334, -0.0355566, -0.00348422, 0.00531328, -0.000385495, 0.0359643
-4.69788, -0.0358288, -0.00542752, 0.00318586, -0.00526309, 0.0353505
-4.75849, -0.0340257, 0.00274831, -0.00379549, -0.00231447, 0.0305628
-4.8198, -0.0365183, -0.000505025, -0.00864395, -0.00437538, 0.0289068
-4.88208, -0.0309938, -0.0156294, -0.0104323, -0.00954948, 0.0284805
-4.94194, -0.0252241, -0.030218, -0.0120123, -0.0129678, 0.0244661
-5.00199, -0.0261406, -0.0466461, -0.00881497, -0.0128019, 0.0226124
-5.0585, -0.0256944, -0.0553354, -0.00103314, -0.00647044, 0.0169142
-5.11543, -0.0280255, -0.0571416, 0.00393438, -2.29735e-05, 0.0107809
-5.16983, -0.0362591, -0.0584301, 0.0134412, -0.000390644, 0.0105873
-5.22976, -0.0414665, -0.0495418, 0.0145639, 0.00240714, 0.00572876
-5.28432, -0.0450915, -0.0374018, 0.0134939, 0.00590559, 0.00745009
-5.34442, -0.0409459, -0.0215097, 0.00667305, 0.00322006, 0.0102897
-5.40215, -0.0330265, -0.0204772, -0.0060892, -0.0052487, 0.00535038
-5.45487, -0.0301757, -0.0028236, -0.0197382, -0.00201367, -0.000255685
-5.50501, -0.0280143, -0.00474713, -0.015475, 0.0016555, -8.40492e-05
-5.55844, -0.0291593, 0.00209615, -0.0107683, 0.011891, -0.00271703
-5.60408, -0.0310578, 0.00969214, 0.00537268, 0.0102568, -0.00432594
-5.6542, -0.0358094, 0.00343023, 0.0138733, 0.0118099, -0.004555
-5.70213, -0.0363091, 0.000262519, 0.0149491, 0.00608811, -0.00126999
-5.75434, -0.0412148, -0.0133978, 0.0155803, 0.000323, 0.000550714
-5.80144, -0.0477815, -0.0032247, 0.0030801, 0.000455521, 0.000347496
-5.8476, -0.0545324, -0.0177388, -0.00582, -0.00353167, 0.00274647
-5.89392, -0.0447831, -0.028489, -0.0108579, -0.00699821, 0.00545952
-5.93507, -0.0443, -0.0332477, -0.00486482, -0.00566911, 0.002925
-5.9782, -0.0408901, -0.0423313, 0.0031008, -0.00452549, -0.00160895
-6.01973, -0.0434422, -0.0550316, 0.00238676, -8.68622e-05, -0.000481609
-6.06303, -0.0459594, -0.0411486, 0.0024949, 0.00551854, 0.00479334
-6.10794, -0.0490457, -0.0453403, 0.00498458, -0.00184034, 0.00688668
-6.15024, -0.0386282, -0.0471982, 5.35673e-05, -0.00929965, 0.00222185
-6.19547, -0.0377027, -0.0385894, -0.00666879, -0.0048721, -0.000395534
-6.23382, -0.0419308, -0.0253057, -0.00507295, 0.00454133, 0.00136361
-6.26911, -0.0401519, -0.00376077, 0.00357244, 0.0104147, 4.07658e-05
-6.2991, -0.0417968, -0.000641937, 0.00897594, 0.00639205, 0.00187392
-6.32787, -0.0412715, -0.000618471, 0.00217031, 0.00441666, 0.000696565
-6.35165, -0.0336525, -0.00272124, -0.000892884, 0.00379144, -0.000950893
-6.37607, -0.0425513, -0.019751, 0.00143455, 0.00450531, -0.000118713
-6.39619, -0.0344081, -0.0155916, 0.0137198, 0.00396679, -0.00264451
-6.41487, -0.0373922, -0.00999803, 0.00071507, 0.00684878, -0.00235248
-6.4348, -0.0418982, -0.0143039, 0.000414123, 0.00853733, -0.00494123
-6.45506, -0.0379588, -0.013263, 0.00601718, 0.000204294, -0.00725252
-6.47363, -0.0365411, -0.0129621, 0.0117376, -0.00287954, -0.00926733
-6.48978, -0.039927, -0.0244731, 0.00468749, -0.00381578, -0.0101872
-6.50799, -0.0445365, -0.0326618, -0.00106834, -0.000380864, -0.00990515
-6.522, -0.0496213, -0.0397609, 0.000866696, 0.00169097, -0.0111418
-6.53892, -0.0559611, -0.0479998, -0.00197652, 0.000950595, -0.00828785
-6.5538, -0.0563258, -0.0456033, 0.00514098, 0.00195939, -0.00901123
-6.57054, -0.0522261, -0.0528181, 0.00910732, -0.00244041, -0.00846699
-6.58557, -0.0565425, -0.0448783, 0.0124832, -0.0026459, -0.00992077
-6.60241, -0.0575557, -0.0506139, 0.00977732, 0.000840978, -0.0124714
-6.61903, -0.0609235, -0.0569535, 0.00847772, -0.00253042, -0.0111184
-6.63304, -0.0661402, -0.0403483, 0.000371725, -0.000632574, -0.00665496
-6.6513, -0.0651989, -0.0347261, 0.000803408, -0.000379742, -0.00105562
-6.66647, -0.0559564, -0.0405238, 0.00669078, -0.0054964, 0.000840283
-6.68344, -0.0480732, -0.0498543, -0.00525897, -0.00893023, 0.000385583
-6.69927, -0.0455909, -0.0562726, -0.00139326, -0.00940337, -0.0016343
-6.71562, -0.0428328, -0.0571165, 0.00151543, -0.00477583, -0.00804155
-6.73313, -0.0461572, -0.0553474, -0.00710583, -0.00388445, -0.00753646
-6.74989, -0.0440377, -0.0564343, -0.00385474, -0.00580297, -0.00514262
-6.76826, -0.0400444, -0.0421085, -0.00819514, -0.00127603, -0.00481916
-6.78429, -0.0426227, -0.038259, -0.00719385, -0.000840796, -0.00574483
-6.79913, -0.0493205, -0.0547493, 0.00520266, -0.00194706, -0.00201871
-6.81606, -0.0428877, -0.0389042, 0.00143008, 0.000638312, -0.00374046
-6.83051, -0.0349261, -0.0256856, 0.00188175, 0.00812087, -0.00851566
-6.84706, -0.0315704, -0.0273454, 0.000493966, -0.00169513, -0.0101766
-6.86206, -0.0345666, -0.0286593, -0.00411342, -0.00784049, -0.0106122
-6.87945, -0.045932, -0.033659, -0.00745282, -0.00870864, -0.00544634
-6.89381, -0.049229, -0.0264877, -0.00655095, -0.0102938, -0.00234241
-6.90736, -0.0465354, -0.0433147, -0.00263266, -0.0134463, -0.00152124
-6.92289, -0.0326782, -0.0451836, 0.00752835, -0.00935341, -0.00257437
-6.93666, -0.026549, -0.0417707, 0.000682596, 0.00253477, -0.00498368
-6.95063, -0.0336059, -0.0398914, -0.00868677, 0.00322164, -0.00304804
-6.96839, -0.0362558, -0.0389935, -0.0133687, 0.00101414, -0.00305277
-6.98322, -0.0448313, -0.0319848, -0.00174287, 0.00795417, -0.00264116
-7.00017, -0.052162, -0.0373792, 0.00509932, 0.00639379, -0.00298916
-7.01576, -0.0505413, -0.0265531, 0.0169266, 0.00192587, -0.00400374
-7.02962, -0.0521781, -0.0322071, 0.0211491, -0.00698585, -0.00132849
-7.04644, -0.0533928, -0.0467843, 0.0121089, -0.00763641, -0.00161909
-7.06613, -0.0537579, -0.0383161, -0.00120903, -0.00392589, -0.00259258
-7.0885, -0.0537657, -0.0414749, -0.00488623, -0.000152578, -0.00401809
-7.10806, -0.0544369, -0.0339835, -0.000549337, 0.00579789, -0.00163244
-7.12821, -0.0546295, -0.0312555, 0.011497, 0.0122216, -0.00153507
-7.15483, -0.0586831, -0.00496656, 0.0177717, 0.0129149, 0.00296097
-7.18011, -0.0597438, 0.00295426, 0.00640071, 0.00265486, 0.00564693
-7.20407, -0.0629132, -0.000570302, -0.00613044, -0.00326513, 0.00703546
-7.22483, -0.0600588, -0.0100087, -0.0115465, 8.39907e-06, 0.00475164
-7.24819, -0.0635563, -0.0222968, -0.00652543, 0.00711327, 0.00528678
-7.2716, -0.0663698, -0.0192118, -0.00348486, 0.00575093, 0.00463667
-7.29442, -0.0659654, -0.0226647, -0.00536179, 0.00388069, 0.00666922
-7.31637, -0.0589263, -0.0227542, -0.0100614, 0.00999057, 0.00511689
-7.34099, -0.0443751, -0.013677, -0.0147319, 0.00516482, 0.00297027
-7.3619, -0.0351033, -0.0137086, -0.0151208, -0.00500507, 0.000298313
-7.38319, -0.0277418, -0.0244178, -0.00664934, -0.00588248, 0.00322253
-7.40241, -0.029171, -0.0376267, -0.00012948, 0.00132494, 0.00334018
-7.42443, -0.03529, -0.0445747, 0.000970139, 0.0043185, 0.00238117
-7.44667, -0.0420254, -0.037204, -0.00275977, 0.00191616, 0.00350835
-7.46789, -0.0445764, -0.0330106, -0.00454935, -0.00303039, 0.00499673
-7.4804, -0.0552774, -0.0432462, -0.0033115, -0.00437312, 0.00729108
-7.49582, -0.0605879, -0.0498742, 0.00548618, -0.00354608, 0.00819076
-7.5097, -0.0572017, -0.0389387, 0.0108852, 0.00404565, 0.00521555
-7.52377, -0.0565044, -0.0304232, 0.00670729, 0.00340789, 0.00425519
-7.5375, -0.049353, -0.0264991, 0.010567, 0.00324534, 0.00430253
-7.55042, -0.0546826, -0.0157009, 0.0044131, -0.000849553, 0.00745323
-7.56592, -0.0598302, -0.0263019, -0.00403849, -0.00650694, 0.00732575
-7.57659, -0.0537224, -0.0339233, -0.00696164, -0.00343627, 0.0054045
-7.58981, -0.0522524, -0.0389929, 0.00299524, 0.000585409, 0.00478772
-7.6017, -0.0528816, -0.0285001, 0.00130199, 0.00289455, 0.00214773
-7.61465, -0.0462812, -0.021571, 0.00884667, 0.00841768, 0.000431684
-7.62703, -0.0403075, -0.00651849, 0.00546532, 0.0100811, -0.00276184
-7.64056, -0.046696, -0.00327754, 0.00186136, -0.00129369, 0.000932986
-7.6523, -0.0417835, -0.013542, 0.00207747, -0.00887551, 0.00232629
-7.6636, -0.0467704, -0.013284, 0.00183598, -0.004559, 0.00134207
-7.67601, -0.0451179, -0.0222118, 0.0024567, -0.00102757, -0.00123216
-7.69143, -0.0486013, -0.0210481, 0.00763889, -0.0033505, -0.00152288
-7.70248, -0.0540386, -0.0331567, 0.0101316, -0.00220262, -0.00307531
-7.71357, -0.0527522, -0.0489421, 0.00486302, -0.0052507, -0.00379718
-7.726, -0.0573124, -0.0503633, 0.00502663, -0.00536519, -0.000958135
-7.74029, -0.0594224, -0.0433221, 0.00745974, -0.00509517, -0.000356029
-7.75048, -0.0578221, -0.0509068, 0.00129903, -0.00724481, -0.000974688
-7.76276, -0.0556454, -0.0609191, -0.00447546, -0.00673935, 0.00076128
-7.77425, -0.0605525, -0.0648969, -0.010061, -0.00567949, 0.00147657
-7.78656, -0.0538308, -0.0603338, -0.016268, -0.00297942, 0.000558163
-7.79326, -0.0567981, -0.0654758, -0.00881652, 0.00476326, 0.00317015
-7.80216, -0.053903, -0.0583095, -0.00746292, 0.00959738, 0.00209178
-7.81516, -0.0545695, -0.0469812, -0.00739842, 0.00536418, 0.000455555
-7.82425, -0.0525383, -0.0427971, -0.00235378, 0.00102287, 0.000292812
-7.83152, -0.0545588, -0.036186, 0.00466683, -0.000780347, 0.000180001
-7.83852, -0.0572631, -0.0436081, 0.0149924, 0.00378642, -0.00120429
-7.8472, -0.0546669, -0.0343585, 0.00772661, 0.00767559, -0.0019813
-7.8555, -0.0582986, -0.0347648, 0.00279589, 0.00194576, -0.000521045
-7.86093, -0.054835, -0.0283689, -0.0062029, -0.00372166, 0.00158776
-7.86752, -0.0569848, -0.0348235, -0.00397741, -0.00166685, 0.00208334
-7.87112, -0.0559628, -0.0252597, 0.00280861, 0.00400544, -0.000106003
-7.87837, -0.0611371, -0.0233354, 0.00224249, 0.00507407, -0.00102811
-7.87932, -0.0517862, -0.00236876, -0.000456197, 0.0111276, 1.01666e-05
-7.88485, -0.0493787, 0.0185606, -0.00235945, 0.0107796, 0.00161995
-7.88827, -0.0425969, 0.00174846, -0.00417268, -0.00193112, -0.00189555
-7.89218, -0.0407968, -0.0113036, -0.00583468, -0.0059467, -0.0018444
-7.89176, -0.0490311, -0.02269, -0.00317149, -0.00141513, -0.0010878
-7.89509, -0.0459952, -0.0195132, 0.0029991, 0.00250913, -0.00388156
-7.89645, -0.0463808, -0.0326515, 0.00173212, 0.00162385, -0.00100899
-7.8962, -0.0559711, -0.033563, -0.00406418, -0.00077072, 0.00160596
-7.89719, -0.0561086, -0.0355996, -0.00926025, 0.000520655, -0.00216024
-7.90032, -0.062506, -0.0420078, -0.00424605, -0.00151277, 0.00102966
-7.8999, -0.0627615, -0.0412907, 0.00197475, -0.00478566, 0.00112163
-7.89797, -0.0616211, -0.0416194, 0.0071846, -0.00203298, 0.00195799
-7.89861, -0.0655262, -0.0388137, 0.00695154, 0.00050047, 0.00262814
-7.89977, -0.0597553, -0.0370928, 0.00902527, -0.00037207, -0.000565771
-7.89956, -0.0603237, -0.0431117, 0.0124383, -0.000602942, -0.000737145
-7.89884, -0.0668322, -0.0450546, 0.00710231, 0.00609832, 0.000900678
-7.89791, -0.0668502, -0.0447538, -0.00443332, 0.00271057, 0.00190054
-7.89656, -0.0705243, -0.0508118, -0.00151293, -0.00144336, 0.00522079
-7.89717, -0.0661976, -0.0425405, -0.00565188, 0.00321709, 0.00262126
-7.89843, -0.0592091, -0.04347, -0.005253, -0.00141152, 0.00102139
-7.89771, -0.0597121, -0.0586235, 0.00477454, -0.0052681, 0.00196611
-7.89576, -0.0620893, -0.0568508, 0.0113825, 0.000110255, 0.000967814
-7.89768, -0.0660079, -0.0551006, 0.0116564, -0.00251029, -0.000295511
-7.89967, -0.0577308, -0.0560899, 0.0108596, -0.00462698, -0.00207218
-7.89745, -0.0558499, -0.052725, -0.00379137, -0.00690378, -0.00223947
-7.89611, -0.0496287, -0.053302, -0.00702024, -0.00628644, -0.00346881
-7.89687, -0.0478893, -0.0520905, -0.0068925, 0.00314482, -0.0030771
-7.89809, -0.0449458, -0.0374391, -0.00768145, 0.00819026, -0.0051113
-7.8978, -0.0487239, -0.0337496, -0.0131536, 0.00342376, -0.00269947
-7.89953, -0.0556578, -0.0419815, -0.0077614, 0.00250557, -0.00118229
-7.89936, -0.0551196, -0.0289825, 0.00330069, 0.00395652, -0.00290902
-7.89925, -0.051434, -0.0391289, 0.00786012, -0.00195325, -0.00422429
-7.901, -0.0559002, -0.0400797, 0.0137948, -0.00100004, 0.000811242
-7.90025, -0.0567186, -0.0354341, 0.00619269, 0.000784563, -0.00138252
-7.89941, -0.0611549, -0.0464, 0.00396422, -0.00631995, -0.000222528
-7.90015, -0.0672152, -0.0591041, -3.8326e-05, -0.00566184, 0.00253594
-7.9008, -0.0633198, -0.0415095, 0.000808983, 0.00045336, 0.00111156
-7.90197, -0.0589045, -0.0438012, 0.00311893, -0.00322163, -0.00172592
-7.9035, -0.0580617, -0.0521361, 0.00797882, -0.00232202, -0.00102726
-7.90458, -0.0528018, -0.0538818, 0.00801977, -0.00200044, -0.00150883
-7.90434, -0.0522919, -0.0596406, 0.00571868, -0.00336825, -0.00279386
-7.90456, -0.0491426, -0.0555708, -0.00517678, 0.00283169, -0.00339995
-7.90442, -0.0516835, -0.0527287, -0.00441142, 0.00411002, -0.00340505
-7.90712, -0.0588088, -0.0608596, -0.0065888, -0.000446651, -0.000650197
-7.90985, -0.0587629, -0.0637176, -0.00532448, -0.00524311, 0.000130544
-7.91091, -0.0596585, -0.0662681, 0.003041, -0.00845777, 0.00110662
-7.91279, -0.0573867, -0.0572086, 0.0101917, -0.00609143, -0.00126163
-7.91324, -0.053576, -0.0444923, 0.013123, 0.00291814, -0.00148951
-7.91521, -0.052756, -0.0547596, 0.00603833, -0.000715859, 0.00137696
-7.91629, -0.0509667, -0.0644648, 0.00122891, -0.00322469, 0.000662493
-7.91636, -0.0562125, -0.0608194, -0.00326356, 0.00146092, 0.00152016
-7.91925, -0.0593131, -0.061843, 0.00436002, -0.00129954, -0.000313681
-7.91987, -0.0662573, -0.0744217, 0.0067649, -0.0034643, 0.00256053
-7.92128, -0.0677963, -0.0660103, 0.0163366, -0.000596143, 0.00313863
-7.92181, -0.0663294, -0.072927, 0.0110456, -0.00407102, 0.00334709
-7.92444, -0.0605269, -0.0665166, 0.00344909, -0.00621305, 0.00407524
-7.9251, -0.0560201, -0.0634371, 0.000825934, 0.000868751, 0.00433051
-7.92595, -0.0574586, -0.0521253, 0.00567334, 0.00521528, 0.00267486
-7.9278, -0.0633344, -0.0561398, 0.0103699, 0.00281642, 0.0024216
-7.92819, -0.062029, -0.0651041, 0.00830728, 0.00130294, 4.26182e-05
-7.92819, -0.0651971, -0.0659605, 0.00387571, -0.00136662, 0.0039152
-7.93222, -0.057588, -0.06397, 0.002681, -0.00123636, 0.00307784
-7.92979, -0.0496, -0.0530333, -0.00564466, 0.00282303, 0.00125878
-7.92787, -0.0509709, -0.04832, 0.00234911, 0.00495337, -0.000855826
-7.92502, -0.0596561, -0.0671099, 0.000538559, 0.00167852, 0.00172226
-7.91905, -0.0631018, -0.0609877, 0.00190445, 0.000259624, 0.00321122
-7.91711, -0.0594888, -0.0524811, -0.00493852, -0.0051942, 0.00291869
-7.91324, -0.0570178, -0.0516116, -0.00767259, -0.00137573, 0.00417214
-7.90615, -0.0520621, -0.0370202, -0.00317839, 0.00434312, 0.00258821
-7.90015, -0.0488726, -0.0385763, 0.000920484, 0.00366856, -0.00305913
-7.89553, -0.0510789, -0.0511505, 0.00301389, 0.00390989, -0.000660237
-7.89309, -0.0486233, -0.0357968, -0.00184705, 0.0046952, 0.000154627
-7.88469, -0.0471142, -0.030053, 0.00255115, 0.000431696, -0.000699915
-7.88014, -0.0461608, -0.0436824, 0.00678726, -0.00111743, -8.4584e-05
-7.87476, -0.0449555, -0.0274085, 0.0099135, 0.00478675, -0.00415039
-7.86903, -0.0523423, -0.0374641, 0.00638966, -0.000971813, -0.00149118
-7.86052, -0.0510546, -0.0399666, -0.00351331, -0.00258369, 0.0012278
-7.85788, -0.0481986, -0.0409436, 0.00627853, -0.00335195, -0.00160958
-7.85118, -0.0483694, -0.0537, 0.00682571, -0.0093677, -0.00133814
-7.84679, -0.0552556, -0.0625346, 0.00305036, -0.00575671, 0.00153332
-7.84358, -0.0618314, -0.0605139, 0.00292275, 0.00113421, 0.000902922
-7.83888, -0.0579775, -0.0565146, -0.00523909, 0.00122959, 0.000801832
-7.83642, -0.0574377, -0.0484826, -0.00525478, -0.000459298, 0.00230131
-7.83543, -0.05712, -0.0470256, -0.00367776, -0.00023247, 0.000606259
-7.83649, -0.0596768, -0.0364234, 0.0035819, -0.00204227, 0.000982027
-7.83429, -0.0601759, -0.0360565, 0.00591938, 0.00166589, 0.000289423
-7.83822, -0.0587525, -0.0268819, 0.00565968, -0.000813975, 0.000689956
-7.84004, -0.0542042, -0.0299758, 0.000992732, -0.00376178, -0.000289471
-7.83871, -0.052909, -0.0319469, -0.00512456, -0.000614718, 0.000495456
-7.84231, -0.0509589, -0.0312683, -0.00523542, 0.00465472, -0.000162712
-7.84127, -0.0458836, -0.0347538, -0.00497361, -0.000663135, 0.000123932
-7.8437, -0.0414944, -0.0338958, 0.00227314, 0.00104934, -0.00256727
-7.84688, -0.0472248, -0.0287308, 0.00491706, 0.00381837, -0.00270176
-7.84928, -0.0508221, -0.022851, -0.00434579, -0.00147709, -0.0013611
-7.85004, -0.0475986, -0.0255538, -0.0113237, -0.00164023, -0.0011442
-7.85463, -0.0453383, -0.0334838, -0.00780577, -0.0040951, -0.000923749
-7.85614, -0.0473535, -0.0409862, -0.000656967, -0.00222193, -0.00187304
-7.85754, -0.0459482, -0.0454705, -0.00544194, 0.00291734, -0.00339734
-7.85879, -0.0557094, -0.0548111, -0.00472339, -0.00192053, -0.000321496
-7.86084, -0.0548906, -0.0430432, -0.00369861, -0.00180644, 0.00106378
-7.86071, -0.0562219, -0.0289282, 0.00542575, 0.00357732, 0.000591588
-7.86272, -0.0520449, -0.0185968, -0.00241221, 0.00478157, -0.00012628
-7.86481, -0.0472409, -0.0161973, -0.00369181, 0.00379723, -0.00254882
-7.86472, -0.0520879, -0.0129243, 0.000234528, 0.00812249, -0.00104925
-7.86589, -0.0536939, -0.000791796, 6.73655e-05, 0.00947479, -0.000351928
-7.8684, -0.0546583, -0.00653896, 0.00333205, 0.000842903, -0.000401876
-7.8668, -0.0567505, -0.0278556, 0.0029494, -0.000710121, 0.00184262
-7.86827, -0.0584196, -0.0333165, 0.00103853, -0.00077109, 0.00306527
-7.8673, -0.0575836, -0.0423081, 0.00211076, -0.00100119, 0.0024976
-7.87026, -0.0583169, -0.0453874, -0.00169294, 0.002675, 0.00397625
-7.86888, -0.0627679, -0.0363628, 0.00163287, -4.73273e-05, 0.00824342
-7.8703, -0.0554722, -0.05088, 0.00489194, -0.00228306, 0.00643303
-7.8649, -0.0606888, -0.0659026, 0.00831939, 0.00407005, 0.00795737
-7.86463, -0.0615887, -0.0621344, 0.00560569, 0.00436962, 0.00834422
-7.86368, -0.0619456, -0.0614436, -0.00228439, -0.000291599, 0.0100367
-7.86183, -0.057644, -0.0566492, -0.00729613, 0.000339176, 0.0045111
-7.85891, -0.0550862, -0.0524693, -0.0120461, -0.00142563, 0.000131896
-7.85657, -0.056374, -0.0519456, -0.00763023, 0.000672983, -0.000266926
-7.85262, -0.0574529, -0.050263, -0.00354816, -0.000533165, -0.00195768
-7.84626, -0.0480537, -0.0393479, 0.00406039, -0.00273187, -0.00537159
-7.84539, -0.0514632, -0.043779, 0.00630807, 0.00184687, -0.00526017
-7.84148, -0.0562382, -0.0381592, -0.00251993, 0.0061436, -0.00595616
-7.83688, -0.0558535, -0.0237328, -0.00485484, 0.00300126, -0.00626906
-7.83148, -0.0596893, -0.0389918, 0.00231672, -0.00159606, -0.00185146
-7.82693, -0.0687049, -0.0451494, -0.00338514, -0.00380082, 0.000654958
-7.8244, -0.0620106, -0.0452798, -0.0101162, -0.00547736, -0.00153977
-7.81829, -0.0599783, -0.0599937, 0.00338351, -0.00261211, -0.00298987
-7.81516, -0.0620573, -0.0581563, 0.00126457, 0.00048614, -0.00300297
-7.80836, -0.061593, -0.0618037, 2.71941e-05, 1.43034e-05, -0.00381797
-7.80599, -0.0592125, -0.0556474, -0.00617827, -0.00122256, -0.0042857
-7.8023, -0.0533419, -0.0507188, -0.00628832, -0.00395858, -0.00482757
-7.7987, -0.0586219, -0.0528294, -0.00517474, -0.00731865, -0.00323878
-7.79548, -0.0569271, -0.048418, 0.000502381, -0.00622475, -0.00411109
-7.79464, -0.0555673, -0.0257531, -0.00213996, 0.000245755, -0.00528021
-7.78675, -0.0577587, -0.0247403, -0.00588031, 0.00484403, -0.00546701
-7.78515, -0.0544454, -0.0233008, 0.0020017, 0.00920481, -0.00342173
-7.7799, -0.0552987, -0.0181171, 0.00129913, 0.00433155, -0.00334412
-7.77918, -0.0541888, -0.0156153, -0.00213503, 0.00120894, -0.00399454
-7.77352, -0.0579949, -0.0222238, 0.0031712, 0.00295803, -0.0024725
-7.76815, -0.0576206, -0.0122877, 0.00451456, 0.00350526, -0.00159268
-7.76745, -0.0537301, -0.0181348, -0.00167613, -0.00432669, -0.00372986
-7.7654, -0.0551688, -0.0315645, 0.000768117, -0.00355903, -0.00280508
-7.7593, -0.0517579, -0.0238468, 0.00556743, 0.0023936, -0.00222115
-7.75457, -0.0538732, -0.0261811, 0.00785071, 0.00578359, -0.00256115
-7.74952, -0.053146, -0.0342388, -0.000269498, 0.00866874, -0.00379597
-7.7473, -0.0536317, -0.0278347, -0.00468334, 0.00724668, -0.00266695
-7.74323, -0.0551675, -0.0337488, -0.00280753, 0.00150271, -0.00305247
-7.73931, -0.0561396, -0.0383419, 0.000958195, 0.0015342, -0.000473938
-7.73291, -0.0618071, -0.0469548, 0.00092327, -0.00022826, 0.00315817
-7.72748, -0.0600125, -0.0551605, 0.0048489, -0.00146443, 0.0031617
-7.72307, -0.0578529, -0.0557666, 0.00253039, -0.00271004, 0.00379395
-7.72133, -0.0556049, -0.0467174, 0.00044716, -0.00392083, 0.00231415
-7.71602, -0.0579598, -0.0424422, -0.0024587, 9.11599e-05, 0.00308419
-7.71348, -0.0550226, -0.032291, -0.00676994, 0.00443189, 0.00254035
-7.70867, -0.0582592, -0.0267604, -0.00139497, 0.000891893, 0.00376853
-7.70632, -0.0568466, -0.0445858, 0.00261037, -0.00238774, 0.00329177
-7.70156, -0.0539355, -0.0480266, -0.00135302, 0.00304015, 0.000984478
-7.69792, -0.0547408, -0.0429315, -0.005877, 0.00514298, -0.00162164
-7.69935, -0.0546002, -0.0439942, -0.00312435, -0.000749897, -0.0002484
-7.69824, -0.0586907, -0.0518846, 0.00260206, -0.00773884, 0.00493981
-7.70249, -0.0599306, -0.0410717, 0.00739744, -0.00582339, 0.00531259
-7.70425, -0.0581791, -0.0379352, 0.00364667, 0.000108243, 0.00427678
-7.70988, -0.0577257, -0.0376432, 0.00764789, 0.00908018, 0.00249702
-7.71751, -0.0601391, -0.0382412, 0.00506089, 0.00635663, 0.000738666
-7.72697, -0.0640471, -0.0399526, 0.00493104, 0.00243285, -0.0033086
-7.74059, -0.063819, -0.0336197, 0.014909, -0.000610188, -0.00718403
-7.75493, -0.0692929, -0.0463764, 0.0236395, -0.0132244, -0.00343979
-7.7671, -0.0715225, -0.0604922, 0.0198992, -0.0190015, 0.00319557
-7.77587, -0.0699067, -0.0703421, 0.00728175, -0.00723689, 0.00910667
-7.78228, -0.0637436, -0.0795709, -0.00604778, 0.0123961, 0.00619805
-7.7889, -0.0602101, -0.0565043, -0.0132167, 0.0339918, 0.00197419
-7.8016, -0.0611686, -0.0192206, -0.00580571, 0.0413826, -0.00553839
-7.81847, -0.0642643, 0.010352, -0.00714959, 0.0246906, -0.0103045
-7.83098, -0.0753318, -0.0156243, -0.0144731, -0.00932455, 0.00174661
-7.84361, -0.0772423, -0.0429045, -0.0170195, -0.0343361, 0.0155135
-7.85212, -0.0630836, -0.0370819, -0.0154798, -0.0309643, 0.0154298
-7.85639, -0.0508977, -0.0380516, -0.0166836, -0.00885958, 0.00884342
-7.86367, -0.0403639, -0.0228813, -0.0132018, 0.0137127, -0.00365081
-7.87532, -0.0355701, -0.0026741, -0.00946335, 0.0211806, -0.0122704
-7.88876, -0.0376707, -0.0120038, -0.00158329, 0.00604723, -0.009121
-7.90129, -0.042637, -0.0251031, 0.00436239, -0.00538035, -0.00239294
-7.90999, -0.0427235, -0.030621, 0.00361941, -0.00766226, -0.000887588
-7.91851, -0.0473718, -0.0328648, 0.00429088, 0.000312494, -0.00109667
-7.92998, -0.0513139, -0.0304875, -0.00212499, 0.00550955, -0.0016069
-7.9413, -0.0522045, -0.0208002, -0.00675421, 0.00229322, -0.00122435
-7.95128, -0.0501918, -0.0259618, -0.00559011, 0.00142307, 0.0007473
-7.9601, -0.0461901, -0.0341924, -0.00260953, 0.00100492, -0.00153561
-7.97038, -0.0540596, -0.0488365, 0.000963432, -0.00262829, -0.00142593
-7.97925, -0.0522237, -0.049516, -0.00106734, -0.00278805, -0.00121413
-7.9885, -0.0585928, -0.0539164, 0.00297329, -0.00509717, 0.000413538
-7.99419, -0.0608652, -0.0659482, 0.0116785, -0.00662013, -0.000700915
-7.99918, -0.0538657, -0.0565418, 0.00343431, -0.00154404, -0.00127104
-8.00672, -0.0587485, -0.057982, -0.00167273, -0.00310301, -0.000603797
-8.01018, -0.0621884, -0.0629152, -0.00822742, -0.00459808, -0.000522145
-8.01494, -0.0674375, -0.0509876, -0.000146466, 0.00239797, 0.000709662
-8.01814, -0.0624818, -0.036227, -0.00529637, 0.00504099, 0.00167323
-8.02303, -0.0613488, -0.0358596, -0.00715048, 0.000509001, 0.00175277
-8.02955, -0.0630465, -0.0255013, -0.00537401, 0.00123813, 0.00212005
-8.02967, -0.0561168, -0.0282166, -0.0072995, -0.000852099, -0.00113998
-8.03111, -0.0601708, -0.0358846, -0.0116319, -0.0015359, 0.000922476
-8.03632, -0.0607736, -0.0356461, -0.00382889, 0.000137132, 0.00323605
-8.03898, -0.0610698, -0.040137, -0.00455625, 0.00080942, 0.00185498
-8.04164, -0.0524241, -0.0419088, -0.00635395, 0.00247419, -0.000605795
-8.04611, -0.054819, -0.0334061, -0.00512473, 0.00616073, -0.000198198
-8.04852, -0.0533214, -0.0319001, -0.0101183, 0.0021359, -0.00221351
-8.05089, -0.0522983, -0.0449587, -0.00337404, -0.00191928, -0.00013002
-8.05517, -0.0565114, -0.0534498, -0.00134717, -0.00229833, 0.00103807
-8.05754, -0.0519322, -0.0478524, 0.00309316, -0.00371472, 0.00101562
-8.05868, -0.0535097, -0.052006, -0.00206735, -0.000344738, 0.00170689
-8.0606, -0.0554841, -0.0553091, -0.00631449, 0.0074195, -0.000656454
-8.06331, -0.0479443, -0.0392354, -0.000352351, 0.00708986, -0.0036558
-8.06599, -0.0476856, -0.0394741, 0.0033717, 0.00408108, -0.00229096
-8.06638, -0.0536086, -0.0457145, -0.000813719, 0.00104387, 0.000998741
-8.06651, -0.0527764, -0.057769, 0.000132471, -0.00420767, 0.000167805
-8.06582, -0.0547052, -0.0654193, -0.000325459, -0.00414429, -0.000695361
-8.06803, -0.0522201, -0.0557369, 0.00624549, -0.002578, 0.000166664
-8.06843, -0.0471982, -0.0565459, 0.0065164, -0.00629791, -0.00253919
-8.06879, -0.0459824, -0.0568837, 0.00471212, -0.0057438, -0.00104116
-8.06843, -0.0508152, -0.0445306, 0.00149726, -0.00381223, 0.000679271
-8.06761, -0.0480465, -0.0500239, -0.000272882, -0.0029295, -0.00215005
-8.06936, -0.0490862, -0.046992, -0.00368443, 0.0041147, -0.00182433
-8.06932, -0.0547339, -0.0477911, 0.00247793, 0.00167337, -0.00120919
-8.07226, -0.0555667, -0.0498499, 0.0001629, -0.00599337, -0.000151201
-8.07156, -0.0623296, -0.0389966, -0.00305256, -0.0051758, 0.000785985
-8.07076, -0.0687483, -0.0309916, -0.00570918, -0.00684114, 0.00321775
-8.07056, -0.0631432, -0.027991, 0.00436063, -0.00275813, 0.000182674
-8.07252, -0.0600204, -0.0298508, 0.0129889, 0.00390822, 0.000704672
-8.07308, -0.0591331, -0.0417058, 0.00858237, 0.00496021, -0.000664101
-8.07433, -0.0489707, -0.035702, 0.000636461, 0.00276586, -0.00136409
-8.07394, -0.0502961, -0.0255076, -0.00797231, 0.00232385, -0.00143334
-8.07537, -0.0474579, -0.0224905, -0.0203505, 0.00145301, -0.0025249
-8.07378, -0.0520072, -0.0314522, -0.014998, 0.00243974, -5.42248e-05
-8.07608, -0.0481231, -0.0192362, -0.00486571, 0.00276731, -0.00240711
-8.07739, -0.0478999, -0.0219311, -0.00200538, -0.00239538, -0.00273494
-8.07635, -0.0509225, -0.0211968, -0.000940064, 0.000673539, -0.000603971
-8.07863, -0.0529683, -0.031397, -0.000544082, 0.00265827, -0.00143855
-8.07923, -0.0469044, -0.029308, 0.00106269, 0.000215748, -0.00471774
-8.07745, -0.0500358, -0.044166, 0.00208484, 0.000347711, -0.00450279
-8.08105, -0.0463363, -0.0381137, 0.00265851, -0.00032708, -0.00446192
-8.08132, -0.0593383, -0.0601965, -0.0018717, -0.00780737, -0.00240157
-8.07966, -0.0630853, -0.0491733, -0.00353366, -0.00621958, 0.000724736
-8.07923, -0.0686383, -0.0393729, -0.0101119, 0.00495857, 0.00162204
-8.08105, -0.0643314, -0.0283982, -0.00448306, 0.00808297, -0.00170443
-8.08041, -0.062362, -0.0296684, -0.0031933, 0.00603838, -0.00175916
-8.08139, -0.0516572, -0.0112495, -0.00264219, 0.00152941, -0.00291759
-8.08212, -0.0528068, -0.0143786, -3.24251e-05, 0.000938709, -0.00308952
-8.08256, -0.0493114, -0.0121722, 0.00627352, -0.000779128, -0.00298815
-8.08502, -0.051703, -0.0191692, -0.00303282, -0.00233807, -0.00316607
-8.08461, -0.0479582, -0.000902207, -0.0102045, -9.8053e-05, -0.00355618
-8.08394, -0.0499994, 0.000987117, -0.0171246, -0.00300627, -0.000811735
-8.08276, -0.0513726, 0.00716985, -0.0156284, -0.00445441, 0.0025881
-8.08235, -0.0463474, 0.00370904, -0.00742109, 0.00328794, 0.00448488
-8.08918, -0.0467309, 0.00777174, 0.0028093, 0.00421747, 0.00577663
-8.08601, -0.0566414, 0.0067765, -0.00183603, -0.00261603, 0.00713836
-8.08599, -0.0606292, -0.00942772, -0.00163116, -0.00174403, 0.00894891
-8.0911, -0.0602947, -0.0223301, -0.00634515, 0.00306306, 0.00709937
-8.09142, -0.0576505, -0.0246684, -6.60795e-06, 0.00169751, 0.00527187
-8.09033, -0.0559753, -0.0219275, 0.00399209, 0.00550466, 0.0034011
-8.0901, -0.0555057, -0.00345614, -0.00199394, 0.0121138, 0.00109109
-8.0904, -0.0530686, -0.00252936, -0.00443585, 0.0128393, 0.00096091
-8.09336, -0.0541086, -0.000233627, -0.000298832, 0.0102767, 0.00164236
-8.09203, -0.0571019, 0.00433654, -0.000747608, 0.00295542, 0.00267266
-8.09356, -0.0553611, 0.0141459, 0.00917196, -0.00570633, 0.00276683
-8.09332, -0.0590894, -0.000861466, 0.0140433, -0.00612126, 0.00377651
-8.0907, -0.0546261, 0.000846028, 0.00641224, -0.00601796, 0.00167831
-8.08923, -0.0526263, 0.000251255, 0.00700016, 0.00247597, -0.00096103
-8.0904, -0.0580184, -0.00645757, 0.00291807, 0.00486375, 0.000187366
-8.08985, -0.0597332, -0.0136934, 0.0019142, 0.00139775, 0.0012036
-8.08721, -0.0580623, -0.0169009, -0.000610572, 0.000691684, 0.00279379
-8.08347, -0.0593025, -0.0109843, 0.00171859, 0.00425374, 0.00283661
-8.08718, -0.0598371, -0.0129687, 0.0020727, 0.00120972, 0.00191271
-8.08413, -0.0624902, -0.0165474, -0.00208348, -0.0013786, 0.00186092
-8.08678, -0.0617038, -0.0335538, -0.0047996, -0.00563168, -0.000592403
-8.08525, -0.061309, -0.0325084, -0.000386184, -0.0100512, -0.00157489
-8.08799, -0.0554944, -0.0325435, -5.91605e-05, -0.00626665, -0.0029447
-8.08527, -0.0556308, -0.0262059, -0.00456278, -0.00551909, 0.000433667
-8.08838, -0.0550957, -0.0290388, -0.0148827, -0.012881, -0.00272585
-8.08886, -0.0500725, -0.0313789, -0.0143814, -0.0164036, -0.00289555
-8.09334, -0.0467646, -0.0425292, -0.020016, -0.0115134, -0.00293801
-8.09088, -0.0458733, -0.0399573, -0.00464936, -0.0020221, -0.00437067
-8.09569, -0.0424237, -0.0362844, -0.00219179, 0.00780811, -0.00652421
-8.10136, -0.0547955, -0.0376409, -0.00192778, 0.00856452, -0.00423387
-8.10291, -0.0534724, -0.0570898, -0.0108583, 0.00113951, -0.00429361
-8.10426, -0.0500875, -0.0723315, -0.0103933, -0.00287079, -0.00450454
-8.10592, -0.0471557, -0.0654601, -0.00904056, 0.00686512, -0.00291222
-8.11002, -0.0529132, -0.0658836, -0.00585138, 0.0123663, -0.0013749
-8.11314, -0.0586024, -0.0753545, -0.00181174, 0.00717416, -0.000661513
-8.11477, -0.0678338, -0.0822997, -0.00243747, 0.00299977, -0.00242466
-8.11464, -0.0648791, -0.0808506, 0.004321, -0.00353617, -0.00551202
-8.11871, -0.0661475, -0.0879365, 0.0123779, -0.00617265, -0.00317291
-8.10931, -0.0655972, -0.0824883, 0.0137309, 0.0011398, -0.000253452
-8.11345, -0.059011, -0.066525, 0.00737429, 0.0193927, -0.00119178
-8.12372, -0.0571029, -0.022525, 0.0047945, 0.0235839, -0.0034202
-8.12464, -0.0562227, -0.0163483, 0.00756654, -0.00046735, -0.00326856
-8.11936, -0.0584451, -0.0281642, 0.0105773, -0.0276019, -0.00213559
-8.12264, -0.0573944, -0.052426, 0.00757388, -0.0421014, 0.00157537
-8.11967, -0.0587557, -0.0606844, -0.00698664, -0.0352383, 0.0070161
-8.12214, -0.0491971, -0.0683591, -0.00952107, -0.00691826, 0.0018858
-8.1255, -0.0449583, -0.0538374, -0.0200857, 0.0212665, 0.00277266
-8.12833, -0.0466923, -0.0406891, -0.0267313, 0.0249613, 0.00047431
-8.13168, -0.0460756, -0.0461098, -0.0169201, 0.0120959, 0.00103877
-8.13506, -0.0417864, -0.0634168, -0.0097886, -0.00717898, 0.00123776
-8.1346, -0.0357117, -0.0703691, -0.00603717, -0.0119038, -0.00172101
-8.1408, -0.0296114, -0.076476, -0.0030555, -0.00594811, -0.00460142
-8.1431, -0.0324989, -0.102052, 0.000635598, -0.00157567, -0.0043233
-8.14319, -0.0310769, -0.100913, -0.00208166, 0.00326759, -0.00606869
-8.14381, -0.0361805, -0.0810605, -0.000615889, 0.0127115, -0.00851248
-8.14684, -0.0425188, -0.0682601, -0.00791836, 0.0107166, -0.00597113
-8.14708, -0.0505643, -0.0614478, -0.012469, 0.0014684, -0.0007554
-8.14743, -0.0551854, -0.0461387, -0.00190562, -0.00174353, -0.000527513
-8.14598, -0.0543086, -0.0388156, 0.00388739, -0.0012227, -0.00228218
-8.14624, -0.0523522, -0.0259059, 0.00957983, 0.00490425, -0.000484607
-8.14865, -0.0648486, -0.048238, 0.0106774, 0.00518994, 0.00330699
-8.14725, -0.0692881, -0.0485681, 0.0129106, 0.00225952, 0.00271626
-8.14612, -0.0721945, -0.0525834, 0.0118336, 0.000565871, 0.00406805
-8.14621, -0.071339, -0.0595359, 0.0028723, 0.00107638, 0.00282022
-8.14493, -0.0644245, -0.0621253, -0.00157086, -0.00189552, 0.00185578
-8.14157, -0.0646837, -0.056292, -0.00156289, -0.00581249, 0.00183518
-8.14184, -0.0611289, -0.0703514, 0.0105483, -0.00514898, 0.000655354
-8.14571, -0.0533444, -0.0624661, 0.0189146, 0.00048602, -0.00403733
-8.13997, -0.0494585, -0.0558833, 0.0212019, 0.00169737, -0.00449612
-8.14187, -0.0471774, -0.057745, 0.0137868, -0.00418196, -0.00361191
-8.14346, -0.0509048, -0.0657818, 0.00291964, -0.00566046, -0.00244414
-8.14591, -0.0584147, -0.054644, 0.00505576, -0.00639338, -0.0021323
-8.14254, -0.0622569, -0.0479445, 0.0063166, -0.00690223, -0.000872512
-8.14449, -0.0650571, -0.0498969, 0.0020061, -0.00487111, 0.00158223
-8.14312, -0.063583, -0.0368838, 0.000916613, -0.00144348, 0.00178627
-8.14427, -0.0577953, -0.0391006, -0.00653757, -0.00658862, -0.000717911
-8.1462, -0.0557229, -0.0441371, 0.000254276, -0.00361227, -0.00138403
-8.14723, -0.0557483, -0.0352859, -0.00061197, 0.00297264, 0.00187636
-8.14809, -0.0520161, -0.0501316, -0.00676325, 0.00269386, 0.000128488
-8.14901, -0.0564386, -0.0514143, -0.0034837, -0.00197517, 0.00302026
-8.15283, -0.0596694, -0.0365651, 0.000747517, 0.00142291, 0.00277234
-8.15214, -0.0619068, -0.0289565, -0.00145302, 0.00485437, 9.59361e-05
-8.15257, -0.0564073, -0.0162467, -0.0070881, 0.00774644, -0.00094951
-8.15445, -0.052396, -0.00600825, -0.00141282, 0.00646107, -0.00144792
-8.15253, -0.0517501, -0.0153569, 0.00458171, 0.00142175, 0.00202001
-8.15543, -0.048411, -0.0131809, 0.00535649, 0.00403115, 0.00258531
-8.15408, -0.0485633, -0.0113822, 0.00526012, 0.0032992, 0.00199118
-8.1552, -0.0532574, 0.00210799, 0.00527479, 0.00250206, 0.00521224
-8.15515, -0.0536668, 0.0156562, 0.00226482, 0.00864588, 0.0060714
-8.15504, -0.0499769, 0.0199093, 0.00236663, 0.0066154, 0.00273686
-8.15703, -0.0521774, 0.0189594, -0.00328208, -0.000522559, 0.00616552
-8.15738, -0.0548963, 0.0117467, -0.00607315, -0.00486067, 0.00781791
-8.156, -0.053368, -0.00213929, -0.0039159, -0.00511379, 0.00560124
-8.15559, -0.0467611, -0.0235504, -0.00629791, -0.00683326, 0.00321716
-8.1573, -0.045165, -0.0277701, -0.0010727, -0.00404804, 0.00217876
-8.15562, -0.0532805, -0.0325194, 0.00607204, -0.00202316, -0.000181197
-8.15657, -0.0569584, -0.0343828, -0.00174967, 0.00317997, -0.00091425
-8.15903, -0.0646673, -0.0366647, -0.00717321, 0.000208221, 0.00111357
-8.16158, -0.064664, -0.0508652, -0.00730345, -0.00429164, 0.00117573
-8.15847, -0.0675493, -0.0588941, -0.00429238, -0.00149267, 0.00355849
-8.16182, -0.0632196, -0.0581557, 0.00392163, -0.00147627, 0.00255006
-8.16348, -0.0610282, -0.0653923, 0.000667943, -0.00207094, 0.000928339
-8.16551, -0.0603353, -0.0642697, 0.00361422, 0.00247988, 0.000106152
-8.16623, -0.0613445, -0.0647292, 0.00698229, -0.00139569, -0.000568949
-8.16884, -0.0621882, -0.0616274, -0.000485889, -0.0025696, 0.0016637
-8.1667, -0.0542521, -0.0491152, -0.00484181, -0.000198336, 0.000209801
-8.17076, -0.0508873, -0.0413486, -0.00483368, -0.000362295, -0.00231967
-8.17308, -0.0517086, -0.0501791, 0.000793537, -0.00495144, -0.00254038
-8.1767, -0.0549975, -0.0475342, 0.000185166, -0.00659487, -0.00235802
-8.17689, -0.0551069, -0.0575231, -0.000723626, -0.00692006, -0.00371042
-8.17844, -0.0565356, -0.0583623, -0.00265742, -0.00458919, -0.00104156
-8.18309, -0.0619149, -0.0516397, 0.00158465, 0.00034165, -0.0011967
-8.17933, -0.065001, -0.0475858, 0.00421473, -0.000277133, -0.00143259
-8.1801, -0.0663383, -0.0367918, 0.00502828, 0.0063117, -0.00114628
-8.18082, -0.0670751, -0.0392135, -0.000311201, 0.00477864, -0.000443947
-8.18219, -0.0676151, -0.0465123, -0.0134794, 0.00494539, -0.000121793
-8.18385, -0.0673762, -0.0449921, -0.00447475, 0.00397061, -8.28253e-05
-8.18529, -0.0661299, -0.026513, 0.00232323, 0.00419986, 0.00025902
-8.18299, -0.0615545, -0.0211842, 0.000655964, 0.00437659, -0.00104783
-8.18619, -0.0636172, -0.0241076, 0.00117778, 0.00160824, 0.00120628
-8.18429, -0.0641866, -0.0366366, -0.00248218, -0.00564887, 0.00360114
-8.18528, -0.0657379, -0.0344279, 0.00475089, -0.00478646, 0.00489395
-8.18179, -0.0659572, -0.0419118, 0.00689267, 0.000316079, 0.00249098
-8.18037, -0.0638396, -0.0494306, 0.00234649, 0.000897201, -0.000107421
-8.18039, -0.0607448, -0.0498239, 0.00230386, 0.00607313, -0.00109848
-8.18155, -0.0612309, -0.0422721, 5.91154e-05, 0.00401094, -0.0019635
-8.17821, -0.0613555, -0.0438671, -0.000237949, 0.00178107, -0.00160571
-8.17971, -0.0664673, -0.0493414, -0.00723076, -0.000645458, 0.00182033
-8.17893, -0.0676433, -0.0426577, -0.0135312, -0.00410669, 0.00145126
-8.17548, -0.0690946, -0.0396474, -0.0119965, -0.00543956, 0.00396605
-8.17223, -0.0696758, -0.0378271, -0.00576113, 0.000215659, 0.00461987
-8.17389, -0.0608798, -0.0294315, -0.00514095, -0.00022117, -0.000685405
-8.17044, -0.0521741, -0.0165854, -0.00764548, 0.00311595, -0.000160727
-8.16931, -0.0507714, -0.0136794, -0.0117944, 0.00817832, 0.000469669
-8.16816, -0.0477208, -0.00784565, -0.0216538, 0.00759382, -0.00057006
-8.1625, -0.0410889, -0.0158709, -0.020719, 0.0129355, 0.00074136
-8.15857, -0.0476506, 0.005426, -0.0206353, 0.02684, 0.00144185
-8.15477, -0.0444536, 0.0096051, -0.0165617, 0.0265973, -0.00470864
-8.15539, -0.0405936, 0.034078, -0.0154523, 0.0154458, -0.00421638
-8.15284, -0.0385478, 0.0417444, -0.0171599, -0.00704268, -0.00189305
-8.15587, -0.0355684, 0.0174741, -0.020177, -0.0313167, -0.0026067
-8.15023, -0.0319965, -0.0427315, -0.0108901, -0.0374675, 0.00122311
-8.14308, -0.035874, -0.0814531, -0.000753298, -0.0177492, 0.00249484
-8.13763, -0.0329252, -0.077707, -0.00374766, 0.0138949, -0.00479212
-8.13785, -0.0288867, -0.0381606, -0.00484262, 0.0286709, -0.00752128
-8.14264, -0.0353919, -0.026992, -0.0100626, 0.0126389, -0.00590475
-8.1474, -0.04929, -0.0348313, -0.0116103, -0.0155659, -0.00300337
-8.14596, -0.059334, -0.0755622, -0.00971308, -0.0316992, 0.00552381
-8.14455, -0.0641863, -0.101436, -0.0101415, -0.0220684, 0.00611424
-8.14377, -0.0537304, -0.0887356, -0.00381787, -0.000764163, 0.000940683
-8.13794, -0.0455315, -0.0731746, 0.00191923, 0.0195046, -0.00416208
-8.14434, -0.0494743, -0.0443945, 0.0158706, 0.0156292, -0.00640397
-8.14578, -0.0473557, -0.0505597, 0.0175348, -0.00187681, -0.00177739
-8.14765, -0.050441, -0.0525428, 0.0189238, -0.00968555, 0.000535929
-8.14813, -0.0553881, -0.0494303, 0.0234055, -0.00369451, -0.00127355
-8.14997, -0.0569836, -0.0539231, 0.0225406, 0.00364959, -0.000502715
-8.14624, -0.0627282, -0.0341758, 0.0156971, 0.0119187, 0.00256759
-8.14877, -0.0617896, -0.0273643, 0.0100126, 0.00306213, 0.00226235
-8.15311, -0.05673, -0.0349709, 0.00867821, -0.0103791, 0.00226936
-8.15187, -0.0537701, -0.0446009, 0.0134317, -0.0101326, 0.000190745
-8.15057, -0.0572741, -0.0470037, 0.0213241, -0.00303075, -0.00164635
-8.15512, -0.0550742, -0.051243, 0.00690821, -0.000659365, -0.00217817
-8.15289, -0.0557972, -0.0600248, 0.000617317, -0.000311884, -0.000486156
-8.1526, -0.0521159, -0.0531727, 0.00335663, 0.00890747, -0.0048713
-8.15566, -0.0480984, -0.0276407, 0.00800246, 0.0160612, -0.00874847
-8.15572, -0.0468256, -0.0172311, 0.00454105, 0.00914124, -0.00687796
-8.15872, -0.0461205, -0.020872, 0.00519463, -0.000789765, -0.00634422
-8.16176, -0.0531876, -0.030479, 0.00899356, -0.00506467, -0.00349436
-8.16098, -0.0562951, -0.0433197, 0.0039497, -0.00748464, -0.00235108
-8.16239, -0.0521966, -0.0486232, -0.0034905, -0.00668037, -0.00288755
-8.16508, -0.0559161, -0.053063, -0.00289614, -0.0066474, -0.00271994
-8.16679, -0.0527491, -0.0629827, 0.000758698, -0.0093614, -0.00152751
-8.16818, -0.0563826, -0.0684277, 0.00157306, -0.00619805, -0.00122826
-8.16949, -0.0569135, -0.0593315, 0.00180123, -9.27984e-05, 0.00101379
-8.17113, -0.0559418, -0.0586628, -0.000315436, -0.000829898, 0.00120853
-8.17346, -0.0484823, -0.0566722, -0.0066703, 0.00183593, -0.000493885
-8.17914, -0.04769, -0.0489065, -0.0169481, 0.00493679, -0.00191766
-8.18604, -0.0493259, -0.0474255, -0.0161365, -0.00246656, -0.000471675
-8.1878, -0.0510183, -0.057803, -0.00792862, -0.00937823, 0.0028235
-8.19159, -0.0531704, -0.0624987, -0.00372819, -0.00514082, 0.00493759
-8.19213, -0.0488265, -0.0674705, -0.00358909, 0.00500653, 0.00157669
-8.19181, -0.0467197, -0.05393, -0.0031298, 0.0133177, 0.00348428
-8.19451, -0.0433756, -0.0405153, -0.0121463, 0.0107376, 0.00059062
-8.1989, -0.0369008, -0.0313158, -0.0155892, 0.0071869, -1.07277e-05
-8.20055, -0.0385579, -0.0283764, -0.0125081, 0.00535942, 0.00283583
-8.2011, -0.0328743, -0.0229655, -0.0109674, 0.00656178, -0.000943053
-8.20363, -0.0301022, -0.0283434, -0.00829556, 0.0036626, -0.0021813
-8.2073, -0.0362535, -0.020283, -0.0149782, -0.00168569, -0.0022865
-8.20696, -0.0445842, -0.0338952, -0.00715401, -0.0101552, -0.00243974
-8.20712, -0.0476455, -0.052849, -0.00432056, -0.0127814, 0.000988611
-8.2032, -0.0566509, -0.0496921, 0.00361602, -0.00263845, 0.00192724
-8.20285, -0.0520581, -0.0458912, 0.0126108, 0.00894771, -0.00230084
-8.20735, -0.0518638, -0.0362842, 0.00822811, 0.012598, -0.00300494
-8.21044, -0.0574079, -0.0350228, 0.00916216, 0.0025871, -0.00192009
-8.20875, -0.0594768, -0.0420676, 0.0108786, -0.0107655, -0.00370199
-8.21306, -0.0581324, -0.0539115, 0.0195591, -0.0132374, -0.00382939
-8.21221, -0.0599052, -0.0655889, 0.00849929, -0.00823923, -0.000869994
-8.21137, -0.0618873, -0.0670361, -0.00126459, -0.00231114, -0.000422107
-8.21284, -0.0616414, -0.0638524, -0.00396252, 0.00791773, -0.00175211
-8.21695, -0.0642274, -0.0569762, -0.00680861, 0.00225025, -0.0011889
-8.21779, -0.0585483, -0.0610984, 0.00336205, -0.00326905, -0.00319642
-8.21964, -0.0614085, -0.0578059, 0.00626729, -0.00433022, -0.00185045
-8.21773, -0.0657513, -0.0552278, 0.00686659, -0.0057201, 0.00246067
-8.21914, -0.0563464, -0.0591862, 0.0095451, -0.00325632, 0.00144917
-8.22255, -0.0566619, -0.065635, 0.00263006, -0.00119795, 0.0026131
-8.22392, -0.0539295, -0.0667966, 0.00867079, -0.00267963, 0.000650561
-8.22317, -0.0495869, -0.0737782, 0.0105582, -0.00364151, -0.000660903
-8.22544, -0.0460663, -0.0750125, 0.00643901, -0.000967998, -5.29517e-05
-8.22599, -0.0459249, -0.081312, 0.00996283, 0.00182069, -0.00164281
-8.22451, -0.0451719, -0.0891374, 0.00663294, 0.0057242, -0.00319217
-8.22906, -0.0457049, -0.0728144, 0.00430928, 0.00610365, -0.00243326
-8.22749, -0.0464744, -0.0664846, -0.00262047, 0.00541983, -0.00120733
-8.22913, -0.0480238, -0.0630934, -0.016248, -0.00632492, -0.00116836
-8.23163, -0.0577636, -0.0503117, -0.0149709, -0.011524, 5.88407e-06
-8.22992, -0.0525702, -0.056823, 0.00405597, -0.0125915, 0.000502025
-8.23041, -0.0576526, -0.0567985, 0.00270238, -0.00773047, 0.00575251
-8.23069, -0.0584702, -0.0717467, -0.000833319, 0.000405032, 0.00690941
-8.23448, -0.0546443, -0.0649008, -0.00917589, 0.00228045, 0.00553269
-8.23376, -0.0573031, -0.0608863, -0.00792368, 0.00711523, 0.00535548
-8.23363, -0.0534871, -0.0457911, -0.00188129, -0.00136578, 0.00302337
-8.23702, -0.0514805, -0.0449531, -0.00250406, -0.00324786, 0.00369526
-8.23808, -0.0526018, -0.0365558, -0.00515696, -0.00709283, 0.00343065
-8.2342, -0.0487521, -0.0364237, 0.0037542, -0.00672792, 0.00149178
-8.23417, -0.0540185, -0.0373684, 0.00579587, 0.00245578, 0.00134582
-8.23489, -0.055916, -0.0242834, 0.00101333, 0.0083784, 0.00460436
-8.23151, -0.0567933, -0.0178629, -0.00313264, 0.00291637, 0.00273239
-8.2286, -0.0539456, -0.0318724, -0.00144271, 0.00282701, 0.000128801
-8.22507, -0.0521724, -0.0464551, -0.00330301, 0.00243123, -0.000511441
-8.22316, -0.0549728, -0.0466171, 0.00419501, 0.00245193, -8.30035e-06
-8.22085, -0.055372, -0.0481882, -0.000594976, 0.00345626, 0.00166588
-8.21677, -0.0582103, -0.0596871, -0.0066872, 0.00505802, 0.00449872
-8.21486, -0.0517202, -0.0616437, -0.00946447, 0.00329694, 0.00151628
-8.21116, -0.0497916, -0.0657522, -0.00522223, -0.00432146, 0.00142611
-8.20734, -0.0471167, -0.0701099, -0.00027632, -0.00628865, -0.00166145
-8.20171, -0.0516046, -0.0779532, 0.00860406, -0.000988757, 0.00226578
-8.20207, -0.0528355, -0.0742083, -0.000250121, 0.00174295, 0.00224155
-8.19106, -0.0490917, -0.0784708, -0.008576, -0.00333934, -0.000296817
-8.18645, -0.0458476, -0.086103, -0.0116203, 0.00312403, 0.000516725
-8.18294, -0.0436519, -0.083837, -0.0148879, 0.00615282, 0.00104667
-8.18006, -0.0415053, -0.0706704, -0.0134942, 0.00570465, -0.000374796
-8.1769, -0.0371129, -0.0738915, -0.0131453, 0.000431315, -0.00294428
-8.17054, -0.0425727, -0.0653079, -0.00605412, -0.00713149, -0.00171045
-8.16608, -0.0488287, -0.0678318, 0.00334179, -0.0168038, -0.000625072
-8.15983, -0.0546222, -0.0588184, 0.00517557, -0.0116414, 0.00195729
-8.15698, -0.056729, -0.0755373, 0.00364956, -0.00464542, 0.00170698
-8.15426, -0.0513645, -0.0705583, 0.00430037, 0.00245593, -0.00142788
-8.14754, -0.0573228, -0.0637438, 0.0121861, 0.0064073, 0.00248323
-8.14853, -0.0543329, -0.0623933, 0.00929514, -0.00165541, 0.00294316
-8.14133, -0.0567067, -0.075891, 0.0122013, -0.00968257, 0.00707968
-8.14094, -0.0575683, -0.0874482, 0.00511921, -0.00720115, 0.00817173
-8.13791, -0.0577647, -0.0887837, -0.000303203, -0.00663179, 0.00580548
-8.1343, -0.0565682, -0.0939263, -0.00398995, -0.00337041, 0.00367737
-8.13062, -0.0504957, -0.0745447, 0.00298838, -0.00209235, 0.00274669
-8.12787, -0.0470177, -0.0721822, 0.00539434, -0.00267068, 0.000568397
-8.1236, -0.0392853, -0.0668606, -0.000742022, -0.000379295, -0.00458344
-8.12782, -0.0410473, -0.0596326, 0.00331236, 0.000345386, -0.00607607
-8.12164, -0.0395103, -0.0521642, 0.0148314, -0.00165063, -0.00814755
-8.1242, -0.0482967, -0.0616278, 0.0122366, -0.0051077, -0.00495488
-8.11821, -0.0525158, -0.0657262, 0.0102708, -0.00846651, -0.00424946
-8.11556, -0.0545561, -0.0770233, 0.00792117, -0.0059205, -0.00189874
-8.11295, -0.0550945, -0.0713198, -0.00247559, 0.0101991, 0.000112505
-8.11336, -0.0510001, -0.0658456, -0.00160582, 0.0161386, -0.00319563
-8.11194, -0.0456891, -0.049445, -0.00393389, 0.00736245, -0.00654514
-8.10763, -0.0486992, -0.0468751, 0.000552448, -0.00429511, -0.00678621
-8.10539, -0.0598107, -0.0492093, 0.00158466, -0.0116497, -0.00333874
-8.10152, -0.0624424, -0.0508296, -0.00120985, -0.00839066, -0.00265998
-8.09599, -0.0662041, -0.0279401, -0.000123183, 0.00206994, 0.00114109
-8.09299, -0.066699, -0.0231075, -0.00514567, 0.0121835, 0.00209063
-8.08793, -0.0589798, -0.0150815, 0.00667648, 0.0112921, -0.00160913
-8.08315, -0.0616185, -0.0127956, 0.00371853, -0.00323615, -0.00170246
-8.07555, -0.0560235, -0.0350936, 0.0110137, -0.0110771, -0.0028814
-8.07234, -0.0505805, -0.0489696, 0.00324115, -0.00678286, -0.00306602
-8.06604, -0.0475986, -0.0460501, -0.00427248, 0.00323085, -0.00372427
-8.06394, -0.0516537, -0.0556196, -0.00610582, -0.0018059, -0.00271372
-8.05703, -0.0536043, -0.0636445, -0.0113117, -0.0033179, -0.0024106
-8.05209, -0.0514896, -0.0736444, -0.00918562, -0.00712666, -0.00528986
-8.04281, -0.041896, -0.0787247, 0.00245331, -0.00293061, -0.00710553
-8.0356, -0.0472586, -0.0752399, 0.00965754, 0.0015523, -0.00143967
-8.03127, -0.046224, -0.0684472, 0.00803432, -0.000743501, -0.00179906
-8.02251, -0.0404403, -0.0851203, -0.00302186, -0.00525554, -0.00198784
-8.01573, -0.046416, -0.0943139, -0.000223603, -0.00373118, 0.0014715
-8.00942, -0.0511992, -0.0999323, -0.0105413, -0.00928312, 0.00137152
-8.00154, -0.0487064, -0.104532, -0.00476228, -0.0107409, 0.00211667
-7.99331, -0.0524931, -0.102651, -0.00422078, 0.00112545, 0.00503228
-7.98861, -0.0410828, -0.0927909, -0.00536614, 0.0068204, 0.00194283
-7.98068, -0.0408059, -0.0880908, -0.00422774, 0.00457307, -0.00094972
-7.97202, -0.0388299, -0.072657, -0.00498592, 0.00674192, -0.00247187
-7.9631, -0.0457989, -0.0576659, -0.0130103, 0.00304727, -0.00169155
-7.95563, -0.0489151, -0.0457208, -0.00379378, 0.00227442, -0.00269503
-7.94693, -0.0503408, -0.0407194, 0.008923, 0.0031207, -0.00303974
-7.93992, -0.0556945, -0.0322585, 0.00903509, 0.00106581, -0.000612099
-7.92796, -0.0544442, -0.0441767, 0.012301, 0.00160261, -0.00114453
-7.92285, -0.0551221, -0.0359511, 0.0111512, 0.00335252, -0.000809866
-7.91563, -0.0549485, -0.0444984, 0.0113359, -0.00487798, -0.00402642
-7.90642, -0.0537839, -0.0528055, 0.0202604, -0.00459157, -0.0018799
-7.89875, -0.0593006, -0.0626666, 0.0226549, -0.00330004, -0.00026753
-7.88809, -0.0671606, -0.0574911, 0.0148956, -0.00146535, 0.00236923
-7.88063, -0.0733762, -0.0482407, 0.000781389, 0.0028769, 0.00742637
-7.87307, -0.0809816, -0.0439532, -0.00910949, 0.00832857, 0.00878941
-7.86453, -0.0824956, -0.0344121, -0.0250391, 0.00705336, 0.00802525
-7.85851, -0.0781625, -0.0344678, -0.0154519, 0.000727059, 0.00708264
-7.84722, -0.0797923, -0.0503756, -0.015042, -0.0107864, 0.00973469
-7.83785, -0.0665095, -0.0511612, -0.00951515, -0.0132783, 0.0102394
-7.83088, -0.0648954, -0.0454836, -0.0055434, -7.70051e-05, 0.00994344
-7.81863, -0.0606327, -0.0387612, 0.000357921, 0.00584073, 0.00696961
-7.81218, -0.0612738, -0.0602815, 0.0105279, 0.00360077, 0.00611326
-7.80196, -0.0575158, -0.077761, 0.0125208, 0.00010944, 0.00435301
-7.79484, -0.0556136, -0.0755898, 0.00483998, -0.00527255, 0.0050329
-7.77194, -0.0505833, -0.0756678, 0.000920194, -0.0109933, 0.00243271
-7.75277, -0.0458235, -0.0705878, -0.00409121, -0.00656814, 0.00131742
-7.73597, -0.0498389, -0.054777, -0.0108261, -0.00250637, 0.00323574
-7.71432, -0.0535281, -0.0420959, -0.0193061, 0.00205974, 0.00237756
-7.69259, -0.0573636, -0.0267424, -0.0186347, 0.0071003, 0.0020736
-7.67148, -0.0575203, -0.0148644, -0.0061994, 0.00825536, 0.00356236
-7.63966, -0.0579437, -0.0169943, -4.47576e-05, 0.00137309, 0.0016158
-7.61419, -0.0602385, -0.0345715, 0.00368559, -0.00662662, 0.000535456
-7.58276, -0.0584472, -0.0169477, 0.00397081, -0.00566461, -0.000425503
-7.55178, -0.055918, -0.0207879, 0.0112546, 0.00194392, -0.00249331
-7.51684, -0.0539547, -0.0162689, 0.00553851, 0.0103288, -0.00231863
-7.48696, -0.0585626, -0.0222139, -0.00336574, 0.00731104, -0.00104086
-7.44889, -0.0618516, -0.037096, -0.0050728, -0.00176702, -0.0022277
-7.41514, -0.0514896, -0.0267931, 0.00172318, -0.0036999, -0.00503317
-7.38129, -0.0578604, -0.020858, -0.00183189, -0.00649353, -0.000905049
-7.34681, -0.0601876, -0.015491, 0.000681564, -0.00810342, -0.00160749
-7.30789, -0.0589101, -0.0166367, 0.00370118, -0.00806123, -0.00178243
-7.27521, -0.0606918, -0.0212129, -0.00431197, -0.00590004, -0.00135737
-7.23347, -0.0520593, -0.0214779, 3.79694e-06, 2.42948e-05, -0.00410987
-7.20221, -0.0517135, -0.0134908, 0.00450726, 0.0102462, -0.00279334
-7.16849, -0.0450067, -0.00691434, 0.00438261, 0.00929309, -0.00157659
-7.13513, -0.047999, -0.0164857, 0.00161682, 0.00102222, -0.0014982
-7.09417, -0.0504759, -0.0200455, 0.0108268, -0.000266137, -4.33148e-05
-7.06167, -0.0514254, -0.0295872, 0.00182616, -0.000376927, 0.00321108
-7.02414, -0.0526587, -0.0336655, 0.00433666, -0.000294143, 0.0101148
-6.98639, -0.0501537, -0.0349688, 0.00364851, 0.00267908, 0.0159495
-6.95158, -0.0569569, -0.0480294, 0.0120306, 0.003399, 0.0258224
-6.91619, -0.0620084, -0.0605749, 0.00719088, 0.000115071, 0.0358502
-6.87537, -0.0694081, -0.0907551, 0.0082293, -0.00858525, 0.0490358
-6.83811, -0.070364, -0.0983889, 0.0157448, -0.00166349, 0.0593478
-6.80083, -0.0699116, -0.107308, 0.00196591, 0.000812504, 0.074807
-6.76077, -0.0707545, -0.110067, -0.00139461, -0.00353137, 0.0874297
-6.71774, -0.0668068, -0.10997, 0.00104579, -0.00542926, 0.102099
-6.67996, -0.0626828, -0.10067, 0.000650133, -0.00375992, 0.114793
-6.63664, -0.0614155, -0.0967368, 0.00116962, -0.0102336, 0.133732
-6.59155, -0.0592317, -0.0909279, 0.0104055, -0.0153948, 0.150658
-6.54799, -0.0636487, -0.0940246, 0.00611097, -0.0123801, 0.176748
-6.50862, -0.0691911, -0.0960691, 0.0105398, -0.0101428, 0.193939
-6.45674, -0.0720184, -0.0854638, 0.0108997, -0.00967245, 0.207554
-6.41586, -0.0681971, -0.0593801, -0.00186855, -0.0029453, 0.220364
-6.37131, -0.070654, -0.0543275, -0.00846632, -0.00183435, 0.237013
-6.32981, -0.0688053, -0.0699456, -0.00530339, -0.0148294, 0.253106
-6.28208, -0.0710867, -0.0819864, -0.00354855, -0.0348653, 0.27072
-6.23966, -0.0684576, -0.0774944, -0.00545455, -0.0326205, 0.282164
-6.19636, -0.0553224, -0.060146, -0.0113405, -0.0210734, 0.288562
-6.15911, -0.0491679, -0.0639302, -0.0216351, -0.0133758, 0.294288
-6.11448, -0.0357082, -0.0729513, -0.0271861, -0.011326, 0.301355
-6.0739, -0.0230532, -0.0677274, -0.047065, -0.00198836, 0.312988
-6.03745, -0.0171378, -0.059865, -0.0376284, 0.0134577, 0.33105
-6.00941, -0.00620485, -0.0474749, -0.0407574, 0.0148892, 0.342254
-5.97429, 0.00121406, -0.0496072, -0.0417861, 0.00107267, 0.354112
-5.94346, -0.000143894, -0.0383894, -0.0218652, -0.00727174, 0.366349
-5.91212, -0.00388659, -0.0165386, 0.00405001, 0.00412834, 0.376069
-5.88406, -0.0175916, 0.0100018, 0.0137185, 0.0199725, 0.383655
-5.85994, -0.0166599, 0.0230237, 0.00847586, 0.0273894, 0.385787
-5.83532, -0.0201773, 0.0129116, 0.018861, 0.027716, 0.387435
-5.80868, -0.0218975, -0.00318444, 0.0278947, 0.0221516, 0.392271
-5.78828, -0.0305013, 0.00805343, 0.0186356, 0.0107373, 0.399981
-5.76578, -0.0398669, -0.00635071, 0.000894251, -0.00140432, 0.401482
-5.7476, -0.0306828, 0.00106761, -0.0117861, -0.00347868, 0.395363
-5.73126, -0.0347196, 0.000360781, -0.0266318, -0.00663667, 0.39411
-5.72074, -0.0339506, -0.0016542, -0.0264612, -0.0121201, 0.393463
-5.70693, -0.0426507, -0.00311342, -0.0100433, -0.0176419, 0.391526
-5.69547, -0.0309082, -0.00976839, 3.14319e-05, -0.00967099, 0.384233
-5.68968, -0.0280759, 0.0222846, 0.00152897, 0.0125954, 0.377865
-5.69401, -0.0249119, 0.0198818, -0.00994022, 0.0162295, 0.370563
-5.69861, -0.0247435, -0.0124945, -0.0158432, 0.00597945, 0.360194
-5.69993, -0.0135809, -0.0312784, -0.00958472, 0.00592678, 0.348082
-5.7046, -0.00414463, -0.0113785, 0.00964226, 0.0240193, 0.343162
-5.71349, 0.000168321, -0.00223167, 0.00847891, 0.0301862, 0.349224
-5.71894, -0.000695166, -0.0154006, -0.00683309, 0.013018, 0.35311
-5.72203, 0.00919034, -0.037527, -0.0171742, -0.00762008, 0.347064
-5.74508, 0.0164135, -0.0480259, -0.0264961, -0.00657088, 0.341032
-5.76577, 0.0131484, -0.0153145, -0.0403886, -0.00121296, 0.333784
-5.78813, 0.0269278, -0.0134673, -0.0505782, -0.0135538, 0.320642
-5.79815, 0.0192463, -0.0192167, -0.0640385, -0.0253532, 0.308389
-5.82051, 0.0263447, -0.0192356, -0.0614465, -0.0137173, 0.286706
-5.84789, 0.0303963, -0.0125071, -0.053826, 0.0105491, 0.270133
-5.88166, 0.0265728, -0.00517631, -0.0269198, 0.0215439, 0.255174
-5.91308, 0.0244577, -0.0219919, -0.0112802, 0.0111859, 0.242859
-5.94531, 0.017184, -0.00854148, -0.00879982, 0.0040021, 0.234963
-5.97961, 0.0270687, 0.00132145, -0.0224304, 0.00449051, 0.224965
-6.01635, 0.0301354, 0.00625795, -0.0365524, -0.00399706, 0.214243
-6.04919, 0.0274755, -0.00766764, -0.0241261, -0.023597, 0.197257
-6.08401, 0.0224585, 0.00968481, -0.00632381, -0.0109133, 0.178531
-6.12358, 0.012679, 0.0273443, 0.00147975, 0.0109084, 0.168332
-6.16543, -0.00263085, 0.0292717, 0.0110083, 0.0141835, 0.160112
-6.20049, -0.0071973, 0.00158024, 0.0148339, -0.00247471, 0.148857
-6.2391, -0.0187223, -0.0140623, -0.00117402, -0.00705874, 0.134784
-6.2785, -0.0165869, -0.0104161, -0.0187034, -0.00024626, 0.117582
-6.31995, -0.0149008, -0.0230836, -0.0190337, -0.00284352, 0.0961312
-6.3564, -0.0104918, -0.0350398, -0.0144476, -0.00874575, 0.0786073
-6.39555, -0.0185477, -0.0380704, -0.00867711, -0.00451294, 0.0643191
-6.43759, -0.0183802, -0.0450825, -0.00699661, -0.0035756, 0.0520835
-6.47798, -0.0200943, -0.054754, -0.00175164, -0.0148933, 0.0366612
-6.51637, -0.0151664, -0.053777, -0.00220508, -0.0145181, 0.0208656
-6.55652, -0.00903192, -0.0436637, -0.00142924, -0.011335, 0.0089306
-6.594, -0.0140714, -0.0402293, -0.00295818, -0.0082908, 0.0037516
-6.63698, -0.0198823, -0.0455759, 0.00552115, -0.0072236, 0.00293656
-6.67929, -0.0246975, -0.0411636, 0.00522043, 0.00406436, 0.00428704
-6.72325, -0.0310403, -0.0397122, 0.00270383, 0.00747702, 0.00842348
-6.76238, -0.0271201, -0.0415931, 0.00909863, -0.00454745, 0.00908755
-6.80536, -0.0319311, -0.027223, 0.0101927, -0.012426, 0.00756736
-6.84654, -0.0329692, -0.0210829, 0.0065279, -0.0116007, 0.00786776
-6.88228, -0.0357494, -0.0226303, 0.00315759, -0.00817712, 0.00640501
-6.91926, -0.0383508, -0.0349338, 0.00138474, 0.000341463, 0.00544713
-6.94799, -0.0366081, -0.0474069, -0.00192525, -0.0010194, 0.00579877
-6.97272, -0.0394097, -0.058308, -0.00272307, -0.0030735, 0.00660097
-6.99957, -0.0376975, -0.0383285, -0.00643974, 0.00495858, 0.00569867
-7.02622, -0.0357115, -0.0211014, -0.0088607, 0.00990114, 0.0063514
-7.05266, -0.0301308, -0.0278326, -0.00426067, 0.00430675, 0.00578902
-7.07247, -0.0277752, -0.0235628, -0.0095983, 0.00271368, 0.00473867
-7.09895, -0.0242926, -0.0246789, -0.00961269, 0.0051721, 0.000877465
-7.12459, -0.0184088, -0.0286391, -0.00434996, 0.00202661, 0.00060197
-7.15697, -0.0240765, -0.0425891, 0.000861757, -0.00961649, 0.00174596
-7.19004, -0.0272217, -0.0395314, 0.0049548, -0.0121133, 0.00307967
-7.23045, -0.0265531, -0.0447939, -0.00050051, -0.00933019, 0.0065474
-7.2667, -0.0318322, -0.0567531, -0.00474139, -0.0104928, 0.00784175
-7.3087, -0.0307644, -0.0554726, -0.00205594, -0.00517982, 0.00735805
-7.35444, -0.0285609, -0.055655, 0.00161202, 0.00377054, 0.00618319
-7.40341, -0.0291574, -0.0476472, -0.00114827, 0.00514932, 0.00579322
-7.45532, -0.0292336, -0.0486148, -0.00235391, -0.00249191, 0.00607162
-7.51104, -0.0280899, -0.0566505, -0.0123809, -0.00629298, 0.0068731
-7.5563, -0.0212173, -0.0472402, -0.00679415, -0.0118537, 0.00625835
-7.60569, -0.0231707, -0.0303171, -0.00723378, -0.00804655, 0.00676766
-7.65413, -0.0270512, -0.0132623, -0.00293911, -0.00176357, 0.0058333
-7.70508, -0.0290251, -0.0203543, 0.00144168, 0.000748297, 0.00308413
-7.75624, -0.0224586, -0.00798131, 0.007284, 0.00560414, 0.00463449
-7.81126, -0.0333445, -0.0042163, 0.00236285, 0.00502781, 0.00692892
-7.85915, -0.0302565, -0.018107, 0.0002052, -0.00567424, 0.00472568
-7.90927, -0.0279901, -0.013274, 0.00544039, -0.00968814, 0.00649748
-7.95584, -0.0332994, 0.00263527, 0.00289196, 0.00222273, 0.00660095
-8.0017, -0.0334794, 0.0114145, 0.0026318, 0.00865386, 0.00603997
-8.04833, -0.0353002, 0.00378009, -0.000867316, 0.00865552, 0.00783787
-8.08929, -0.0327899, -0.000923469, -0.00100418, 0.00659516, 0.00771773
-8.12371, -0.0298664, -0.00604965, 0.00113773, 0.00358709, 0.0048377
-8.16022, -0.0295883, -0.0176055, -0.00256959, -0.00107763, 0.00604877
-8.18915, -0.0290672, -0.0349531, -0.00282944, -0.00380814, 0.00666601
-8.21317, -0.0249704, -0.0404325, -0.00115682, -0.00765254, 0.00355141
-8.23893, -0.0221199, -0.0325928, -0.000701589, -0.00472072, 0.00534047
-8.26147, -0.0238539, -0.0528423, -0.00555954, -0.0111308, 0.00752184
-8.2793, -0.0270039, -0.061923, -0.00806165, -0.0165515, 0.00779773
-8.30269, -0.0317809, -0.0655327, -0.00751734, -0.0121782, 0.00585696
-8.3254, -0.0269367, -0.0485826, -0.0067155, -0.010868, 0.00530536
-8.34304, -0.0274532, -0.0531807, -0.00211866, -0.0161425, 0.00644994
-8.3573, -0.0202893, -0.0364995, 0.00236576, -0.00825271, 0.00256882
-8.36799, -0.0197144, -0.0396258, -0.000660788, -0.00602319, 0.000840142
-8.37654, -0.0142521, -0.038787, 0.00405057, -0.00182488, 0.000230882
-8.38145, -0.0207987, -0.0212265, 0.0023783, 0.00615553, 0.00351355
-8.38553, -0.0190504, -0.0135935, 0.00781486, 0.011132, 0.000429596
-8.38802, -0.0229265, -0.0165924, 0.0194339, 0.0136769, -0.000775512
-8.38736, -0.0298248, -0.0336451, 0.0121689, 0.00798176, 0.000607596
-8.38198, -0.0318004, -0.0407276, 0.000539596, 0.00632735, -0.000172586
-8.38301, -0.0317309, -0.0480172, -0.00656361, 0.00929214, -0.00244727
-8.37784, -0.0325135, -0.0494714, -0.0049108, 0.00403137, -0.00119138
-8.37173, -0.0308472, -0.0568695, 0.00528281, -0.00899545, -0.00180845
-8.36183, -0.030945, -0.0483248, 0.00427117, -0.00575758, -0.00611798
-8.35326, -0.0235424, -0.0441354, -0.00187456, 0.00068067, -0.00786491
-8.34565, -0.031411, -0.0452865, 0.00353307, 0.00395635, -0.00716408
-8.342, -0.0250018, -0.0468664, 0.0050364, 0.00831698, -0.00948392
-8.32928, -0.0307558, -0.0468432, 0.00564226, -0.000540066, -0.00783824
-8.31954, -0.0285187, -0.0549263, 0.00991772, -0.00698662, -0.0103544
-8.30739, -0.0297475, -0.0524295, 0.00311133, -0.0100266, -0.00952836
-8.29341, -0.0344566, -0.0481189, -0.00486378, -0.00743107, -0.00820778
-8.28623, -0.0402748, -0.0398665, -0.012089, 0.00131949, -0.00483333
-8.27231, -0.0364887, -0.0382512, -0.00980038, 0.00372595, -0.00486643
-8.25977, -0.0363767, -0.0375466, -0.00193441, 0.00829226, -0.00244285
-8.24878, -0.0254106, -0.0379154, -0.00623967, 0.00292307, -0.00273221
-8.23481, -0.027984, -0.0297213, -0.00591944, -0.00176234, 0.000483931
-8.22087, -0.0233903, -0.0267792, -0.00244034, 0.001532, -0.000339991
-8.20324, -0.0312405, -0.0443054, -0.00394233, -0.00027091, 0.000132366
-8.18612, -0.037643, -0.0523556, 0.000549153, -0.0044211, -0.000587535
-8.16509, -0.0384162, -0.0509545, 0.00359334, 0.000824639, 6.96281e-05
-8.15084, -0.0385617, -0.0402191, -0.00267423, 0.00476845, 0.00293097
-8.1275, -0.0358233, -0.0499437, -0.00787065, -0.00481099, 0.0024389
-8.10158, -0.0333866, -0.0507518, -0.00185618, -0.0105678, 0.00169659
-8.07589, -0.0312869, -0.0603148, 0.00469363, -0.0125227, -0.00153124
-8.04786, -0.0267006, -0.058629, 0.00824221, -0.00370746, -0.00292012
-8.02105, -0.0303557, -0.0693918, 0.00817156, 0.00960737, -0.00114077
-7.9963, -0.0230707, -0.0567434, 0.00541488, 0.0122349, -0.00294695
-7.96609, -0.0194468, -0.0508849, 5.97161e-05, 0.00289481, -0.00452141
-7.93761, -0.0217887, -0.0503932, 0.0103202, -0.00465489, -0.00543839
-7.90304, -0.0204092, -0.0354024, 0.0168268, -0.00919919, -0.00751995
-7.86951, -0.0317903, -0.0396375, 0.0145978, -0.00552931, -0.000857398
-7.8322, -0.0349772, -0.030574, -0.00180217, 0.00233955, 0.00205737
-7.79582, -0.0345707, -0.0254336, -0.00919974, 0.0086998, 0.00278767
-7.7515, -0.0346725, -0.0158115, -0.00709466, 0.00781992, 0.00364121
-7.71033, -0.0324926, -0.0240993, 0.00490356, 0.00317633, 0.00122846
-7.6659, -0.0335413, -0.0286309, 0.00628309, -0.00211413, 0.000628015
-7.6243, -0.0313171, -0.0335894, -0.00179444, -0.0061643, 0.00369262
-7.57648, -0.0305225, -0.033579, -0.00362854, -0.00929201, 0.00548422
-7.53196, -0.0281108, -0.0332569, -0.0129183, -0.00639247, 0.00235781
-7.48133, -0.0217577, -0.0190389, -0.0029883, 0.00175242, 0.0029606
-7.43056, -0.0255969, -0.0217935, -0.0025828, 0.00276553, 0.00349314
-7.36596, -0.0332776, -0.0188131, -0.00638636, -0.00381368, 0.00478122
-7.30475, -0.0301945, -0.0126093, -0.00301457, -0.00158707, 0.00559472
-7.23555, -0.0329666, 0.00422009, -0.00910582, 0.0140119, 0.00564009
-7.16685, -0.0269967, -0.0185424, -0.00566427, 0.0109544, 0.00456303
-7.08305, -0.026954, -0.019135, -0.0119111, 0.00860032, 0.00629836
-7.00976, -0.0196408, -0.012836, -0.00834676, 0.0101651, 0.0038549
-6.91963, -0.0105997, -0.0145341, -0.0155251, -0.00241413, 0.00317148
-6.83752, -0.00897057, -0.0268778, -0.00793886, -0.0139296, -0.00011024
-6.73986, -0.00930401, -0.0349573, 0.00764517, -0.0130417, -0.0017701
-6.65531, -0.0198052, -0.0372509, 0.0127522, -0.00211845, 0.00089899
-6.56368, -0.0252833, -0.0394404, 0.00904165, -0.00573923, 0.00236101
-6.47513, -0.0274813, -0.0430029, 0.00441744, -0.00187541, 0.00438705
-6.38081, -0.0320468, -0.0375163, -0.000384706, 0.00285817, 0.00394151
-6.29786, -0.0337052, -0.0316629, 0.00150889, 0.00250847, 0.00489168
-6.20064, -0.0386137, -0.0218455, 0.0150812, -0.00205436, 0.00396242
-6.11602, -0.0417721, -0.0351613, 0.0115043, -0.00257663, 0.00467197
-6.02496, -0.0441358, -0.0514517, 0.00703071, -0.000675857, 0.0053592
-5.94037, -0.0447955, -0.0595396, 0.0077191, -0.00304686, 0.00563193
-5.84692, -0.0461203, -0.0757389, 0.00942017, -0.00417991, 0.00666873
-5.76167, -0.0490538, -0.0811258, 0.00866701, -0.00401236, 0.00863447
-5.66557, -0.0425181, -0.078736, 0.00860535, 0.000814849, 0.00533263
-5.58194, -0.0294153, -0.0802739, 0.000952087, 0.000871319, 0.00680207
-5.48973, -0.0288438, -0.094935, -0.0093495, 6.04749e-05, 0.00575496
-5.40378, -0.0214444, -0.093417, -0.00824438, -0.00274839, 0.0033269
-5.3132, -0.0206251, -0.0828791, -0.00203171, 0.00234115, 0.00187581
-5.23402, -0.0153058, -0.075344, 0.00413717, 0.00470778, 0.00371868
-5.14668, -0.0172124, -0.0765795, 0.00791276, 0.00202774, 0.00997736
-5.07115, -0.0198871, -0.0617888, 0.00583916, 0.0037635, 0.0203116
-4.99295, -0.0168027, -0.0569176, 0.00187921, -0.00106791, 0.0341154
-4.92164, -0.0169284, -0.059661, -0.000725598, -0.00773595, 0.0516084
-4.85017, -0.0156987, -0.0551668, 0.00175655, -0.00226788, 0.0680933
-4.78705, -0.00647371, -0.0452791, -0.00230145, -0.00171368, 0.0833367
-4.71741, -0.00535263, -0.0555411, 0.00923428, -0.00344413, 0.103154
-4.65529, 0.0019666, -0.0442273, 0.00464565, -0.00326419, 0.125002
-4.58656, 0.00236652, -0.0317182, -0.00183617, -0.000939701, 0.147936
-4.52959, 0.0028336, -0.0110173, 0.00429473, 0.00529813, 0.162899
-4.46712, 0.00685063, -0.0105119, 0.00711606, 0.0146639, 0.183799
-4.41151, 0.0076512, 0.00281332, 0.0107307, 0.0119462, 0.206623
-4.35206, 0.00769478, 0.00550294, 0.0138757, 0.00764306, 0.231742
-4.29911, 0.0151693, 0.0222387, 0.00468906, 0.00355454, 0.252351
-4.24328, 0.0254958, 0.0221474, -0.00710701, 0.00218382, 0.269826
-4.19874, 0.0385056, 0.0150612, -0.00661439, 0.00612954, 0.278095
-4.15112, 0.0470071, -0.00116988, -0.00982192, 0.014983, 0.288129
-4.10644, 0.0541443, -0.00240761, 0.000436151, 0.0232869, 0.30243
-4.06336, 0.0485401, -0.0335315, 0.0260393, 0.0104981, 0.319441
-4.02664, 0.0307566, -0.0479994, 0.0389139, -0.0104176, 0.336709
-3.98911, 0.0273607, -0.044227, 0.0399983, -0.0291366, 0.355946
-3.95156, 0.0293293, -0.0244236, 0.029899, -0.0238736, 0.371742
-3.92106, 0.0480016, 0.00215845, 0.00125793, -0.00890604, 0.378732
-3.8988, 0.0670446, -0.00549399, -0.0204351, 0.00590448, 0.377273
-3.86629, 0.0766725, -0.0240081, -0.0337672, 0.00899395, 0.380535
-3.84179, 0.109365, -0.0352598, -0.0275049, 0.00544179, 0.380217
-3.81953, 0.0757023, -0.0216896, -0.0189102, 0.00692843, 0.40523
-3.81149, 0.0497461, -0.0226975, 0.00190758, 0.00186476, 0.413857
-3.80668, 0.0459685, -0.0335408, 0.0160413, -0.00728726, 0.407117
-3.80909, 0.0565371, -0.0197833, 0.0192242, -0.0130925, 0.400323
-3.80637, 0.0578314, 0.00567276, 0.0123124, -0.000913716, 0.404067
-3.79947, 0.0550663, 0.0112491, -0.014647, 0.0120467, 0.407111
-3.80109, 0.061215, 0.00183475, -0.0436152, 0.0139032, 0.404082
-3.82032, 0.0804159, -0.0213995, -0.0505422, 0.00498446, 0.391108
-3.84197, 0.0937171, -0.0256785, -0.0606208, 0.00253258, 0.373628
-3.87307, 0.0904197, -0.0142436, -0.0471829, 0.00913352, 0.357161
-3.91709, 0.0740866, 0.00646384, -0.0139069, 0.016373, 0.33871
-3.95876, 0.0435162, 0.0112152, 0.0110717, 0.0105678, 0.32025
-4.00166, 0.0167035, 0.0108136, 0.0405379, -0.00398183, 0.300797
-4.03882, -0.0047443, 0.00450481, 0.0449629, -0.0152461, 0.284489
-4.07974, -0.00420659, -0.00599683, 0.0233154, -0.024202, 0.258954
-4.11625, 0.00213961, 0.00805934, 0.00755578, -0.0125393, 0.232206
-4.15961, 0.0101991, 0.00316488, -0.0214214, 0.00605461, 0.202722
-4.20101, 0.013927, -0.00295336, -0.048715, 0.0116627, 0.174017
-4.24447, 0.0261401, -0.0206934, -0.0454443, 0.00178798, 0.142104
-4.28461, 0.0208058, -0.0369602, -0.0273398, -0.00859358, 0.11865
-4.32344, 0.00905802, -0.0292756, -0.000421751, -0.00755043, 0.0956028
-4.35871, -0.0138533, -0.0132309, 0.0258005, 0.00108535, 0.0759842
-4.39998, -0.0279722, 0.00283077, 0.0354333, 0.0129366, 0.0523337
-4.43471, -0.0331979, 0.004594, 0.0164151, 0.0118323, 0.0328917
-4.47611, -0.0332451, -0.00162354, -0.0175221, 0.000322631, 0.0111148
-4.50685, -0.0264598, -0.0197314, -0.0386022, -0.00956946, -0.00984859
-4.54605, -0.0196413, -0.0295896, -0.0340876, -0.00859319, -0.0322236
-4.57934, -0.0195047, -0.0151001, -0.0148325, 0.00260513, -0.0523813
-4.61546, -0.0243475, -0.00747624, 0.0119685, 0.00276183, -0.0705762
-4.64686, -0.0366951, -0.00343484, 0.0216245, 0.00127841, -0.0832752
-4.67674, -0.048574, -0.00539536, 0.0146345, -0.00189218, -0.100031
-4.7077, -0.0508654, -0.0227668, -0.00286384, -0.00331561, -0.119112
-4.74219, -0.0461982, -0.0200461, -0.0177979, 0.00229433, -0.137763
-4.7716, -0.0411265, -0.0204013, -0.0216192, 0.00342889, -0.155484
-4.80262, -0.0342672, -0.00646473, -0.0244629, 0.0045518, -0.177836
-4.82955, -0.028895, -0.00163938, -0.0218213, -0.00726141, -0.197063
-4.86002, -0.0284212, -0.0160773, -0.0217632, -0.018619, -0.211278
-4.88605, -0.0302762, -0.0251482, -0.0194148, -0.0186801, -0.225288
-4.90777, -0.0389198, -0.00910084, -0.00435212, -0.00308071, -0.241869
-4.93295, -0.046743, -0.00542445, 0.0111295, 0.0108488, -0.254151
-4.95697, -0.0546972, -0.000636407, 0.0206172, 0.0111459, -0.260921
-4.98248, -0.0606568, -0.00279668, 0.0118383, 0.00106795, -0.271119
-5.00754, -0.0605419, -0.0164027, -0.00412403, -0.0041463, -0.285252
-5.03086, -0.0538091, -0.0193885, -0.0292723, -0.0076115, -0.296432
-5.05601, -0.0444254, -0.0326502, -0.0332811, -0.00413475, -0.304753
-5.0765, -0.038661, -0.0379606, -0.013229, -0.00744024, -0.312432
-5.09584, -0.0396972, -0.0469183, 0.0105452, -0.0099222, -0.318138
-5.11609, -0.0468941, -0.0323942, 0.0279535, -0.00287337, -0.320667
-5.13631, -0.0600872, -0.0521806, 0.0298917, 0.00276478, -0.324172
-5.15654, -0.0685467, -0.0542111, 0.00628286, 0.0034539, -0.326021
-5.17999, -0.0657572, -0.0324423, -0.0101295, -0.00117619, -0.329374
-5.19786, -0.0585469, -0.0389121, -0.0207784, -0.0145101, -0.33148
-5.21519, -0.0508755, -0.033867, -0.0239073, -0.019894, -0.335177
-5.23274, -0.0529044, -0.0168994, 0.00305573, -0.0138916, -0.336614
-5.2491, -0.053187, -0.0238984, 0.0202959, -0.012294, -0.337535
-5.26421, -0.0571, -0.0314768, 0.0278871, -0.00864286, -0.337634
-5.2778, -0.0633228, -0.0335961, 0.0403668, -0.0119613, -0.341536
-5.28408, -0.0688884, -0.0416915, 0.0353273, -0.0162826, -0.337746
-5.28611, -0.0698201, -0.0470491, 0.0131834, -0.0167118, -0.331899
-5.28503, -0.0665842, -0.0472062, -0.00836326, -0.0088966, -0.325384
-5.27641, -0.0553863, -0.0382906, -0.016499, 0.00337797, -0.32129
-5.2643, -0.0489458, -0.0493983, 0.000664804, 0.00105149, -0.31117
-5.251, -0.0542065, -0.0559941, 0.0240033, -0.0104962, -0.290385
-5.23721, -0.0599571, -0.0580724, 0.0449836, -0.0173335, -0.273954
-5.21463, -0.0709411, -0.0490646, 0.0449966, -0.00756446, -0.25136
-5.19706, -0.0922111, -0.0359205, 0.0373751, 0.00689615, -0.223844
-5.17114, -0.0978432, -0.0408393, 0.035434, 0.00617455, -0.198526
-5.14125, -0.0957953, -0.0470068, 0.0368794, -0.00557897, -0.176632
-5.10209, -0.0899515, -0.0404691, 0.017914, -0.0171553, -0.156477
-5.06062, -0.0712009, -0.034239, -0.000323066, -0.00869858, -0.147778
-5.02102, -0.0558315, -0.0452703, -0.0165289, 0.00380693, -0.138667
-4.97701, -0.04777, -0.0407856, -0.00741147, 0.0078817, -0.130959
-4.92491, -0.0366291, -0.0523415, 0.000308359, -0.00428122, -0.12475
-4.87708, -0.0384053, -0.0470597, 0.0110449, -0.00746342, -0.120153
-4.82175, -0.0348128, -0.0510182, 0.0146842, -0.00113132, -0.115753
-4.77153, -0.0287264, -0.0317298, 0.0116426, 0.0139164, -0.110857
-4.7127, -0.0293006, -0.0373693, 0.0157646, 0.00756768, -0.105287
-4.65666, -0.025979, -0.0427244, 0.00542438, -0.00543131, -0.0998566
-4.59766, -0.0316367, -0.0299384, -0.00790972, -0.00895123, -0.093203
-4.54341, -0.0181797, -0.0145383, -0.0166471, -0.00332435, -0.0956738
-4.47799, -0.0242668, -0.00558719, -0.0142541, 0.00304143, -0.0897363
-4.42011, -0.024987, 0.0125165, -0.0125957, 0.00464066, -0.0858064
-4.35475, -0.027323, 0.0097244, -0.000180583, 0.00399523, -0.0807921
-4.29725, -0.0329101, 0.021765, 0.0108102, -0.00137531, -0.0738292
-4.22818, -0.0407302, 0.00313134, 0.0235314, -0.0046677, -0.0635598
-4.16533, -0.04028, -0.00717566, 0.0137617, 0.000651873, -0.0554137
-4.09983, -0.0413622, -0.0179474, 0.00289177, 0.00484327, -0.0430214
-4.0368, -0.0356545, -0.0213448, -0.0123917, 0.00259949, -0.0331756
-3.96822, -0.0290477, -0.0305263, -0.018293, 0.00335343, -0.0269213
-3.90294, -0.018051, -0.018976, -0.00303771, -0.000815741, -0.0212347
-3.83691, -0.0189412, -0.0214864, 0.012809, -0.00277658, -0.0116592
-3.77227, -0.0222192, -0.0346866, 0.0194936, -0.00296964, -0.00140394
-3.69886, -0.0263959, -0.0393941, 0.0146066, -0.000695219, 0.00784123
-3.63795, -0.0190082, -0.0337475, 0.00569344, -1.22217e-05, 0.0113691
-3.56697, -0.0183937, -0.0309812, -0.00439971, 0.00215339, 0.00980335
-3.50438, -0.0102421, -0.0257613, -0.0181361, -0.00140037, 0.00723233
-3.4343, -0.0123768, -0.0239984, -0.00476225, -0.000360134, 0.00724245
-3.3741, -0.00810073, -0.0281558, 0.0021658, -0.00390706, 0.00615868
-3.30388, -0.00669616, -0.0292984, 0.00616298, -0.00405878, 0.0069775
-3.24586, -0.0102096, -0.0319131, 0.00665333, -0.000793292, 0.00636989
-3.1757, -0.0100869, -0.0296644, 0.00322806, -0.00206244, 0.00677179
-3.11398, -0.00633707, -0.0271152, -0.000618567, -0.0080014, 0.00780807
-3.04235, -0.00911493, -0.01807, 0.000651959, -0.00166435, 0.00982353
-2.97536, -0.00716175, -0.00827309, -0.00993997, -0.000465201, 0.00728389
-2.90337, -0.00617854, -0.0191757, -0.00770232, -0.00294051, 0.00520301
-2.8363, -0.0108611, -0.0162837, -0.00496356, 0.00133901, 0.00624965
-2.76509, -0.0136789, -0.0100462, 0.00741481, -0.000766246, 0.00742429
-2.70061, -0.0193395, -0.00816049, 0.00858807, -0.00733175, 0.00842423
-2.6338, -0.0153981, -0.0191611, 0.0107599, -0.00295882, 0.00621713
-2.57485, -0.0105445, -0.0196253, 0.0065754, 0.00107936, 0.00559898
-2.5124, -0.00820039, -0.00264459, 0.000766748, 0.00283877, 0.00558672
-2.45767, -0.00418013, -0.00811506, -0.00317387, -0.00194358, 0.00531214
-2.39166, -0.00948406, -0.014363, -0.00246848, -0.00251237, 0.00659312
-2.32933, -0.00700207, -0.0200035, 0.00375377, -0.00172656, 0.00518718
-2.24631, -0.013687, -0.0303868, 0.00216527, -0.00311857, 0.00631001
-2.15125, -0.0123775, -0.0313571, -0.00377038, -0.00399686, 0.00542747
-2.03366, -0.0114368, -0.0329226, -0.00160028, -0.00256894, 0.00670474
-1.92981, -0.00746467, -0.027044, -0.00295708, 0.00181737, 0.00700734
-1.8216, -0.00758235, -0.0220684, -0.00418521, 0.00141149, 0.00475287
-1.72666, -0.00878905, -0.00701847, -0.000373163, 0.0015914, 0.00328378
-1.62674, -0.0117927, -0.0085343, 0.00295228, -0.000380331, 0.00596269
-1.54563, -0.0113134, -0.00674385, -0.00198736, 0.000195902, 0.00663728
-1.46031, -0.00799928, -0.0119246, 0.0030308, 0.00200449, 0.00529109
-1.39002, -0.00324962, -0.00793574, 0.00464695, 0.00387471, 0.00357926
-1.31517, -0.00117645, 0.0129294, -0.00476242, 0.00227022, 0.00265866
-1.24712, -0.00414815, 0.00681417, 0.000787624, 0.00178014, 0.00346554
-1.17532, 0.0011841, -0.00575537, 0.00170022, 0.00549908, 0.00105475
-1.10616, 0.00531683, -0.00955313, 0.00833287, 8.8406e-05, 9.64497e-05
-1.03862, -0.00273546, -0.0174603, -0.000431515, -0.0017536, 0.00264739
-0.976777, -0.00444664, -0.0161143, 0.000148489, -0.00057413, 0.00236831
-0.902066, -0.00128402, -0.00519741, -0.00231927, 0.00255931, 0.00121159
-0.833115, 0.00268475, -0.00125433, -0.00211065, 0.00274032, 0.000438155
-0.759037, -0.00520109, -0.018973, -0.00106282, -0.000484557, 0.00440872
-0.697811, -0.00615645, -0.0155122, 4.66061e-05, 2.75865e-05, 0.00244524
-0.620555, -0.00988077, -0.0160583, 0.000953208, 0.00232349, 0.00184611
-0.553192, -0.0127135, -0.016563, 0.00216806, 0.000673104, 0.00317034
-0.478566, -0.0102714, -0.0059453, -0.00315812, 0.00208675, 0.00387357
-0.410606, 0.000444913, 0.00838439, 0.00354095, 0.0019558, 0.00138398
-0.342867, 0.00725775, 0.00159789, 0.00618039, -0.000180797, -0.0018518
-0.277789, 0.0100024, 0.00142339, -0.000495767, 0.000246224, -0.00149483
-0.208572, 0.00440032, -0.00447357, -0.00279231, 0.00120009, 0.000497331
-0.142484, 0.00192546, 0.00904461, -0.00175941, 0.00142486, 0.000478442
-0.0780726, 0.00183422, 0.00807876, 0.00369263, -0.000378484, -0.000526217
4.99815e-05, 0.00269119, 0.0148658, -0.00387015, 0.0026655, -0.000546539
0.0319082, -5.05276e-05, 0.00974973, -0.0016193, 0.00102796, 0.000335288
0.0215328, -0.000795842, 0.00166912, -0.000923924, 0.00752303, -0.000125494
-0.00010968, -0.00113616, 0.0087885, 0.000184834, 0.00979869, 0.000151033
0.000141167, 0.00115153, 0.00772862, -0.00331405, -0.00132444, -0.00028907
0.00335772, -0.000566087, 0.00270519, 0.000622942, -0.00520839, -7.95279e-05
0.0058191, 0.000133683, -0.000349476, 0.00207561, 0.00166723, 3.55965e-05
0.00405624, -0.000767579, -0.00488288, 0.000598476, 0.0019052, 0.000329081
0.00110049, -0.000514183, -0.00852938, -0.000670612, -0.00120665, 0.000496081
0.00296327, 0.0015406, -0.00958453, -0.00115945, -0.00237137, -0.000602052
0.00650311, 0.00113679, -0.00187003, 0.000756898, 0.00116672, -0.000418698
0.00264013, -0.00010458, 0.00804225, 0.00413935, 5.60987e-05, 0.000210998
0.00197126, -0.000831385, 0.00491334, -0.00293107, 0.000840466, 0.00046656
0.00406494, 0.00071273, 0.00530578, 0.000998553, -0.000507683, -0.00010375
0.00587849, 0.00125518, 0.0109174, -0.000639283, 0.00126945, 0.000178515
0.00261957, 0.00163289, 0.00920151, 0.00125948, -2.18169e-05, -0.000410945
0.00313231, 0.00082571, -0.0039555, -0.00369135, 0.00042888, -7.5062e-05
0.00418797, 0.000486105, -0.00539077, -0.00140905, 0.000364332, -0.000147914
0.0049879, 0.00216525, -0.00788231, 0.0041334, -0.0013837, -0.000393064
0.00248114, 0.000867038, 0.00363786, 0.00284941, -0.000669105, -6.438e-05
0.00382029, -2.67143e-05, 0.00573592, -0.00164516, 0.000407607, -0.000178101
0.00450629, -0.00226814, 0.00424197, -0.00108682, -0.000366029, 0.000625074
0.00423545, -0.00152201, 0.00786161, 0.000166087, 0.00184003, 0.000549879
0.00147191, 0.00050744, 0.00559026, 0.0021105, -0.000585064, -2.47923e-05
0.00089164, 0.00264458, 0.00437349, -0.000939566, 0.00103419, -0.000480706
-1.07907e-05, 0.000602264, -0.00100882, -0.00337531, 0.00090352, -0.000117519
-5.24779e-05, -0.00257198, -0.00596991, 0.00281455, 0.00276906, 0.000650874
-0.0588764, -0.000277176, -0.00351151, -0.000672895, 0.00332007, 0.000215974
-0.0977583, -0.000572696, -0.00565414, -0.00578895, 0.000733605, 0.000202439
-0.136363, -0.00131343, 0.00395289, 0.00277715, -0.00267875, 0.000927959
-0.173501, 0.00114936, 0.0112732, 0.0045883, -4.1611e-05, -0.000162014
-0.218889, 0.00718511, 0.0197495, 0.00287748, 0.00224111, -0.00141699
-0.26054, -0.000308775, 0.0217135, -0.000621584, 0.00244539, 0.000702846
-0.307184, 0.00319118, 0.0207401, -0.00694171, 0.00251622, -0.00021255
-0.356209, -7.3984e-05, 0.00458156, -0.00827724, -0.000682665, 0.000387179
-0.407889, 0.00363193, -0.00839956, 0.00187224, -0.00237216, 9.36823e-05
-0.45564, -0.00104563, -0.00688732, 0.0046491, 0.00247329, 0.000827071
-0.503227, -0.00313238, -0.0119504, 0.00270305, -0.000204529, 0.00212671
-0.555395, -0.0126622, -0.00571651, 0.000793275, 0.00175219, 0.00474483
-0.615424, -0.0103007, -0.00173486, 0.00101288, 0.00145955, 0.00311887
-0.670675, -0.00889513, 0.00160967, -0.00012959, 0.000482335, 0.00318284
-0.739245, -0.00484334, 0.0116224, -0.0050669, 0.00811547, 0.00149837
-0.805072, -0.00298543, 0.00272772, -0.00455627, 0.00444483, 0.00186988
-0.878922, 0.00274393, 0.00788452, -0.00154884, 0.00227631, 0.00114909
-0.953054, 0.0042761, 0.0149017, -0.00124019, 0.00268884, -0.000798211
-1.03788, 0.00967553, 0.0121488, -0.00609382, 0.00299341, -0.00292802
-1.12519, 0.00380439, 0.0126631, -0.00214567, 0.00340678, -0.00154274
-1.2252, -0.00933143, 0.00674552, 0.000494405, 0.00274868, 0.00214424
-1.32215, -0.0103698, 0.00405624, 0.0078727, 0.00023074, 0.00219962
-1.4337, -0.0109962, 0.0165067, 0.00364248, 0.00387267, 0.00237919
-1.53672, -0.00383135, 0.0232854, 0.00381385, 0.000907598, -0.000516344
-1.64178, -0.006331, 0.0334335, -0.00218256, 0.00170701, 0.00283852
-1.74725, -0.00579588, 0.0372426, -0.00695435, 0.00296424, 0.000562922
-1.85674, -0.0120841, 0.0292174, -0.00505707, -0.000912991, 0.00100892
-1.95733, -0.0120894, 0.0251402, -0.000953093, 0.00556656, -0.000394243
-2.07073, -0.00715671, 0.0189706, 0.0034196, 0.00555103, 0.00162209
-2.16888, -0.00317984, 0.0160568, -0.00615644, 0.00531728, 0.000334894
-2.27137, -0.00688558, 0.0228475, -0.00310673, 0.00310489, 1.79155e-06
-2.35908, -0.00665959, 0.0153093, -0.000138249, -0.00168605, -0.000836046
-2.45113, -0.00716399, 0.0133495, -0.00655516, -9.74183e-05, 0.000379206
-2.53328, -0.0122219, 0.0149933, 0.000356611, 0.0015972, 0.00237358
-2.62022, -0.016337, 0.0044071, 0.0037724, -0.00783641, 0.00236327
-2.6947, -0.0130579, 0.000301002, 0.000778648, -0.00742488, 0.000316267
-2.77897, -0.0110266, 0.014463, -0.00256456, 0.000958834, -0.00153315
-2.85031, -0.0116165, 0.0196625, -0.000309464, 0.000133929, 0.00140495
-2.92234, -0.0103228, 0.00345654, -0.00822576, -0.00848987, 0.00440523
-2.98838, -0.010118, -0.00419453, -0.0144879, 0.00246561, 0.0034114
-3.05928, -0.00621919, -0.00592796, -0.0150394, 0.00567296, -0.000968438
-3.12069, -0.00150339, -0.0186635, -0.00708868, -0.000645811, -0.00198201
-3.18884, -0.00262356, -0.016118, 0.00396026, -0.000744712, -0.000369033
-3.2486, -0.00353869, -0.0185558, 0.00712116, 0.0017676, -0.00347224
-3.31502, -0.0101682, -0.0370288, 0.0133794, -0.00458159, -0.00233627
-3.37217, -0.0167429, -0.0316654, 0.00165446, -0.00782429, 0.00241781
-3.43118, -0.020303, -0.0323648, -0.00386313, 0.00010561, 0.00495149
-3.48751, -0.0160807, -0.0220715, -0.00641105, 0.00728582, 0.00297746
-3.55303, -0.00485688, -0.0222791, -0.0021408, 0.00515947, -0.00212981
-3.60884, -0.00612812, -0.0136071, 0.00761563, -0.000164866, -0.00207933
-3.66356, -0.0124303, -0.0101807, 0.00668019, -0.00285529, 0.000983445
-3.71747, -0.00894682, -0.0089621, -0.0011824, -0.00519524, 0.00159966
-3.77348, -0.00996884, -0.0175286, -0.0145836, -0.00475949, 0.00223827
-3.81844, -0.0156219, -0.0413424, -0.012695, -0.00962998, 0.00168251
-3.85729, -0.00930758, -0.0446185, -0.0100493, -0.00365969, 0.000867952
-3.88843, -0.0103586, -0.035378, 0.00315406, 0.00163838, 9.01668e-05
-3.92606, -0.0155761, -0.0449676, 0.00753492, -0.00571649, -0.0002714
-3.95251, -0.0191205, -0.0381935, 0.00624493, -0.00956239, 0.00163723
-3.97605, -0.0277091, -0.0424986, -0.00462795, -0.00301445, 0.00291442
-3.9985, -0.0272146, -0.0369821, -0.0132911, 0.0062831, 0.00146286
-4.02722, -0.0263195, -0.0333593, -0.00799525, 0.00149919, 0.00230696
-4.04871, -0.0211196, -0.0275479, 0.00483387, -0.00591925, 0.00132083
-4.07248, -0.0119502, -0.0191098, 0.00251131, -0.00395381, -0.00171728
-4.09262, -0.0107047, -0.0144175, 0.00298251, 0.00823664, -0.00329603
-4.11813, -0.00552846, -0.00357424, 4.25464e-05, 0.0107575, -0.00397348
-4.13753, -0.00493506, 0.00819793, 0.00395137, 0.00872776, -0.00304556
-4.15994, -0.00496008, 0.0297034, -0.000150764, 0.00219405, -0.0034086
-4.17916, -0.0061757, 0.0446035, -0.00402212, -0.00422163, -0.00183863
-4.20033, -0.00935724, 0.0560442, -0.0073934, -0.00345469, -0.00172062
-4.22767, -0.0169712, 0.0555231, -0.0136828, -0.00368644, 0.00011712
-4.25114, -0.0173887, 0.051014, 0.000453108, -0.00152801, -0.00136878
-4.27716, -0.0178696, 0.0434824, 0.00156823, -0.0035612, -0.00406071
-4.29614, -0.0203423, 0.0195801, -0.00308968, -0.00553233, -0.00811723
-4.31467, -0.0268372, -0.00550492, -0.00886285, -0.0114667, -0.0118224
-4.33474, -0.0244439, -0.0255872, -0.00763603, -0.00813632, -0.0167652
-4.35794, -0.0241684, -0.0434344, 0.0024255, -0.000692855, -0.0198054
-4.37416, -0.0232287, -0.0475425, -0.00272826, 0.00417657, -0.0229533
-4.39639, -0.0187741, -0.0427828, -0.0063196, -0.000679197, -0.0335589
-4.41213, -0.0165443, -0.036635, -0.00370433, 0.00583178, -0.0450512
-4.43506, -0.0199418, -0.0155132, -0.00646116, 0.0129362, -0.0564835
-4.45679, -0.0153609, -0.0113857, -0.0137869, 0.0115375, -0.0684872
-4.46917, -0.0165658, -0.0114086, -0.0184568, -0.00470983, -0.0803011
-4.47514, -0.0206882, -0.0202101, -0.011004, -0.0211282, -0.095165
-4.48137, -0.0209247, -0.0178691, -0.00215876, -0.0165648, -0.109956
-4.48089, -0.0210682, -0.00173345, 0.00361076, -0.00854286, -0.123255
-4.48119, -0.0241377, 0.00686917, 0.00105912, -0.00221514, -0.133423
-4.46902, -0.0282631, 0.00530183, 0.00135654, -0.00176086, -0.146902
-4.45941, -0.0373316, -0.00716604, -0.00595695, 0.00670723, -0.156498
-4.45735, -0.049531, -0.0121376, -0.00490799, 0.00534306, -0.173549
-4.45037, -0.0487931, -0.01606, -0.000876222, -0.00697695, -0.191883
-4.43862, -0.0487613, -0.0193692, -0.0145099, -0.0231075, -0.208741
-4.42485, -0.0474188, -0.0196069, -0.0198363, -0.0173794, -0.223844
-4.40816, -0.0477968, 0.00595028, -0.0222104, -0.00129291, -0.244853
-4.39128, -0.043575, 0.014705, -0.00738786, 0.00792206, -0.262446
-4.37438, -0.0463168, -0.0104554, 0.00644665, -0.000783927, -0.275682
-4.35317, -0.0545779, -0.0345825, 0.0172085, -0.018743, -0.287173
-4.33048, -0.0579011, -0.0601206, 0.0113585, -0.0265895, -0.291739
-4.31155, -0.0671424, -0.055416, -0.00225351, -0.00894767, -0.298561
-4.2899, -0.0636466, -0.0273758, -0.00580831, 0.0213753, -0.313791
-4.27458, -0.0679763, -0.00838341, 0.011457, 0.0200849, -0.320628
-4.256, -0.0707388, -0.0291061, 0.0123905, -0.00734767, -0.320397
-4.23315, -0.077708, -0.0482463, 0.00275636, -0.033194, -0.319778
-4.21221, -0.0978169, -0.0334183, -0.0179522, -0.0268488, -0.316757
-4.19244, -0.0790717, -0.0151255, -0.0243919, -0.0049306, -0.326621
-4.1629, -0.061602, -0.00115686, -0.0176957, 0.00681471, -0.333869
-4.13055, -0.0536222, 0.00664541, 0.0116184, 0.00308948, -0.34201
-4.09611, -0.0605492, 0.00856179, 0.0401516, -0.00408931, -0.34431
-4.07294, -0.0751014, 0.00835093, 0.0453785, -2.26903e-05, -0.338477
-4.05132, -0.0793696, 0.0235108, 0.03381, 0.00904922, -0.329644
-4.02823, -0.0830733, 0.0207041, 0.0140274, 0.0141832, -0.324934
-4.00236, -0.0732747, 0.00693036, -0.00927053, 0.00772497, -0.322684
-3.97459, -0.0670886, -0.00479827, -0.0248132, -0.00478783, -0.321173
-3.94807, -0.0641617, 0.0102913, -0.034137, -0.000686517, -0.317352
-3.92289, -0.0678009, 0.0191763, -0.0191146, 0.00190379, -0.310201
-3.89592, -0.0795186, 0.0201751, 0.0134826, -0.00189959, -0.297481
-3.87231, -0.0845771, 0.0170739, 0.0323411, -0.00731869, -0.281688
-3.84796, -0.0873408, 0.0237996, 0.0336897, -0.00497926, -0.263368
-3.82561, -0.092554, 0.0177957, 0.0259511, 0.00294014, -0.2478
-3.80095, -0.0819757, 0.0260268, 0.0208468, -0.00447721, -0.23449
-3.77707, -0.0739373, 0.0114473, -0.00137942, -0.0113296, -0.213331
-3.75137, -0.072613, 0.00241909, -0.00795314, -0.0105451, -0.194157
-3.73338, -0.0653329, -0.016318, -0.00788591, -0.00550146, -0.17498
-3.70896, -0.0653961, -0.0245176, 0.00120909, 0.00304243, -0.14619
-3.68574, -0.0635689, -0.0254163, 0.0122471, 0.00257112, -0.121412
-3.65895, -0.0645973, -0.0211991, 0.00982533, -0.000137672, -0.0995156
-3.63247, -0.0598189, -0.0243428, 0.000979484, -0.000306301, -0.0801264
-3.606, -0.0395444, -0.0193426, -0.022236, 0.00190068, -0.0651386
-3.58036, -0.025674, -0.0140372, -0.0294758, 0.00250299, -0.0535056
-3.5601, -0.0122136, -0.0181219, -0.0210535, 0.00293736, -0.0434885
-3.53724, 0.00241582, -0.0159779, -0.00518351, -0.00129318, -0.0356687
-3.51316, 0.00106268, -0.0181485, 0.00587829, -0.00658017, -0.022983
-3.49625, 0.00147185, -0.00702439, 0.00314454, -0.00290698, -0.0115875
-3.47828, -0.00204642, -0.00271532, -0.00700688, -0.00622752, 0.00313027
-3.46659, -0.00129367, 0.0195687, -0.00837092, -0.00452775, 0.018442
-3.45163, -0.00302037, 0.0247294, -0.0126008, 0.0045619, 0.0303913
-3.44551, 0.00132944, 0.0267544, -0.0177464, 0.0113649, 0.0380952
-3.44067, -0.0019319, 0.00769504, -0.0215568, 0.00521303, 0.0523475
-3.4436, -0.00899228, -0.00539569, -0.0206936, -0.00745213, 0.059683
-3.4484, -0.00139937, -0.0288243, -0.0102498, -0.0109374, 0.0649351
-3.46031, -0.00283993, -0.0386913, 0.00504469, -0.00398271, 0.0762234
-3.46981, -0.00217479, -0.0463558, 0.0335137, 0.00258676, 0.0891872
-3.48642, -0.000857467, -0.0418519, 0.0313061, 0.0075266, 0.10706
-3.49872, 0.00457425, -0.0371297, 0.0163125, 0.0105947, 0.12773
-3.51751, 0.00142044, -0.0338602, 0.00488799, 0.0118604, 0.147966
-3.53551, 0.00141489, -0.0315958, -0.00987482, 0.0102029, 0.165717
-3.55198, 0.0048081, -0.0385346, -0.0168988, 0.00254954, 0.174735
-3.57517, 0.0139426, -0.0549269, 0.00322095, -0.00261745, 0.182228
-3.59731, 0.0219135, -0.0399049, 0.00821954, 0.00241681, 0.194379
-3.62477, 0.0270742, -0.0204019, 0.0107562, 0.0111039, 0.211255
-3.65487, 0.0257359, -0.00460899, 0.00719749, 0.00650222, 0.22987
-3.68454, 0.0344274, -0.00520172, 0.00480509, -0.00483558, 0.247942
-3.71098, 0.032538, 0.00707202, 0.00432557, -0.0050448, 0.265543
-3.74245, 0.0299205, 0.0143549, 0.00190252, 0.0071493, 0.283342
-3.77427, 0.0331757, 0.0137042, 0.00637792, 0.0103863, 0.297846
-3.80844, 0.0341497, 0.00602278, 0.00348071, 0.000743114, 0.314128
-3.84053, 0.0295027, 0.0082467, 0.00293221, -0.00879317, 0.325644
-3.8779, 0.0272791, -0.00131079, 0.00446246, -0.0182703, 0.328966
-3.91814, 0.026666, -0.0179655, 0.00792393, -0.0222108, 0.328927
-3.95481, 0.0322388, -0.0172554, 0.00081245, -0.0153777, 0.330176
-3.99276, 0.031204, -0.0221397, 0.000125839, -0.000614493, 0.334054
-4.0387, 0.03493, -0.0237341, -0.0129857, 0.00829935, 0.340389
-4.07997, 0.0359251, -0.0255631, -0.0151286, 0.00481121, 0.342027
-4.1204, 0.0391329, -0.0361822, -0.0105509, -0.00489757, 0.340256
-4.16128, 0.0401265, -0.042012, 0.00213491, -0.00925587, 0.334217
-4.20907, 0.0397136, -0.036153, 0.0112507, -0.00157312, 0.328404
-4.25058, 0.0403698, -0.0298503, 0.00519385, 0.010796, 0.325269
-4.29399, 0.0426756, -0.00927259, -0.013799, 0.016979, 0.325333
-4.33652, 0.0430121, -0.00465366, -0.0219245, 0.0171807, 0.32373
-4.38432, 0.0377098, 0.00136274, -0.0118552, 0.0173271, 0.316294
-4.42227, 0.0320316, -0.00982587, -0.00557257, 0.00618989, 0.308177
-4.45793, 0.0231832, -0.0235999, 0.00198802, 0.00214741, 0.296885
-4.49466, 0.020677, -0.0205554, 0.0138012, 0.0121508, 0.28451
-4.53537, 0.0146889, -0.0073673, 0.0315038, 0.019308, 0.268756
-4.57093, 0.0037968, -0.0148553, 0.0254296, 0.00661975, 0.253185
-4.60602, -0.00480112, -0.0252162, 0.0113963, -0.0106911, 0.227983
-4.63914, -0.00781944, -0.024703, -0.0148394, -0.0191629, 0.208642
-4.66842, -0.00257073, -0.0124717, -0.0300614, -0.0167982, 0.179438
-4.6965, 0.00514041, 0.00963441, -0.0345817, -0.00178648, 0.150669
-4.71926, 0.0107939, 0.00911542, -0.0328855, 0.0128807, 0.125884
-4.73899, 0.0288938, 0.00985261, -0.00126834, 0.00699906, 0.104451
-4.75957, 0.00805637, -0.0109288, 0.0253649, -0.0106384, 0.0966716
-4.77971, -0.00810823, -0.0150298, 0.0398048, -0.00783202, 0.092442
-4.80328, -0.0282547, -0.00711113, 0.0408766, 0.0103344, 0.0915703
-4.82938, -0.0391877, -0.00113155, 0.0340096, 0.0167881, 0.088763
-4.85324, -0.0341075, -0.0240011, 0.0245883, 0.00749048, 0.0789356
-4.87273, -0.0284762, -0.026817, 0.00380543, -0.00489639, 0.0651708
-4.89547, -0.0154673, -0.0214833, -0.0276457, -0.00669703, 0.04816
-4.91859, -0.00821105, -0.0127382, -0.0342572, -0.00156555, 0.0281001
-4.94292, 0.00217364, -0.0141592, -0.0283167, -0.00448285, 0.012115
-4.96014, 9.01187e-05, -0.0148478, -0.0196394, -0.0130399, 0.00424469
-4.98195, -0.00549596, -0.00830961, -0.0155385, -0.00941522, -0.00749484
-5.0077, -0.00837704, -0.00485771, -0.0044721, -0.00687593, -0.0180872
-5.0332, -0.0169518, -0.00435934, 0.00163716, -0.00623299, -0.0214103
-5.04995, -0.0255255, -0.0109814, 0.00231489, -0.0111515, -0.0255129
-5.06504, -0.0269359, -0.0312916, -0.0107586, -0.00391723, -0.0283959
-5.08885, -0.018508, -0.0410255, -0.0191969, 0.0136386, -0.0392893
-5.11125, -0.0184714, -0.0483082, -0.0176418, 0.0191561, -0.0512797
-5.1308, -0.0162847, -0.0476695, -0.0135054, 0.0159746, -0.058761
-5.14664, -0.0101913, -0.0488238, -0.0110314, 0.00900566, -0.0659775
-5.16426, -0.0105815, -0.0379906, -0.0158257, 0.0107366, -0.0724003
-5.18342, -0.00928665, -0.033659, -0.019047, 0.0222904, -0.0764588
-5.20193, -0.0190655, -0.0283586, 0.000131253, 0.0205681, -0.0763543
-5.21838, -0.0286793, -0.0345041, 0.004175, 0.00304262, -0.0783706
-5.22973, -0.0300813, -0.0391787, -0.00424787, -0.00584421, -0.0807368
-5.2421, -0.0207892, -0.0217359, -0.021477, -0.000266033, -0.0849345
-5.25379, -0.0126387, -0.0249974, -0.0264855, -0.00142616, -0.0952903
-5.26293, -0.00823032, -0.0337056, -0.019329, -0.0042442, -0.106216
-5.27117, -0.00714294, -0.0218212, -0.0240611, 0.00327424, -0.109734
-5.28421, -0.0161066, -0.0211444, -0.00775296, 0.00505254, -0.108796
-5.29259, -0.0176825, -0.00915536, 0.00588547, 0.00570496, -0.110641
-5.30173, -0.0269215, -0.00884165, 0.0100443, 0.00638782, -0.107557
-5.31193, -0.0307888, -0.00626349, 0.0141424, 0.00731977, -0.109593
-5.32224, -0.0322712, -0.00741781, 0.012892, -0.00386942, -0.107314
-5.3279, -0.0285531, -0.00138817, 0.0050546, -0.00676384, -0.104952
-5.33308, -0.0262994, 0.0118578, -0.000949885, 0.000758865, -0.106385
-5.34006, -0.0228595, 0.0180233, -0.00748171, 0.0128649, -0.106301
-5.34555, -0.0201194, 0.00792909, -0.00219452, 0.0158605, -0.0972334
-5.35012, -0.0280377, -0.000317504, 0.011723, 0.0108551, -0.0866651
-5.35623, -0.0323545, -0.0101803, 0.0209017, 0.00704519, -0.0815322
-5.36106, -0.0365463, -0.0190788, 0.0173362, 0.0109032, -0.0773909
-5.36644, -0.0393668, -0.0132765, 0.000248808, 0.0147278, -0.0743093
-5.36993, -0.0434497, -0.0268055, -0.00404017, 0.0069106, -0.0746972
-5.37109, -0.0376745, -0.0159904, -0.00975249, 0.00449536, -0.0762815
-5.37659, -0.0253058, -0.0150723, -0.00799571, 0.00481818, -0.0779945
-5.38152, -0.0205297, -0.0159592, -0.00483599, 0.00588657, -0.0799673
-5.38707, -0.0154138, -0.0233773, 0.00469972, 0.00225102, -0.0829063
-5.39457, -0.0141769, -0.0300943, 0.0121987, 0.00154517, -0.081816
-5.40503, -0.017934, -0.0262636, 0.00967198, 0.00630493, -0.0792514
-5.41848, -0.0187131, -0.024578, 0.00538076, 0.00744797, -0.0812216
-5.43418, -0.019173, -0.0490358, 0.0009547, -0.00457285, -0.0802272
-5.45106, -0.0225127, -0.049268, -0.0112291, -0.00706466, -0.0783077
-5.47063, -0.0250788, -0.0257315, -0.0120951, 0.00485519, -0.0783397
-5.49288, -0.0289984, -0.0216393, -0.0099393, 0.00904841, -0.0790848
-5.51028, -0.0273834, -0.0285963, -0.010873, 0.00318017, -0.0781885
-5.52802, -0.0360703, -0.0160926, -0.00665195, 0.000119328, -0.0770044
-5.54871, -0.0323324, -0.00663415, -0.00771743, 0.0121802, -0.0797438
-5.57212, -0.022543, 0.000685264, 0.00455585, 0.0199653, -0.0841288
-5.59066, -0.00857806, 0.0101242, 0.00264357, 0.0161018, -0.0841986
-5.60994, -0.00947198, 0.00324689, -0.00856277, 0.00901255, -0.0908623
-5.62917, -0.00582806, -0.00323003, -0.0236274, 0.00884621, -0.0975573
-5.64641, -0.00995395, 0.0101039, -0.0250366, 0.00780968, -0.0992805
-5.65803, -0.0163498, -0.00340986, -0.0161609, 0.0070132, -0.104127
-5.67562, -0.0197651, -0.00483229, -0.0107117, 0.00323362, -0.107739
-5.6869, -0.016297, -0.00512203, -0.00130313, 0.00311059, -0.111106
-5.70245, -0.0197467, -0.00831268, 0.00263193, -3.92465e-05, -0.112611
-5.71562, -0.0197472, -0.00524103, -0.00258142, -0.00519025, -0.114513
-5.72808, -0.0341758, -0.020473, -0.0109253, -0.0023856, -0.112164
-5.74246, -0.0314092, -0.0158607, -0.0181389, 0.00801703, -0.112882
-5.76354, -0.0337768, -0.0320843, -0.0162071, 0.00981655, -0.113714
-5.78093, -0.029579, -0.0413771, -0.00390417, 9.57632e-05, -0.117549
-5.80285, -0.0318857, -0.043732, -0.00852605, -6.94659e-05, -0.120474
-5.82839, -0.0266662, -0.0313617, -0.0106787, 0.00488117, -0.120591
-5.85537, -0.0267174, -0.027017, -0.00996882, 0.00142861, -0.121102
-5.87799, -0.0177297, -0.038901, -0.0130471, -0.0044122, -0.123186
-5.90192, -0.014061, -0.0294694, -0.0105867, -0.00645129, -0.125126
-5.926, -0.00911577, -0.0284909, -0.00513338, -0.000947549, -0.128823
-5.95915, -0.0102921, -0.0287199, -0.00411006, 0.0018583, -0.133818
-5.9888, -0.0111179, -0.0447701, -0.01207, 0.000629522, -0.136985
-6.01822, -0.0166083, -0.0472789, -0.0190958, -0.00202157, -0.138456
-6.0534, -0.0130308, -0.0482426, -0.0204031, 0.00426985, -0.139635
-6.09403, -0.0118221, -0.0413264, -0.0171625, 0.00457936, -0.139948
-6.12771, -0.00976127, -0.0479324, -0.0133702, -0.00856688, -0.14283
-6.16285, -0.00999757, -0.0523459, -0.0112787, -0.0109492, -0.141403
-6.20157, -0.0252827, -0.0269911, -0.00764412, -0.00103687, -0.133146
-6.24544, -0.028239, -0.0286323, 0.00227428, -0.00421463, -0.126291
-6.2835, -0.0252568, -0.0426182, 0.00179044, -0.0155348, -0.125472
-6.32236, -0.0205245, -0.0356373, -0.011292, -0.0149083, -0.128164
-6.36056, -0.0101034, -0.0135244, -0.0174208, -0.00108963, -0.132829
-6.40319, -0.00058455, -0.0284634, -0.0161118, -0.00320331, -0.135841
-6.43557, -0.00388071, -0.0467618, -0.0109966, -0.0138841, -0.130946
-6.46282, -0.00809202, -0.0400924, -0.00111049, -0.0134078, -0.126763
-6.48577, -0.00815828, -0.0214532, -0.00311603, -0.0016925, -0.122605
-6.50628, -0.00868093, -0.0241989, -0.00794089, -0.00313196, -0.123676
-6.51831, -0.00721539, -0.0370946, -0.0159006, -0.0113632, -0.124702
-6.52667, -0.0113626, -0.0339416, -0.010348, -0.00956975, -0.123153
-6.53626, -0.00734967, -0.0308778, -0.00759052, -0.00205167, -0.123401
-6.5396, -0.0131728, -0.0418181, -0.0056356, -0.00600638, -0.122218
-6.54012, -0.0148554, -0.0439532, -0.00425981, -0.0100745, -0.121862
-6.53879, -0.0128082, -0.0470505, -0.0170038, -0.0102203, -0.119558
-6.53833, -0.0150877, -0.0333784, -0.00983192, -0.00547991, -0.117424
-6.53676, -0.0109255, -0.0293381, 0.00300758, -0.00689579, -0.117068
-6.53698, -0.00622138, -0.053643, -0.00368176, -0.00852924, -0.116958
-6.53489, -0.00498298, -0.0466863, -0.00444692, -0.00701469, -0.114129
-6.53306, -0.0182883, -0.0344566, -0.00591624, -0.000697989, -0.109701
-6.53309, -0.0221776, -0.0300817, -0.00380946, -0.00493938, -0.109697
-6.53156, -0.0187209, -0.0451937, -0.00205674, -0.0106844, -0.110069
-6.53211, -0.018117, -0.04371, -0.00745843, -0.00397849, -0.108873
-6.53245, -0.0174551, -0.0503222, -0.00276635, -0.00233207, -0.110127
-6.53013, -0.0132185, -0.0488099, -0.00532035, -0.00596453, -0.111085
-6.52865, -0.0153165, -0.0535887, -0.00167098, -0.0110985, -0.108714
-6.52714, -0.0152049, -0.0451974, -0.00148216, -0.0063475, -0.110352
-6.52909, -0.0118534, -0.0463088, -0.00514744, -0.00526011, -0.113432
-6.52823, -0.0116912, -0.0502155, -0.00541147, -0.0107225, -0.111847
-6.52821, -0.0146309, -0.0463322, -0.0101396, -0.00914367, -0.108988
-6.52671, -0.0195667, -0.0553094, -0.0150471, -0.0110034, -0.110113
-6.52859, -0.0135253, -0.0457779, -0.0211691, -0.0106691, -0.111391
-6.52682, -0.0145407, -0.032224, -0.0197754, -0.00803956, -0.11115
-6.52775, -0.00195458, -0.0225757, -0.0157737, -0.00774368, -0.115355
-6.52887, -0.0108979, -0.0167101, -0.00782756, -0.0089973, -0.114738
-6.52944, -0.0119346, -0.0260842, 0.000377103, -0.0129071, -0.114522
-6.53069, -0.0114493, -0.0164051, 0.00757562, -0.0123065, -0.113674
-6.53288, -0.0176988, -0.0171415, 0.00347684, -0.0116382, -0.113201
-6.53659, -0.0158287, -0.0265369, -0.0049463, -0.0139099, -0.115559
-6.53493, -0.00608395, -0.0437998, -0.00609087, -0.0106444, -0.117514
-6.53807, -0.006295, -0.032387, -0.0133244, 0.000408872, -0.117936
-6.54203, -0.00139777, -0.0336982, -0.00372877, 0.00171532, -0.122157
-6.54111, -0.00278109, -0.0448383, -0.00111289, -0.0101443, -0.120028
-6.54322, -0.00876483, -0.044621, -0.00417763, -0.00887039, -0.116461
-6.5461, -0.0135572, -0.0211853, -0.000306033, 0.000571787, -0.117208
-6.5496, -0.00889229, -0.0203484, -0.000284931, 0.00420226, -0.119287
-6.54841, -0.00428204, -0.0229831, -0.00708858, -0.00503923, -0.120841
-6.5487, -0.00163273, -0.0287535, -0.0168841, 9.01822e-05, -0.12042
-6.54975, -0.0134865, -0.0317448, -0.0192671, 0.00524793, -0.118872
-6.55071, -0.0190559, -0.0438481, -0.011252, 0.00128385, -0.116891
-6.54684, -0.0234275, -0.0333477, -0.000533528, 0.000235412, -0.112482
-6.54549, -0.029429, -0.0272892, 0.00576703, 0.00156934, -0.109698
-6.54692, -0.0234046, -0.0266018, 0.00704532, 0.00401866, -0.108232
-6.54557, -0.026285, -0.0385008, 0.0149569, 0.00135767, -0.105085
-6.54036, -0.0251967, -0.0479306, 0.0128792, 0.000297611, -0.0992598
-6.54067, -0.0324347, -0.0430898, 0.00911351, 0.00347969, -0.0951169
-6.53947, -0.0267457, -0.0454016, 0.0180919, -0.00566835, -0.0899955
-6.53412, -0.0213198, -0.0328661, 0.0225381, -0.00956899, -0.08534
-6.53002, -0.0253962, -0.0347461, 0.0227815, -0.00155236, -0.0759101
-6.53512, -0.0276897, -0.0224025, 0.0234429, 0.0066553, -0.0656131
-6.53102, -0.0341135, -0.0321056, 0.033106, -0.00237055, -0.0519876
-6.52441, -0.0380543, -0.0295106, 0.0297013, -0.00746767, -0.0335347
-6.52188, -0.0447792, -0.015576, 0.0232881, 0.00329329, -0.0166667
-6.52605, -0.0451945, -0.0241307, 0.0149871, 0.00432702, -0.0062666
-6.52148, -0.0405899, -0.0257002, 0.0152432, -0.00477338, 0.00197405
-6.51652, -0.0375116, -0.0193537, 0.0100019, -0.00626821, 0.00518383
-6.51516, -0.037223, -0.00855449, 0.00121428, -0.00168131, 0.0060754
-6.51309, -0.0290181, -0.0183333, -0.00660544, 0.000901628, 0.00366305
-6.51024, -0.0225838, -0.0363768, -0.0064751, 0.00033879, 0.00522789
-6.50644, -0.0164259, -0.0306223, -0.00190427, 0.00734829, 0.0084688
-6.50739, -0.00758177, -0.0147514, -0.00246298, 0.0146392, 0.0112114
-6.50642, -0.00738683, -0.028992, 0.00802221, 0.00532876, 0.0144677
-6.50128, -0.013092, -0.0445176, 0.0177774, -0.0144239, 0.0192293
-6.49773, -0.0150402, -0.0381111, 0.0100301, -0.0143564, 0.0261611
-6.49838, -0.0133529, -0.0441757, -0.00661928, -0.00315404, 0.0332465
-6.49734, -0.00550648, -0.043215, -0.00695817, -0.00092147, 0.0375416
-6.49358, -0.0127612, -0.059288, -0.0145918, -0.00948729, 0.040446
-6.4902, -0.0132395, -0.0455669, -0.0167146, -0.00735906, 0.0383792
-6.49329, -0.0107299, -0.0129055, -0.0122133, 0.00664182, 0.0389439
-6.49364, -0.0138237, -0.0277664, -0.00477623, 0.00700721, 0.0389848
-6.49052, -0.018502, -0.0353997, 0.00298465, -0.00468687, 0.0396601
-6.48897, -0.0158763, -0.0358487, -0.00623653, -0.00962304, 0.038634
-6.48944, -0.0155637, -0.0276351, -0.00676788, -0.00401385, 0.0438403
-6.48722, -0.020467, -0.0260037, 0.000471258, 0.00167442, 0.043385
-6.47705, -0.0113193, -0.00561033, 0.00134718, 0.0148235, 0.0410938
-6.4763, -0.0205756, 0.00764153, 0.00642171, 0.033242, 0.0453526
-6.47776, -0.0189627, 0.0102464, 0.0184944, 0.0411049, 0.0476757
-6.48106, -0.0291397, 0.00358144, 0.0301108, 0.027713, 0.0511577
-6.47028, -0.0383967, -0.00163974, 0.0370533, 0.00503562, 0.0549922
-6.45201, -0.0320922, 0.00804664, 0.0251474, -0.0113032, 0.0574968
-6.43919, -0.0332143, 0.00961819, -0.00511212, -0.0149109, 0.0660033
-6.42408, -0.0280246, 0.0054534, -0.00545657, -0.0111536, 0.0700048
-6.40264, -0.0335927, 0.0204873, -0.0101235, -0.0010191, 0.0731061
-6.39134, -0.0291291, 0.0154063, -0.021821, 0.0210779, 0.0721596
-6.37347, -0.0303763, 0.00752521, -0.018684, 0.0251411, 0.0713664
-6.35393, -0.0155498, 0.00396925, -0.00431904, 0.00618775, 0.0671579
-6.32968, -0.0135333, -0.0148229, -0.00148315, -0.0176429, 0.0684271
-6.30759, -0.0123317, -0.020268, -0.0169561, -0.0168517, 0.0672925
-6.28716, -0.00337783, -0.014484, -0.0275178, -0.00282777, 0.0624214
-6.26563, -0.00674341, -0.00195486, -0.0148273, 0.0144213, 0.0603763
-6.23882, -0.0124261, 0.00553938, 0.00415033, 0.0279895, 0.0630642
-6.21731, -0.017959, -0.00150174, 0.0146861, 0.0230857, 0.0642659
-6.18836, -0.0276052, -0.0157746, 0.0257723, 0.0143046, 0.067425
-6.17054, -0.02817, -0.0268201, 0.0231901, 0.0030358, 0.0679381
-6.13886, -0.030341, -0.0280092, 0.0335913, -0.0118085, 0.0711086
-6.0975, -0.0392709, -0.0126761, 0.0292177, -0.0113804, 0.0749074
-6.06681, -0.0349456, 0.01162, 0.0217318, 0.00960083, 0.0799647
-6.05373, -0.0375237, 0.0479903, 0.0238226, 0.0436144, 0.0912183
-6.03807, -0.0520317, 0.0450242, 0.0251305, 0.0521692, 0.105097
-6.02696, -0.0581015, 0.0548467, 0.0298559, 0.0415504, 0.110662
-6.00372, -0.057728, 0.0446973, 0.034555, 0.0152794, 0.117858
-5.96953, -0.052247, 0.0316867, 0.0415465, -0.0223839, 0.126012
-5.9264, -0.0525095, 0.00553721, 0.0463816, -0.0648949, 0.140305
-5.89384, -0.0457093, -0.0125292, 0.0538718, -0.0814498, 0.150437
-5.87391, -0.0455346, 0.00376469, 0.0603765, -0.0844668, 0.15364
-5.87145, -0.0281103, 0.031647, 0.0673373, -0.0785408, 0.151927
-5.85791, -0.0247036, 0.0736054, 0.0644248, -0.0572872, 0.152709
-5.85319, -0.0169315, 0.108929, 0.0594199, -0.0236587, 0.143116
-5.84637, -0.0178551, 0.141194, 0.0422872, 0.00951857, 0.138793
-5.83903, -0.0116184, 0.139553, 0.0287472, 0.0248299, 0.136393
-5.83125, -0.00936877, 0.122524, 0.00495455, 0.0327279, 0.139695
-5.82969, -0.00670058, 0.0824515, -0.0184398, 0.0263384, 0.144137
-5.82686, -0.000786913, 0.0602325, -0.0278347, 0.00802826, 0.143919
-5.82678, 0.00394231, 0.0503844, -0.0196197, -0.0130391, 0.147587
-5.82199, 0.000435425, 0.0316835, -0.00202246, -0.0177516, 0.157406
-5.82412, 0.00399636, 0.0227588, 0.00318403, -0.0111232, 0.166201
-5.82677, 0.00562526, 0.00241053, 0.0180937, -0.00634348, 0.174622
-5.83395, -0.00997567, -0.0131552, 0.0205542, 0.000954185, 0.188124
-5.84439, -0.0183365, -0.0359475, 0.0159485, -8.51917e-05, 0.198174
-5.85062, -0.0297616, -0.0590736, 0.00378856, -0.00793038, 0.208582
-5.8557, -0.0349256, -0.0639107, -0.00767241, -0.0122477, 0.212916
-5.86379, -0.0383439, -0.0789082, -0.0110888, -0.0124785, 0.218765
-5.865, -0.0454053, -0.069931, -0.00753585, -0.00547356, 0.220581
-5.85648, -0.041441, -0.0564076, -0.00108794, -0.00302172, 0.217193
-5.83223, -0.0275939, -0.0512389, -0.00805793, -0.00506449, 0.21754
-5.81057, -0.0195845, -0.040081, -0.00693266, 0.00229623, 0.216271
-5.77631, -0.0120946, -0.0465598, -0.00732391, -0.00129093, 0.215597
-5.73538, -0.00608771, -0.0655138, 0.0101395, -0.0155674, 0.222027
-5.68684, 0.0041122, -0.0629874, 0.0194608, -0.0214512, 0.229458
-5.64072, 0.00291603, -0.0374584, 0.0191376, -0.0220758, 0.23413
-5.58895, 0.00356263, -0.0267783, 0.0254068, -0.0199603, 0.238343
-5.53824, 0.00519065, -0.0144313, 0.0202719, -0.0106592, 0.239301
-5.48634, -0.00101967, -0.0166863, -0.00406665, -0.0043303, 0.244564
-5.44351, 0.001013, -0.0149479, -0.00826462, 0.00118593, 0.244868
-5.39634, 0.0032998, -0.0205542, 0.00104552, 0.000171737, 0.237323
-5.3562, 0.00337314, -0.0310801, 0.00745949, -0.00180804, 0.233587
-5.30788, 0.0056781, -0.0281369, 0.0101971, -0.00120581, 0.231647
-5.26302, 0.012832, -0.0367579, 0.00692762, 0.000295198, 0.229296
-5.21922, 0.000787981, -0.0427119, 0.00161207, 0.00363823, 0.231529
-5.17754, 0.00114539, -0.049514, -0.0115789, -0.00276146, 0.229982
-5.13147, 0.00329919, -0.0491659, -0.0113319, -0.00479706, 0.228619
-5.09315, 0.00391482, -0.0523637, -0.0170699, -0.00885772, 0.226233
-5.05137, 0.0114121, -0.0569111, -0.00295459, -0.0128328, 0.222055
-5.01262, 0.0115929, -0.0502453, 0.0120343, -0.0109186, 0.220294
-4.96929, 0.00660022, -0.0329359, 0.0116864, -0.00603146, 0.219525
-4.93193, 0.00430736, -0.0350493, -0.00475962, -0.00573461, 0.218185
-4.89144, -0.00310794, -0.0332728, -0.00560589, -0.00451331, 0.218349
-4.85524, -0.00268699, -0.0236333, -0.0103485, -0.000467063, 0.217282
-4.81716, -0.00405855, -0.0363412, -0.0110465, 0.00156737, 0.215572
-4.7822, -0.00897519, -0.0299911, -0.00948945, 0.00306109, 0.210162
-4.75256, -0.00719358, -0.0170981, -0.000258542, 0.00654151, 0.200061
-4.7215, 0.0065984, -0.0209051, -0.000167135, -0.000225006, 0.187808
-4.68685, 0.01866, -0.00807019, 0.00266232, -0.0032123, 0.177903
-4.66291, 0.0175604, -0.00670237, 0.00354166, -0.00446466, 0.175521
-4.63532, 0.0125476, 0.00951042, 0.00987684, 0.00313707, 0.175096
-4.62239, 0.00143868, 0.0124563, 0.0111256, 0.00513085, 0.179683
-4.60333, -0.00760415, 0.0221629, 0.00959188, 0.000817574, 0.179739
-4.58897, -0.000740005, 0.0216798, -0.00472205, 0.000194465, 0.178123
-4.58275, 0.00041523, 0.00688395, -0.0091805, 0.00121912, 0.179053
-4.58021, -0.00327989, -0.00832031, -0.00780199, 0.00266684, 0.178675
-4.57755, 0.00280384, -0.00775665, 0.000236261, -0.000112945, 0.17564
-4.58292, 0.00157048, -0.0180399, 0.00179271, -0.00852774, 0.175838
-4.58253, -0.00327561, -0.017813, 0.00319037, -0.010636, 0.178364
-4.58963, -0.00770825, -0.0156205, 0.00693873, -0.00377346, 0.181647
-4.59982, -0.00956371, -0.0232146, 0.00587735, 0.00122799, 0.18153
-4.60726, -0.0139079, -0.0339048, 0.00611855, -0.0001378, 0.180032
-4.6168, -0.00832267, -0.0411796, 0.00147774, -0.00977639, 0.179667
-4.6247, -0.00701015, -0.0436733, 0.00117652, -0.0158402, 0.179845
-4.63665, -0.0144902, -0.0405581, 0.0118446, -0.00682471, 0.180515
-4.65073, -0.0130751, -0.0396125, 0.0074691, -0.0024324, 0.183454
-4.66254, -0.0117129, -0.0426847, 0.00282275, -0.0022055, 0.184596
-4.67307, 0.000791598, -0.0527382, 0.00589054, -0.00935217, 0.180979
-4.68505, -0.00285364, -0.0636937, 0.000268368, -0.0112949, 0.183734
-4.69994, -0.00212708, -0.0504454, -0.00117069, -0.00560167, 0.182165
-4.71622, -0.00685515, -0.0450462, -0.00718404, -0.00329886, 0.184861
-4.73563, -0.00730873, -0.0455067, -0.00899065, -0.00323303, 0.186098
-4.74931, 0.00615974, -0.0362043, -0.000892909, -0.00856126, 0.179793
-4.76357, 0.00675189, -0.0346271, -0.00335494, -0.00815411, 0.177114
-4.78163, 0.017934, -0.0230913, -0.00249739, -0.000267658, 0.171193
-4.80224, 0.0169564, -0.0154705, -0.00144166, 0.00670008, 0.170221
-4.82219, 0.0170194, -0.0348125, 0.000206848, -0.00024831, 0.171324
-4.83754, 0.0121648, -0.0394494, 0.00108692, -0.0123306, 0.171463
-4.85616, 0.00691905, -0.0319289, -0.00451546, -0.0112714, 0.174147
-4.87307, 0.00382835, -0.0355793, -0.015246, -0.00290734, 0.175768
-4.88928, -0.00138203, -0.0323658, -0.0052655, 0.00661181, 0.176602
-4.90364, 0.00504607, -0.0351583, 0.00083456, 0.00700107, 0.174599
-4.91819, 0.00298281, -0.0369868, 0.00905168, -0.0014022, 0.172863
-4.92821, 0.00607682, -0.0433317, 0.00420471, -0.00418015, 0.166423
-4.93944, 0.000693143, -0.0278564, 0.000254781, 0.00688127, 0.159593
-4.95236, 0.00097199, -0.0132189, -0.00831425, 0.0129015, 0.152951
-4.96259, 0.00467719, -0.010134, -0.0210875, 0.00710964, 0.153563
-4.96889, -0.00364232, -0.00180777, -0.0210179, 0.00082456, 0.158741
-4.97994, -0.00172344, 0.0132289, -0.00625714, -0.000666149, 0.156103
-4.9881, -0.00186265, 0.00955914, -0.00201698, -0.000424777, 0.155464
-4.99958, -0.00239957, -0.00366092, 0.00415173, -0.00165451, 0.159347
-5.00762, -0.00148746, -0.0150591, -0.00205452, -0.00128557, 0.163446
-5.01433, 0.000651397, -0.0171708, 0.00587963, 0.00252012, 0.166728
-5.02557, 0.00237089, -0.0268181, 0.00159317, -0.0033597, 0.171083
-5.03078, -0.00507331, -0.0417069, -0.0145913, -0.0126014, 0.175367
-5.04174, -0.00409453, -0.0333023, -0.0224567, -0.0077812, 0.175047
-5.05022, 0.00101885, -0.00947401, -0.0229802, -1.15203e-05, 0.171478
-5.05589, 0.00789649, 0.000677631, -0.0123261, 0.0132805, 0.17113
-5.06604, 0.00909576, -0.0170352, 0.007154, 0.0115428, 0.172721
-5.07417, 0.00747139, -0.0438711, 0.0169615, 0.00343323, 0.178754
-5.07868, 0.00884668, -0.0586835, 0.00478082, -0.00319171, 0.187628
-5.08646, 0.0042026, -0.0678294, -0.00950533, 0.00269146, 0.193973
-5.0984, 0.00106785, -0.0654172, -0.0189233, 0.00879544, 0.19357
-5.10692, 0.00104223, -0.0533203, -0.0227841, 0.00809066, 0.192295
-5.11345, 0.00444384, -0.0718682, -0.0155799, 0.00319883, 0.19041
-5.11511, 0.00462987, -0.0721374, 0.0012286, -0.00192501, 0.190816
-5.12037, 0.00837112, -0.0591555, 0.0143787, 0.00621551, 0.19022
-5.12526, 0.00647358, -0.0662675, 0.0130285, 0.0119266, 0.191984
-5.12825, 0.00980966, -0.0661453, -0.00126255, 0.0156425, 0.190443
-5.13003, 0.00708081, -0.0792787, -0.0108993, 0.0091772, 0.193801
-5.13171, 0.00714858, -0.0649856, -0.0081676, 0.00634525, 0.193297
-5.13605, 0.000611646, -0.0438209, 0.00305538, 0.00489817, 0.1909
-5.13984, 0.00570384, -0.0336176, 0.00201554, 0.0027469, 0.183206
-5.13972, 0.0112053, -0.0198268, -0.00582689, -0.00116398, 0.179811
-5.14113, 0.00406165, -0.0202462, -0.0119525, 0.0006236, 0.177115
-5.14236, 0.00724485, -0.00716464, -0.0124603, 0.00149447, 0.172133
-5.1436, 0.00328624, 0.0280232, -0.00543533, 0.00630512, 0.166986
-5.14519, 0.0031947, 0.0323471, -2.59789e-05, 0.00668948, 0.160759
-5.14361, 0.00558184, 0.0287573, 0.00316297, 0.00503336, 0.158584
-5.14158, 0.00696745, 0.0292324, 0.00923051, 0.00557389, 0.155861
-5.13966, 0.00472282, 0.0221952, 0.000712571, 0.00642616, 0.152489
-5.13761, 0.00836836, 0.0143168, -0.00624549, 0.000955894, 0.145416
-5.13484, 0.00133829, 0.0100649, -0.00409273, 0.00271137, 0.140107
-5.13215, 0.00148577, 0.0109872, -0.000530901, 0.00964636, 0.135117
-5.12813, -0.00612312, -0.00546959, -0.00223873, 0.00619547, 0.129692
-5.12231, 0.00383358, -0.0163374, 0.000456481, 0.00548487, 0.120175
-5.11599, 0.0041766, -0.0259525, 0.00554092, -0.00399216, 0.119076
-5.11404, -0.00032959, -0.0403435, 0.0110222, -0.00424963, 0.119937
-5.10255, -0.0106347, -0.0571356, -0.0017321, 0.0036319, 0.118257
-5.09119, -0.0233458, -0.0547163, -0.0110518, 0.0185794, 0.11242
-5.08006, -0.0143234, -0.0485397, -0.0137388, 0.028121, 0.10428
-5.07911, -0.0104054, -0.0584419, -0.0180573, 0.021327, 0.101695
-5.07752, -0.00581864, -0.0681119, -0.0138273, -0.00147444, 0.0926507
-5.07171, -0.00325432, -0.0751516, -0.0123468, -0.0194372, 0.0865291
-5.06795, -0.00125344, -0.0577382, -0.0034852, -0.0185679, 0.0784969
-5.06261, -0.00182553, -0.0358966, 0.00853786, -0.00795605, 0.0762027
-5.05806, -0.0073902, -0.0435021, 0.011445, -0.00802516, 0.079458
-5.0581, -0.0108569, -0.0500932, 0.0109657, -0.0149742, 0.0828389
-5.05664, -0.0134681, -0.0519329, 0.00309206, -0.0189677, 0.080627
-5.06128, -0.00370843, -0.05293, -0.0120525, -0.00581766, 0.078651
-5.06519, 0.00405307, -0.0308975, -0.0281412, 0.0188961, 0.0694201
-5.07389, 0.0091566, -0.0266814, -0.0294167, 0.019873, 0.0600163
-5.08044, 0.00486852, -0.0454204, -0.0217335, 0.00599559, 0.0526741
-5.0845, 0.00253411, -0.0335981, -0.00183558, 0.00183657, 0.0503895
-5.0911, -0.00915146, -0.0423686, 0.0146771, 0.0025827, 0.0539757
-5.0963, -0.0241794, -0.0264574, 0.0145402, 0.0136735, 0.0595334
-5.10554, -0.0289575, -0.0245093, 0.00478145, 0.0170114, 0.0618695
-5.1091, -0.0242506, -0.034978, -0.00372005, 0.00312647, 0.0624522
-5.11262, -0.0172392, -0.0271173, -0.00147012, -0.00449007, 0.0639411
-5.11242, -0.0138671, -0.0118368, -0.00899362, -0.00129913, 0.0663569
-5.11645, -0.0124942, -0.00684351, -0.00295939, 0.00397841, 0.0663311
-5.12026, -0.0141095, -0.00120706, -0.00018161, 0.00498155, 0.062295
-5.11521, -0.00950008, -0.0115469, 0.00350664, -0.00183594, 0.0588847
-5.11115, -0.0144959, -0.0111287, 0.00528437, 0.00130476, 0.0617603
-5.10705, -0.0138014, -0.0106433, 0.00753993, 0.00650542, 0.0633936
-5.09796, -0.0170589, -0.0204595, 0.0130577, 0.00188348, 0.0642793
-5.09005, -0.015568, -0.0293675, -0.00288975, -0.00135455, 0.0632738
-5.0808, -0.00797747, -0.0227766, -0.00979033, -0.000852697, 0.0633524
-5.06959, -0.00717909, -0.0232726, 0.00118222, 0.00196905, 0.0692834
-5.05931, -0.0128016, -0.0215717, 0.00448066, -0.00188742, 0.0730584
-5.04615, -0.0184909, -0.0380327, 0.0059088, -0.00487472, 0.0767967
-5.03134, -0.0147679, -0.0481189, 0.00636963, -0.00269719, 0.0763571
-5.018, -0.0115275, -0.0583631, 0.0061902, 0.00559722, 0.0797121
-5.00751, -0.00913514, -0.0564719, 0.0106119, 0.00719151, 0.081552
-4.99314, -0.0142047, -0.0550045, 0.00161907, -0.00422772, 0.0816609
-4.98057, -0.00954362, -0.0433148, -0.00620476, -0.00418597, 0.0784471
-4.96447, -0.00792272, -0.0478962, -0.00120217, -0.000647432, 0.0791415
-4.95401, -0.00477781, -0.0389469, -0.00792812, 0.00629252, 0.0805531
-4.94032, -0.0105416, -0.0257829, -0.00540698, 0.00149777, 0.080274
-4.92981, -0.0120282, -0.0271206, -0.000935022, -0.00853076, 0.0786064
-4.91554, -0.00694716, -0.0382738, 0.0019667, -0.0108052, 0.0742256
-4.90367, -0.00463709, -0.0231558, 0.00153629, -0.000562766, 0.0728877
-4.89171, -0.00770508, -0.0142765, 0.00197435, 0.00785223, 0.0709426
-4.88408, -0.00380004, -0.00403723, 0.00186256, 0.00399018, 0.0671472
-4.87821, -0.00769443, -0.0191844, 0.00812698, -0.00750812, 0.0687805
-4.87321, -0.00783638, -0.0175106, 0.00303524, -0.0103639, 0.0699715
-4.86894, -0.0130775, -0.00741739, -0.00664242, 0.00435874, 0.0705747
-4.86906, -0.00667205, 0.0051398, -0.00197113, 0.0145055, 0.0702317
-4.87581, -0.00959454, -0.00648191, 0.00395789, 0.0119975, 0.0707629
-4.88331, -0.00864756, -0.0156923, 0.00584288, 0.00323532, 0.0686069
-4.89034, -0.00179688, -0.0220791, 0.00379118, -0.00134528, 0.0691037
-4.90483, -0.000380764, -0.0221643, 0.00745906, 0.00330991, 0.0712697
-4.92015, 0.00187468, -0.0238868, 0.00693574, 0.00837237, 0.0688475
-4.93574, -0.000877281, -0.0218862, -0.00854594, 0.00454508, 0.0704053
-4.95479, 0.00131477, -0.0262668, -0.0180173, -0.00232256, 0.0715541
-4.97393, -0.00067801, -0.0464783, -0.0193757, -0.00851342, 0.0707677
-4.99712, 0.00319636, -0.0551654, -0.0155045, 0.000528687, 0.0694189
-5.02805, -0.00718671, -0.0525878, -0.00724055, 0.00703672, 0.070862
-5.06814, -0.0104019, -0.0682838, -0.00712741, 0.0034912, 0.0696961
-5.1044, -0.011365, -0.0682649, 0.00140994, -0.00674327, 0.0655914
-5.15533, -0.0122057, -0.0563385, -0.00258975, -0.00902555, 0.063899
-5.20909, -0.0179162, -0.0446093, -0.00542536, -0.00268213, 0.0642044
-5.27107, -0.0167696, -0.0250543, -0.0122465, 0.00172846, 0.0571693
-5.33617, -0.0163282, -0.00520015, -0.008253, 0.00654779, 0.0520563
-5.40748, -0.0207077, -0.0176849, -0.00290368, 0.00333632, 0.0435924
-5.47602, -0.0177949, -0.0177966, -0.00478033, 0.00222977, 0.0301175
-5.55792, -0.0111238, -0.0218458, -0.00778753, 0.00254819, 0.0194587
-5.63301, -0.0132062, -0.0300352, -0.000277336, 0.00169796, 0.0149775
-5.71326, -0.00526962, -0.0337381, -0.00483813, 0.00271097, 0.00478464
-5.7868, -0.00277691, -0.0410933, -0.00996097, 0.000569342, -0.00272282
-5.8694, -0.00842982, -0.0332485, -0.0149417, -0.00235365, -0.00371652
-5.94392, -0.0134352, -0.0247221, -0.0170947, -0.00405496, -0.000482804
-6.02107, -0.0180409, -0.0264692, -0.0107664, -0.00500339, -4.82168e-05
-6.09359, -0.0195114, -0.0262148, -0.00233964, 0.000135936, -0.00108546
-6.17436, -0.0225765, -0.0152785, 0.00401923, 0.00703311, -0.000213141
-6.24693, -0.0244294, -0.0205937, 0.00304255, 0.00245136, 0.00463457
-6.32359, -0.0216443, -0.000419048, 0.00230134, -0.00163501, 0.00429313
-6.39714, -0.019196, -0.00847183, 0.00157627, 0.00182599, 0.00364453
-6.4784, -0.0128751, -0.0184083, -0.00030059, 0.000649617, 0.00126774
-6.55223, -0.019985, -0.0170369, 0.0041598, -0.00446673, 0.0011915
-6.62734, -0.0204745, -0.0243559, 0.00379662, -0.0027204, 0.00668972
-6.70406, -0.0262823, -0.00502062, -0.00108091, 0.00193179, 0.0112829
-6.7827, -0.0344471, 0.00407706, -0.0032305, 0.00383832, 0.0109743
-6.85676, -0.0270081, 0.00922621, -0.00315948, -0.00293479, 0.00774477
-6.9331, -0.0253185, 0.00658221, 0.011807, -0.00825692, 0.0134844
-7.00458, -0.0402965, 0.0171061, 0.0208919, -0.00460615, 0.0196399
-7.07884, -0.0421987, 0.012334, 0.0234131, 0.000866444, 0.0197223
-7.14586, -0.040577, 0.0134487, 0.0164662, 0.00502199, 0.0265355
-7.21303, -0.0463785, 0.00142188, 0.0047761, 0.00960326, 0.0352397
-7.27265, -0.0477267, -0.00167431, 0.0111368, 0.00747621, 0.0320416
-7.32729, -0.0472693, 4.9159e-05, 0.0145177, 0.0143545, 0.0329939
-7.37389, -0.0606118, -0.00324989, 0.0184235, 0.0112627, 0.0401841
-7.4136, -0.059753, -0.0136602, 0.0176395, -0.000523563, 0.0414838
-7.44785, -0.0517487, -0.0130094, 0.00989017, -0.00344054, 0.0434747
-7.48361, -0.0561603, -0.0140361, 0.0092931, -0.000426397, 0.0440171
-7.5104, -0.0415614, -0.0136499, -0.00823751, -0.000582511, 0.0401032
-7.5352, -0.031582, -0.0255913, -0.0145251, -0.00557969, 0.0392871
-7.55636, -0.0288527, -0.0405868, -0.00514498, -0.00453796, 0.0365037
-7.57696, -0.027479, -0.0286816, 0.00270725, 0.00370776, 0.0368428
-7.59581, -0.035642, -0.0254871, 0.007091, 0.0112808, 0.0391785
-7.61591, -0.0336788, -0.0206445, -0.000408013, 0.00767719, 0.0376262
-7.63143, -0.0395765, -0.0318551, -0.00308096, -0.00754412, 0.0402023
-7.64806, -0.0342623, -0.0265307, -0.00168798, -0.0146309, 0.0420069
-7.66613, -0.0359697, -0.0096129, 0.00203509, 0.000965834, 0.0404452
-7.68472, -0.0366037, -0.0155088, 0.0022525, 0.000256649, 0.0397646
-7.70299, -0.0363005, -0.0135206, -0.00212227, 0.000182685, 0.0394843
-7.71808, -0.0291062, 0.0150846, 0.00112659, 0.012486, 0.0385533
-7.73742, -0.0289749, 0.0213962, 0.00463404, 0.0151059, 0.03827
-7.75599, -0.0352244, 0.0101281, 0.00367925, 0.00830076, 0.0374996
-7.77227, -0.0365509, -0.0097693, 0.014014, 0.00639393, 0.0377518
-7.78647, -0.0373692, -0.014507, 0.016037, -0.00302053, 0.0392519
-7.80648, -0.0414976, -0.0287246, 0.0228253, -0.0116234, 0.0380393
-7.82706, -0.0441962, -0.0397032, 0.0290788, -0.00692868, 0.0353303
-7.84266, -0.0583372, -0.037733, 0.0260139, 0.00576266, 0.0364723
-7.86663, -0.0622278, -0.0401495, 0.0139783, 0.0118615, 0.0322356
-7.89308, -0.0663928, -0.0493186, 0.00460575, 0.00727468, 0.0283688
-7.91678, -0.0572699, -0.0620939, 0.00840937, -0.000426357, 0.0204427
-7.94136, -0.0555975, -0.0535996, 0.0122356, 0.00287512, 0.0147364
-7.96583, -0.0473576, -0.0409521, 0.0135207, 0.00372135, 0.00787961
-7.99213, -0.0441516, -0.0513558, 0.00630621, -0.00169995, 0.00428963
-8.02017, -0.0456826, -0.0367531, 0.00533621, -0.00474579, 0.00229812
-8.04589, -0.0511414, -0.0421713, -0.0028312, -0.0101766, 0.00172663
-8.06781, -0.0519005, -0.0454035, -0.00720554, -0.0118533, 0.0040091
-8.09303, -0.0523077, -0.0513257, -0.00291512, -0.00654549, 0.00645923
-8.11658, -0.0515997, -0.0448963, -0.002712, -8.67644e-05, 0.00261569
-8.14104, -0.0455156, -0.0456494, 0.00488183, -0.000781353, -0.000885303
-8.16205, -0.0471806, -0.0355997, 0.00781067, 0.00413022, 0.00125165
-8.18057, -0.0554381, -0.0393294, 0.0094415, 0.00146269, 0.00269396
-8.20004, -0.0576488, -0.0416911, 0.000433655, -0.00307868, 0.000149193
-8.21672, -0.0561524, -0.0248808, 0.000594468, 0.00455881, -0.00383856
-8.23123, -0.0551298, -0.0220736, 0.0108618, 0.0106328, -0.0066633
-8.24649, -0.0550144, -0.036843, 0.0161334, 0.00599899, -0.00749606
-8.26438, -0.0543597, -0.0635232, 0.0207603, -0.000253472, -0.00954034
-8.2802, -0.0588629, -0.0725737, 0.0240702, -0.00778607, -0.00819928
-8.29663, -0.0623609, -0.0682599, 0.0233773, -0.00629363, -0.00744117
-8.31025, -0.0691956, -0.0684259, 0.0271072, -0.00514584, -0.00741263
-8.32696, -0.0715616, -0.0822093, 0.0210208, -0.0102991, -0.00608843
-8.34484, -0.0797754, -0.0921993, 0.0166954, -0.00311425, -0.00352219
-8.36026, -0.0806329, -0.0912229, 0.019561, -0.00114648, -0.00108671
-8.37735, -0.0832536, -0.101376, 0.0131866, -0.00721723, 0.00105351
-8.39668, -0.0875642, -0.0873226, 0.010785, -0.0102158, 0.00506917
-8.41077, -0.0871776, -0.0811194, 0.000912015, -0.00854526, 0.0077575
-8.42487, -0.0777748, -0.0768243, 0.00488116, 0.000390244, 0.0047267
-8.43982, -0.0723492, -0.0550611, 0.0148314, 0.0184517, -5.70455e-05
-8.45447, -0.0697949, -0.0473347, 0.00219802, 0.0202317, -0.00174181
-8.4737, -0.0631717, -0.0641905, -0.00166108, 0.00622762, -0.00220772
-8.4886, -0.0662578, -0.0608776, 0.00849868, -0.00155162, -0.00274768
-8.5028, -0.0635821, -0.0412572, 0.0115309, -0.00741206, -0.00126977
-8.52074, -0.0688525, -0.041578, 0.00718444, -0.00737981, -0.000690908
-8.52988, -0.070606, -0.0152013, 0.00988362, 0.000191137, -0.00121914
-8.54437, -0.0712647, 0.00189427, 0.00573899, 0.00227866, -0.00321924
-8.56157, -0.0728989, -0.00292489, 0.0077322, -0.00152494, -0.00319576
-8.57679, -0.0746508, -0.0185687, -0.00420644, -0.0139347, 0.000235023
-8.58767, -0.0695714, -0.0282123, 0.00390847, -0.016453, -0.00193194
-8.60589, -0.0632377, -0.024651, 0.00477225, -0.0105336, -0.00441403
-8.61604, -0.0639656, -0.0267996, 0.00244896, -0.00592921, -0.00573197
-8.63114, -0.065297, -0.0207815, 0.00328571, 0.00422665, -0.00674228
-8.64552, -0.0701573, -0.024104, 0.00316767, 0.00496968, -0.00647303
-8.66056, -0.0668292, -0.0343433, -0.00542648, -0.00377028, -0.00554472
-8.6714, -0.0595349, -0.0455256, -0.0052024, -0.00375868, -0.00369488
-8.68432, -0.061096, -0.0365546, 0.000663487, -0.000131136, -0.00365333
-8.70325, -0.0609403, -0.0317795, -0.000829613, 0.00186287, -0.00892122
-8.71637, -0.0646729, -0.0128064, 0.00513876, -0.00297147, -0.00858555
-8.7307, -0.0650375, -0.0117484, 0.00679837, -0.0143105, -0.00542411
-8.74058, -0.0662058, -0.00556214, 0.00597015, -0.0102734, -0.00187295
-8.75045, -0.0562857, 0.00934015, 0.00360361, 0.00453225, -0.00684329
-8.76563, -0.0569545, 0.0195305, 0.00586198, 0.0174349, -0.0105919
-8.77923, -0.0667688, 0.0286358, 0.0200346, 0.0251054, -0.0101791
-8.79145, -0.0703954, 0.0522668, 0.0234202, 0.0189753, -0.010652
-8.80577, -0.0750166, 0.0366056, 0.0240861, 0.00685007, -0.0122742
-8.81775, -0.0802326, 0.0254651, 0.0251436, -0.00443132, -0.0119844
-8.8282, -0.0830523, 0.0256419, 0.0189657, -0.0103155, -0.00783811
-8.84145, -0.081882, 0.0118072, 0.00676383, -0.00718665, -0.00631982
-8.85399, -0.0795901, -0.00221853, 0.00229134, -0.0048145, -0.00753818
-8.86947, -0.0693592, -0.00227067, 0.00167795, -0.00168757, -0.0107157
-8.88324, -0.0673402, -0.000419751, 0.00333346, -0.00135591, -0.00835445
-8.89762, -0.0630288, -0.000288849, -0.00248471, 0.00181902, -0.00823344
-8.91122, -0.0557077, -0.00810356, -0.00524339, -0.000702551, -0.00642088
-8.92634, -0.0583168, -0.00991791, -0.00673329, -0.000562121, -0.00555646
-8.94287, -0.0654343, -0.010782, -0.0125509, -0.00437055, -0.00488501
-8.9631, -0.0602808, -0.024051, -0.0190079, -0.0150088, -0.00387947
-8.98053, -0.0564451, -0.0466086, -0.0209395, -0.0269761, -0.0026344
-8.99913, -0.0482308, -0.0449479, -0.0256943, -0.0286786, -0.00458912
-9.01606, -0.0338941, -0.0356825, -0.0263642, -0.0163853, -0.00999604
-9.03103, -0.0366805, -0.0197918, -0.0183344, 0.00566192, -0.010689
-9.05342, -0.04332, -0.0238244, -0.0105044, 0.0179318, -0.0106218
-9.07329, -0.0534832, -0.0306226, 0.00663409, 0.0167551, -0.00921529
-9.09147, -0.0563731, -0.0239189, 0.0169574, 0.00697269, -0.00798527
-9.10836, -0.0725226, -0.0355772, 0.0131867, 0.000526516, -0.00390669
-9.11902, -0.0783449, -0.0355748, 0.00564897, -0.000627056, 0.0026107
-9.12929, -0.0770551, -0.0275322, 0.00213698, 0.00485908, 0.00191521
-9.14447, -0.0702074, -0.0119087, 0.00709972, 0.0158285, -0.00219519
-9.15545, -0.0782923, -0.00986856, 0.0156053, 0.0128097, 0.00122598
-9.16946, -0.0759964, -0.017064, 0.0196402, -0.0016123, 0.00311175
-9.17779, -0.0823324, -0.0193982, 0.020869, -0.0231107, 0.00572245
-9.18655, -0.0800394, -0.0331587, 0.0171369, -0.0337518, 0.0075003
-9.19128, -0.0768062, -0.0321122, -0.00178858, -0.0317955, 0.0106292
-9.19777, -0.0736776, -0.0323342, -0.0186774, -0.0171231, 0.00867507
-9.19751, -0.0615178, -0.0216211, -0.0243314, 0.00209728, 0.00431069
-9.20248, -0.0583759, -0.00654868, -0.028904, 0.0220691, 0.00335026
-9.21004, -0.0577561, -0.0208617, -0.023278, 0.0152283, 0.00160882
-9.21255, -0.056917, -0.0454519, -0.0175596, -0.0104827, 0.00478457
-9.21161, -0.0532402, -0.0501791, -0.0158581, -0.0219728, 0.00489597
-9.2126, -0.0425373, -0.0556533, -0.00924561, -0.020513, 0.000814097
-9.20571, -0.0383045, -0.0425085, -0.0143238, 0.00279315, -0.00154111
-9.20403, -0.0417125, -0.0175979, -0.0130353, 0.0342209, -0.00260824
-9.21017, -0.0462082, 0.00221284, -0.00538161, 0.0408568, -0.00317893
-9.21332, -0.0608952, -0.00772736, 0.00267171, 0.0147821, 0.000302773
-9.20059, -0.0724634, -0.0219081, 0.00893849, -0.0175577, 0.00705346
-9.1922, -0.0804974, -0.0433279, 0.00306446, -0.0310024, 0.0115712
-9.18634, -0.0635385, -0.028053, -0.00628174, -0.0149429, 0.00829119
-9.17774, -0.0532095, 0.0068309, -0.0176778, 0.0180514, 0.00155516
-9.17543, -0.049288, 0.0561105, -0.025993, 0.0515537, -0.00576499
-9.17189, -0.0506241, 0.0736042, -0.0115258, 0.0486415, -0.00547997
-9.15723, -0.0633023, 0.0564724, 0.00362396, 0.0265642, 0.00106372
-9.14809, -0.0664235, 0.0261224, 0.0171789, -0.00464744, 0.00475864
-9.13917, -0.0745297, 0.012785, 0.0233419, -0.0220863, 0.00797107
-9.12932, -0.0763049, -0.00774524, 0.0187116, -0.0192755, 0.00776066
-9.11604, -0.0799976, -0.0141796, 0.0121083, -0.00325172, 0.00726996
-9.10842, -0.0774225, -0.0103559, 0.00957466, 0.0133522, 0.0053872
-9.09894, -0.0840411, -0.0339178, 0.00777114, 0.0187411, 0.00561796
-9.08699, -0.0825955, -0.0363156, 0.0120532, 0.015894, 0.00675785
-9.07268, -0.0847275, -0.060529, 0.0122539, 0.00761713, 0.00888759
-9.06134, -0.0778806, -0.0656091, 0.00312082, 0.00657925, 0.00786531
-9.04978, -0.082538, -0.0514304, -0.00155436, 0.00602789, 0.00781154
-9.03604, -0.0801935, -0.0337988, -0.00304633, 0.00724399, 0.00744162
-9.02143, -0.0719971, -0.0143185, 0.00151871, 0.00619417, 0.00414888
-9.00675, -0.0648906, -0.00918821, -0.00447808, -0.00187353, 0.00339482
-8.98843, -0.0691309, 0.00210001, -0.0104323, -0.00125658, 0.00484009
-8.97357, -0.0645231, 0.0212047, -0.00875359, 0.00811276, 0.0025468
-8.95859, -0.0659692, 0.0181842, -0.00840784, 0.0129461, 0.00219748
-8.94171, -0.0609926, 0.0178466, -0.00332615, 0.013857, 0.000314727
-8.92223, -0.0603034, 0.0210656, -0.0017326, 0.0218619, -0.00294398
-8.911, -0.060494, 0.0181636, 0.00181107, 0.0188855, -0.00601003
-8.89339, -0.0560097, 0.00794762, 0.00150676, 0.00188309, -0.00724582
-8.87383, -0.0670635, -0.00261878, -0.00223668, -0.0182536, -0.00333792
-8.85204, -0.0596062, -0.00374089, -0.0123447, -0.0200634, -0.00541632
-8.83623, -0.0613319, -0.0117589, -0.0188325, -0.00570521, -0.00517312
-8.8171, -0.0614575, 0.00434622, -0.0136034, 0.0162341, -0.00617866
-8.80688, -0.0682549, -0.00247906, -0.00602312, 0.0247606, -0.00265965
-8.78565, -0.0684868, -0.0440384, 0.00249989, 0.00546377, -0.00357599
-8.7637, -0.0673115, -0.0693177, 0.00645711, -0.0122232, -0.00616722
-8.74419, -0.0657494, -0.0670208, 7.21363e-05, -0.0164042, -0.00225454
-8.72922, -0.0604388, -0.0407104, -0.00334188, -0.00209938, -0.00401443
-8.71278, -0.0575022, 0.000249438, -0.00682103, 0.0215895, -0.00999977
-8.69426, -0.0585058, -0.00314089, -0.00639009, 0.0218342, -0.0105103
-8.67626, -0.0652146, -0.0312449, 0.00490666, 0.00414697, -0.00790422
-8.65664, -0.0654067, -0.0623936, 0.00750022, -0.0153088, -0.00595101
-8.634, -0.0635449, -0.0720405, 0.0124807, -0.0187434, -0.00690818
-8.62181, -0.0636573, -0.0641286, 0.0139243, -0.00691393, -0.00643284
-8.60335, -0.0638539, -0.063759, -0.00616609, 0.0028595, -0.000989513
-8.58603, -0.0730521, -0.0571434, -0.0107013, 0.00365658, 0.00312357
-8.56488, -0.07174, -0.0552828, -0.0109559, 0.00196434, 0.00372706
-8.54641, -0.0677207, -0.0695437, -0.00575178, -0.00275761, 0.00508422
-8.52817, -0.0624393, -0.0650583, -0.00194916, 0.00551411, 0.0027267
-8.51192, -0.0559708, -0.0625277, -0.00413136, 0.0108919, 0.00216336
-8.49566, -0.0539496, -0.0766893, -0.0095765, -8.92432e-05, 0.00213431
-8.47556, -0.0478237, -0.0742148, -0.0189439, -0.0112068, -0.00117439
-8.45195, -0.0403664, -0.0738019, -0.015017, -0.0182226, -0.00422294
-8.43327, -0.0333128, -0.0638081, -0.0143625, -0.0119138, -0.00669975
-8.41387, -0.0426101, -0.03514, -0.00797276, 0.00655527, -0.00376919
-8.40135, -0.0473447, -0.0260102, 0.000749796, 0.0226261, -0.00245143
-8.38045, -0.0597377, -0.0173856, 0.00350666, 0.0183855, 0.0035439
-8.36043, -0.0695497, -0.0373642, 0.0112371, -0.00118534, 0.00762153
-8.33604, -0.0754655, -0.0624868, 0.0121311, -0.0221899, 0.0067315
-8.31443, -0.0701856, -0.0463895, 0.0204894, -0.0197771, 0.00426124
-8.30236, -0.071549, -0.0321691, 0.0153684, -0.00518275, 0.00623119
-8.28987, -0.062898, -0.0229747, 0.00885985, 0.00233986, 0.00640876
-8.26438, -0.0605827, -0.0415252, -0.00278686, -0.00304743, 0.00597376
-8.24183, -0.0621735, -0.0656371, -0.0166577, -0.0039767, 0.0078141
-8.22665, -0.0595644, -0.0696897, -0.0279623, -0.00277531, 0.00293398
-8.20793, -0.0518624, -0.0669702, -0.0256673, 0.00634254, -0.00372747
-8.18757, -0.0527093, -0.0403129, -0.0124392, 0.0199798, -0.0031288
-8.1738, -0.0485075, -0.0528188, -0.00694463, 0.0207149, -0.00298344
-8.15766, -0.0440019, -0.0691041, 0.00118772, 0.00181235, 1.00483e-05
-8.13544, -0.0441321, -0.0890141, 0.0128469, -0.0218936, 0.00123651
-8.11184, -0.0469903, -0.0869417, 0.00944584, -0.0325985, -0.00124067
-8.09525, -0.0435977, -0.0819544, 0.00475638, -0.024928, -0.003617
-8.076, -0.0502543, -0.0842596, 0.0112482, -0.0145, -0.00156217
-8.05969, -0.0574977, -0.0676604, 0.0131414, 0.00296749, -0.000598358
-8.04471, -0.0586705, -0.065079, 0.00112921, 0.0190006, 0.0022813
-8.02693, -0.0583767, -0.0737276, 0.00115318, 0.016336, 0.00248589
-8.00451, -0.0594485, -0.0907355, 0.00105643, 0.00735788, -0.0014014
-7.99026, -0.0639634, -0.0786579, 0.0145008, -0.000642187, -0.00361588
-7.97434, -0.0711051, -0.0591824, 0.0164567, -0.0094735, -0.00149355
-7.96091, -0.0833575, -0.0375433, 0.0154748, -0.0121654, -0.00264275
-7.94003, -0.0789551, -0.0215766, 0.00483899, -0.00966792, 0.00168821
-7.9243, -0.0761694, -0.0289495, -0.0123408, -0.00956818, 0.00477003
-7.90151, -0.0718862, -0.0124816, -0.0141962, 0.00133736, 0.00220191
-7.88787, -0.0672593, 0.0169845, -0.0142157, 0.0258091, -0.00156374
-7.87514, -0.0641891, 0.0449009, -0.00502182, 0.0438728, -0.00131116
-7.87096, -0.0646296, 0.0354651, -0.00178576, 0.0320006, -0.00405915
-7.85462, -0.0544587, 0.0137294, 0.00531094, 0.00310932, -0.00757819
-7.83961, -0.0433379, -0.0212439, -0.00699709, -0.0346654, -0.0107484
-7.82189, -0.0336287, -0.03458, -0.0158466, -0.0522116, -0.0101284
-7.80953, -0.035328, -0.0148119, -0.0230952, -0.040957, -0.00905724
-7.79887, -0.0365068, 0.0160292, -0.0221628, -0.00912196, -0.00914137
-7.79423, -0.0352874, 0.0340908, -0.0279516, 0.0251916, -0.0101103
-7.78852, -0.0363522, 0.00784235, -0.0240841, 0.0262569, -0.00836303
-7.78138, -0.0414309, -0.0200049, -0.0219238, 0.010505, -0.00508985
-7.77207, -0.0425109, -0.0639217, -0.014137, -0.010771, -0.00571296
-7.76491, -0.0427394, -0.0550405, -0.013001, -0.0153177, -0.0058103
-7.75605, -0.0392764, -0.0259046, -0.00778473, 0.00156731, -0.00571948
-7.75037, -0.0349797, -0.0145514, -0.002114, 0.018853, -0.00733058
-7.75151, -0.034059, -0.027918, -0.0156275, 0.0191805, -0.00625747
-7.74857, -0.036563, -0.061085, -0.0247442, 0.00295368, -0.00655242
-7.74213, -0.0361443, -0.0673869, -0.0208283, -0.016213, -0.00982337
-7.73609, -0.0334606, -0.0675953, -0.0123896, -0.0205488, -0.0107377
-7.73054, -0.0361212, -0.0408732, 0.000165247, -0.00512043, -0.0163188
-7.7347, -0.0260792, -0.00917313, 0.0166916, 0.0188708, -0.0222479
-7.73668, -0.0333226, -0.00519094, 0.00319295, 0.0322419, -0.018848
-7.73313, -0.0384101, -0.0316065, -0.00232818, 0.019672, -0.0190562
-7.73184, -0.0431651, -0.0479853, -0.00302247, -0.0102258, -0.0181549
-7.72918, -0.0471228, -0.0608322, 0.00377156, -0.0233754, -0.0144231
-7.72397, -0.0468916, -0.0447682, 0.0085266, -0.011563, -0.0159783
-7.72324, -0.0468786, -0.0138758, 0.00585712, 0.0085166, -0.0145202
-7.7223, -0.045517, -0.0151669, 0.000709091, 0.0160784, -0.0166495
-7.71616, -0.0409226, -0.0173505, 0.00776358, 0.0121712, -0.0205021
-7.71441, -0.0475841, -0.036188, 0.0203181, 0.00273293, -0.0192626
-7.7114, -0.0534456, -0.0455511, 0.0269251, -0.00116274, -0.0189392
-7.7114, -0.054071, -0.048864, 0.0118252, -0.0022861, -0.0201071
-7.71011, -0.0383849, -0.0447263, -0.0110028, -0.00628089, -0.022009
-7.70351, -0.0376192, -0.0464444, -0.0128993, -0.0110795, -0.0212811
-7.70022, -0.0333176, -0.0501479, -0.00655149, -0.0140758, -0.0272186
-7.69919, -0.0410865, -0.0381068, 0.00805624, -0.00836398, -0.0289132
-7.69707, -0.0431651, -0.0249984, 0.0147957, 0.0011914, -0.0286648
-7.69516, -0.0543058, -0.0249012, 0.0069059, 0.00950132, -0.0254079
-7.69577, -0.0631764, -0.0429512, 0.00608336, 0.00449275, -0.0255543
-7.69374, -0.0623576, -0.0591557, 0.00651163, -0.00205593, -0.0253702
-7.69129, -0.0599538, -0.0668649, 0.00671801, -0.0112732, -0.0254328
-7.68801, -0.055136, -0.0437649, -0.00047436, -0.00266989, -0.0277152
-7.68816, -0.0538009, -0.0344346, -0.00210619, 0.00849697, -0.0285996
-7.68573, -0.0506407, -0.0395001, -0.00271108, 0.00545775, -0.0319531
-7.68171, -0.043635, -0.0411058, -0.00179391, -0.00180917, -0.036027
-7.68285, -0.0425646, -0.0378866, 0.00152022, 0.00218059, -0.0377736
-7.68263, -0.0405654, -0.0465735, 0.00414384, -0.00109396, -0.0412444
-7.67996, -0.0327335, -0.0493999, 0.00621892, 0.000461388, -0.0454024
-7.67704, -0.0354347, -0.0665808, 0.0090167, 0.001302, -0.0447459
-7.67801, -0.0396422, -0.0766537, 0.0096799, -0.00154061, -0.0438636
-7.68064, -0.0448603, -0.0702504, 0.0199713, 0.00165309, -0.0450231
-7.68241, -0.051562, -0.0689564, 0.019565, -0.00163507, -0.0419156
-7.68559, -0.0562283, -0.0571292, 0.00736313, -0.00559247, -0.0382481
-7.687, -0.0569914, -0.0448934, 0.00330695, -0.0106711, -0.029653
-7.69123, -0.0671991, -0.0332549, 0.00347538, -0.00737057, -0.0211622
-7.69313, -0.070255, -0.0174303, 0.00145641, 0.00112106, -0.0145757
-7.69923, -0.0709823, -0.0193946, 0.0148625, 0.00695055, -0.00997248
-7.70679, -0.0729303, -0.0277821, 0.00862206, -0.00183455, -0.00493201
-7.71101, -0.0649718, -0.0276292, 0.00394584, -0.00884881, -0.00183934
-7.71907, -0.0651933, -0.00724134, 0.00613331, 4.12539e-05, 0.00333868
-7.72503, -0.0698495, -0.0021323, -0.00506167, 0.00495532, 0.00808577
-7.73215, -0.0677236, -0.0228141, -0.00147587, 0.00373165, 0.00899724
-7.74043, -0.067742, -0.0353983, 0.00580125, 0.0035923, 0.0111262
-7.74758, -0.0668715, -0.0249895, 0.0204862, 0.00322053, 0.0153326
-7.75348, -0.0679235, -0.0371719, 0.0224503, 0.00275321, 0.0197589
-7.75877, -0.0686135, -0.0407947, 0.0210162, 0.00585813, 0.0275086
-7.76644, -0.0734486, -0.0436078, 0.0146131, 0.00463665, 0.0342786
-7.77679, -0.0677623, -0.0446076, 0.0056574, -0.000741183, 0.0360276
-7.78335, -0.0670617, -0.0441398, 0.00567261, -0.00366729, 0.0401142
-7.78834, -0.0681968, -0.0449695, 0.0119121, -0.00550936, 0.0440739
-7.79737, -0.0662595, -0.0475185, -0.000272642, -0.00779453, 0.0461153
-7.80103, -0.0636968, -0.0368419, 0.00966033, -0.0042432, 0.0472644
-7.81086, -0.062668, -0.0509664, 0.00860386, -0.000228027, 0.047703
-7.81573, -0.0598305, -0.0462293, 0.00126142, -0.00291411, 0.0478566
-7.82378, -0.0501684, -0.046487, 0.00997257, -0.00260125, 0.0501065
-7.8328, -0.0570359, -0.042216, -0.00557724, -0.00763467, 0.0535304
-7.83928, -0.048181, -0.0467328, -0.012721, -0.00920842, 0.0528193
-7.84745, -0.0457976, -0.0399485, -0.0170279, -0.00143246, 0.0507765
-7.85338, -0.0394167, -0.0386593, -0.0107385, 0.00355129, 0.0444367
-7.86332, -0.0407866, -0.0298839, 0.00152527, 0.00640542, 0.042254
-7.87316, -0.0475649, -0.0194909, 0.00653247, 0.00694524, 0.0425372
-7.87647, -0.0500449, -0.0381337, -0.00886765, -0.00348381, 0.0443711
-7.88442, -0.0438144, -0.036583, -0.0189809, -0.0111073, 0.0433431
-7.89, -0.0458233, -0.017026, -0.00662298, -0.000507257, 0.0422554
-7.89835, -0.0434857, 0.0131459, -0.00313258, 0.00531032, 0.0389734
-7.90447, -0.0428189, 0.0158339, 0.00643289, 0.00380564, 0.0382161
-7.91323, -0.0509721, 0.0163202, 0.00287014, -0.00104401, 0.0385251
-7.91988, -0.0552118, 0.00931803, -0.0153921, -0.00709719, 0.0347587
-7.92615, -0.0485779, 0.0120058, -0.011612, -0.00374459, 0.0276265
-7.93355, -0.0487815, 0.00255459, -0.0107658, 0.00151863, 0.021974
-7.94614, -0.0502049, -0.00462608, -0.0023593, 0.00252185, 0.0175358
-7.95063, -0.0445266, -0.00221669, -0.0031384, 0.00723539, 0.0135434
-7.9562, -0.0424281, -0.00658208, -0.00879932, 0.00359815, 0.0127382
-7.96501, -0.0488552, -0.0313132, -0.00857407, -0.00420398, 0.0148552
-7.97211, -0.0511211, -0.0418787, -0.00979256, -0.00376569, 0.015788
-7.97732, -0.052969, -0.0456315, 0.00284532, -0.000959807, 0.0147915
-7.98377, -0.0553212, -0.0508858, 0.00966905, 0.00289164, 0.0134987
-7.98792, -0.0581996, -0.0530336, 0.00760062, 0.00588926, 0.0128921
-7.99569, -0.0570796, -0.0505221, -0.001832, 0.00762251, 0.0112323
-8.00045, -0.0591508, -0.0598795, -0.00949627, 0.00257909, 0.00622757
-8.00666, -0.0530751, -0.0534476, -0.00580671, 0.00210403, -0.000450499
-8.01179, -0.051651, -0.0529088, -0.00323218, -7.53297e-05, -0.00200802
-8.01733, -0.0563419, -0.0559339, 0.00056916, -0.00213289, -0.00191017
-8.02063, -0.0512289, -0.0479503, 0.00301838, 0.00085198, -0.00474047
-8.02664, -0.0587321, -0.0453784, 0.00171877, 0.00180965, -0.00587507
-8.02888, -0.0535962, -0.037425, 0.00158288, 0.00105127, -0.0112482
-8.03315, -0.0470429, -0.0278103, 0.00316661, 0.00162579, -0.0157999
-8.0374, -0.0499323, -0.0263648, -0.00147832, -0.0020272, -0.0157766
-8.04174, -0.0530198, -0.0203953, -2.99503e-05, -0.000739636, -0.0148403
-8.04323, -0.0536029, -0.0103515, 0.00705829, 0.00669814, -0.0177741
-8.047, -0.0591615, -0.03025, 0.00948818, 0.00402952, -0.0185107
-8.04641, -0.0620175, -0.0510013, 0.00784115, -0.00393465, -0.0166471
-8.04766, -0.0657237, -0.0531733, 0.00394387, -0.00258915, -0.0160981
-8.04591, -0.063356, -0.044645, 0.00378251, -0.00652423, -0.0179027
-8.04749, -0.0696496, -0.0324229, 0.00562445, -0.0042825, -0.0178878
-8.04401, -0.0647242, -0.0273006, 0.00754355, -0.00133835, -0.0232193
-8.04309, -0.063493, -0.0327091, 0.0086498, 0.00125804, -0.023671
-8.04023, -0.0583553, -0.0232591, 0.00706393, 0.00430317, -0.0269681
-8.03827, -0.0568512, -0.0265424, 0.00614438, 0.00632879, -0.0292771
-8.03395, -0.0658698, -0.0297574, 0.00758939, 0.00751223, -0.0278553
-8.03106, -0.0706199, -0.0137994, 0.00786634, 0.0077776, -0.0293281
-8.02807, -0.0702187, -0.016087, 0.00813321, 0.00502732, -0.0318091
-8.02521, -0.0717375, -0.0201277, 0.0125051, -0.000796352, -0.0335391
-8.01955, -0.0692115, -0.0292242, 0.0174765, -0.00539038, -0.0357435
-8.01579, -0.0688188, -0.0495683, 0.0144493, -0.0118718, -0.0371112
-8.00537, -0.0663434, -0.053916, 0.00717561, -0.00610394, -0.0374242
-8.00027, -0.0697158, -0.0386065, 0.00438021, 0.00519054, -0.0409816
-7.99497, -0.0741317, -0.0366653, 0.0158542, 0.00506306, -0.0411645
-7.99051, -0.0734898, -0.0347067, 0.0136666, 0.00478936, -0.0408024
-7.98317, -0.0752603, -0.0296355, 0.0139205, 0.00474921, -0.0413916
-7.98203, -0.0752718, -0.0332009, 0.0138273, -0.00415721, -0.0414309
-7.9742, -0.0738284, -0.0355284, 0.0139292, -0.00421603, -0.0407152
-7.96861, -0.077044, -0.0165641, 0.0103536, 0.00737947, -0.0407942
-7.96204, -0.0768033, -0.00996793, 0.00869463, 0.00869735, -0.0418216
-7.95835, -0.0661286, -0.0170154, 0.0128208, 0.000899535, -0.0450303
-7.95339, -0.0692232, -0.00628581, 0.0243956, -0.0046593, -0.0442401
-7.94889, -0.0666009, 0.00415553, 0.0194736, -0.00198964, -0.0472428
-7.93837, -0.0663559, 0.000534305, 0.00663865, 0.00303675, -0.0479939
-7.93292, -0.0625701, -0.00156973, -1.46106e-05, 0.0100644, -0.0518805
-7.92703, -0.0643428, -0.0136754, 0.00222732, 0.00632824, -0.0537024
-7.92264, -0.0708053, -0.0306048, 0.00510266, 0.00263931, -0.052015
-7.91652, -0.0750781, -0.0296323, 0.00823018, 0.00119708, -0.0523144
-7.91423, -0.0747446, -0.0422439, 0.00815973, -0.00456502, -0.0523278
-7.90746, -0.0724756, -0.0410243, 0.00960642, -0.00436702, -0.0512612
-7.90205, -0.0778286, -0.0395093, 0.00198633, 0.000405611, -0.0511141
-7.8986, -0.067528, -0.0419062, 0.00261215, -1.3221e-05, -0.0542185
-7.8933, -0.0728362, -0.0320583, 0.00595648, 0.00296618, -0.052619
-7.88682, -0.0796718, -0.0257833, 0.00388044, 0.00480332, -0.0515175
-7.88322, -0.0777991, -0.041885, 0.00216271, -0.002145, -0.0558988
-7.87665, -0.072893, -0.0298659, -0.00170475, 0.00302831, -0.0626135
-7.87273, -0.0670881, -0.02622, 0.00171934, 0.00594273, -0.0724832
-7.86596, -0.0599974, -0.0378158, 0.00147255, 0.00221186, -0.0794624
-7.86287, -0.057094, -0.0362068, 0.00400935, -0.00177449, -0.0807995
-7.85598, -0.0507025, -0.0310576, 0.00878195, -0.00239944, -0.085486
-7.85179, -0.0551371, -0.0194121, 0.0102577, -0.00210688, -0.0885484
-7.84536, -0.0615928, -0.00773968, 0.00588957, 0.00310283, -0.0900456
-7.84252, -0.0650248, 0.0045641, -0.00557444, 0.00416193, -0.088197
-7.83664, -0.0608954, 0.0232883, -0.00608136, 0.00564499, -0.0929797
-7.83454, -0.0564843, 0.036831, -0.00644083, 0.00836536, -0.0943402
-7.82815, -0.0628384, 0.0340528, 0.00961834, 0.0112423, -0.0929746
-7.82681, -0.068267, 0.0370799, 0.015412, 0.0132688, -0.0893456
-7.82163, -0.0683582, 0.0295002, 0.0127087, 0.0112916, -0.0908541
-7.81793, -0.070761, 0.0112645, 0.0118831, 0.00272371, -0.0899946
-7.8136, -0.0746353, -0.0201986, -0.00116824, -0.00701826, -0.0875311
-7.80808, -0.0746657, -0.0190424, -0.0104957, -0.00280048, -0.0881198
-7.80466, -0.0687664, -0.0254251, -0.0145171, 0.000336044, -0.0899502
-7.79988, -0.0618154, -0.012528, -0.000747823, 0.00625597, -0.0918911
-7.79732, -0.0645334, -0.0340941, 0.00204752, 0.00975873, -0.0900789
-7.79505, -0.065658, -0.032297, 0.006244, 0.00949209, -0.090748
-7.79, -0.0694469, -0.0206222, 0.00884999, 0.00639508, -0.0873335
-7.78702, -0.0675568, -0.0284407, 0.015078, -2.22251e-05, -0.0871608
-7.78221, -0.0691961, -0.0319419, 0.014095, -0.000248743, -0.0880834
-7.7817, -0.0696358, -0.0260309, 0.00988146, 0.00261338, -0.0874809
-7.77559, -0.0750018, -0.0220792, 0.00233272, 0.00554874, -0.0863385
-7.77642, -0.0724209, -0.0131395, -0.00165647, 0.00568174, -0.0847251
-7.77144, -0.0669996, -0.0102591, -0.00015261, 0.00823775, -0.0854087
-7.77015, -0.063219, -0.0170906, 0.00132069, 0.00903917, -0.0865878
-7.76523, -0.069033, -0.0277916, -0.00499407, 0.00886797, -0.0837595
-7.76619, -0.0624187, -0.0261906, -0.0130723, 0.00152348, -0.0861086
-7.75769, -0.0709252, -0.0190512, -0.012817, -0.00278832, -0.0807799
-7.7582, -0.0663251, -0.00721167, -0.012171, 0.00319756, -0.0785595
-7.75644, -0.0691438, -0.00629926, -0.00251187, 0.00629795, -0.0746692
-7.75286, -0.066611, -0.00315483, 0.000196454, 0.00810499, -0.0704663
-7.74924, -0.0687289, -0.0159301, 0.010501, 0.00506278, -0.070062
-7.74554, -0.0662284, -0.0359387, 0.0115156, -0.00275527, -0.0685586
-7.74061, -0.0592114, -0.0486052, 0.00729059, -0.00568007, -0.069383
-7.73864, -0.058002, -0.0317512, 0.00590577, 0.00225391, -0.0730507
-7.73381, -0.0542795, -0.0164422, -0.0053654, 0.0107188, -0.0742778
-7.73301, -0.0571668, -0.0167507, -0.00646121, 0.0132645, -0.0739855
-7.72989, -0.0647843, -0.0272701, 0.00163216, 0.00970358, -0.0732667
-7.72878, -0.070458, -0.0299721, 0.00530766, 0.00549531, -0.07217
-7.72296, -0.0731771, -0.0296957, 0.00982271, 0.000121109, -0.0707046
-7.72152, -0.0778727, -0.0347939, 0.00828162, 0.00109845, -0.067755
-7.71966, -0.0722907, -0.0356262, 0.00541166, -0.000553418, -0.0704066
-7.71388, -0.06746, -0.0337984, 0.000316614, -0.000401157, -0.0702255
-7.71008, -0.0719131, -0.0248397, 0.00143903, 0.00593982, -0.0703881
-7.71006, -0.0692933, -0.0283841, 0.00707664, 0.0058037, -0.0740927
-7.70371, -0.0663641, -0.0495678, 0.0123336, 0.000178535, -0.0724839
-7.70284, -0.0668415, -0.0472656, 0.00895808, 0.00301291, -0.0701467
-7.70176, -0.0721312, -0.044588, 0.00458109, 0.00303226, -0.0678126
-7.69715, -0.0651483, -0.0502071, 0.00730051, -0.00385999, -0.0714337
-7.69477, -0.063242, -0.0469908, 0.00151351, -0.00381903, -0.0714042
-7.69325, -0.0679501, -0.0333309, 0.00905699, -0.000199015, -0.068082
-7.69092, -0.0705847, -0.0362985, 0.00220983, -8.6482e-05, -0.0652359
-7.68758, -0.0716065, -0.025379, -0.00668579, 0.00666206, -0.0614843
-7.68433, -0.0690387, -0.0263961, -0.00882207, 0.00970015, -0.0614258
-7.68578, -0.0722129, -0.0443537, -0.0119932, 0.00300624, -0.0610095
-7.68263, -0.066579, -0.0456323, -0.0116754, 0.00220733, -0.0609439
-7.67839, -0.0635713, -0.0301951, -0.00636263, 0.0072942, -0.0610119
-7.67885, -0.0587209, -0.0363902, -0.00305654, 0.00259667, -0.0632491
-7.67543, -0.0598498, -0.0598344, -0.00545567, -0.00676133, -0.0622642
-7.67371, -0.0580688, -0.0664458, -0.00146055, -0.008952, -0.0605432
-7.67343, -0.0569946, -0.0529087, -0.00703988, -0.00342246, -0.0608266
-7.66942, -0.0540613, -0.0517565, -0.00780088, -0.00324134, -0.0615064
-7.66931, -0.0531324, -0.0609439, -0.0100168, -0.0035815, -0.0595896
-7.67044, -0.0473389, -0.0756675, -0.014192, 0.000102588, -0.0592493
-7.67238, -0.0382751, -0.0754541, -0.0143549, 0.00560228, -0.0597086
-7.66927, -0.0362384, -0.0635945, -0.0115822, 0.00370061, -0.0578386
-7.66952, -0.0351188, -0.0748416, -0.0109315, -0.00524847, -0.0559629
-7.66802, -0.034826, -0.0604775, -0.0174941, -0.0036307, -0.0527422
-7.67037, -0.0328138, -0.0490354, -0.0232125, -0.000201282, -0.0497137
-7.6677, -0.0341998, -0.0511889, -0.0183674, -0.00290374, -0.043824
-7.66664, -0.0402229, -0.0431165, -0.0125316, 0.00387736, -0.0364734
-7.6654, -0.0373831, -0.0320328, -0.00918469, 0.00394387, -0.0298058
-7.66513, -0.0344098, -0.0404981, -0.0154576, -0.000122607, -0.026359
-7.66189, -0.0355433, -0.0390004, -0.0230069, -0.000583237, -0.0225486
-7.66088, -0.0450109, -0.0362392, -0.0232952, -0.0036561, -0.0176456
-7.6591, -0.0423021, -0.0432995, -0.0133259, -0.00580281, -0.0167337
-7.65942, -0.0379093, -0.0454734, -0.0102661, 0.00241528, -0.0148633
-7.65941, -0.0358276, -0.0512234, -0.0091133, 0.00158952, -0.0110942
-7.65836, -0.0358464, -0.0496066, -0.013377, -0.00652659, -0.0101188
-7.6571, -0.0370494, -0.0492168, -0.0225444, -0.00480893, -0.00884604
-7.65777, -0.0316208, -0.0276738, -0.0162328, 0.00224548, -0.0103024
-7.65709, -0.0346151, -0.0198113, -0.0129046, 0.00108967, -0.00806812
-7.65436, -0.030276, -0.0186249, -0.0143178, 0.000298579, -0.00688937
-7.65599, -0.0309269, -0.0213667, -0.0143666, 0.00235502, -0.00610077
-7.65677, -0.027536, -0.0219592, -0.0140544, -0.00235776, -0.00633397
-7.65885, -0.0276748, -0.0214408, -0.00824922, -0.00223132, -0.00799952
-7.65927, -0.0324926, -0.0137222, -0.0132707, -0.00787983, -0.00662431
-7.65581, -0.0323022, -0.0153056, -0.0103598, -0.0061201, -0.00353142
-7.65616, -0.028099, -0.00118227, -0.0157234, 0.00768239, -0.00456822
-7.65801, -0.0230579, -0.0140283, -0.0174714, 0.0114307, -0.0060424
-7.66081, -0.0250901, -0.0132889, -0.0196169, 0.00220412, -0.0046763
-7.6575, -0.0241527, 0.00244864, -0.0167048, 0.00592322, -0.00731144
-7.66071, -0.0298938, 0.00835865, -0.017329, 0.0105128, -0.00444578
-7.66136, -0.0287681, -0.0118476, -0.0115981, -0.00660223, -0.00328635
-7.66001, -0.0259417, -0.0157482, -0.011547, -0.0149768, -0.00418577
-7.66039, -0.0176955, -0.00875884, -0.0125785, -0.00711951, -0.00614212
-7.66358, -0.0160973, -0.00744337, -0.023462, 0.00109017, -0.00515769
-7.66271, -0.0209227, -0.0189644, -0.0317279, -0.000236207, -0.00340181
-7.66581, -0.0211597, -0.0410853, -0.0282274, 0.00154359, -0.00135635
-7.66782, -0.0259189, -0.044758, -0.0200936, -0.000417451, 0.00280392
-7.66872, -0.0239327, -0.0479902, -0.0196653, -0.00435862, 0.00369455
-7.66838, -0.0218126, -0.0408212, -0.0186651, -0.00399156, 0.00802782
-7.67043, -0.0162264, -0.0522805, -0.0153989, -0.00437105, 0.0110019
-7.6729, -0.0144312, -0.0438699, -0.012663, -0.00244523, 0.0119067
-7.67753, -0.0172819, -0.0406916, -0.0133879, 0.00187785, 0.0145033
-7.67654, -0.0197901, -0.0399455, -0.0164729, 0.000993249, 0.0171767
-7.68092, -0.0178283, -0.0451284, -0.0195512, -0.0015546, 0.0201836
-7.68047, -0.0193681, -0.0445437, -0.0239347, -0.00358582, 0.026569
-7.68357, -0.0184653, -0.0367338, -0.0226912, -0.00180464, 0.0291195
-7.68528, -0.0220833, -0.036011, -0.0214794, 0.00342445, 0.0339302
-7.69001, -0.0196358, -0.0236688, -0.0254815, 0.0122396, 0.035657
-7.6918, -0.018358, -0.0272503, -0.0155848, 0.00363421, 0.0396347
-7.69308, -0.0227599, -0.0325584, -0.0186223, -0.00167182, 0.0434432
-7.69652, -0.0196562, -0.018832, -0.0161255, -0.000134402, 0.0458129
-7.69908, -0.0177223, -0.0307202, -0.0160917, 0.000674352, 0.0483894
-7.70006, -0.0171977, -0.0346694, -0.0133893, -0.0032899, 0.0489271
-7.70287, -0.0185182, -0.0287945, -0.0152825, -0.00174549, 0.0513551
-7.70563, -0.0180744, -0.0305305, -0.0173704, -0.00263904, 0.0506393
-7.70731, -0.0101034, -0.0186149, -0.0172124, 0.00518927, 0.049682
-7.70912, -0.00836282, -0.0209643, -0.0228156, 0.00991402, 0.050235
-7.71312, -0.00803278, -0.0343912, -0.0247955, 0.00209429, 0.0504514
-7.71338, -0.00792014, -0.0195095, -0.0202311, 0.00218567, 0.050566
-7.71833, -0.00555769, -0.0146127, -0.0210785, 0.0126971, 0.0511404
-7.72025, -0.00836212, -0.0116959, -0.0118884, 0.0130274, 0.0538121
-7.72017, -0.0140587, -0.00832499, -0.0178646, 0.00774061, 0.0561164
-7.72419, -0.0134077, -0.00798641, -0.0150627, 0.00506376, 0.0538761
-7.72604, -0.00987983, -0.00142276, -0.00867672, 0.0065117, 0.0529485
-7.72346, -0.015529, -0.00571721, -0.00730151, 0.00938327, 0.0546491
-7.72274, -0.0129891, -0.0180548, -0.00646741, 0.00732734, 0.0550233
-7.72187, -0.0133827, -0.0222651, -0.0158672, 0.00680001, 0.0573385
-7.72388, -0.00558936, -0.0233604, -0.0182043, 0.00738817, 0.0537985
-7.72382, 0.00140536, -0.00957988, -0.0136671, 0.0145957, 0.0486391
-7.7204, 0.000281311, -0.00495012, -0.00593529, 0.0110864, 0.0497697
-7.71836, -0.00624576, -0.00436026, 0.00417192, 0.00689208, 0.0514469
-7.71586, -0.00337201, -0.0100824, 0.000303463, 0.00239591, 0.0531575
-7.71326, -0.0046047, -0.0241997, -0.00301013, 0.00489945, 0.0551807
-7.71135, -0.00424839, -0.023285, -0.00695078, 0.0114772, 0.0552898
-7.70991, -0.00469834, -0.0414319, 0.00187253, 0.0100815, 0.0570619
-7.70477, -0.00863292, -0.0614181, 0.00240601, 0.00673043, 0.0603582
-7.7009, -0.0150847, -0.0618681, 0.00352124, 0.0114652, 0.0622936
-7.69872, -0.0139871, -0.0573744, -0.00271895, 0.00725621, 0.0622275
-7.69427, -0.0191797, -0.0583269, -0.00583788, -0.00228637, 0.0642591
-7.68912, -0.0218326, -0.0376936, -0.00739122, -0.000925884, 0.0660491
-7.68452, -0.023163, -0.0348313, -0.00872991, 0.000889857, 0.068001
-7.68287, -0.0174573, -0.0301536, -0.00357585, 0.000345064, 0.0661835
-7.67569, -0.0109279, -0.0283386, 0.00186651, 0.00295535, 0.0649307
-7.67349, -0.0113766, -0.022489, 0.00130699, 0.00457455, 0.0653741
-7.66979, -0.00808595, -0.00835352, 0.000292747, 0.0089399, 0.0646513
-7.6661, -0.00794557, -0.0198051, -0.00291316, 0.00781431, 0.0648408
-7.66181, -0.0102726, -0.0242115, -0.0065627, 0.00673056, 0.065367
-7.65734, -0.0128195, -0.0261773, -0.00223782, 0.00913613, 0.066762
-7.65688, -0.0120979, -0.0141983, 0.00222899, 0.0115014, 0.064924
-7.6555, -0.017308, -0.0194903, 0.00824869, 0.00456089, 0.065896
-7.64909, -0.0162418, -0.0354601, 0.000695667, -0.002865, 0.0687813
-7.64615, -0.0204753, -0.038298, -0.00303995, -0.00065385, 0.0714839
-7.64463, -0.0193442, -0.0315248, -0.000526735, 0.00678388, 0.0728783
-7.64216, -0.0206322, -0.0258822, -0.00582724, 0.00831958, 0.0774195
-7.63906, -0.0153297, -0.0182147, -0.00473487, 0.0128576, 0.0782882
-7.6364, -0.0104576, -0.00929767, -0.0024185, 0.0137187, 0.0797504
-7.63428, -0.0130563, -0.0162442, 0.00144732, 0.00542216, 0.0799596
-7.63037, -0.00971269, -0.0208443, -0.000590588, -0.000808433, 0.0787037
-7.62837, -0.0104936, -0.0162148, -0.00381104, 0.00551876, 0.0793777
-7.62743, -0.0112829, -0.00925793, -0.00414499, 0.0068368, 0.0817302
-7.62273, -0.00690533, -0.0247868, -0.00809128, -0.00208826, 0.0807541
-7.61768, -7.06273e-05, -0.0087612, -0.000789499, 0.00432275, 0.0816235
-7.61621, -0.00798595, 0.00221863, 0.00179326, 0.0145965, 0.0862778
-7.61436, -0.00994746, -0.00961984, 0.00166943, 0.0101464, 0.0867293
-7.60761, -0.01047, -0.00712389, -0.000579582, 0.00549237, 0.0875547
-7.60941, -0.0110735, -0.0014895, 0.0022867, 0.00901064, 0.0877889
-7.60466, -0.014184, 0.00881111, 0.000454457, 0.00688574, 0.0907971
-7.60359, -0.00748914, 0.00481386, 0.00287325, -0.00119796, 0.0883223
-7.5995, -0.012119, 0.00330101, 0.00260418, 0.00375135, 0.0886157
-7.59882, -0.0124483, 0.00758784, 0.00142887, 0.00534785, 0.0864926
-7.59437, -0.0171684, 0.00878061, 0.00596334, 0.00667468, 0.0885207
-7.59571, -0.0186252, -0.0125798, 0.00217488, 0.00484802, 0.0900035
-7.58979, -0.0186612, -0.0267531, -0.001428, 0.00564883, 0.0878712
-7.58977, -0.0165726, -0.0213689, 0.000310504, 0.00502383, 0.0846316
-7.58606, -0.0122294, -0.029085, 0.00180516, 0.00469333, 0.0810708
-7.58426, -0.0142448, -0.0308397, 0.00219229, 0.00658739, 0.0770774
-7.58285, -0.00692142, -0.0379132, 0.00460226, 0.00876912, 0.0707593
-7.58339, -0.00714621, -0.0536897, 0.00325639, 0.00450316, 0.0685318
-7.58222, -0.0143275, -0.0554484, 0.00579006, 0.000707808, 0.0689234
-7.57909, -0.0156939, -0.0502357, 0.00382488, 0.00389718, 0.0701902
-7.57938, -0.0158044, -0.0252521, 0.00844111, 0.00928163, 0.0695984
-7.58153, -0.015144, -0.0288722, 0.00542713, 0.00863048, 0.0672471
-7.58505, -0.0171399, -0.0242337, 0.00829907, 0.00830174, 0.06513
-7.59269, -0.0186223, -0.0159793, 0.0115512, 0.00737208, 0.0655843
-7.59573, -0.0227664, -0.0140487, 0.00504942, 0.00269099, 0.0690635
-7.60436, -0.0200914, -0.0149221, -0.00343205, 0.00164544, 0.0663112
-7.61066, -0.0207357, -0.0275273, -0.00238525, 0.00583938, 0.0679055
-7.61778, -0.028864, -0.0229027, -0.00618945, 0.00807691, 0.0688106
-7.62957, -0.0202916, -0.0222536, -0.00173224, 0.00654338, 0.0620968
-7.63998, -0.0198545, -0.0159653, 0.00493971, 0.00406853, 0.0601489
-7.6496, -0.016604, -0.0105469, 0.00768567, 0.00100167, 0.056543
-7.66167, -0.0150196, -0.00360441, 0.00404339, -0.00101341, 0.0530644
-7.66909, -0.0195077, 0.00323393, -0.000899548, 0.00547128, 0.0519875
-7.68197, -0.0142368, 0.0109821, 0.00118732, 0.00693344, 0.0490269
-7.69233, -0.0128094, 0.0187802, 0.0138375, 0.00629477, 0.042966
-7.70274, -0.00959339, 0.016465, 0.0157087, 0.0111319, 0.039294
-7.71561, -0.0175033, -0.00755712, 0.00959966, 0.0098064, 0.0410636
-7.72903, -0.0237593, -0.0166412, 0.00964953, 0.00237561, 0.0406918
-7.74438, -0.0194227, -0.029005, 0.00492437, 0.000587868, 0.0368886
-7.76091, -0.0249115, -0.0364008, 0.0067063, 0.00244075, 0.0387314
-7.78185, -0.0302457, -0.0382769, 0.0136583, 0.00162049, 0.0396552
-7.80889, -0.0230586, -0.0446059, 0.0195819, -0.00530521, 0.036964
-7.83846, -0.0261407, -0.062374, 0.012875, -0.00691617, 0.0352238
-7.86715, -0.022654, -0.0590666, 0.0104182, -0.00259454, 0.0329187
-7.9015, -0.0288858, -0.0519209, 0.0014817, 0.00591668, 0.0350594
-7.93412, -0.0279983, -0.0500367, 0.00250052, 0.00694735, 0.0326434
-7.97142, -0.024136, -0.0418029, 0.0107197, 0.00271204, 0.0286952
-8.00476, -0.0307162, -0.0408161, 0.00907733, -8.6458e-05, 0.0256157
-8.04092, -0.0265667, -0.0349815, 0.0105212, -0.00713037, 0.0191407
-8.06854, -0.0293928, -0.0417691, 0.00931454, -0.0113535, 0.019203
-8.09869, -0.0298301, -0.0313732, 0.0107721, -0.00607708, 0.0203001
-8.12222, -0.0299448, -0.020767, 0.00789526, -0.000528138, 0.0195993
-8.14409, -0.0319844, -0.00331605, 0.00542244, 0.0064456, 0.0188914
-8.16404, -0.0340085, 0.00824821, 0.00786099, 0.0121033, 0.0184256
-8.18609, -0.0361981, -0.00562634, 0.0130806, -0.000847529, 0.0165287
-8.19898, -0.0392075, -0.00551825, 0.0134673, -0.00664298, 0.0168517
-8.21259, -0.0396232, -0.0120665, 0.0101186, -0.00425329, 0.0197324
-8.22406, -0.0395137, -0.0190325, -0.000980424, -0.00346392, 0.0220285
-8.23163, -0.0394922, -0.0240278, -0.00240475, -0.00113806, 0.0215271
-8.24463, -0.0344703, -0.0390215, 0.000690348, 0.000997143, 0.0156173
-8.25455, -0.029756, -0.0404296, 0.00293057, -0.000714759, 0.0122135
-8.26294, -0.0353067, -0.0426421, 0.00204842, -0.00376558, 0.0127533
-8.26759, -0.0352238, -0.0386366, 0.00167467, -0.00636872, 0.0121474
-8.27543, -0.0337069, -0.0424051, 0.00575749, -0.00376658, 0.00983882
-8.27387, -0.0366087, -0.0353714, 0.00198117, -0.000564581, 0.0121239
-8.27691, -0.0352278, -0.0198608, 0.00463536, -0.000463057, 0.00986808
-8.27827, -0.0323837, -0.0139951, 0.00515204, 0.000406553, 0.00740266
-8.27701, -0.0352597, -0.016226, 0.000254196, -0.00396129, 0.00942823
-8.2739, -0.0352003, -0.00943365, 0.00289968, -0.00622415, 0.00863543
-8.2744, -0.0311478, -0.0120311, -0.00335857, -0.00445719, 0.00719406
-8.2725, -0.0306554, -0.0150105, -0.00560688, 0.00604287, 0.00700069
-8.27439, -0.0230815, -0.0190569, -0.000410984, 0.00433177, 0.00555057
-8.271, -0.0260047, -0.0295561, 0.0071947, -0.00290701, 0.00721986
-8.26645, -0.0269426, -0.0315065, 0.00957804, -0.0011637, 0.00631362
-8.26508, -0.0294547, -0.0289484, -0.0002973, 0.00278463, 0.00567191
-8.2624, -0.0316485, -0.0197326, 0.00341834, 0.00125596, 0.00760182
-8.25594, -0.0326399, -0.00160948, -0.0048256, 0.00382514, 0.00915407
-8.25416, -0.0327216, 0.010949, -0.00526017, 0.00941542, 0.00760231
-8.24863, -0.0333833, 0.0111195, -0.00181635, 0.00331636, 0.00700622
-8.24204, -0.0338057, -0.00019974, -0.00891218, -0.000803582, 0.00715968
-8.23634, -0.0276804, -0.00227158, 0.00216047, 0.00253485, 0.0066437
-8.23224, -0.0263757, 0.000471917, 0.0025715, 0.0036208, 0.00745765
-8.21704, -0.0250318, -0.0189014, 0.0032117, -0.00232826, 0.00651357
-8.20835, -0.026943, -0.0192747, 0.00301629, 0.00147048, 0.00676407
-8.20759, -0.0237134, -0.0165344, 0.00404776, 0.00659114, 0.00495585
-8.20378, -0.0209166, -0.0300905, -0.00182332, 0.00106278, 0.00350245
-8.19427, -0.0245331, -0.0471605, -0.00193701, -0.00486119, 0.00447918
-8.18823, -0.0218381, -0.0482707, 0.000556387, -0.00284586, 0.00395071
-8.17367, -0.0128881, -0.0565194, 0.00194685, 0.00116417, 0.00141784
-8.16753, -0.0148266, -0.0461184, 0.000663266, 0.00350561, 0.00169986
-8.16452, -0.0192678, -0.0500792, 0.00767919, 0.00329224, 0.00271462
-8.15734, -0.0224117, -0.0440634, 0.0043956, -0.000962122, 0.00217116
-8.1452, -0.0198311, -0.0520464, 0.00181781, -0.00519359, 0.00281278
-8.13746, -0.0280122, -0.0527054, 0.0029494, -0.0055708, 0.00434789
-8.12928, -0.0276423, -0.0512032, 0.000501146, -0.00208774, 0.00253807
-8.12432, -0.0216261, -0.0409891, -0.00446734, 0.00489737, 0.00358771
-8.11603, -0.0218252, -0.0451644, -0.00862455, -0.00072294, 0.00247386
-8.1069, -0.020991, -0.0579286, -0.0107033, -0.00295912, -0.000981478
-8.09987, -0.0236618, -0.0380365, -0.0135963, 0.00225229, -0.00111305
-8.09321, -0.026343, -0.0424361, -0.00828852, -0.00177182, -0.000349072
-8.08191, -0.0252397, -0.0308951, -0.00474686, -0.00203385, -0.00113519
-8.07634, -0.0273703, -0.0197102, -0.0061251, 0.00197864, -0.00276855
-8.06948, -0.0324648, -0.0208458, -0.00802864, 0.00195633, -0.00512631
-8.05952, -0.029058, -0.0229696, -0.0108468, 0.00365884, -0.00600043
-8.05096, -0.0366779, -0.0205458, -0.00639939, 0.00716902, -0.00333688
-8.04536, -0.0283951, -0.0196768, -0.0037092, 0.00697758, -0.00530754
-8.03554, -0.0252522, -0.0219343, 0.00126693, 0.00682001, -0.00651286
-8.03024, -0.0325427, -0.0210208, 0.00995973, 0.00300155, -0.00437235
-8.01883, -0.0262889, -0.0357334, 0.00214876, -0.00275612, -0.00484959
-8.00999, -0.032663, -0.0430974, -0.00357852, -0.00296182, -0.00237208
-8.00431, -0.0290774, -0.0429815, 0.0010257, -0.0016288, -0.000888249
-7.99356, -0.0240936, -0.038446, -0.00110002, -0.00549204, -0.00288805
-7.9845, -0.0200349, -0.0342488, -0.00539058, -0.000925972, -0.0044667
-7.9785, -0.0238139, -0.0324295, -0.001016, 0.00271632, 0.0012775
-7.96957, -0.0259515, -0.0200517, 0.00100566, 0.00248778, -0.000194608
-7.96449, -0.0234777, -0.014576, -0.00332128, 0.00628771, -0.000435285
-7.95387, -0.031142, -0.0192042, -0.00224437, 0.00138579, 0.00334798
-7.94577, -0.0301697, -0.0236543, -0.000875384, -0.00243117, 0.00230258
-7.93871, -0.0275176, -0.0153028, 0.00100524, 0.00311001, 0.00365594
-7.9323, -0.0241188, -0.0214686, -0.000314817, 0.000401786, 0.00130766
-7.92227, -0.0195851, -0.0244422, -0.000837056, -0.00129661, 0.000501757
-7.91631, -0.0167757, -0.0194345, 0.0013755, 0.00314458, 0.0010994
-7.9067, -0.0159199, -0.017905, 0.00416593, 0.00288117, 0.00110348
-7.90262, -0.0154256, -0.0357662, 0.00494808, -0.001212, 0.00140759
-7.89296, -0.0175636, -0.0530013, 0.00460563, -0.00290778, 0.00537242
-7.88473, -0.023663, -0.0542896, 0.00556026, 0.00182816, 0.00838102
-7.8774, -0.0287408, -0.050008, 0.000686825, 0.00537098, 0.010368
-7.87596, -0.0303565, -0.0616397, -0.00362248, 0.0003298, 0.00962062
-7.86182, -0.0294329, -0.0685014, 0.000328796, -0.00490692, 0.0105005
-7.8538, -0.0253917, -0.0675826, 0.00697535, -0.0018881, 0.00947142
-7.84554, -0.02529, -0.0595449, 0.000224344, -0.00469607, 0.012284
-7.83956, -0.027662, -0.0605527, 0.00242811, -0.00837729, 0.0111436
-7.82913, -0.0228517, -0.0478268, 0.00438147, -0.00378918, 0.00934877
-7.82734, -0.0175811, -0.0451321, 0.00447331, 0.0051337, 0.0069156
-7.82049, -0.0139016, -0.0559621, 0.00556184, 0.000527225, 0.0037285
-7.8285, -0.00942247, -0.0489053, 0.00703305, 0.000464832, -0.00179401
-7.838, -0.00464318, -0.0397816, 0.00699384, 0.00720958, -0.003818
-7.84376, -0.00782416, -0.0487712, -0.00880128, 0.00476437, -0.00280157
-7.8606, -0.011965, -0.0357741, -0.0159666, 0.00272503, -0.00676513
-7.87482, -0.00393805, -0.0361685, -0.00868528, -0.00295077, -0.00981035
-7.88736, -0.00186636, -0.0245844, -0.00177019, -0.00624638, -0.00967022
-7.90365, -0.00881485, -0.0121414, -0.00287514, -0.00226336, -0.00942542
-7.91926, -0.011086, 0.00187512, -0.000608525, 0.00254416, -0.0101084
-7.935, -0.0150899, -0.00187641, 0.00809172, 0.000157635, -0.00955553
-7.95113, -0.0217825, 0.00762342, 0.0156025, 0.00459423, -0.00663339
-7.96914, -0.0237171, 0.0025947, 0.00929437, 0.00693789, -0.0055386
-7.9811, -0.0289811, -0.0099414, 0.00425865, -0.00183214, -0.00531589
-7.99164, -0.0289314, -0.0111506, -0.00355432, -0.000949405, -0.00501217
-8.00288, -0.0190688, -0.0151288, -0.0087732, -0.00107714, -0.00836503
-8.01113, -0.0155578, -0.0413263, -0.0103725, -0.00593443, -0.00616051
-8.01756, -0.0149541, -0.0426023, -0.0113931, -0.00212719, -0.0032151
-8.02957, -0.0149806, -0.0398399, -0.0106826, 0.00380624, 0.0016301
-8.03469, -0.0245745, -0.0471907, -0.00500026, 0.00461486, 0.00529195
-8.04165, -0.0230363, -0.0541391, 0.0121184, 0.00339961, 0.006035
-8.04831, -0.0212156, -0.0594787, 0.0212086, -0.00422127, 0.00601398
-8.05548, -0.017718, -0.0577773, 0.0150413, -0.00582196, 0.00192832
-8.05886, -0.013554, -0.0761843, 0.00176454, -0.00657535, 0.00444871
-8.06177, -0.0243448, -0.0952615, -0.000882383, -0.00808956, 0.0099446
-8.06354, -0.0177636, -0.0964752, 0.00395216, -0.00254036, 0.00558004
-8.07138, -0.0170484, -0.0780819, -0.00210663, 0.00582662, 0.00507741
-8.07311, -0.0205161, -0.0840659, -0.00211594, 0.00159112, 0.00636935
-8.07431, -0.0201224, -0.0786568, -0.00353782, -0.00377889, 0.00630281
-8.07741, -0.0190708, -0.0645508, -0.01426, 0.0011425, 0.00529476
-8.08108, -0.0173636, -0.0450343, -0.00665537, 0.000964321, 0.00487755
-8.08042, -0.0220702, -0.0387546, 0.00141831, -0.00696702, 0.00386738
-8.07877, -0.0235561, -0.0382935, 0.00616703, -0.00953821, 0.00461583
-8.07774, -0.0259684, -0.0406907, 0.00549478, -0.00295099, 0.00628176
-8.08177, -0.0240981, -0.0499842, 0.00337675, 0.00141491, 0.0059157
-8.07986, -0.0186497, -0.0439307, 0.0002672, -0.000459209, 0.00544241
-8.08109, -0.0198488, -0.0480387, -0.00547961, -0.000355515, 0.00279844
-8.08195, -0.0247917, -0.0466248, -0.0058442, -0.00212031, 0.00565877
-8.08211, -0.0240115, -0.0459566, -0.00178698, -0.0029612, 0.00561206
-8.07929, -0.0219941, -0.0494007, 0.00307244, 0.00150663, 0.00567631
-8.082, -0.0245919, -0.0441453, 0.00509098, 0.00323253, 0.00703833
-8.0802, -0.0263541, -0.0481498, 0.00603177, 0.00282502, 0.00563512
-8.08081, -0.0221964, -0.0527007, 0.000835153, 0.00339443, 0.00476788
-8.08221, -0.0320238, -0.0602792, -0.0126854, -0.00105318, 0.00684313
-8.08031, -0.0300776, -0.0562752, -0.0165899, -0.000952856, 0.00566935
-8.07686, -0.031691, -0.0502746, -0.0107668, 0.000113659, 0.00668897
-8.0773, -0.0289196, -0.0491306, -0.00130707, -0.00154455, 0.00828325
-8.07154, -0.0252415, -0.045759, 0.00712877, -0.00481036, 0.00934239
-8.07153, -0.0189874, -0.0481698, 0.00125802, -0.00245677, 0.00836119
-8.07246, -0.020344, -0.0459144, 0.00579711, 0.000340766, 0.0107272
-8.07593, -0.0246457, -0.0379146, 0.00832106, -0.000919025, 0.0117999
-8.0774, -0.021722, -0.0306989, 0.012266, -0.00290492, 0.00711584
-8.07726, -0.0229068, -0.0361025, 0.00493594, 0.00171562, 0.00869214
-8.0752, -0.0260985, -0.0375945, 0.00857374, -0.000599324, 0.0132165
-8.07715, -0.0229938, -0.0445702, 0.0100848, -0.00620234, 0.0131064
-8.07377, -0.0233741, -0.0317239, 0.00140182, -0.00113397, 0.0146537
-8.07617, -0.0194652, -0.0253143, 0.00120154, 0.010126, 0.0123107
-8.07962, -0.0216295, -0.021831, 0.00318448, 0.00798117, 0.0134308
-8.07791, -0.0233551, -0.0338945, 0.00191171, -0.00174667, 0.0134187
-8.07856, -0.0204267, -0.0133572, -0.00481674, 0.00128877, 0.0140108
-8.08272, -0.025664, -0.01096, -0.00100289, 0.00460466, 0.0156626
-8.08006, -0.0200849, -0.00889083, 0.00566365, -0.00154291, 0.0141075
-8.08008, -0.0232663, -0.0270235, 0.00106695, -0.00379194, 0.0151906
-8.08341, -0.0226882, -0.020195, -0.00463651, 0.00366733, 0.0177551
-8.0845, -0.0323238, -0.0246903, -0.000633537, -0.00173161, 0.0216886
-8.08003, -0.0338277, -0.0322137, 0.0033874, -0.00086685, 0.0231354
-8.08516, -0.0318608, -0.0406614, 0.00343594, 0.00308224, 0.0248651
-8.08586, -0.0367022, -0.0429625, 0.00847852, -0.000141067, 0.0275483
-8.08452, -0.0273378, -0.0507873, 0.00356945, -0.00175964, 0.0243573
-8.0853, -0.0241771, -0.0509757, -0.00244227, 0.00636317, 0.025484
-8.08895, -0.019797, -0.0489838, -0.00340545, 0.00258036, 0.0265213
-8.0876, -0.0253897, -0.045084, 0.00196921, -0.00396347, 0.0252909
-8.08599, -0.0213864, -0.0601479, 0.00245142, -0.00524797, 0.0247499
-8.08741, -0.0244986, -0.0570829, 0.00260539, -0.00506438, 0.0278533
-8.09023, -0.0276006, -0.037328, 0.000263057, -0.00504363, 0.0263762
-8.09142, -0.0278264, -0.0224373, -0.00388102, -0.00324346, 0.024457
-8.09156, -0.0320547, -0.0202429, -0.00553233, -0.00188029, 0.0227228
-8.09375, -0.0277518, -0.0235755, -0.0065899, -0.00324583, 0.0166132
-8.09704, -0.0312405, -0.0204398, -0.0102882, -0.00687745, 0.0164706
-8.0987, -0.0338767, -0.0219016, 0.0028641, -0.00668062, 0.0145365
-8.10152, -0.0290382, -0.00274371, 0.00202186, -0.00198989, 0.0120273
-8.10504, -0.0288513, 0.0001063, -0.00673776, 0.00102111, 0.0101466
-8.10855, -0.0232688, -0.0117224, -0.00968197, 0.00293167, 0.005826
-8.11215, -0.0242991, -0.0163758, -0.0110022, 0.00696375, 0.00775747
-8.11773, -0.0254144, -0.0109247, -0.00513437, 0.00953011, 0.00858868
-8.12291, -0.0307565, -0.00556056, 0.0016788, 0.0110158, 0.00725438
-8.1304, -0.0259454, -0.0173971, 0.00340335, 0.00993577, 0.00356306
-8.13588, -0.0236207, -0.032067, 0.00398415, 0.000425086, -0.000177261
-8.14132, -0.018652, -0.0461825, 0.00446249, -0.00222638, -0.0025374
-8.14733, -0.0238621, -0.0369924, 0.0027953, -0.00304227, -0.00173164
-8.15155, -0.0298423, -0.0332505, 0.00331984, 0.000975152, -0.000846646
-8.15907, -0.0334442, -0.017903, 0.00263834, 0.0100856, 0.000143128
-8.16967, -0.0369952, -0.00472618, 0.00363887, 0.00927991, -0.000199913
-8.17867, -0.0331232, -0.0121132, 0.00471254, 0.00148422, -0.00214471
-8.18969, -0.0337516, 0.00705404, 0.00821211, -0.00591928, -0.00124521
-8.20175, -0.04451, 0.0191451, 0.00841181, -0.00300319, 0.000107984
-8.2168, -0.0395483, 0.0224337, 0.00348652, 0.00420045, -0.00234452
-8.23694, -0.0411301, 0.0320455, 0.00404184, 0.0103908, -0.00228188
-8.25899, -0.0375737, 0.0332391, 0.012048, 0.00920699, -0.00574113
-8.28261, -0.035486, 0.0147874, 0.00765718, -0.00160431, -0.00623859
-8.30612, -0.0335034, 0.0177993, 0.00261649, -0.00756206, -0.00655153
-8.32721, -0.0342698, 4.33811e-05, -0.00115163, -0.0108867, -0.00775305
-8.35319, -0.0311501, -0.00334664, 0.0017138, 0.0016139, -0.00950602
-8.38054, -0.0328079, 0.00686779, 0.00501007, 0.0185226, -0.0097799
-8.40897, -0.0376184, 0.000418728, -0.000346849, 0.0232167, -0.00906492
-8.43304, -0.0347511, -0.00397823, 0.00382528, 0.0128713, -0.0106715
-8.45326, -0.0307763, -0.0100074, 0.0102541, -0.00092754, -0.0126625
-8.47063, -0.0347681, -0.0275152, 0.00847916, -0.00556479, -0.0142892
-8.48769, -0.0364658, -0.0221455, 0.0040795, -0.00357719, -0.0130252
-8.5025, -0.0324333, -0.0262978, 0.00643097, -0.00820633, -0.0151685
-8.51167, -0.0373741, -0.0473193, -0.00154447, -0.0086395, -0.0152263
-8.52118, -0.0343583, -0.0601788, -0.00732825, -0.00084609, -0.0158401
-8.52759, -0.0299392, -0.072468, -0.0106694, -0.00716684, -0.0186979
-8.53189, -0.0407787, -0.0908632, -0.0154945, -0.0105128, -0.0181482
-8.53754, -0.0472015, -0.0925575, -0.0158517, -0.0115168, -0.0166584
-8.54003, -0.0459781, -0.0972587, -0.00441575, -0.00616764, -0.0176717
-8.54138, -0.04688, -0.0949507, 0.0129667, -0.0114879, -0.0177979
-8.54326, -0.0475521, -0.0968522, 0.0145953, -0.0111294, -0.018226
-8.54598, -0.0420456, -0.0841964, 0.00528661, -0.00305462, -0.0199877
-8.54558, -0.0442226, -0.0729237, 0.000243613, 0.00269875, -0.0210619
-8.54293, -0.0446613, -0.0511147, -0.00265081, 0.0047224, -0.0221753
-8.54108, -0.0436799, -0.0533801, -0.00283497, 0.00351198, -0.0226808
-8.54274, -0.0387695, -0.0444893, -0.00360727, 0.00296794, -0.0236551
-8.5406, -0.0423724, -0.0342845, -0.0117538, 0.00210466, -0.0207171
-8.53672, -0.0375758, -0.0349111, -0.00108909, -0.000451178, -0.0214846
-8.53202, -0.037257, -0.0367147, -0.00345482, 0.00181168, -0.0189871
-8.53021, -0.0461059, -0.0435531, 0.00382348, -0.00506958, -0.0165855
-8.52211, -0.0487727, -0.0319434, -4.60116e-05, -0.00110024, -0.0169338
-8.52169, -0.040508, -0.0267093, 0.0049368, 0.00248293, -0.0195118
-8.51341, -0.0322381, -0.0357469, 0.00367777, -0.00472784, -0.0160251
-8.5125, -0.0417434, -0.027443, -0.00525544, -0.00149786, -0.00800025
-8.5081, -0.039251, -0.0243012, -0.0101529, -0.00177253, -0.00609304
-8.5066, -0.0424432, -0.0400982, -0.00673743, -0.000607386, -0.00621458
-8.50322, -0.0432514, -0.0333307, -0.00212406, 0.00295838, -0.00606242
-8.49755, -0.0439925, -0.0432955, 0.00946361, -0.00370822, -0.0073492
-8.49321, -0.0446663, -0.0483027, 0.0125502, -0.0053542, -0.00761296
-8.49107, -0.0435156, -0.0376543, 0.0114719, -0.000794838, -0.009666
-8.48593, -0.0412869, -0.0235362, 0.0109065, 0.000274731, -0.00931282
-8.48465, -0.0391453, -0.0218495, 0.00411508, 0.00104655, -0.00816892
-8.47928, -0.0372691, -0.0208698, -0.00755479, 0.0006522, -0.00863619
-8.47443, -0.0340885, -0.0337421, -0.00552976, 3.37748e-05, -0.00950271
-8.46744, -0.0349618, -0.0436073, -0.00736582, 0.00676255, -0.0101182
-8.4656, -0.0342986, -0.0446739, 0.0026553, 0.00840441, -0.0104428
-8.46083, -0.0497534, -0.0579652, 0.0100144, 0.00362818, -0.00615732
-8.45669, -0.0483739, -0.0579127, 0.00515826, -0.000254637, -0.00527739
-8.45165, -0.0502783, -0.0718535, 0.00184649, -0.00760401, -0.0034795
-8.447, -0.0392819, -0.0669559, 0.00354302, -0.00548613, -0.00789843
-8.43952, -0.0417785, -0.0714571, -0.00777407, -0.000484864, -0.00980214
-8.43382, -0.041046, -0.0871387, -0.00669489, -0.000867486, -0.00873745
-8.42973, -0.0386756, -0.0804196, -0.0011651, -0.00179063, -0.0045647
-8.42256, -0.0393026, -0.0822185, 0.00469032, -0.0040025, -0.00275541
-8.4175, -0.0450768, -0.092863, 0.0062915, -0.00612285, -0.00140482
-8.41545, -0.0439487, -0.0863126, 0.00262002, 0.000579288, -0.00206242
-8.41054, -0.0409241, -0.0906914, -0.00550731, 0.00166739, -0.00571977
-8.40477, -0.0351627, -0.0841894, -0.00625137, 0.00131095, -0.00755019
-8.39995, -0.0322729, -0.0822351, -0.00880291, -0.00845389, -0.00658214
-8.39328, -0.0218377, -0.0812211, -0.00243668, -0.0102542, -0.0104688
-8.38974, -0.0264904, -0.0704489, -0.00515411, -0.00924344, -0.0045186
-8.38519, -0.0325978, -0.0539384, -0.00926569, -0.00683233, -0.00373587
-8.37594, -0.0290558, -0.0495956, -0.000858786, 0.00547995, -0.00615244
-8.37438, -0.0304104, -0.0366351, 0.0079894, 0.0104652, -0.00570266
-8.3693, -0.0362961, -0.0367403, 0.013511, 0.00494016, -0.00309389
-8.36463, -0.0299352, -0.0196952, 0.0134047, 0.0034722, -0.00446373
-8.36117, -0.0378482, -0.00365739, 0.0116046, 0.00301993, 0.00125135
-8.35087, -0.0399034, -0.000168879, 0.0036513, -0.0106619, -0.000561563
-8.3374, -0.0320425, -0.0146254, -0.0052858, -0.0147647, -0.00374892
-8.33473, -0.0297098, -0.00915394, 0.00374895, -0.00107809, -0.00202969
-8.32948, -0.0332585, -0.0107622, 0.00772292, 0.00953717, -0.00155608
-8.32402, -0.0264033, -0.0106602, 0.00169745, 0.0138318, -0.00260919
-8.31842, -0.03306, -0.0188082, -0.0105651, 0.0112447, -0.00013268
-8.30923, -0.0321946, -0.0258384, -0.013782, 0.00583299, 0.000322287
-8.29759, -0.0287965, -0.0213464, -0.00665037, 0.00440916, 0.000402467
-8.29185, -0.0320685, -0.0162482, 0.00120058, 0.00822586, -0.000711176
-8.28551, -0.0340662, -0.0142667, 0.0120691, 0.0105957, -0.00123474
-8.27714, -0.0410962, -0.0142986, 0.0144432, 0.00251363, -0.00111395
-8.26917, -0.0359881, -0.0215663, 0.00272749, -0.00844226, -0.00096521
-8.25927, -0.0417093, -0.0212975, -0.00316765, -0.00657957, 0.00496976
-8.24494, -0.038982, -0.0130665, 0.00279088, 0.000141731, 0.00298825
-8.2417, -0.0379839, -0.00348307, -0.00325297, 0.0086408, 0.00311954
-8.23373, -0.0350915, 0.000133927, 0.00617535, 0.010538, 0.00288907
-8.22861, -0.0298261, -0.0120996, 0.00909371, 0.00208472, 0.00144406
-8.21151, -0.0269734, -0.0197737, 0.00738451, -0.0108317, -0.000204651
-8.1994, -0.0238969, -0.0272697, 0.00962625, -0.0120815, -0.000749548
-8.19506, -0.0190039, -0.0170244, 0.00726242, 0.00625156, 9.0406e-05
-8.19034, -0.022173, -0.0205715, 0.00369805, 0.0124762, 0.000184192
-8.18288, -0.0153603, -0.0378738, 0.00582672, 0.00537503, -0.00192803
-8.17132, -0.020489, -0.0502179, 0.0119067, -0.00614545, -0.00316052
-8.16051, -0.0168281, -0.0624351, 0.0138552, -0.00778466, -0.00662916
-8.15277, -0.0219621, -0.0675799, 0.0145013, 0.00220328, -0.00761464
-8.1415, -0.0296709, -0.0447759, 0.0164771, 0.0159528, -0.00525968
-8.13347, -0.0403936, -0.0249351, 0.0281924, 0.0206363, 0.00286932
-8.12952, -0.0489796, -0.042276, 0.013603, 0.00964618, 0.00732166
-8.11993, -0.0570044, -0.0641153, 0.00666419, -0.0147123, 0.0104443
-8.10713, -0.0555677, -0.0737812, 0.0128355, -0.0336439, 0.00594402
-8.09851, -0.0512079, -0.066653, 0.0151282, -0.0380215, 0.00258222
-8.08733, -0.05254, -0.0567805, 0.0116235, -0.0276855, 0.00768943
-8.08414, -0.0555712, -0.0559953, -0.00130689, -0.00794118, 0.0148178
-8.09393, -0.0468912, -0.0199127, -0.0111328, 0.0191369, 0.014203
-8.1009, -0.0358931, -0.0224709, -0.0217784, 0.0255014, 0.00994757
-8.10143, -0.0380661, -0.0335967, -0.0167582, 0.012177, 0.00897228
-8.1096, -0.0379061, -0.0584871, -0.0134157, -0.00627221, 0.00593445
-8.11739, -0.0389899, -0.0471668, -0.00733719, -0.00688195, 0.00624738
-8.13582, -0.0315713, -0.036843, -0.00618026, 0.000201571, 0.00677401
-8.14748, -0.0258892, -0.0257357, 0.00290948, 0.00605312, 0.00373014
-8.16433, -0.0315219, -0.0130654, 0.00905378, 0.0143866, 0.000832127
-8.18817, -0.0308265, -0.034335, 0.023417, 0.0117533, 0.000733056
-8.20679, -0.0318924, -0.0414895, 0.0205847, 0.0031664, 0.00382369
-8.22099, -0.0361341, -0.0309974, 0.0181954, -0.00076855, 0.00463846
-8.23868, -0.0342724, -0.0206262, 0.000572037, -0.00272526, 0.0052464
-8.2595, -0.0352672, -0.00910755, -0.00616222, 0.00175292, 0.00564095
-8.28136, -0.0398741, 0.0102038, -0.00948155, 0.00276746, 0.004325
-8.29692, -0.0391376, 0.00608252, -0.0177492, -0.00267129, 0.000337238
-8.31426, -0.036348, 0.00775712, -0.0135113, -0.00718993, 4.71858e-05
-8.33046, -0.0373009, -0.0024084, -0.00562804, -0.00656848, 0.00261875
-8.34265, -0.0395153, -0.000468371, -0.00324252, 0.00247057, 0.00370403
-8.36182, -0.0359758, 0.00527807, 0.00385209, 0.013411, 0.0004134
-8.37623, -0.0321781, 0.000366994, 0.00268265, 0.0100398, 0.000799844
-8.38169, -0.0362374, -0.00355615, 0.0121457, 0.000591195, -0.00141754
-8.39441, -0.0318758, -0.0131219, 0.0113233, -0.00141265, -0.00466676
-8.40538, -0.0293787, -0.0362937, 0.00955842, -0.00193792, -0.00434874
-8.41362, -0.029347, -0.0381038, 0.0123833, -0.00444576, -0.00241521
-8.41745, -0.0344504, -0.0425242, 0.0100232, -0.00437785, -0.00129608
-8.42427, -0.0436403, -0.0440094, 0.000810615, -0.00461153, -2.78037e-05
-8.43372, -0.0448903, -0.0529635, 0.00243133, -0.0102522, 0.00111602
-8.4375, -0.0491236, -0.0519569, 0.00552732, -0.00595292, 8.64979e-05
-8.43838, -0.0465691, -0.0382528, 0.00217864, -0.000152915, 0.000646836
-8.44456, -0.0478649, -0.0328386, 0.00735158, 0.00599959, 0.000148497
-8.44901, -0.0459574, -0.00659206, 0.00164874, 0.0110195, -0.000393049
-8.45351, -0.0464448, -0.00654773, 0.00776293, 0.00528822, -0.000845937
-8.44891, -0.036209, -0.00674981, 0.0140134, -0.000380941, -0.00456192
-8.45261, -0.0402456, -0.0155026, 0.0144227, -0.00286596, -0.000557101
-8.4533, -0.0469111, -0.00219536, 0.0040729, -0.00184418, 0.000885938
-8.4564, -0.0424779, 0.00137444, -0.00282951, 0.0014163, 0.000590654
-8.45819, -0.0393086, 0.0169584, -0.0071209, 0.00970324, -0.00156321
-8.46028, -0.0418758, 0.0196433, -0.00412451, 0.00262531, -0.00110685
-8.45725, -0.0401579, 0.0037474, -0.00221738, 0.000116816, -0.00146899
-8.46084, -0.0314293, -0.00843633, 0.00380615, -0.00418886, -0.00258537
-8.46428, -0.0330059, -0.00924575, 0.00650509, -0.00137801, 0.0002555
-8.46824, -0.0277169, -0.0206829, 0.00254438, 0.00162031, 0.00038964
-8.46616, -0.024222, -0.0572021, 0.00187397, -0.00478511, 0.000681682
-8.46803, -0.0295932, -0.0734841, 8.14608e-05, -0.0083114, 0.00133726
-8.47065, -0.0271917, -0.0657397, 0.00287006, -0.00783039, -0.0015279
-8.4736, -0.0258212, -0.0596622, 0.000343891, -0.0082667, -0.000411991
-8.47222, -0.0290354, -0.0563035, -0.00481655, -0.0126986, 0.000935779
-8.46846, -0.0247953, -0.0534687, -0.00916028, -0.00937436, 0.00114772
-8.46664, -0.0362701, -0.050417, -0.00542191, -0.00439274, 0.00221869
-8.47212, -0.0292305, -0.0235902, -0.00300319, 0.00430947, -0.000162714
-8.47302, -0.0373184, -0.0221807, 0.00100487, 0.00508753, 0.00268631
-8.47392, -0.0324609, -0.0310161, 0.00890723, -0.00150908, 0.000458111
-8.4703, -0.0303534, -0.0384602, 0.0136908, -0.00714898, 0.00122248
-8.47211, -0.0297558, -0.0417451, 0.0138343, -0.00562179, -0.00132749
-8.47144, -0.0342144, -0.0405686, 0.00340321, -0.00237526, -0.000938205
-8.46951, -0.0355028, -0.0247749, -0.00179044, 0.0062113, 0.00126748
-8.46987, -0.0339288, -0.0234052, -0.00205856, 0.00740454, 0.00297556
-8.47001, -0.0388896, -0.0295133, 0.00285937, 0.00300507, 0.00272575
-8.46684, -0.024111, -0.0295588, -0.00500028, 0.00215012, -0.00265411
-8.4689, -0.0172309, -0.0341389, -0.00916782, 0.00176088, -0.004064
-8.46465, -0.0230524, -0.0525179, -0.007933, 0.0048357, -0.000907881
-8.46345, -0.0312986, -0.0569011, -0.00301462, 0.00787923, 0.000140624
-8.45879, -0.0213977, -0.0532013, -0.00449621, 0.00895364, -0.00340611
-8.45661, -0.0209812, -0.0585247, -0.00271336, 0.00958277, 0.000428256
-8.45405, -0.0221311, -0.0754412, -0.00181368, 0.00912657, 0.00204985
-8.4568, -0.0182338, -0.0701766, 0.00444312, 0.00510288, -0.00013054
-8.44944, -0.0229966, -0.0765196, 0.00897354, -0.00434397, 0.0029151
-8.44467, -0.0232525, -0.0796786, 0.015242, -0.00923317, -0.000141144
-8.43832, -0.0146156, -0.0828709, 0.00261375, -0.00971662, -0.000552845
-8.4392, -0.0184632, -0.0753791, -0.00630321, -0.00762528, 0.00144891
-8.43255, -0.0292207, -0.052836, -0.00279234, -0.00627963, 0.00227521
-8.43133, -0.0354475, -0.0464146, -0.00508869, -0.00428789, 0.00493216
-8.42801, -0.0360407, -0.0570089, -0.00247696, -0.00834462, 0.00398284
-8.4234, -0.0347089, -0.0592921, 0.00350477, -0.0100504, 0.000773394
-8.42008, -0.0298785, -0.0568152, 0.00467089, 0.00131639, -0.000462397
-8.42197, -0.0345451, -0.0342386, 0.00981432, 0.0127824, -0.000331272
-8.41976, -0.0311944, -0.0429372, 0.0096853, 0.0114123, -0.00228099
-8.41828, -0.0420266, -0.0561478, 0.00514114, 0.000188062, 0.00130596
-8.41465, -0.0454188, -0.0471831, -0.00384162, -0.00480663, 0.00159741
-8.41206, -0.0500969, -0.0414349, -0.0115449, -0.0086165, -4.92769e-05
-8.40869, -0.043878, -0.0525157, -0.0170788, -0.00958871, -0.00121986
-8.40539, -0.0511084, -0.0448981, -0.0145979, -0.00510499, 0.000635132
-8.40618, -0.0487056, -0.0401605, -0.00888377, -0.00107607, -0.000133866
-8.40523, -0.0458766, -0.0589193, -0.00363459, -0.00243581, -0.00110424
-8.40106, -0.0398517, -0.0475026, 0.0017731, -0.00168285, -0.00188305
-8.40209, -0.0343212, -0.0438116, -0.0038765, 0.00275058, -0.00447746
-8.39748, -0.0333316, -0.0401267, -0.00498413, 5.53187e-05, -0.00543371
-8.39659, -0.029985, -0.0311674, -0.000479079, -0.0020348, -0.00679879
-8.39318, -0.033707, -0.00952386, 0.0077275, 0.001504, -0.00544912
-8.39059, -0.0334474, -0.0167292, 0.00567986, 0.00185926, -0.004208
-8.39115, -0.031457, -0.0221099, -0.00200905, 0.00118377, -0.0038729
-8.38749, -0.0324063, -0.0285049, 0.00195949, 0.000988921, -0.00355164
-8.38536, -0.0316796, -0.0294081, 0.00116908, 0.00318601, -0.00366878
-8.38595, -0.0316733, -0.041531, 0.00254704, 0.00496891, -0.00277524
-8.38291, -0.0363265, -0.0495586, 0.00923364, 0.00345895, -0.000355134
-8.37945, -0.040777, -0.0526431, 0.0136567, -0.00227687, 0.00426834
-8.3794, -0.0480599, -0.0383746, 0.00111267, 0.000641054, 0.00688433
-8.37717, -0.0468304, -0.0501514, -0.00985481, -0.000855728, 0.00494688
-8.37229, -0.0484741, -0.0403274, -0.0157408, -0.00167082, 0.00411152
-8.37289, -0.0500291, -0.0403657, -0.0190875, 0.00320214, 0.00469587
-8.36671, -0.0585207, -0.0420395, -0.00667583, 0.00495634, 0.00665195
-8.36435, -0.0523547, -0.0313745, 0.00190027, 0.00288851, 0.00765908
-8.36013, -0.053419, -0.0316297, 0.00174096, 0.00359511, 0.00918269
-8.35559, -0.0442134, -0.0276215, 0.0165421, 0.00550302, 0.00536416
-8.35624, -0.0340201, -0.0304523, 0.0178168, 0.00230224, 0.00326125
-8.35765, -0.0254036, -0.0444424, 0.0157145, -0.00362661, 0.00268032
-8.34894, -0.0266803, -0.0438591, 0.00436095, -0.00943072, 0.00266575
-8.34863, -0.0133729, -0.056534, -0.00857588, -0.0156185, -0.00165712
-8.34426, -0.0179403, -0.0649443, -0.00788958, -0.0225284, -0.000253883
-8.33948, -0.014508, -0.0640685, -0.0108275, -0.0129553, -0.002731
-8.3442, -0.0118643, -0.0598899, -0.0215959, 0.00479332, -0.00332173
-8.35377, -0.0159166, -0.0581912, -0.0135061, 0.0140454, -0.000841844
-8.34847, -0.0177145, -0.0634133, -0.00126682, 0.0130247, 0.000197366
-8.35742, -0.0188475, -0.0669789, 0.00767745, 0.00296982, -0.00294768
-8.35804, -0.0215502, -0.057981, 0.0155414, -0.00330319, -0.00537519
-8.36194, -0.0322187, -0.0578866, 0.0148674, -0.00439378, -0.00345312
-8.3673, -0.0324672, -0.0481305, 0.00626748, -0.00150466, -0.00382043
-8.37576, -0.039892, -0.0292136, 0.00483876, 0.00154854, 0.000258612
-8.38289, -0.0335663, -0.0274527, 0.00252577, 0.000757359, 0.00296433
-8.39224, -0.0283239, -0.0478234, -0.00675459, -0.00337777, 0.00378569
-8.40148, -0.0288268, -0.0462722, -0.00167138, -0.00324077, 0.00225468
-8.41168, -0.0315159, -0.0323342, -0.00694885, 0.004558, 0.00136862
-8.4261, -0.0321217, -0.0176356, 0.000268807, 0.0100091, 0.00121991
-8.44234, -0.0286713, -0.0124199, 0.000142653, 0.00898289, 0.00506494
-8.45771, -0.0323261, -0.0226484, 0.00287196, 0.000867364, 0.00387703
-8.47121, -0.0340855, -0.0102022, 0.00102516, -0.00234577, 0.000430312
-8.49005, -0.0327852, -0.0126701, 0.00149371, -0.00290579, -0.000933277
-8.50313, -0.0266426, -0.0181294, 2.62434e-05, -0.00228903, -0.00329017
-8.52193, -0.0233301, -0.0218272, -0.00359726, 0.00231705, -0.00160651
-8.53966, -0.0260709, -0.0261687, 0.000568446, 0.00715391, -0.000889588
-8.55083, -0.0266797, -0.0466826, 0.0110201, 0.00538317, -0.00231413
-8.56625, -0.0342516, -0.0355839, 0.0169167, 0.0164619, -0.00214184
-8.58153, -0.0441651, -0.0355625, 0.0297593, 0.0161039, -0.00148563
-8.59337, -0.0479927, -0.0400607, 0.0331908, 0.0123642, 0.000646114
-8.60563, -0.0521346, -0.0508862, 0.0193521, 0.00532677, 0.00702846
-8.6123, -0.054615, -0.072223, 0.0058796, -0.0103186, 0.00707428
-8.61779, -0.053287, -0.0765626, -0.00401076, -0.0212697, 0.00225703
-8.62315, -0.055683, -0.0679701, -0.0085516, -0.0178439, 0.00251914
-8.62944, -0.0529736, -0.0502505, -0.00541521, -0.00554511, 0.00477129
-8.63802, -0.0558984, -0.0229576, -0.0131542, 0.00188352, 0.00885334
-8.64389, -0.0533584, -0.0334152, -0.0203549, -0.00839349, 0.00922423
-8.64709, -0.0452875, -0.0312343, -0.026635, -0.0190925, 0.00707537
-8.64226, -0.0372094, -0.0244152, -0.0207868, -0.0129799, 0.000648749
-8.64082, -0.0326172, -0.0131315, -0.0149176, 0.0101136, -0.00471414
-8.64429, -0.0228002, -0.00353775, -0.00167575, 0.035925, -0.00763799
-8.65043, -0.0208232, 0.00543433, 0.00802584, 0.0400918, -0.00523937
-8.65034, -0.0220099, 0.0146349, 0.01609, 0.0219475, 0.000561088
-8.64795, -0.0185107, 0.0227144, 0.00565717, -0.00775675, -0.00161066
-8.64074, -0.0216738, -0.0253949, 0.00309646, -0.0349459, -0.00635407
-8.64024, -0.021745, -0.0427264, 0.00974634, -0.0326989, -0.00881309
-8.64012, -0.0220701, -0.0188339, 0.00736948, -0.00940853, -0.00586693
-8.64619, -0.0232013, -0.00409662, 0.00335334, 0.0118054, -0.00167192
-8.64469, -0.0261657, -0.00982448, -0.0104385, 0.0137859, 0.00135475
-8.64264, -0.0151137, -0.0121222, -0.0232959, 0.000838915, -0.00314193
-8.64047, -0.0131126, -0.0196096, -0.0191729, -0.00541046, -0.00565983
-8.64389, -0.0049902, -0.013775, -0.013673, 0.00632211, -0.00949249
-8.64295, -0.00544827, 0.00635795, -0.00492246, 0.0190888, -0.00799806
-8.64329, -0.00953822, 0.00723071, 0.0039194, 0.0170255, -0.00591983
-8.64043, -0.0158019, -0.0197895, 0.0108822, 0.00485589, -0.00458016
-8.64351, -0.0330419, -0.0211421, 0.0176752, -0.00498871, -0.00309352
-8.63899, -0.0347343, -0.0173467, 0.0194405, -0.0122682, -0.00449287
-8.64058, -0.0457131, -0.0135134, 0.0232684, -0.0142478, -0.000735435
-8.63732, -0.0521807, -0.0237933, 0.0140095, -0.0116406, 0.00399269
-8.63693, -0.050971, -0.0263119, 0.00800307, -0.00020951, 0.00308575
-8.63951, -0.0504086, -0.0143561, 0.00261836, 0.00690297, 0.00268328
-8.64041, -0.0480787, -0.0190143, 0.00888963, 0.00502998, 0.000806009
-8.63977, -0.0463512, -0.0123176, 0.00236819, 0.000633966, 0.00156938
-8.64336, -0.053148, -0.0363154, -0.00834795, -0.00408525, 0.00555651
-8.64425, -0.0521146, -0.0506276, -0.00644404, -0.00278159, 0.0057772
-8.64531, -0.0450961, -0.0657883, -0.00848282, 0.00204711, 0.00338716
-8.64703, -0.0365594, -0.0715091, -0.00915057, 0.00674391, 0.00373188
-8.65055, -0.0269526, -0.0668559, -0.0142845, 0.00338007, 0.000840155
-8.64542, -0.0181399, -0.0668386, -0.0156519, -0.000832516, -0.00263937
-8.65062, -0.0155837, -0.0671336, -0.0124488, 0.00154474, -0.00294065
-8.65147, -0.00944672, -0.0641657, -0.0019621, 0.00327712, -0.00220709
-8.6491, -0.0147375, -0.0451954, -0.00565777, 0.00949871, -0.00413119
-8.65016, -0.017247, -0.0207895, -0.00506242, 0.0135582, -0.00655519
-8.64844, -0.0209023, -0.0209896, -0.00363501, 0.00378786, -0.00358664
-8.64426, -0.0340597, -0.0158201, 0.00178012, -0.007654, 0.000935987
-8.64245, -0.0417684, -0.0249606, 0.00680226, -0.0104495, 0.0014075
-8.64456, -0.0403832, -0.0149391, 0.0104881, -0.00207004, 0.00304608
-8.64775, -0.0345695, -0.0199615, 0.0152856, 0.000647248, 0.00271421
-8.64443, -0.0308464, -0.0357502, 0.00531779, 0.00343769, -0.000945804
-8.6445, -0.0296933, -0.0470143, 0.00168394, 0.00127527, -0.000345234
-8.64374, -0.0365866, -0.0563129, -0.00404497, -0.00166419, 0.00122771
-8.64423, -0.0378946, -0.0702617, -0.00799571, -0.00508619, 0.00176419
-8.64177, -0.0306365, -0.0635611, -0.0102633, -0.00300315, -0.000943931
-8.64506, -0.0397951, -0.0576186, -0.00541573, 0.00203347, 0.00377882
-8.64669, -0.0417724, -0.0527984, -0.00620722, 0.00176112, 0.00487998
-8.6441, -0.0403014, -0.0413558, -0.00876207, -0.00433975, 0.00232158
-8.63641, -0.0415473, -0.0345345, -0.00401407, -0.00269869, 0.0022325
-8.64069, -0.0468395, -0.0222518, -0.00615518, 0.00440626, 0.00402654
-8.64353, -0.0508814, -0.0265724, -0.00284054, 0.010938, 0.00235792
-8.63962, -0.0447539, -0.0186034, 0.0048025, 0.0113804, -0.000261117
-8.63456, -0.0430192, -0.00678112, 0.0156835, 0.00633278, -0.000195413
-8.63491, -0.0453626, -0.0066614, 0.0130048, 0.000528804, -0.000165708
-8.63487, -0.0459777, -0.0164567, 0.00804038, -0.00634972, -0.000948152
-8.63012, -0.0412623, -0.0262138, 0.0141182, -0.00757407, -0.00258825
-8.62789, -0.0418656, -0.00284112, 0.0101889, 0.00248815, -0.00202149
-8.63094, -0.0465891, 0.0065677, 0.0166691, 0.00804143, 0.00325053
-8.627, -0.0417948, 0.0211198, 0.0178854, 0.0120664, -0.000116795
-8.62593, -0.0449498, 0.0208536, 0.0125367, 0.0119262, -0.000412476
-8.6255, -0.0453651, -0.00144992, 0.00914796, 0.00477151, -0.000624025
-8.62524, -0.0482276, -0.0108911, 0.0125199, -0.0033476, -0.00316576
-8.62153, -0.046988, -0.0212829, 0.00606825, -0.00656362, -0.0026039
-8.6219, -0.0514614, -0.0256501, 0.00487572, -0.0100387, 0.00103072
-8.61953, -0.0532813, -0.0160027, 0.000596234, -0.00640778, 0.000912345
-8.61772, -0.0599379, -0.0116518, -0.00445201, -0.00588158, 0.00313926
-8.6176, -0.0573539, -0.0202065, 0.00751245, -0.00356973, 0.00117474
-8.6161, -0.059573, -0.0164537, 0.00596184, -0.00042167, 0.00217324
-8.61753, -0.0526317, -0.0164232, 0.00811697, 0.00451505, 0.00420289
-8.6196, -0.0507422, -0.0190397, 0.0154407, 0.00530066, 0.00531258
-8.62051, -0.0402957, -0.0129828, 0.00904106, -0.00092281, 0.00240305
-8.62103, -0.0358647, -0.0231441, -0.00264378, -0.0062577, 0.0016753
-8.62066, -0.0361602, -0.0149149, -0.00766608, -0.00335217, 0.00339795
-8.62084, -0.0315156, -0.0217197, -0.000770309, 0.000897655, 0.00276119
-8.61947, -0.0306736, -0.0381474, -0.00343248, 0.0017542, 0.0030175
-8.61998, -0.0277691, -0.0459872, -0.00190303, 0.00218118, 0.00171674
-8.62042, -0.0236746, -0.0541096, -0.00992722, 0.000484709, 0.000955832
-8.62083, -0.0228811, -0.0610077, -0.0129166, -0.000748281, 0.000632662
-8.61851, -0.022074, -0.0616478, -0.0169999, -0.00384607, -0.00216312
-8.61736, -0.0243705, -0.0644077, -0.030581, -0.0101673, -0.00238967
-8.61612, -0.0190126, -0.0580208, -0.022623, -0.0094763, -0.00131133
-8.61592, -0.0169362, -0.0447333, -0.0193303, -0.00170053, -0.00164517
-8.61565, -0.0139206, -0.0342562, -0.0169169, 0.0061308, -0.00211453
-8.61352, -0.00664385, -0.0418589, -0.00555949, 0.00758996, -0.00418934
-8.61227, -0.00725834, -0.0498944, -0.00939812, 0.00629223, -0.00491386
-8.61138, -0.013867, -0.0509038, -0.00341181, 0.00556375, -0.00300154
-8.60895, -0.0159747, -0.04273, -0.00926704, 0.00135977, -0.00272828
-8.60713, -0.0194745, -0.0359984, -0.00489681, 0.00520439, -0.000102643
-8.60595, -0.0213347, -0.0287137, -0.00389353, 0.00516974, 0.000713508
-8.60516, -0.0187942, -0.0327541, -0.00405548, -0.000683152, -0.000816072
-8.60034, -0.0174995, -0.0460458, -0.0126, -0.00445109, -0.000367986
-8.59733, -0.0202444, -0.0492434, -0.0100978, -0.0012764, -0.00120106
-8.59356, -0.0214885, -0.0278934, -0.00323001, 0.00651542, 0.00115641
-8.59357, -0.025444, -0.0229814, 0.00254756, 0.0105366, 0.00272623
-8.59014, -0.0210205, -0.0187983, 0.0103392, 0.00647748, 0.00223932
-8.58465, -0.0275371, -0.0235272, 0.011497, 0.00405969, 0.00150863
-8.58154, -0.0215127, -0.0379742, 0.00819799, -9.66943e-06, 7.22785e-05
-8.57803, -0.0176412, -0.0507371, 0.00916925, -0.0016102, -0.000589992
-8.57318, -0.021918, -0.0480926, 0.00159974, 0.00219476, -0.00277875
-8.56937, -0.0300292, -0.0408835, -0.00157833, 0.00668927, 0.000910871
-8.5649, -0.0363065, -0.0399402, 0.0131597, 0.000881868, 0.0027561
-8.55985, -0.0406858, -0.0574132, 0.0087366, -0.00731446, 0.00173939
-8.55376, -0.0385497, -0.0469399, 0.00857634, -0.00372903, 0.00444474
-8.55423, -0.0498635, -0.0569356, 0.00227801, -0.00122518, 0.00751822
-8.54779, -0.0422923, -0.0565881, 0.000862531, -0.00404658, 0.00382624
-8.5434, -0.0391533, -0.0541983, 0.00352651, -0.00298571, 0.00409271
-8.54062, -0.0369568, -0.0308747, 0.0128595, 0.00223558, 0.00125953
-8.53806, -0.0390504, -0.024956, 0.0153813, 0.00285205, 0.00105553
-8.53343, -0.0450944, -0.0330776, 0.0230378, -0.000562545, 0.000493006
-8.5317, -0.0406332, -0.0363437, 0.0238321, -0.00215234, -0.00170353
-8.52808, -0.040385, -0.0430319, 0.0138842, -0.00574984, -0.00064184
-8.52394, -0.0437309, -0.0389665, 0.00310245, -0.0065123, 0.00137588
-8.52093, -0.0352959, -0.0337525, -0.0106251, 0.000971828, -0.000153132
-8.52093, -0.0354844, -0.0378703, -0.00662366, -0.000458794, 0.00112476
-8.51434, -0.0333307, -0.0410891, 0.00204633, -0.00675961, -0.000252599
-8.5157, -0.0362125, -0.0308795, 0.00814459, -0.00619876, -0.000736158
-8.51401, -0.0398187, -0.0354302, 0.00710648, -0.00446896, 0.000335826
-8.51025, -0.0406785, -0.026128, 0.00464118, -0.000333825, 0.000430447
-8.50992, -0.0387309, -0.0286611, 0.00326694, 0.00735935, 0.00155583
-8.51438, -0.044687, -0.0237366, 0.00250622, 0.00950528, 0.00397111
-8.51481, -0.0389709, -0.0317189, 0.0079634, 0.00202642, 0.00252559
-8.51898, -0.03901, -0.0360282, -0.00365226, -0.000877197, 0.00201713
-8.53091, -0.036341, -0.0522826, -0.0128908, -0.00804666, 0.0020098
-8.54014, -0.0344829, -0.0442244, -0.0160267, -0.00899015, 0.00310567
-8.55777, -0.031596, -0.0182684, -0.0172362, -0.00444302, 0.00279599
-8.57263, -0.0333752, -0.000534798, -0.0200041, 0.00360221, 0.00268325
-8.59086, -0.0263039, 0.00972671, -0.0176757, 0.00692443, 0.00419501
-8.60512, -0.0235371, 0.0167465, -0.0147746, 0.00525942, 0.00336306
-8.61875, -0.0200151, 0.016894, -0.00498288, 0.00209756, -0.000180608
-8.63202, -0.0149991, 0.0146284, -0.0105098, 0.00153337, -0.00269776
-8.64037, -0.0159324, 0.015625, -0.00899163, -0.0029858, -0.00180116
-8.64707, -0.0134826, 0.0193924, -0.0024227, -0.00288394, -0.000628805
-8.65243, -0.0226371, 0.00348003, -0.00140133, 0.00237806, -0.0015153
-8.66112, -0.0226657, -0.00730519, -0.0056846, 0.0109531, -0.00220752
-8.66853, -0.0123509, -0.011717, -0.00423919, 0.0152464, -0.00438417
-8.67117, -0.0155653, -0.0117509, 0.00612745, 0.00596081, -0.00447516
-8.66867, -0.0242596, -0.0224765, 0.011129, -0.00196926, -0.00232305
-8.67303, -0.0282604, -0.0342868, 0.0149123, -0.00187966, 0.000228913
-8.66908, -0.0193623, -0.0642359, 0.00642409, -0.00431322, -0.000804061
-8.66782, -0.0154499, -0.0549052, -0.00116265, 0.00333971, -0.00272872
-8.66656, -0.0172794, -0.0422119, 0.00764779, 0.00709059, -0.00245462
-8.66417, -0.0224805, -0.0320021, 0.00765381, 0.00343449, -0.000664309
-8.65995, -0.0248362, -0.0479768, 0.00490071, -4.94334e-05, 0.000362776
-8.65796, -0.0209358, -0.0389827, 0.00288588, 0.000608627, -0.00218003
-8.65598, -0.0259166, -0.0407839, 0.00128238, 0.000259338, -0.000981248
-8.65365, -0.0293504, -0.0384387, 0.00336586, 0.00296605, -0.00126686
-8.65059, -0.0293211, -0.0423562, 0.00326839, 0.00171265, 0.000655049
-8.64945, -0.0311734, -0.0397509, 0.0130134, -0.00612517, 0.00278414
-8.64408, -0.0359296, -0.042487, 0.018583, -0.0102492, 0.00179316
-8.64204, -0.0344277, -0.0657213, 0.0112077, -0.00956701, 0.0012145
-8.64092, -0.0389077, -0.0672256, 0.0154612, -0.00505036, 0.00543626
-8.64156, -0.0438211, -0.0593664, 0.0117146, 0.00182799, 0.00599755
-8.63671, -0.033794, -0.053897, 0.0114851, 0.00378871, 0.00267771
-8.63434, -0.0295455, -0.0519171, 0.011351, 0.00229434, 0.00198657
-8.63232, -0.0271359, -0.0518402, 0.00383127, -0.00200129, 0.0048546
-8.63033, -0.02542, -0.0548085, 0.00121963, -0.00701257, 0.00317938
-8.62771, -0.0291797, -0.052212, -0.00382557, -0.00309252, 0.00634905
-8.62573, -0.0278787, -0.0322422, -0.00898884, -0.00269156, 0.00638129
-8.62464, -0.0327626, -0.0183674, -0.00885833, -0.00226454, 0.0107264
-8.62505, -0.0305754, 0.00282616, -0.00655825, -0.00420747, 0.0110426
-8.62543, -0.0332881, -0.00131617, -0.00452841, -0.00839245, 0.0141198
-8.62497, -0.0254114, -0.00607502, -0.000772932, -0.00979592, 0.0122274
-8.62433, -0.0274831, -0.000839701, -0.00465777, -0.00528237, 0.0141662
-8.62542, -0.0245972, 0.0151368, -0.00339246, -0.00131975, 0.0147414
-8.62775, -0.02782, 0.0129054, -0.0111759, 0.00500498, 0.0157624
-8.62868, -0.0276336, 0.0102893, -0.0133179, 0.00450783, 0.0163541
-8.63032, -0.0217543, -0.00256447, -0.0141506, 0.00540541, 0.0178393
-8.63489, -0.0250988, -0.00244288, -0.0121777, 0.00867832, 0.0177848
-8.63721, -0.0300083, -0.0158225, -0.00518789, 0.00398951, 0.02067
-8.63856, -0.0225386, -0.0218542, 0.000843651, -0.000120036, 0.0195905
-8.63669, -0.0260109, -0.0326324, 0.00102635, -3.9477e-05, 0.0239935
-8.6401, -0.0222773, -0.0447779, -0.00718274, 0.00282274, 0.0265658
-8.63546, -0.0267298, -0.0569098, -0.0168619, 0.000889565, 0.0295153
-8.63772, -0.0233667, -0.0644783, -0.0154822, 0.000967077, 0.0303193
-8.63821, -0.0225672, -0.0786208, -0.0100434, -0.00195875, 0.0365595
-8.63437, -0.0269495, -0.0762425, -0.00403366, -0.00944872, 0.0395028
-8.63294, -0.022198, -0.0684085, -0.00616965, -0.0100637, 0.0412922
-8.63005, -0.0197133, -0.0564345, -0.0174576, 0.000380393, 0.0437628
-8.62943, -0.0171167, -0.0413516, -0.020331, 0.011176, 0.04821
-8.6308, -0.0185336, -0.0500019, -0.0225663, 0.00813008, 0.0504159
-8.62832, -0.0175346, -0.0489859, -0.0166003, -0.00178777, 0.0517624
-8.62614, -0.0155709, -0.0264617, -0.0153114, -0.00640902, 0.0550235
-8.62828, -0.0184665, -0.0207407, -0.00600834, -0.0203811, 0.0577215
-8.62422, -0.0106075, -0.0142884, -0.00627935, -0.0212219, 0.058421
-8.62078, -0.0105829, 0.000599634, -0.0105145, -0.00735626, 0.0639753
-8.62666, -0.00785693, 0.0105338, -0.0109038, 0.00569071, 0.0694559
-8.63224, -0.0131837, 0.0136602, -0.000704924, 0.010446, 0.0719865
-8.63407, -0.00912101, 0.00254937, 0.0126059, 0.00448494, 0.07228
-8.63646, -0.0219092, -0.0211688, 0.01041, -0.00350979, 0.0771023
-8.63391, -0.0227694, -0.0389463, 0.00580825, -0.00619486, 0.079458
-8.6408, -0.0257807, -0.0356557, -0.0118775, 0.0060549, 0.0831067
-8.64886, -0.0271511, -0.0239331, -0.0168757, 0.0199437, 0.0835798
-8.65194, -0.0248215, -0.0331217, -0.0101221, 0.0212152, 0.0815976
-8.65186, -0.0254024, -0.0484101, -0.0114034, 0.0116385, 0.0825287
-8.65318, -0.0240313, -0.0645882, -0.00304203, -0.00249795, 0.0801876
-8.65487, -0.021393, -0.0324786, -0.00579851, 0.00602722, 0.0782608
-8.66298, -0.0244352, -0.00562079, -0.00689131, 0.0205768, 0.0766967
-8.66424, -0.0243059, -0.0137836, 0.00731299, 0.0145543, 0.0734562
-8.66268, -0.0177483, -0.0159366, 0.00524859, 0.00334821, 0.0707291
-8.66295, -0.0229626, -0.0257309, 0.00599195, -0.0053801, 0.0721809
-8.66198, -0.0178507, -0.00933089, -0.000368553, 0.000527882, 0.0715592
-8.66945, -0.020106, 0.00724566, -0.00500058, 0.00972622, 0.0723073
-8.66927, -0.0291769, 0.00627462, 0.00217898, 0.00699638, 0.0737806
-8.66992, -0.0254834, 0.00590293, 0.0123965, 0.00407624, 0.0713577
-8.66874, -0.0310984, 0.00933735, 0.018684, 0.00538711, 0.0730868
-8.67005, -0.0288769, 0.00779045, 0.00819975, 0.0163122, 0.0735441
-8.6728, -0.0207199, 0.0150212, -0.00700415, 0.0294107, 0.0733331
-8.67648, -0.0216354, 0.00724835, -0.0111687, 0.0234387, 0.0757168
-8.67574, -0.0248152, -0.0185345, -0.00522194, 0.00260108, 0.0832407
-8.67238, -0.027991, -0.0134286, -0.012509, -0.00282109, 0.0913557
-8.67769, -0.022062, -0.00296708, -0.0181338, 0.00723325, 0.0925528
-8.68392, -0.0135319, 0.0112414, -0.0116021, 0.0224855, 0.0917135
-8.68878, -0.015066, -0.000957664, 0.00124592, 0.020878, 0.0962199
-8.6869, -0.0177386, -0.0318662, -0.000769617, 0.0118797, 0.0998117
-8.68868, -0.0194809, -0.0534338, -0.0023866, 0.000143171, 0.103818
-8.69393, -0.0191779, -0.0544957, -0.0103402, 0.00224935, 0.106861
-8.69758, -0.0155953, -0.0409588, -0.010371, 0.0049168, 0.104275
-8.70374, -0.0210037, -0.037575, -0.0082278, 0.0102397, 0.104442
-8.70982, -0.0183408, -0.0617634, 0.00890945, -0.000701578, 0.103147
-8.71703, -0.0243065, -0.0754542, 0.00477895, -0.0031909, 0.103788
-8.72059, -0.0312911, -0.0689241, 0.00841269, -0.00311758, 0.109154
-8.73005, -0.0266088, -0.0506644, 0.00455503, 0.00341222, 0.109971
-8.73541, -0.0207387, -0.0497406, 0.00121265, 0.00972499, 0.111913
-8.7465, -0.0108621, -0.0488642, -0.00593553, 0.00762722, 0.109674
-8.75562, -0.0139224, -0.0372678, -0.013489, 0.00937968, 0.10987
-8.76762, -0.0150205, -0.0246699, -0.00698421, 0.0123218, 0.110182
-8.77638, -0.00915596, -0.00543461, -0.00141912, 0.0183831, 0.108007
-8.78741, -0.0158875, -0.00477508, -0.00175541, 0.0184488, 0.108326
-8.79716, -0.0158784, -0.0220604, -0.00245088, 0.0156149, 0.110134
-8.80798, -0.0192034, -0.0167121, 0.00854092, 0.0107933, 0.114241
-8.81509, -0.0237363, -0.00366359, 0.0154731, 0.0121695, 0.113806
-8.82845, -0.0219309, -0.0107125, 0.0193393, 0.00442406, 0.114773
-8.83711, -0.0309124, -0.0213984, 0.0186638, 0.00423325, 0.117834
-8.84835, -0.0388914, -0.0225853, 0.0128158, 0.00595713, 0.121059
-8.85974, -0.0475121, -0.0181273, 0.015002, 0.00676724, 0.122095
-8.87437, -0.0421158, -0.0302406, 0.00553128, 0.00235321, 0.120682
-8.8837, -0.0418885, -0.036538, -0.0037734, 0.00198832, 0.121108
-8.89193, -0.0431516, -0.0361477, -0.00553131, 0.00890734, 0.122446
-8.905, -0.0393423, -0.0289764, -0.00505386, 0.0149062, 0.11998
-8.91637, -0.0377729, -0.0323224, 0.00403156, 0.00935457, 0.115648
-8.92907, -0.0242508, -0.0425971, 0.00603678, 0.00344351, 0.11197
-8.94234, -0.0313443, -0.0444294, 0.00235473, 0.00455104, 0.109687
-8.95333, -0.0287105, -0.0495098, 0.00164417, 0.00151579, 0.109575
-8.96448, -0.0329173, -0.0556142, -0.00120935, 0.00095508, 0.113585
-8.97129, -0.0321516, -0.0604095, -0.0135147, 0.00660786, 0.114822
-8.9851, -0.0273451, -0.0603139, -0.0164174, 0.00899478, 0.113266
-8.9984, -0.0242281, -0.0593861, -0.0161979, 0.00739734, 0.113359
-9.00667, -0.0166887, -0.0606096, -0.00965673, 0.00187415, 0.111083
-9.01856, -0.00850952, -0.0485267, -0.00638321, -0.000121652, 0.107748
-9.03124, -0.00533827, -0.0290728, -0.00520718, 0.0034247, 0.106467
-9.04078, -0.00505235, -0.0147811, -0.00154932, 0.00950554, 0.107423
-9.05282, -0.00703622, -0.0265626, -0.0134466, 0.0169414, 0.108776
-9.06151, -0.0116654, -0.0278214, -0.0123679, 0.0167212, 0.108439
-9.07409, -0.0228276, -0.0352967, -0.0138044, 0.0172812, 0.109647
-9.08056, -0.025562, -0.026514, -0.00989465, 0.0157923, 0.111611
-9.08839, -0.0311096, -0.0281212, 0.00740488, 0.00558192, 0.112612
-9.09516, -0.0394704, -0.0248845, 0.0146883, -0.00257031, 0.115552
-9.09765, -0.0382355, -0.0339942, 0.007326, -0.00144904, 0.117626
-9.10387, -0.0410664, -0.0257695, 0.00906132, 0.00891096, 0.121947
-9.10977, -0.0458132, -0.0186849, 0.0146054, 0.0167022, 0.124329
-9.11306, -0.0445776, -0.036281, 0.0171524, 0.0121345, 0.123346
-9.11791, -0.0501194, -0.0409191, 0.0191837, 0.0022282, 0.122746
-9.11655, -0.050492, -0.0604948, 0.0183362, -0.00182218, 0.123946
-9.12363, -0.0511041, -0.0728717, 0.00671049, 0.00136893, 0.126772
-9.12202, -0.0493346, -0.0595009, -0.000385622, 0.00570845, 0.128309
-9.12395, -0.0472801, -0.0446693, 0.0020854, 0.0125899, 0.126504
-9.12532, -0.0389056, -0.0437264, 3.74042e-05, 0.0109375, 0.12532
-9.12717, -0.0372752, -0.0527313, -0.00601951, 0.000445318, 0.123788
-9.12164, -0.0336468, -0.0380309, -0.00343605, -0.00181624, 0.123121
-9.12178, -0.0356686, -0.0338463, -0.00158786, 0.00411667, 0.125447
-9.11985, -0.0303835, -0.0306736, 0.00868497, 0.0115149, 0.124828
-9.11948, -0.0267492, -0.0304023, 0.0038458, 0.0187692, 0.126066
-9.11861, -0.0278535, -0.0307657, 0.00197512, 0.016304, 0.123123
-9.11706, -0.0285688, -0.0489073, 0.00386496, 0.0109344, 0.119323
-9.1099, -0.0314155, -0.054281, 0.000443342, 0.00366319, 0.112981
-9.10826, -0.0221719, -0.0352736, 0.00230927, 0.00896276, 0.108082
-9.10626, -0.0244549, -0.0279232, 0.00239549, 0.0135245, 0.108028
-9.10351, -0.0254188, -0.0349951, 0.00663832, 0.0114422, 0.103683
-9.09877, -0.0212336, -0.0511351, 0.00594242, -0.00397403, 0.103833
-9.09561, -0.0180966, -0.0422858, 0.0071581, -0.00716412, 0.103674
-9.09209, -0.0147047, -0.0336788, 0.00349798, 0.00216527, 0.100355
-9.09008, -0.0237695, -0.0120455, 0.00285372, 0.017992, 0.104484
-9.08605, -0.028931, -0.0194943, -0.00630318, 0.0214287, 0.108476
-9.08306, -0.0180758, -0.0422023, -0.00973499, 0.0130797, 0.105537
-9.08046, -0.0154033, -0.0613973, -0.00901887, 0.00302354, 0.107666
-9.08094, -0.020678, -0.0739389, -0.00639624, -0.00472631, 0.106454
-9.07482, -0.0153162, -0.0665076, -0.00711959, -0.00991113, 0.104352
-9.06844, -0.0172279, -0.0567585, -0.00763647, -0.00274591, 0.107229
-9.06301, -0.0164776, -0.0370055, -0.00899783, 0.0217924, 0.107213
-9.06725, -0.0126134, -0.0408804, -0.00364601, 0.0286258, 0.109239
-9.06245, -0.0172577, -0.0520408, -0.00168077, 0.0141097, 0.109819
-9.06396, -0.0206214, -0.0832572, -0.00797417, -0.00600512, 0.110456
-9.05864, -0.026688, -0.0898181, -0.00592643, -0.0217533, 0.107394
-9.05264, -0.0214889, -0.0698002, -0.0103385, -0.0106644, 0.10382
-9.04855, -0.0209457, -0.0440535, -0.0312303, 0.0125049, 0.107725
-9.04971, -0.0170512, -0.034466, -0.0385159, 0.0219466, 0.110745
-9.04395, -0.00861403, -0.0385116, -0.0380131, 0.0172352, 0.104623
-9.03618, -0.00765738, -0.0360207, -0.0277539, 0.0216402, 0.0994373
-9.03141, -0.00851821, -0.0151229, -0.0100987, 0.0433417, 0.0978381
-9.03076, -0.00868297, 0.00831929, 0.0104475, 0.0505513, 0.0995064
-9.02371, -0.0144797, -0.00141677, 0.0259893, 0.0344418, 0.103411
-9.02017, -0.0230861, -0.0284167, 0.0382252, -0.000560219, 0.105855
-9.00565, -0.0269902, -0.0529838, 0.0424051, -0.0284323, 0.101066
-8.99263, -0.0237069, -0.0385154, 0.0329431, -0.0202449, 0.103038
-8.9818, -0.0267139, 0.00268823, 0.0282028, 0.00786513, 0.108137
-8.97596, -0.0255841, 0.0279292, 0.0122565, 0.0369307, 0.112973
-8.96733, -0.0218404, 0.0123381, 0.00402158, 0.0384456, 0.11548
-8.95896, -0.0199153, -0.0101, 0.00425195, 0.016886, 0.117357
-8.94447, -0.01792, -0.011824, -0.00350107, 0.00267228, 0.11715
-8.93511, -0.0127518, -0.00176114, -0.00458111, 0.000984679, 0.117581
-8.92385, -0.0168614, 0.0103201, -0.00435335, 0.0100933, 0.114589
-8.91343, -0.0166761, 0.0226169, 0.000319434, 0.019916, 0.114111
-8.90391, -0.0165449, 0.0067543, 0.011383, 0.0209864, 0.114592
-8.89144, -0.0193111, 0.003448, 0.0200965, 0.0182745, 0.11088
-8.88272, -0.0269808, -0.00602009, 0.0333938, 0.0133417, 0.105467
-8.87083, -0.0356325, -0.00912844, 0.0288431, 0.0108909, 0.105865
-8.85975, -0.0361085, 0.00801939, 0.0305741, 0.00860223, 0.106076
-8.84913, -0.0418302, -0.00274185, 0.0408302, -0.00221053, 0.105088
-8.8369, -0.0451696, -0.0110862, 0.0453003, -0.00926661, 0.105277
-8.82453, -0.049717, -0.00907008, 0.0357257, -0.00680429, 0.10643
-8.81345, -0.0492262, 2.70493e-05, 0.0248806, 0.00109795, 0.103078
-8.807, -0.0439765, -0.00517662, 0.0162891, 0.0074218, 0.101189
-8.79923, -0.0408135, 0.00802159, 0.0203934, 0.0100378, 0.0992478
-8.79153, -0.0379567, 0.00168364, 0.0123951, 0.00931911, 0.0964599
-8.78528, -0.0316852, 2.79175e-05, 0.0118334, 0.00860949, 0.0933642
-8.77264, -0.0328511, -0.0189186, 0.0102041, 0.00283056, 0.0911202
-8.76163, -0.0348123, -0.0144479, 0.0125228, 0.00516311, 0.0899438
-8.75787, -0.0408212, -0.0135557, 0.0156077, 0.0112488, 0.089152
-8.74785, -0.0390548, -0.0141664, 0.0218126, 0.0083156, 0.0833227
-8.73666, -0.038114, 0.000461743, 0.0266249, 0.0113273, 0.0796127
-8.72978, -0.0379699, -0.0201911, 0.0142332, 0.00329735, 0.0755288
-8.72593, -0.036266, -0.0311684, 0.00853106, -0.00488368, 0.0712926
-8.72427, -0.0304128, -0.0348099, -0.00473933, 0.00105816, 0.06498
-8.72015, -0.0263028, -0.0475824, -0.00606813, 0.00113724, 0.0561042
-8.71384, -0.0232078, -0.0433107, -0.00215905, 0.00509153, 0.0462868
-8.70973, -0.0223578, -0.0490284, 0.00595846, 0.00312677, 0.0369496
-8.70775, -0.028214, -0.0492117, 0.0107118, 0.00969784, 0.0335056
-8.70631, -0.0279153, -0.0502613, 0.00552917, 0.0183126, 0.0291847
-8.70549, -0.0197611, -0.0530711, -0.00271536, 0.0162684, 0.0179756
-8.70745, -0.0174915, -0.0534591, 0.0107696, 0.00205723, 0.00951138
-8.70638, -0.0190159, -0.0623011, 0.0228376, -0.0150593, 0.00340884
-8.70786, -0.0131645, -0.0649203, 0.0216827, -0.0195897, 0.0025897
-8.71092, -0.0142788, -0.0674295, 0.013526, -0.0197257, 0.00607658
-8.71567, -0.0201936, -0.0646028, 0.0103156, -0.0184492, 0.00237603
-8.71886, -0.0214861, -0.0773866, -7.73028e-06, -0.0153536, 0.00135188
-8.72191, -0.0283404, -0.0979769, -0.00058848, -0.00920063, 9.0164e-05
-8.73105, -0.028991, -0.096012, -0.00358759, -0.000342527, 0.00124804
-8.74032, -0.0322214, -0.087101, -0.00117252, 0.00123582, 0.00198105
-8.74706, -0.0393561, -0.0827371, -0.00694289, -0.0045916, 0.00451332
-8.7568, -0.0382253, -0.101153, -0.00529059, -0.0175375, 0.00137407
-8.76015, -0.0315267, -0.0972675, -0.00304024, -0.0178197, -0.00192418
-8.76908, -0.0365112, -0.078939, -0.00874013, -0.00711991, -0.00462193
-8.77656, -0.0322855, -0.0549019, 0.000507866, 0.00253244, -0.0102955
-8.78104, -0.027911, -0.0282577, 0.00450899, 0.0176262, -0.011589
-8.79214, -0.0156367, -0.0389556, 0.00869115, 0.0152228, -0.0165127
-8.79264, -0.0112406, -0.0446331, 0.00900503, 0.00327443, -0.0184887
-8.7902, -0.0132052, -0.0543064, 0.0144352, 0.00424873, -0.0194318
-8.79662, -0.0115987, -0.0431597, 0.0279646, 0.0104524, -0.0251803
-8.7984, -0.0107364, -0.0500431, 0.0259602, 0.00905512, -0.0274761
-8.79847, -0.0201519, -0.0636025, 0.0186112, 0.0028528, -0.0267866
-8.79127, -0.0192094, -0.0822964, 0.00659992, -0.00592187, -0.0263984
-8.7893, -0.0233227, -0.0785593, 0.0146724, -0.0128132, -0.0271292
-8.77964, -0.0243857, -0.062778, 0.00333373, -0.00851829, -0.0305825
-8.77962, -0.0182269, -0.0326377, 0.000245503, 0.00781167, -0.033307
-8.77611, -0.0195352, -0.0387898, 0.00372991, 0.0102265, -0.0340253
-8.76821, -0.0234455, -0.0474611, 0.000446413, 0.000440696, -0.0331274
-8.76032, -0.00865271, -0.0691483, 0.000142925, -0.0087248, -0.0333212
-8.76178, -0.0125724, -0.0613498, -0.00412843, -0.00644497, -0.0336249
-8.75195, -0.015068, -0.0500125, -0.00716642, -0.00150971, -0.0302726
-8.74622, -0.0184176, -0.0303522, -0.00418154, 0.00537409, -0.030048
-8.74016, -0.0141936, -0.0368367, 0.0124734, 0.00820281, -0.031532
-8.73951, -0.0188384, -0.0233969, 0.0178132, 0.00798411, -0.0262454
-8.7344, -0.0252565, -0.0373079, 0.022356, -0.00477967, -0.0169723
-8.72842, -0.0276805, -0.0460915, 0.0141197, -0.0180251, -0.0162569
-8.71756, -0.0199442, -0.0305757, 0.000604607, -0.00878703, -0.013951
-8.7181, -0.0256465, -0.00831881, 0.0105056, 0.00148826, -0.00959214
-8.71136, -0.0340414, -0.0296723, 0.0177349, 4.77982e-05, -0.0048359
-8.70556, -0.0360265, -0.0443029, 0.0167346, -0.00148795, -0.00264985
-8.69817, -0.0429152, -0.0436994, 0.0174632, 0.000212336, 0.00175971
-8.69748, -0.0434664, -0.0525715, 0.0161315, -0.00114338, 0.00512967
-8.69114, -0.0453508, -0.062055, 0.00879631, 0.0015306, 0.00799805
-8.68919, -0.0468324, -0.0561264, 0.0108988, 0.00296897, 0.0111364
-8.68079, -0.0480987, -0.0434776, 0.00715923, 0.000503636, 0.0149079
-8.67745, -0.0467946, -0.0483489, 0.00478721, -0.00710849, 0.0213792
-8.66648, -0.0454853, -0.0558153, 0.000459796, -0.00610054, 0.0260763
-8.6636, -0.0445121, -0.0399286, -0.00771659, 0.00977501, 0.0271342
-8.65613, -0.0477751, -0.0278964, -0.0125101, 0.0168766, 0.0289028
-8.64534, -0.0497379, -0.0307444, -0.00412011, 0.00831216, 0.0307529
-8.6344, -0.0445858, -0.0286698, -0.0148433, 0.00616544, 0.0311588
-8.62653, -0.0421665, -0.00330441, -0.0159284, 0.00696619, 0.02997
-8.61242, -0.0315449, 0.00313133, -0.00547192, 0.00899701, 0.0268643
-8.60343, -0.0251987, -0.00344423, 0.00194768, 0.00495707, 0.0253635
-8.59347, -0.0164921, -0.00685235, 0.00264696, -0.000657538, 0.0212112
-8.58332, -0.0157301, -0.00738467, 0.00866711, -0.00624862, 0.020708
-8.57298, -0.0145316, -0.0153951, 0.00446308, -0.00136589, 0.0204527
-8.56597, -0.0131698, -0.0279259, 0.00524564, -0.00355071, 0.0201896
-8.55001, -0.00527936, -0.0460373, 0.0118805, -0.0100435, 0.0191192
-8.54294, -0.0153581, -0.0267688, 0.0061599, -0.00713266, 0.0223898
-8.53396, -0.0191343, -0.0291597, -0.00420611, -0.000629358, 0.0207109
-8.52605, -0.0222837, -0.0367314, -0.0154144, -0.0022957, 0.0204959
-8.51841, -0.0283334, -0.0414876, -0.0270045, 0.00292038, 0.0190708
-8.51077, -0.027586, -0.0528292, -0.0224133, -0.00158752, 0.0155471
-8.50362, -0.0316788, -0.0475733, -0.00815291, -0.00328197, 0.0141006
-8.49505, -0.0338275, -0.0367858, -0.00198561, -0.000153647, 0.017021
-8.48562, -0.0363078, -0.0236456, -0.0100872, 0.00738776, 0.0172104
-8.47563, -0.0372501, -0.0272074, 0.000185022, 0.00654786, 0.0139236
-8.4628, -0.0290642, -0.0263857, 0.0088974, 0.0116397, 0.00677039
-8.45556, -0.0226581, -0.0323189, 0.0116209, 0.0124086, 0.00308826
-8.44559, -0.0237772, -0.0416612, -0.000713737, 0.0105163, 0.000543068
-8.43567, -0.0210098, -0.0389084, -0.00284804, 0.00639691, 0.00141021
-8.42213, -0.0218726, -0.0254752, 0.00357935, -0.000511363, 0.0035732
-8.41465, -0.0219631, -0.0209354, 0.0112252, -0.00303472, 0.000268528
-8.40636, -0.0232747, -0.0295537, 0.0112616, -0.00672615, -0.000914344
-8.39741, -0.0233789, -0.0219378, 0.00877491, -0.00757586, 0.000410799
-8.39107, -0.0274311, -0.0143272, -0.00605004, 0.00495234, 0.0047371
-8.38674, -0.0302423, -0.00900339, -0.00202769, 0.0129289, 0.00382119
-8.38401, -0.0281875, -0.0332323, 0.0114926, 0.00456194, 0.00210232
-8.37463, -0.0269661, -0.0341627, 0.0138581, 0.00215688, 0.000802612
-8.37021, -0.0300177, -0.020132, 0.00993366, 0.00859283, 0.00163568
-8.36661, -0.0331812, -0.0233315, 0.00195677, 0.0149428, 0.00339984
-8.36069, -0.0293381, -0.0162004, 0.00628353, 0.0168174, 0.00259274
-8.36012, -0.0292705, -0.0161958, 0.0034995, 0.0161697, 0.00291512
-8.3551, -0.023942, -0.0160465, -0.00489501, 0.0119747, 0.00237725
-8.3528, -0.024681, -0.0202903, -0.00555468, 0.00415441, 0.0020838
-8.34812, -0.0158265, -0.0350593, -0.000474104, -0.00494139, -0.000167989
-8.34285, -0.0250755, -0.0292722, 0.0113199, -0.0113707, 0.00368465
-8.3412, -0.0244072, -0.0144257, 0.00835018, -0.0108943, 0.00353608
-8.34225, -0.0224464, -0.0216555, 0.00386213, -0.0109246, 0.00556102
-8.33898, -0.0270446, -0.0336945, -0.00207882, -0.0107534, 0.00879643
-8.33989, -0.0298557, -0.0294643, -0.000778587, -0.00827808, 0.00938987
-8.34264, -0.0284278, -0.0287927, 0.0038401, -0.00436207, 0.00815869
-8.34148, -0.0275697, -0.0282871, -0.000338189, 0.00248388, 0.00821059
-8.35099, -0.0319631, -0.0257932, -0.00309615, 0.00935498, 0.00651218
-8.35643, -0.0201129, -0.0397585, -0.0108459, 0.00679527, 0.00410819
-8.35822, -0.0245155, -0.0312971, -0.00845908, 0.00724659, 0.00244671
-8.36886, -0.0170212, -0.0365715, -0.0064045, 0.00652703, -0.00275678
-8.37507, -0.0125769, -0.043535, -0.00186645, 0.000129366, -0.00333303
-8.3792, -0.0164644, -0.0507603, 0.00722549, -0.00804897, -0.00229042
-8.38497, -0.0171819, -0.0431124, 0.00866208, -0.0062418, -0.00419374
-8.39324, -0.0195387, -0.0345829, 0.010926, -0.00334946, -0.00399494
-8.39977, -0.0160364, -0.048961, 0.00895606, -0.00818735, -0.00248743
-8.40323, -0.0243295, -0.0535704, 0.0116765, -0.00997691, 0.00150666
-8.40793, -0.0265296, -0.0364956, 0.00764762, -0.000695685, 0.00178252
-8.41526, -0.0251343, -0.0234008, 0.0111097, 0.00816965, -0.00036393
-8.41958, -0.0324047, -0.0183191, 0.0126142, 0.00963037, 0.00356768
-8.42576, -0.027341, -0.0117132, 0.00596746, 0.00746107, 0.00252252
-8.42959, -0.0280795, -0.0102612, 0.00633432, 0.00459702, -0.000601311
-8.42944, -0.0292232, -0.016034, 0.00455492, -0.0021637, 0.00126696
-8.43145, -0.0375804, -0.00227653, 0.00484329, -0.00197366, 0.00521223
-8.43423, -0.0358967, 0.00646668, 0.00155839, 0.00173384, 0.00406074
-8.43384, -0.0357242, 0.00122614, 0.00771757, 0.00247692, 0.00460453
-8.43558, -0.0357042, -0.011572, -0.00134904, 0.00586218, 0.00456665
-8.43692, -0.0315974, -0.019032, 0.00469931, 0.00455013, 0.00212379
-8.43551, -0.0361004, -0.0246735, 0.00331115, 0.00475289, 0.00363662
-8.43231, -0.0325313, -0.0490826, 0.00156893, 0.00291709, 0.00405852
-8.43433, -0.0338479, -0.0420119, -0.00415017, 0.00841893, 0.00529205
-8.43625, -0.0271109, -0.0403398, 0.00112355, 0.00440792, 0.00209302
-8.43565, -0.0246844, -0.0549913, 0.00193875, -0.00416664, 0.00145015
-8.43376, -0.0239205, -0.0547608, 0.00228059, -0.00588827, 0.00117225
-8.43647, -0.0259895, -0.0520866, 0.00158837, -0.00572771, 0.00167252
-8.43359, -0.0282948, -0.0636676, 0.000850072, -0.00676651, 0.00127843
-8.43467, -0.0290468, -0.0623526, -0.00151034, -0.000108185, 0.000925126
-8.43683, -0.03079, -0.060457, 0.00244007, 0.00105906, 0.00139544
-8.43524, -0.0349016, -0.0637582, 0.00141885, -0.00398397, 2.31004e-05
-8.4343, -0.0341318, -0.0532532, -0.00144338, -0.00499627, -0.00380317
-8.43486, -0.0351937, -0.0421448, 0.00097068, 0.000211572, -0.00478837
-8.43516, -0.0304974, -0.0433458, 0.00162666, 0.000491029, -0.00471534
-8.43939, -0.0287933, -0.0341388, 0.00394668, -0.000973292, -0.00329404
-8.43576, -0.0379647, -0.0294398, 0.00499601, -0.00429127, 0.000215256
-8.43504, -0.0391271, -0.0135842, 0.000659547, -0.00426857, 0.000860376
-8.43743, -0.0392742, -0.00763201, 0.00107863, -0.00687362, 0.000742282
-8.43616, -0.0434419, -0.0122753, -0.000256512, -0.00525448, -0.000507027
-8.43611, -0.0460204, -0.0136277, 0.000837589, 0.00799195, 0.00153141
-8.43816, -0.0455854, -0.0168899, 0.00110311, 0.00847755, 0.0030937
-8.43547, -0.0440214, -0.0147271, 0.000940753, 0.00880558, 0.00296904
-8.4341, -0.0406798, -0.023289, -0.00135363, 0.00941216, 0.000973592
-8.43099, -0.0353481, -0.0168571, -0.00330468, 0.0105666, -0.000631338
-8.4268, -0.0374726, -0.0233051, -0.00566609, 0.00973334, 1.66996e-05
-8.42404, -0.0345864, -0.0301372, -0.00801125, 0.00760974, -0.000563566
-8.41992, -0.0314442, -0.0305136, -0.00230544, 0.0051315, -0.000370634
-8.41637, -0.034559, -0.0272318, 0.00519588, 0.000638288, 0.00127542
-8.41416, -0.0351274, -0.0308167, 0.0131894, -0.00892338, 0.00217067
-8.4086, -0.0294371, -0.0271445, 0.0147036, -0.00985499, 0.0024876
-8.40307, -0.0267726, -0.0170283, 0.0146726, -0.000525662, 0.00149322
-8.40068, -0.0292836, -0.0299705, 0.00489753, 0.00378582, 0.00131939
-8.39827, -0.0217192, -0.0509577, 0.00364178, 0.000847717, 0.00335929
-8.39612, -0.0241083, -0.0463769, -0.0045337, 0.00237876, 0.00199616
-8.39706, -0.0234717, -0.0527673, -0.00144173, 0.00179722, -0.000193543
-8.39378, -0.0314389, -0.0644896, -0.0053539, 0.000780964, 0.00442268
-8.39641, -0.0300058, -0.0590609, -0.00500108, -0.00133231, 0.00612045
-8.39749, -0.0211236, -0.0537239, 8.57919e-05, -0.00508369, 0.00171202
-8.39614, -0.0171815, -0.0583158, -0.00811391, -0.00509554, -0.000999284
-8.40058, -0.0237342, -0.0606103, -0.00630521, -0.00709645, -0.000193456
-8.40187, -0.0258696, -0.0541264, -0.00625624, -0.00288615, -0.00107429
-8.40685, -0.0267367, -0.048592, -0.00360835, 0.00153809, -0.00311889
-8.41132, -0.031203, -0.0431522, -0.00316976, 0.00243075, -0.00238606
-8.41397, -0.0292092, -0.0488354, -0.00929712, 0.00298035, -0.00163067
-8.41828, -0.035274, -0.0481076, -0.00190782, 0.000953656, -0.000838074
-8.42504, -0.0376382, -0.0316717, 0.00255395, 0.000617406, -0.00250497
-8.42844, -0.0405254, -0.0338302, 0.00201935, -0.00686577, -0.000817427
-8.43169, -0.0399164, -0.0242246, 0.00470087, -0.0035605, -0.00197059
-8.43881, -0.0390679, -0.0173878, 0.00459636, 0.000394275, -0.00112596
-8.44246, -0.0380407, -0.0195165, -0.00171352, 0.0011272, -6.02996e-05
-8.44734, -0.0451257, -0.0149199, -0.000427408, 0.00137992, 0.00415253
-8.45191, -0.0439684, -0.0103229, -0.000183031, 0.00209472, 0.00599263
-8.45771, -0.0332903, -0.000675716, -0.00356465, 0.00542344, 0.0038739
-8.45941, -0.0305116, -0.0162245, 0.00627028, 0.00523081, 0.0016411
-8.46672, -0.0240286, -0.0254975, 0.00984458, 0.00740312, 0.00101252
-8.46904, -0.0339814, -0.0270806, 0.00885509, 0.0051912, 0.00424127
-8.47518, -0.0290633, -0.0370488, 0.00409876, -0.00318033, 0.000290701
-8.47611, -0.0332546, -0.025312, -0.0036209, -0.00444683, 0.00195979
-8.48264, -0.0312906, -0.0134177, -0.00763513, -0.000722817, 0.00467612
-8.48713, -0.0276755, -0.00811928, 0.00284206, -0.000237603, 0.00207875
-8.48788, -0.030351, -0.00531841, 0.00634844, -0.000524895, 0.00291567
-8.49226, -0.0292815, 0.0032069, -0.000998586, 0.00416699, 0.00164417
-8.49993, -0.0261768, -0.00257785, -0.00243715, 0.00731287, 0.00125664
-8.50315, -0.0256763, -0.0238045, -0.00342189, 0.00260851, -0.000232909
-8.50792, -0.0237418, -0.0410113, 0.0067489, -0.00324961, -0.00505217
-8.50726, -0.0312466, -0.0539972, 0.00567111, -0.00959642, -0.00201861
-8.50927, -0.0395398, -0.0575963, 0.00598351, -0.00475625, -0.00128509
-8.5111, -0.0383021, -0.0536835, -0.00111969, -0.000748713, -0.000970252
-8.51166, -0.0402685, -0.0683468, -0.0121439, -0.00324767, -0.000915052
-8.50799, -0.0463768, -0.0626561, -0.00902965, -0.00186091, -0.000328443
-8.50915, -0.0388927, -0.0540014, -0.00782094, 0.00185917, -0.00109279
-8.50903, -0.046881, -0.0551725, 0.00046791, 0.00142666, 0.000714071
-8.50893, -0.0437435, -0.0587036, 0.0054356, -0.000763269, -0.0015991
-8.50771, -0.0405568, -0.0591233, 0.00692371, -0.00281183, -0.00191198
-8.50867, -0.0461444, -0.0483083, 0.00173474, -0.00164447, -0.00116297
-8.5074, -0.0464684, -0.0595188, -0.00964949, -0.00798973, -0.000597159
-8.50686, -0.0503658, -0.046409, -0.0190451, -0.0046294, 0.00310397
-8.50635, -0.0507834, -0.0281436, -0.0148752, 0.00109474, 0.00371589
-8.50448, -0.0484241, -0.0242083, -0.00182186, 0.00503145, 0.00157148
-8.50206, -0.0458071, -0.0051501, -0.00423308, 0.00973982, 0.00188908
-8.50174, -0.038958, -0.00273312, -0.00246967, 0.0134075, 0.000228086
-8.50021, -0.0384334, -0.0209699, 0.00496931, 0.00404571, 0.000886757
-8.49665, -0.0359018, -0.0320815, 0.0115234, -0.00578113, -0.00236947
-8.49536, -0.0344739, -0.0280691, 0.0101889, -0.00546065, -0.00247931
-8.49094, -0.0332612, -0.0288538, 0.00163154, -0.00417453, -0.00099123
-8.49008, -0.0321306, -0.0256052, -0.0060413, 0.000504742, -0.000980253
-8.48737, -0.0365087, -0.0397894, -0.00425275, 0.00484293, 0.00036807
-8.48283, -0.0359342, -0.046957, -0.00424234, 0.00242899, -0.00199007
-8.47943, -0.0411296, -0.0467669, 0.00511435, -0.000923126, -0.00114862
-8.47632, -0.044141, -0.0294524, 0.0101448, 0.00498695, 0.000999584
-8.47497, -0.0450741, -0.0438426, 0.00462806, 0.0042606, -0.000324731
-8.47041, -0.0467769, -0.0550126, 0.000194548, 0.000221104, -0.00127267
-8.47206, -0.0384871, -0.0567763, -0.00301262, -0.0033226, -0.00156786
-8.46691, -0.038433, -0.0573483, -0.00497045, -0.0119954, -0.0014382
-8.46372, -0.0384353, -0.0651333, -0.00527961, -0.0173057, -0.00367847
-8.45622, -0.044001, -0.0486258, -0.00601072, -0.00202253, -0.00187991
-8.45757, -0.0473263, -0.0318082, 0.00145048, 0.0116914, 0.00281182
-8.45459, -0.0454507, -0.0345483, 0.00154694, 0.0113406, 0.00275644
-8.45177, -0.0451529, -0.0226368, 0.00122229, 0.0100318, 0.00115178
-8.4485, -0.0356847, -0.0198642, 0.0028012, 0.00530816, -0.00207582
-8.44743, -0.0356491, -0.0356343, 0.000391716, -0.00857679, -0.00220273
-8.44007, -0.0393039, -0.0411581, 0.00223332, -0.011059, -0.00112278
-8.43857, -0.0404581, -0.0413498, 0.00593325, -0.00471367, -0.00186233
-8.43755, -0.038348, -0.0478891, 0.00160537, 0.00240639, 0.000176787
-8.43713, -0.040148, -0.0491475, -0.0013682, 0.00392966, 0.00206284
-8.42959, -0.0333491, -0.0363004, 0.00615534, 0.00478016, -0.00193247
-8.42691, -0.0312369, -0.0495154, -0.00134855, 0.00170704, -0.00210879
-8.42525, -0.0339712, -0.0583629, 0.00407512, -0.00011357, -0.00150939
-8.42068, -0.0387747, -0.057535, 0.00323734, -0.00319598, 0.000262906
-8.41772, -0.0425751, -0.033304, -0.00303931, 0.00590855, 0.00121543
-8.41669, -0.0363669, -0.0453232, -0.00112024, 0.00115265, 0.000273401
-8.41116, -0.0387708, -0.0659488, 0.00694416, -0.00833076, 0.00345286
-8.41186, -0.0368639, -0.051359, 0.00674195, -0.00490805, 0.00238698
-8.40749, -0.0313202, -0.0410423, 0.00141491, -0.000884029, 0.000696618
-8.40496, -0.0378495, -0.0422053, -0.00504028, 0.00348538, 0.00512227
-8.40086, -0.0366552, -0.0421657, 0.000173214, 0.00339898, 0.00418834
-8.4001, -0.0290636, -0.0429103, 0.0056789, -0.00161958, 0.0014068
-8.39561, -0.0321339, -0.0530618, -0.00461673, -0.00193625, 0.00311375
-8.39835, -0.0374146, -0.0462433, -0.00707233, 0.00146651, 0.00546528
-8.39417, -0.0328871, -0.0632885, -0.00588137, -0.00692562, 0.00266623
-8.3914, -0.032779, -0.0584684, -0.00422484, -0.00499456, 0.00167088
-8.39063, -0.0417007, -0.0659738, -0.000113839, -0.00358983, 0.00297236
-8.38977, -0.0392951, -0.0654758, -6.1737e-05, -0.00359546, 0.00260243
-8.38487, -0.044273, -0.0615088, -0.000251865, 0.00122094, 0.00536744
-8.38583, -0.0456725, -0.0572442, -0.0017532, 0.00655549, 0.0038614
-8.38274, -0.0459083, -0.0572228, -2.63367e-05, 0.00239491, 0.00431437
-8.37849, -0.0440728, -0.0500622, 0.0117267, 0.00087578, 0.00435707
-8.37759, -0.0407248, -0.054846, 0.012788, -0.00169263, 0.00220783
-8.3751, -0.0380467, -0.0286376, 0.00273665, -0.000149083, 0.00175585
-8.37168, -0.0451771, -0.0296622, -0.0042789, -0.00256612, 0.00357414
-8.36847, -0.0386551, -0.039104, -0.00157609, -0.00520536, 0.00183351
-8.36582, -0.0424384, -0.0424027, 6.07122e-06, 0.000244121, 0.00346883
-8.36955, -0.0364263, -0.0401861, 0.00107359, 0.00669169, 0.00272128
-8.3629, -0.0389351, -0.0200189, 0.00339147, 0.00825144, 0.00229673
-8.36408, -0.0384118, -0.008965, 0.00598575, 0.00131135, 0.00235045
-8.35745, -0.0306546, -0.014963, 0.0022683, -0.00704192, 0.000351726
-8.35384, -0.031627, -0.0214913, -0.00430783, -0.0061646, 0.00149931
-8.35485, -0.03748, -0.0204021, -0.00933072, -0.00159481, 0.00271674
-8.3546, -0.0290789, -0.0193656, -0.00542522, 0.00211947, -0.00201982
-8.34945, -0.0310185, -0.0178546, -0.00554416, 0.00661604, -0.00132391
-8.34775, -0.0376498, -0.00640634, -0.00621636, 0.010992, 0.000168294
-8.3467, -0.0382837, -0.0116248, -0.00279556, 0.00811116, 0.000168897
-8.34482, -0.0339168, -0.0122392, 9.53586e-05, 0.000553317, -0.000442589
-8.34243, -0.038552, -0.0223872, 0.00872598, 0.00145467, 0.00244382
-8.34097, -0.0358463, -0.0189772, -0.00250235, 0.00113134, 0.0033425
-8.33618, -0.0401225, -0.0229002, -0.0135726, 0.000979705, 0.00383318
-8.33366, -0.038117, -0.0152997, -0.00419253, 0.00277032, 0.00161187
-8.33407, -0.0333745, -0.0112102, 0.00188487, 0.00577959, 0.0014445
-8.33544, -0.0326773, -0.017798, 0.00447168, 0.00280177, 0.00143452
-8.33131, -0.0302749, -0.0327534, 0.00395273, -0.00710931, -0.000130141
-8.32355, -0.0267492, -0.029474, 0.00622346, -0.00920733, 0.0014672
-8.32382, -0.0256875, -0.0294964, 0.00547235, -0.00437085, 0.000147434
-8.32634, -0.0234426, -0.0269943, -0.0061624, -0.000302323, -0.00208197
-8.32097, -0.0271676, -0.0138745, -0.00785924, 0.00782671, 0.000218451
-8.31926, -0.0324794, -0.0115879, -0.0142919, 0.0155316, 0.000977399
-8.31458, -0.0242404, -0.0225064, -0.0176452, 0.0118601, 0.000621735
-8.31143, -0.0277603, -0.0346142, -0.0104402, 0.00484166, 0.00197645
-8.30873, -0.035058, -0.0349283, -0.00123255, 0.001798, 0.000428075
-8.30399, -0.0306988, -0.0413494, 0.00964252, -0.00123251, -0.000339034
-8.29991, -0.0290805, -0.035518, 0.0119307, -0.00329779, -0.000342725
-8.29366, -0.0261519, -0.0328357, 0.0094662, -0.00417392, -0.00157825
-8.29014, -0.0368388, -0.0207067, 0.00102152, -0.00453134, 0.0031284
-8.29033, -0.0351596, -0.0274072, 0.00478638, -0.00655304, 0.00130239
-8.28307, -0.0350901, -0.0524258, 0.0099292, -0.0119438, 0.000697346
-8.27676, -0.0410595, -0.0382809, 0.00981581, -0.00507447, 0.00131856
-8.27318, -0.0403851, -0.0429054, 0.0095243, 0.00400546, 0.0022087
-8.26895, -0.0347035, -0.0517883, 0.0156153, 0.00433543, 0.000340644
-8.26847, -0.0365597, -0.0566374, 0.0096814, 0.00330023, -0.00133765
-8.26337, -0.0400923, -0.0530122, 0.00389346, 0.00128643, 0.000919751
-8.25879, -0.042204, -0.0617687, 0.00675773, -0.012981, 0.00253764
-8.25377, -0.0486101, -0.0640311, 0.00220173, -0.0136789, 0.00297703
-8.252, -0.047244, -0.0419269, 0.00978949, -0.00672436, 0.00101957
-8.24793, -0.0483384, -0.0318651, 0.010366, -0.00135277, 0.00285333
-8.2428, -0.0489845, -0.0152613, 0.0135822, -0.000262328, 0.00326075
-8.23685, -0.0492074, -0.0230882, 0.01475, -0.00557984, 0.00231928
-8.22795, -0.054955, -0.0202536, 0.0133004, -0.00524878, 0.00592755
-8.22283, -0.0534938, -0.00742093, 0.00746879, -0.00340207, 0.00635637
-8.214, -0.0533856, -0.00354139, 0.00441672, -0.00209722, 0.0071496
-8.2083, -0.0559234, 0.00382057, -0.00187832, 0.00212948, 0.00875525
-8.19685, -0.0506052, 0.00577913, -0.00845529, 0.00427798, 0.00868489
-8.18958, -0.0451089, -4.12489e-07, -0.0135648, 0.00164692, 0.0090721
-8.17676, -0.0428509, -0.0140797, -0.0222483, -0.00130568, 0.00999829
-8.16644, -0.0438762, -0.0175558, -0.0173619, 0.000244662, 0.00807439
-8.15361, -0.0344026, -0.0126504, -0.00957462, 0.00593775, 0.00614631
-8.1417, -0.0242547, -0.0115845, -0.00420597, 0.00860712, 0.00521838
-8.13031, -0.0178953, -0.0145183, 0.00029016, 0.0078341, 0.00433772
-8.12055, -0.0149971, -0.0266278, -0.00815094, -0.000403807, 0.00450807
-8.10134, -0.0243936, -0.031041, -0.0130871, -0.00472876, 0.00533443
-8.08345, -0.0220638, -0.018203, -0.00549381, -0.00338209, 0.00269676
-8.06962, -0.0200537, -0.016782, -0.00183695, 0.000156682, 0.00388833
-8.05378, -0.0241744, -0.022107, 0.00705181, 0.00377722, 0.00628334
-8.03432, -0.0267971, -0.0121265, 0.00378508, 0.00626596, 0.00917958
-8.01673, -0.0282061, -0.025766, 0.00824947, -0.0038932, 0.0108779
-7.99469, -0.0351709, -0.0335883, 0.00467263, -0.00685476, 0.0126535
-7.9744, -0.0367204, -0.0518427, -0.00113179, -0.00525941, 0.0133188
-7.94882, -0.0338261, -0.0457518, -0.00140118, 0.00372585, 0.0139103
-7.92591, -0.0306095, -0.0384661, 0.00788091, 0.00840043, 0.0126673
-7.902, -0.0269604, -0.0333585, 0.0210264, 0.00524457, 0.0144326
-7.87995, -0.0366787, -0.0382063, 0.0141744, -0.00365341, 0.0198214
-7.84823, -0.043809, -0.0459388, 0.0158775, -0.0099296, 0.0221386
-7.8211, -0.0459879, -0.047065, 0.0090084, -0.00729664, 0.0227433
-7.78874, -0.042835, -0.0526901, 0.00770228, -0.0033855, 0.0249744
-7.76158, -0.0459746, -0.0525509, 0.00916431, -0.00105124, 0.0249481
-7.72912, -0.0425028, -0.0367085, 0.0134666, 0.00335975, 0.0223366
-7.6963, -0.0368181, -0.03278, 0.0174217, 0.00203073, 0.0238459
-7.65894, -0.0393107, -0.0616636, 0.0209604, -0.00504428, 0.0271861
-7.62465, -0.0343753, -0.0686238, 0.0118352, -0.0114867, 0.0263291
-7.58566, -0.0297586, -0.0556484, -0.00658259, -0.00964797, 0.0251214
-7.55028, -0.0293666, -0.0444598, -0.01219, -0.00362561, 0.0231872
-7.51114, -0.0244724, -0.0298839, -0.00433254, 0.00185831, 0.022629
-7.47554, -0.0238196, -0.0281462, -0.00963208, 0.00483561, 0.0239324
-7.43836, -0.0251789, -0.0247169, -0.0093707, 0.00330468, 0.0209684
-7.39929, -0.0207364, -0.0271447, -0.00770017, -0.00119268, 0.0160495
-7.35891, -0.0154962, -0.0365333, -0.00113586, -0.00187121, 0.0114322
-7.32394, -0.0155856, -0.0274911, 0.00346336, 0.00202242, 0.0100133
-7.28395, -0.0150745, -0.0356993, 0.00460398, 0.000132911, 0.0136014
-7.24665, -0.0218543, -0.0423851, 0.00181957, -0.00154239, 0.0141357
-7.20711, -0.0190008, -0.0272469, 0.00208012, 0.00715592, 0.0112674
-7.17149, -0.0194821, -0.0444377, 0.00385322, 0.00389761, 0.0133154
-7.13452, -0.0223643, -0.059855, 0.00860812, -0.00584941, 0.0134062
-7.09749, -0.0266918, -0.0847441, 0.0168737, -0.0196065, 0.0131234
-7.05398, -0.0217582, -0.0832621, 0.0142734, -0.0143549, 0.0155453
-7.01768, -0.0254747, -0.0737148, 0.0110133, 0.00174866, 0.0167276
-6.97857, -0.0218443, -0.0735328, -0.00352862, 0.00865844, 0.0154183
-6.94135, -0.0213157, -0.0844983, 0.000624841, 0.00560332, 0.0146314
-6.9019, -0.0257412, -0.0650155, -0.0035768, 0.00861729, 0.0177335
-6.8662, -0.0289604, -0.0396204, 0.00335397, 0.0123878, 0.0194987
-6.82494, -0.0361412, -0.0400318, 0.00659706, 0.00762366, 0.0219542
-6.78623, -0.0358758, -0.0437731, 0.00833198, -0.00438012, 0.024485
-6.74791, -0.0328561, -0.0276779, 0.0104447, -0.00953972, 0.0272546
-6.70873, -0.0262767, -0.00317044, -0.00102415, -0.00773785, 0.0331935
-6.65546, -0.0286465, 0.00974546, -0.0137828, 0.0041508, 0.0391816
-6.61451, -0.0196378, 0.0173868, -0.0117426, 0.0279173, 0.0395218
-6.57551, -0.0133459, 0.0152016, -0.0140455, 0.0402652, 0.0437176
-6.54229, -0.0161163, 0.00190434, -0.01472, 0.0290888, 0.0496275
-6.49824, -0.0197561, -0.0164742, -0.00827188, 0.00942523, 0.0549418
-6.45716, -0.0235501, -0.0125189, 0.0095911, 0.00733596, 0.0604678
-6.41376, -0.0232366, -0.00390526, 0.00907987, 0.00669979, 0.0716915
-6.37546, -0.0307437, -0.0230521, 0.00449584, -0.00625217, 0.0860215
-6.32841, -0.038777, -0.0333175, 0.0126244, -0.00604462, 0.0974347
-6.29268, -0.0360346, -0.0355137, 0.0239237, 0.00602671, 0.104337
-6.25455, -0.03984, -0.027272, 0.0218738, 0.0121658, 0.117779
-6.21542, -0.0345369, -0.0337129, 0.0193206, -0.00348176, 0.128232
-6.1705, -0.0375885, -0.0442731, 0.0200996, -0.0166353, 0.141832
-6.13159, -0.0460092, -0.0309605, 0.0207461, -0.00764874, 0.154107
-6.09199, -0.0431985, -0.0218308, 0.0190298, 0.00925904, 0.162547
-6.05796, -0.0304994, -0.0358446, 0.0158163, 0.014102, 0.166601
-6.01817, -0.0317124, -0.0494892, 0.0112676, 0.00351433, 0.176049
-5.98188, -0.0282986, -0.0521317, 0.0127374, -0.0015379, 0.183057
-5.94892, -0.0256717, -0.0461649, 0.0197104, 0.00145569, 0.192289
-5.92244, -0.0231343, -0.0499217, 0.0252128, 0.000569007, 0.205022
-5.88628, -0.021738, -0.0380302, 0.0322204, -0.00124529, 0.221693
-5.85929, -0.0258369, -0.0374514, 0.023456, -0.00240019, 0.235903
-5.82824, -0.0295695, -0.0206207, 0.0258343, 0.00549933, 0.244026
-5.80545, -0.0336213, -0.0017564, 0.0176839, 0.0177789, 0.249127
-5.77441, -0.0212481, 0.00449176, 0.00845008, 0.0348253, 0.257444
-5.76158, -0.028687, -0.0227574, -0.00737007, 0.0339689, 0.268009
-5.74426, -0.0334901, -0.0249016, -0.00897271, 0.0155847, 0.274054
-5.72176, -0.0364446, -0.0392073, 0.00146473, -0.00333913, 0.278347
-5.70375, -0.0330132, -0.0141424, 0.0101902, 0.00427142, 0.281089
-5.69187, -0.0329407, 0.00101713, 0.00200042, 0.0130331, 0.286005
-5.67719, -0.0395787, -0.0021704, 0.00042703, 0.00790899, 0.290567
-5.66274, -0.0290248, -0.0243334, -0.00613798, -0.00834603, 0.291169
-5.64961, -0.0195745, -0.0238719, -0.0235402, -0.0142311, 0.29536
-5.647, -0.0119584, -0.0176927, -0.0265954, -0.00574008, 0.295098
-5.64764, -0.00739696, -0.00369106, -0.0241244, 0.00324, 0.292303
-5.64775, -0.00563522, -0.0175187, -0.00672443, -0.00674178, 0.289868
-5.64382, -0.00528253, -0.0275917, 0.0147572, -0.0203775, 0.295782
-5.64579, -0.00580272, -0.0300418, 0.0192377, -0.0245292, 0.305044
-5.65755, -0.00829478, -0.00906948, 0.0151671, -0.0194165, 0.313173
-5.67335, -0.0144794, -0.00182748, 0.00858962, -0.0166242, 0.318427
-5.69017, -0.0106078, -0.00775304, -0.0020007, -0.0184913, 0.316343
-5.70682, -0.0148248, -0.0229043, -0.0118028, -0.0213058, 0.315787
-5.72187, -0.00712151, -0.0330427, -0.0113581, -0.0187613, 0.313556
-5.74154, -0.000178908, -0.0271172, -0.025323, -0.00547975, 0.315258
-5.76666, 0.00650643, -0.0147792, -0.0323709, 0.0135434, 0.317218
-5.79847, 0.0086455, -0.0128935, -0.0277071, 0.0171479, 0.318861
-5.83439, 0.00730382, -0.0228427, -0.0077089, 0.00251901, 0.317978
-5.86606, 0.00405794, -0.0387211, 0.0120022, -0.0220335, 0.315351
-5.89614, -0.00308275, -0.0546264, 0.0160489, -0.0450705, 0.316167
-5.92382, -0.00558664, -0.0440322, 0.00203407, -0.0464891, 0.313281
-5.96576, -0.00349574, -0.00157872, -0.0028351, -0.0347184, 0.301864
-6.00894, -0.0106932, 0.021232, -0.0064991, -0.0117847, 0.288234
-6.06304, -0.00821589, 0.0355449, -0.0134397, 0.0102395, 0.268291
-6.11017, -0.0102341, 0.00942662, -0.019969, 0.0132002, 0.251191
-6.15797, -0.00265439, -0.0170752, -0.00792201, 0.00569273, 0.235809
-6.20465, 0.0014337, -0.0447623, 0.00675911, -0.00495685, 0.22889
-6.25433, -0.00493022, -0.0501583, 0.0113504, -0.00873399, 0.223243
-6.29787, -0.00990094, -0.0408475, 0.00827733, -0.00135403, 0.218862
-6.3511, -0.00712102, -0.0457235, -0.00882938, 0.00400243, 0.212267
-6.4025, -0.00614362, -0.0421175, -0.0208708, 0.00559629, 0.20913
-6.45754, -0.0104917, -0.0610816, -0.0156038, -0.010953, 0.204422
-6.506, -0.00841692, -0.0588104, 0.00015228, -0.0276523, 0.193099
-6.55696, -0.0109287, -0.0390176, 0.00678533, -0.0259749, 0.184938
-6.61227, -0.0265916, -0.0258657, 0.0097591, -0.0136637, 0.179707
-6.66634, -0.0398431, 0.0033188, 0.00601578, 0.00552156, 0.171876
-6.71711, -0.0518214, 0.00322111, 0.00779641, 0.0169029, 0.161615
-6.77585, -0.0468427, -0.00129729, -0.00260386, 0.0219111, 0.142151
-6.82792, -0.0482909, -0.00395817, -0.00708719, 0.0150286, 0.131636
-6.88469, -0.0468922, -0.020016, -0.0180707, 0.00185408, 0.115101
-6.93755, -0.0499428, -0.0108129, -0.0194865, -0.00469508, 0.101199
-6.99232, -0.0494195, -0.0141766, -0.0228987, -0.0144088, 0.0862269
-7.04537, -0.0465029, -0.0156341, -0.0160789, -0.0108742, 0.0693801
-7.09832, -0.037681, -0.0157867, -0.0118988, -0.00148132, 0.053105
-7.14651, -0.0293385, -0.00748518, -0.00776356, 0.00991526, 0.0427356
-7.20054, -0.0203672, -0.00699481, -0.00553554, 0.0128257, 0.034651
-7.24988, -0.0122295, -0.0285454, -0.0116023, 0.0173142, 0.0259201
-7.29569, -0.000253265, -0.033432, -0.000238322, 0.0175819, 0.0206636
-7.33718, 0.000239991, -0.0563401, 0.00782632, 0.00852882, 0.0215152
-7.371, 0.00435355, -0.060104, 0.011716, -0.000392591, 0.0218472
-7.40135, -0.00905163, -0.0613457, 0.00945266, -0.00236109, 0.0229559
-7.43042, -0.00928675, -0.0470902, 0.00156931, -0.000944481, 0.0245501
-7.45846, -0.0164938, -0.0447255, -0.0127964, 0.00469656, 0.0272633
-7.48688, -0.027347, -0.0294693, -0.0145686, 0.00777965, 0.0296887
-7.51525, -0.0267737, -0.029672, -0.0110659, 0.0052781, 0.0314189
-7.53859, -0.0270173, -0.0297134, 0.0027051, 0.000490968, 0.0302661
-7.56654, -0.0253327, -0.0328374, 0.00348907, 0.00757195, 0.0322529
-7.59141, -0.0274226, -0.0429267, 0.00694152, 0.00209696, 0.0339045
-7.61863, -0.027076, -0.0521571, 0.00214099, -0.00240563, 0.0319238
-7.64633, -0.0242672, -0.0452933, -0.00906622, 0.00259169, 0.0279365
-7.67148, -0.0224647, -0.0572136, -0.00904373, -0.000660464, 0.0307462
-7.69511, -0.0217922, -0.0737693, -0.0188155, -0.00630619, 0.0323921
-7.72016, -0.0198949, -0.0683734, -0.0240915, 0.00176406, 0.0330312
-7.74786, -0.0244838, -0.0589351, -0.0154826, 0.00612739, 0.0355557
-7.77259, -0.0185651, -0.0604557, -0.0112809, 0.00224473, 0.0325561
-7.79525, -0.0203114, -0.0600988, -0.0059924, 0.000723271, 0.0341892
-7.81998, -0.0133937, -0.0545165, -0.0089643, 0.00687667, 0.0352503
-7.84069, -0.00741559, -0.0364309, -0.0116459, 0.0153599, 0.034918
-7.86642, -0.00785862, -0.0322929, -0.012014, 0.0165116, 0.0348568
-7.88549, -0.00179965, -0.0372492, 0.00150453, 0.0172841, 0.03374
-7.90377, -0.00035498, -0.0417013, 0.0146168, 0.0170121, 0.0335471
-7.92249, -0.000421338, -0.0352274, 0.0112365, 0.0197086, 0.0303358
-7.94345, -0.00527064, -0.0319263, 0.0209951, 0.0164949, 0.0351767
-7.95887, -0.0138035, -0.0339464, 0.0227472, 0.0109039, 0.0408534
-7.97613, -0.0179395, -0.0289261, 0.0178973, 0.0135869, 0.0421535
-7.98965, -0.0298164, -0.0300529, 0.0187516, 0.0080765, 0.0424901
-8.00161, -0.0396547, -0.0290945, 0.0206196, 0.00795035, 0.0418377
-8.01499, -0.0445733, -0.0211936, 0.0181692, 0.010699, 0.0467706
-8.02973, -0.0580131, -0.0174414, 0.02217, 0.010592, 0.0549772
-8.04181, -0.0573171, -0.0165357, 0.0168636, 0.00642522, 0.0574086
-8.05085, -0.059146, -0.0178691, 0.00453492, 0.00949766, 0.060079
-8.06242, -0.0605961, -0.0141164, 0.00480013, 0.00772453, 0.0592805
-8.07591, -0.0550588, -0.0258974, 0.00949528, 0.00807898, 0.0527309
-8.08724, -0.0532447, -0.018952, 0.0020994, 0.0138499, 0.0564766
-8.10111, -0.0473329, -0.0335869, -0.00037589, 0.00229953, 0.0579568
-8.10779, -0.0395206, -0.0344934, -0.00913115, -0.00894937, 0.0558935
-8.11236, -0.0342607, -0.0346548, -0.0102897, -0.0118357, 0.0535195
-8.12166, -0.0323813, -0.0264058, -0.00775689, -0.00159015, 0.0466688
-8.13557, -0.019947, -0.0233519, -0.0116186, 0.0117553, 0.0443849
-8.14231, -0.0169793, -0.0185764, -0.0174781, 0.017398, 0.0457813
-8.1543, -0.0103767, -0.0275425, -0.0203704, 0.0149962, 0.0403903
-8.15885, -0.00331729, -0.0419329, -0.0139576, 0.00330815, 0.032901
-8.15844, -0.00130114, -0.0470682, -0.00720074, -0.00364793, 0.0266734
-8.1663, -0.00758353, -0.0246612, -0.00661538, 0.00883014, 0.0216497
-8.17301, -0.00984982, -0.00978087, -0.0100473, 0.0213369, 0.0179464
-8.18346, -0.000563221, -0.00575575, 0.000562632, 0.0195184, 0.0144438
-8.18479, 0.0026562, -0.01399, 0.00534005, 0.00566062, 0.0132887
-8.18404, -0.00401135, -0.0136785, 0.00683278, 0.000619038, 0.0105366
-8.19081, -0.00551157, -0.0195335, 0.00611114, 0.00543636, 0.0101881
-8.19552, -0.0206042, -0.0195295, 0.00384959, 0.0106026, 0.0112027
-8.19633, -0.0279008, -0.0341363, 0.00166915, 0.00058493, 0.00554206
-8.20267, -0.0189072, -0.0316391, -0.000498326, -0.0156912, 0.000344199
-8.20024, -0.0137295, -0.0345995, -0.0190722, -0.0192919, 0.00517176
-8.19384, -0.0280539, -0.0356609, -0.0148704, -0.0110318, 0.00589079
-8.19474, -0.0297357, -0.027639, -0.0304333, 0.0170272, -0.000821904
-8.1963, -0.0292622, -0.00520694, -0.0198521, 0.0485001, -0.00389359
-8.20318, -0.0266876, 0.0307636, -0.00222572, 0.0640736, -0.00132154
-8.20892, -0.0278628, 0.0201856, 0.00927493, 0.054353, 0.00127139
-8.2029, -0.0265267, 0.0147214, 0.0181883, 0.0230109, -0.00217954
-8.19839, -0.0228546, -0.00519677, 0.0215252, -0.018578, -0.00892683
-8.1899, -0.0365391, -0.0535343, 0.0124979, -0.0527387, -0.016727
-8.18548, -0.0303141, -0.0702127, 0.0114606, -0.0609742, -0.0230807
-8.19227, -0.0316929, -0.0598592, -9.45354e-05, -0.0404539, -0.0180573
-8.19184, -0.0385497, -0.0449977, -0.010203, -0.01055, -0.0119795
-8.1958, -0.0356636, -0.0468783, -0.0163412, 0.0224014, -0.0139541
-8.19541, -0.0210785, -0.065937, -0.0206512, 0.0233367, -0.016117
-8.19552, -0.0158646, -0.0922533, -0.0111311, 0.0114076, -0.0133276
-8.19973, -0.0126368, -0.0950794, -0.00625186, 0.00261883, -0.0142104
-8.19722, -0.00841877, -0.0835152, -0.00716015, -0.010201, -0.0231171
-8.20126, 0.0047516, -0.0818959, -0.00340623, -0.0170525, -0.0288933
-8.19975, 0.00493025, -0.0833933, 0.000738288, -0.0118416, -0.0252663
-8.20289, 0.00270616, -0.0613478, 0.0102823, -0.00496425, -0.0215518
-8.19833, -0.0061492, -0.0549058, 0.0201852, -0.00149699, -0.0151579
-8.20123, -0.00625304, -0.0495072, 0.0317492, 7.17092e-05, -0.015075
-8.20967, -0.0138272, -0.0506256, 0.0316144, -0.000345039, -0.0136221
-8.20449, -0.0239847, -0.0399703, 0.0206744, -0.00555755, -0.013517
-8.20714, -0.0374972, -0.0386834, 0.0170787, -0.00438683, -0.0123227
-8.21387, -0.0372776, -0.0167879, 0.0113251, -0.00321515, -0.0110524
-8.21387, -0.0409633, -0.0351702, 0.0139781, -0.00378275, -0.0105117
-8.21402, -0.0409974, -0.036265, 0.0301154, 0.00172461, -0.00634629
-8.21874, -0.0442692, -0.047149, 0.0342897, -0.00158243, 0.000889414
-8.22352, -0.0469353, -0.046563, 0.039773, -0.00504414, 0.00108142
-8.22771, -0.0536279, -0.0435342, 0.0413756, -0.0038955, -0.0017416
-8.23771, -0.0545846, -0.0529706, 0.0361105, -0.0103793, -0.00139761
-8.23493, -0.066261, -0.0496737, 0.0338743, -0.0158594, 0.00455561
-8.23725, -0.0743826, -0.0396069, 0.0269549, -0.00739177, 0.00557156
-8.24102, -0.0706202, -0.0264368, 0.0239232, 0.000631069, 0.00652098
-8.24491, -0.0739117, -0.00074993, 0.0175414, 0.0083804, 0.00775417
-8.2489, -0.0732019, 0.0190638, 0.0269498, 0.0142595, 0.00680074
-8.2544, -0.076358, -0.00052042, 0.0406269, 0.00876135, 0.0036546
-8.26121, -0.0700648, -0.0155037, 0.0360826, -0.0027468, 0.00621599
-8.25871, -0.0735501, -0.00373152, 0.0338406, -0.00506831, 0.0100108
-8.26441, -0.072988, -0.000479488, 0.0336, -0.00319988, 0.00870259
-8.26922, -0.0613531, 0.00624887, 0.0278202, -0.00263954, 0.00906339
-8.27606, -0.0576923, 0.0155711, 0.0309843, -0.00357881, 0.0128263
-8.27758, -0.0641333, 0.0132127, 0.0316647, -0.00899582, 0.0164324
-8.28339, -0.0673524, -0.0012761, 0.0290299, -0.00701887, 0.0147809
-8.28816, -0.063517, 2.41959e-05, 0.0255, -0.00363869, 0.0205474
-8.29209, -0.0657463, -0.011071, 0.0246866, -0.000222959, 0.0227601
-8.29544, -0.0631011, -0.0198301, 0.0252997, 0.00907243, 0.0214467
-8.30404, -0.0541992, -0.0157403, 0.021618, 0.0124947, 0.0194155
-8.30665, -0.0465441, -0.0410853, 0.0082922, 0.00205112, 0.0196163
-8.31428, -0.0470415, -0.0542103, 0.00399009, -0.00603491, 0.0174006
-8.31574, -0.0334397, -0.057811, -0.00284881, -0.00662257, 0.0128332
-8.32185, -0.0264065, -0.0729748, -0.000272732, -0.00344719, 0.0110284
-8.32264, -0.0211181, -0.0559481, -0.0025097, 0.00628953, 0.0102162
-8.32329, -0.0277617, -0.0615537, -0.00883362, 0.00585039, 0.00961954
-8.31845, -0.021485, -0.0829607, -0.0121196, 0.00406571, 0.00919737
-8.3179, -0.0255248, -0.0743329, -0.013906, 0.00647771, 0.0117691
-8.30944, -0.0315334, -0.0822393, -0.00561153, -0.00016748, 0.00951442
-8.2982, -0.0332482, -0.0753041, -0.00149658, -0.00243051, 0.00765119
-8.28503, -0.0421079, -0.0594514, 0.00753186, -0.00200615, 0.00994949
-8.27593, -0.047341, -0.0691737, 0.00557055, -0.00257334, 0.0143283
-8.26366, -0.0554338, -0.0475358, -0.00193807, -0.00434948, 0.017424
-8.2507, -0.05569, -0.033235, -0.00843024, -0.00637943, 0.0151422
-8.23363, -0.06244, -0.0451477, -0.00509991, -0.0129026, 0.017874
-8.21774, -0.0612432, -0.039688, 0.00727829, -0.00635555, 0.0185497
-8.20412, -0.0555556, -0.0192502, 0.00653837, 0.0061737, 0.0186029
-8.19157, -0.0609552, -0.0157077, 0.00289275, 0.0146713, 0.0278338
-8.17752, -0.066671, -0.028622, 0.001825, 0.0101626, 0.0294679
-8.15976, -0.0628311, -0.0362297, 0.00608757, -0.00507801, 0.0254843
-8.1388, -0.0635124, -0.0334821, 0.0108398, -0.0144094, 0.0237474
-8.12311, -0.0664917, -0.0213806, 0.0175701, -0.00790237, 0.0264142
-8.10566, -0.0625557, -0.00417733, 0.0107625, 0.00134004, 0.0256419
-8.09113, -0.0616942, -0.0188287, 0.00609003, 0.00295228, 0.0268158
-8.07419, -0.0578774, -0.0157118, -0.00402169, 0.00362693, 0.0239649
-8.05852, -0.044645, -0.0222694, -0.00616301, -0.00176563, 0.0208017
-8.03797, -0.0429676, -0.0287847, -0.00354936, -0.0085636, 0.0214992
-8.022, -0.0437864, -0.0194898, 0.00934407, -0.0043485, 0.0203362
-8.00772, -0.0471314, -0.0304525, 0.0166676, -0.0012715, 0.0207764
-7.99322, -0.0504986, -0.0271287, 0.0101386, 0.00312099, 0.0234495
-7.97284, -0.0539388, -0.0423347, 0.00266645, -0.00139448, 0.0222276
-7.95752, -0.0491508, -0.0467935, -0.00732028, -0.00269102, 0.0192824
-7.94115, -0.0432382, -0.0655598, -0.00612164, -0.00277484, 0.0163978
-7.92641, -0.044314, -0.0577975, -0.000289573, -0.00112328, 0.0171552
-7.90879, -0.0436981, -0.0615187, -0.00155134, -0.00686254, 0.0182258
-7.89392, -0.047913, -0.055625, -0.00374658, -0.00507408, 0.0183436
-7.87763, -0.0505767, -0.0615042, -0.00100209, -0.0025562, 0.017729
-7.86287, -0.0522802, -0.0595077, 0.00666302, -0.00100763, 0.0186961
-7.84583, -0.0580863, -0.0696506, 0.00646552, 0.000357037, 0.0179455
-7.83164, -0.0614102, -0.067187, -0.00253354, -0.00218626, 0.0167309
-7.81631, -0.0560764, -0.0629218, -0.00271544, -0.00170375, 0.0098445
-7.80302, -0.0505173, -0.0636574, -0.00462039, 0.00075722, 0.00861706
-7.78525, -0.0514789, -0.0579381, 0.00925806, -0.00621695, 0.00956121
-7.77177, -0.0552893, -0.0565849, 0.0158085, -0.00307743, 0.00890811
-7.75701, -0.0502558, -0.0465894, 0.00413626, 0.00448487, 0.0057609
-7.74553, -0.04847, -0.0457172, -0.00717625, 0.00512766, 0.00170765
-7.72742, -0.0471328, -0.0561033, -0.000397723, -0.00480984, -0.00154252
-7.71219, -0.0407113, -0.0382976, 0.00423882, 0.00111173, -0.00142337
-7.69777, -0.0427321, -0.0344809, 0.0091289, 0.00456265, -0.0014346
-7.6837, -0.0410354, -0.0374919, 0.00629896, 0.00130271, -0.0017564
-7.66665, -0.0406004, -0.0362775, 0.00358935, 0.000199886, -0.00135867
-7.64915, -0.0445014, -0.0249986, 0.00779422, 0.00663142, -0.000998714
-7.63799, -0.0461839, -0.0213152, 0.00491613, 0.011011, -0.00103111
-7.62216, -0.0507873, -0.0391584, 0.00276368, 0.000589771, -0.00107763
-7.60193, -0.0571721, -0.0513649, -0.000176012, -0.00517469, 0.00232862
-7.58777, -0.059039, -0.0403042, -0.00324882, -0.0011782, 0.00295649
-7.57407, -0.0585442, -0.0395075, -0.00341081, 0.00217031, 0.00273185
-7.56163, -0.0592588, -0.0528515, -0.00345212, -0.000323013, 0.00124178
-7.54071, -0.0599412, -0.0666207, -0.000892403, -0.00407362, 0.00306571
-7.52914, -0.0624978, -0.0465997, 0.00655413, 0.00419023, 0.00438684
-7.5196, -0.0574993, -0.0454038, 0.00231918, 0.00712297, 0.00389498
-7.51027, -0.064461, -0.0507613, -0.00317219, -0.00200339, 0.00613145
-7.49999, -0.0559106, -0.0370986, -0.00816675, -0.00115659, 0.00266489
-7.49506, -0.0503707, -0.0308253, -0.00534125, 0.00121105, 0.0017636
-7.48807, -0.0472331, -0.030146, -0.00455341, 0.00212643, 0.000845663
-7.48177, -0.0419096, -0.0259653, 0.00219584, 1.4966e-05, -0.000649386
-7.4751, -0.0401829, -0.0243095, -0.000811727, 0.00243095, -6.3863e-05
-7.47307, -0.0360903, -0.0288706, -0.00308386, -0.00252656, -0.00232303
-7.4629, -0.0303863, -0.0174435, -0.00183834, -0.00256672, -0.00360214
-7.45785, -0.0392519, -0.0171865, 0.00256555, 0.000928075, -0.000868179
-7.45394, -0.036856, -0.0185903, 0.00305409, -0.000451476, -0.00200243
-7.44914, -0.0409818, -0.0270323, -0.00324157, -0.00608143, -0.000946533
-7.44247, -0.0376154, -0.0127731, -0.00399824, -0.00418577, -0.00289474
-7.44063, -0.0405664, -0.0136917, 0.00349746, -0.00494295, -0.00149807
-7.43551, -0.0403739, -0.0291244, 0.00976059, -0.0109273, -0.00321464
-7.43324, -0.0446231, -0.0329378, 0.0116216, -0.00803044, -0.000714756
-7.42746, -0.047865, -0.0367192, 0.00911305, -0.000530044, 0.000461145
-7.4278, -0.050605, -0.0412341, -0.000233347, 1.99692e-05, -2.45445e-05
-7.42327, -0.0583396, -0.0393386, -0.00715858, -0.0010808, 0.00328469
-7.42081, -0.0648149, -0.0354382, -0.00490123, -0.00104808, 0.00582325
-7.41684, -0.0724964, -0.0225131, 0.00193131, 0.00318715, 0.00727442
-7.4207, -0.0719138, -0.0198535, 0.000227392, 0.0086964, 0.00614856
-7.42355, -0.0694176, -0.0320876, 0.00802709, -0.000352841, 0.0073884
-7.42753, -0.067947, -0.0362677, 0.00698387, -0.00643151, 0.00671807
-7.43692, -0.0692166, -0.0310905, 0.0105951, 0.00732076, 0.00647679
-7.45029, -0.0632659, -0.0188699, 0.0127964, 0.0115649, 0.00384535
-7.46118, -0.0654944, -0.035266, 0.00669443, 0.00383048, 0.0064823
-7.47729, -0.0574757, -0.0472821, 0.000796426, -0.00189465, 0.00398419
-7.49184, -0.0519004, -0.0235413, -0.00568198, -0.00595107, 0.0035551
-7.50368, -0.0490493, -0.030496, -0.0103129, -0.0137209, 0.00434268
-7.51705, -0.0329202, -0.043287, -0.0140373, -0.0144503, -0.00140629
-7.52775, -0.0328007, -0.0399956, -0.00689448, -0.00526975, -0.00311922
-7.53664, -0.0367424, -0.028611, -0.00133228, 0.00912781, -0.000990025
-7.54105, -0.0448913, -0.0215131, 0.0016466, 0.0154685, 0.000710235
-7.54859, -0.0498779, -0.0246469, -0.00210404, 0.012789, -0.000226653
-7.55172, -0.0430503, -0.040113, -0.00518644, 0.00406561, 0.000325335
-7.5494, -0.0437, -0.0294564, -0.00553965, -0.00218707, 0.000581411
-7.54443, -0.0449058, -0.0143116, -0.000563105, -0.005939, 7.29029e-05
-7.541, -0.0441291, 0.00692057, 0.00322516, 0.0010006, 7.32266e-05
-7.5384, -0.0489788, 0.0015629, -0.00127873, 0.00623063, 0.000876632
-7.53248, -0.0520397, -0.0200534, 0.00485093, 0.00374087, 0.000934359
-7.52789, -0.054599, -0.0370387, 0.00241314, 0.00188449, 0.00174212
-7.51857, -0.054987, -0.0491668, 0.00675991, 0.000650407, -0.000154595
-7.51272, -0.0559183, -0.0381208, 0.0116226, -0.00211689, -0.00146894
-7.5017, -0.0527042, -0.0417066, -0.00473516, -0.00772729, 3.41879e-05
-7.4927, -0.0444958, -0.0450794, -0.00992699, -0.00351156, -0.00164093
-7.48327, -0.0379349, -0.0425753, -0.0119965, -0.00100649, -0.00424749
-7.47519, -0.0370359, -0.0410529, -0.00411266, 0.00248472, -0.00422621
-7.46592, -0.0363039, -0.054339, 0.00364978, -0.00184924, -0.0042071
-7.46026, -0.0417184, -0.0476241, 0.0131179, -0.00368569, -0.00447729
-7.4469, -0.0347808, -0.0133348, 0.00666251, 0.000908725, -0.00393425
-7.43592, -0.0456986, -0.0205747, -0.00425832, -0.00364177, 1.89184e-05
-7.42685, -0.0441132, -0.0328516, -0.00627784, -0.00207512, -0.00278023
-7.41731, -0.0478723, -0.0292103, -0.00729123, -0.00149954, -0.00160125
-7.40766, -0.0507903, -0.00972289, -0.00410997, 0.00161808, -0.0023569
-7.39798, -0.0564606, 0.00123472, 0.00627234, 0.00414758, 0.000458089
-7.38401, -0.0585735, -0.0126798, 0.00807727, -0.000702692, 0.00151196
-7.37944, -0.052138, -0.0247183, -0.00412362, -0.00512617, -0.00137074
-7.36492, -0.0465171, -0.00969983, -0.0116972, -0.00219365, -0.0031433
-7.35931, -0.0444353, -0.0036185, -0.0111143, 0.00053113, -0.00332896
-7.3464, -0.0475437, 0.00026143, 0.00137471, -0.00284381, -0.00209081
-7.33806, -0.0460727, 0.00183869, 0.00506392, 0.00236853, -0.00242803
-7.32886, -0.0454793, -0.00209163, 0.00304841, 0.00705154, -0.00236844
-7.31921, -0.0438089, 0.00250079, 0.00490081, 0.00497911, -0.00358886
-7.30977, -0.0459939, -1.88666e-05, 0.0116459, 0.00114465, -0.00352512
-7.30112, -0.0516687, -0.00813284, 0.00465935, 0.00501091, -0.00248791
-7.29334, -0.0547629, -0.0106776, -0.000192998, 0.00690583, -0.00165975
-7.28337, -0.0591928, -0.0275528, 0.00249162, -0.00172179, -0.000177669
-7.2712, -0.0620089, -0.0318744, 0.000616411, -0.00554548, -0.000254711
-7.26486, -0.0589169, -0.0432117, 0.00451023, -0.00868876, -0.000105234
-7.25468, -0.0618011, -0.0497253, 0.00730023, -0.0088487, 0.000563729
-7.24843, -0.0584379, -0.0587289, 0.00721117, -0.00497694, 0.00118245
-7.23556, -0.0521792, -0.0483541, 0.00473703, -0.00519834, 0.00146141
-7.22986, -0.045652, -0.0424159, 0.00100337, -0.000315725, -0.00178092
-7.22333, -0.038423, -0.0376871, 1.66034e-05, 0.00279606, -0.00492734
-7.21761, -0.0401582, -0.0306869, 0.00883193, 0.00618915, -0.00317447
-7.21133, -0.0461817, -0.0355646, 0.00955876, 0.0019902, -0.00112557
-7.20282, -0.0487055, -0.0269681, 0.00400877, 0.0030577, -0.00105618
-7.19685, -0.046507, -0.00796734, -0.00109803, 0.00412674, -0.00169257
-7.19308, -0.0535152, -0.00781969, -0.00729244, -0.00481092, 0.00136542
-7.1834, -0.0564019, 0.0110988, -0.00122527, -0.0044819, 0.00153618
-7.17518, -0.0569279, 0.0100288, 0.00206683, -0.000369014, 0.00103312
-7.16865, -0.0568684, 0.0173958, 0.00630783, 0.00176543, 0.00302788
-7.16424, -0.0590426, 0.0154997, 0.000622706, 0.00374914, 0.0037653
-7.15564, -0.0573716, 0.00635581, -0.00551417, 0.00361471, 0.00266736
-7.14743, -0.058072, -0.00143609, -0.0119533, 0.00140668, 0.00304208
-7.13967, -0.0587648, 0.0179355, -0.00590647, 0.000718821, 0.0033937
-7.13898, -0.061827, 0.0150573, -0.00153187, -0.00597992, 0.00468989
-7.12918, -0.0566371, -0.00642962, 0.0027826, -0.00112346, 0.00490419
-7.12585, -0.0579823, -0.0181932, -0.0115944, 0.00395641, 0.00307163
-7.12048, -0.0529003, -0.0394921, -0.00356146, 0.00333086, -0.000156561
-7.11893, -0.0567468, -0.0318726, 0.000455302, 0.000403666, 0.00207576
-7.10992, -0.0551789, -0.0336506, 0.00358715, -0.00332453, 0.00233789
-7.1076, -0.0517003, -0.0253096, 0.000394012, -0.00258051, 0.00114321
-7.10271, -0.0484073, -0.0323297, 0.00497975, -0.00385249, 0.000897505
-7.09876, -0.0530722, -0.0390817, -0.000713074, -0.00684454, 0.0012902
-7.09539, -0.0517429, -0.0475767, 0.00378358, -0.00298094, 0.00185885
-7.09105, -0.0625035, -0.0538245, 0.00585133, 0.00454508, 0.0014728
-7.08719, -0.0618157, -0.0620722, 3.67739e-05, 0.00195519, 0.00155384
-7.08149, -0.0624516, -0.0503381, -0.00401876, -0.00219226, 0.00344776
-7.07622, -0.0609737, -0.0329601, -0.00145175, 0.00495143, 0.00259284
-7.07723, -0.0641437, -0.0289061, -0.00467814, 0.00576146, 0.00406668
-7.07149, -0.059536, -0.0424003, -0.0062109, -0.00569098, 0.00300821
-7.06342, -0.0595574, -0.0393004, -0.00882722, -0.00887258, 0.00293789
-7.05879, -0.0636987, -0.0101991, -0.00685955, 0.00342372, 0.00391079
-7.05783, -0.0659269, -0.00589792, -0.00558041, 0.00395085, 0.0032159
-7.05305, -0.0676844, -0.0185601, -0.0093299, -0.00482096, 0.00538436
-7.05043, -0.063493, -0.0285144, -0.0126496, -0.00691563, 0.00626065
-7.04722, -0.0675859, -0.0308323, -0.00465115, -0.0075182, 0.00432812
-7.04373, -0.0527793, -0.0235185, 0.000693974, -0.00665472, 0.00171654
-7.04644, -0.0572814, -0.0169581, -0.00635847, -0.008535, 0.00387433
-7.03971, -0.0574381, -0.000663433, -0.010411, -0.00912845, 0.00385858
-7.0371, -0.050494, 3.94805e-05, -0.00707434, 0.00226857, 0.00280417
-7.04045, -0.0413483, -0.00839515, -0.00280832, -0.00148926, -0.000815077
-7.03537, -0.0409542, -0.0296502, -0.0165357, -0.00664849, 0.000317504
-7.03276, -0.0392379, -0.0239547, -0.0147252, 0.00336609, -0.00098143
-7.03448, -0.0389202, -0.00121599, -0.00417857, 0.0150368, -0.00220511
-7.03747, -0.0443709, 0.00875414, 0.00335446, 0.00205637, -0.00106148
-7.038, -0.0436243, -0.00913591, 0.0185749, -0.0149747, -0.00193453
-7.03565, -0.0461934, -0.0158289, 0.00566803, -0.0131731, 0.00227976
-7.03683, -0.0491964, -0.011086, -0.00713082, -0.007972, 0.0025929
-7.04055, -0.0425442, -0.0276938, -0.00944257, -0.0108334, 0.00337712
-7.03861, -0.0407472, -0.0346206, -0.00761313, -0.00459135, 0.00117991
-7.04059, -0.040623, -0.0318119, 0.00203855, 0.0047858, -0.00310221
-7.04037, -0.0359808, -0.0318335, 0.0210278, 0.0123969, -0.00520505
-7.04288, -0.0485066, -0.0334204, 0.0254601, 0.0135161, -0.00488297
-7.04708, -0.0540405, -0.0365847, 0.0309849, 0.00741875, -0.00286041
-7.05134, -0.0631662, -0.0435073, 0.0189963, -0.00691773, 0.00255597
-7.05038, -0.0658748, -0.0414204, 0.00577363, -0.0167709, 0.00493722
-7.05473, -0.0666532, -0.0340703, -0.00176349, -0.0224903, 0.00485258
-7.05248, -0.0654908, -0.0418443, -0.00495374, -0.0225825, 0.00272918
-7.05814, -0.0692711, -0.0427363, 0.00816786, -0.0120059, 0.00114793
-7.06474, -0.0658444, -0.0364261, 0.00788845, 0.000905097, 0.000481086
-7.06834, -0.0710197, -0.031024, 0.000168566, 0.00413057, 0.00370406
-7.075, -0.0608961, -0.0399241, -0.0064596, 0.00095445, 0.00159339
-7.07933, -0.0574885, -0.0554472, -0.0170488, -0.00831125, 0.00151009
-7.08081, -0.0546433, -0.034605, -0.0144127, -0.00287259, -0.00135038
-7.08824, -0.0463524, -0.0290476, -0.0158341, 0.0074327, -0.00572784
-7.09371, -0.0415434, -0.0172321, -0.00788098, 0.011232, -0.00882388
-7.10295, -0.0363484, -0.0164655, 0.000313971, -0.00104604, -0.0109441
-7.10827, -0.0328352, -0.0259143, -0.000346474, -0.0146323, -0.0119624
-7.10956, -0.0322186, -0.032554, 0.0100051, -0.0161286, -0.0121572
-7.11311, -0.0379667, -0.0214572, 0.0155006, -0.00381705, -0.00982689
-7.11674, -0.0426338, -0.00817818, 0.0175707, 0.0111588, -0.00368325
-7.12084, -0.0439989, -0.0187057, 0.0177675, 0.0207566, 0.000513653
-7.12903, -0.0445633, -0.00502264, 0.0126369, 0.0269957, -0.00247638
-7.13096, -0.0358526, -0.0139038, 0.0120675, 0.0167388, -0.0059027
-7.13447, -0.0423607, -0.0381212, 0.0101769, 0.000131102, 0.000489835
-7.13651, -0.0488421, -0.029484, 0.00597327, -0.00804335, 0.00502632
-7.13745, -0.0529932, -0.0199707, 0.00207584, -0.00673713, 0.00862541
-7.14071, -0.0547306, -0.0293827, -0.00991981, -0.00582433, 0.011146
-7.14011, -0.0507888, -0.0227261, -0.0013569, -0.00578234, 0.0128952
-7.14162, -0.0532081, -0.00734894, 0.00711849, -0.000260987, 0.0103937
-7.14339, -0.0481336, -0.00932781, 0.00724908, 0.00649995, 0.00563508
-7.14472, -0.0511796, -0.0229471, 0.0115254, 0.00547166, 0.00576508
-7.14852, -0.0508294, -0.0202027, 0.00574001, 0.00096376, 0.00443674
-7.15197, -0.0515489, -0.0272139, -0.00178349, -0.00763421, 0.00393985
-7.15225, -0.0588663, -0.0306781, -0.00170389, -0.00995904, 0.00406533
-7.15436, -0.0601919, -0.036202, -0.00307476, -0.00654917, 0.00386571
-7.15589, -0.0554727, -0.0279561, -0.00109905, -0.00446802, 0.00438614
-7.1561, -0.0547087, -0.0275707, -0.00254843, -0.000118852, 0.00364429
-7.15699, -0.0578604, -0.0266373, -0.00351528, 0.00952875, 0.00275366
-7.16224, -0.0502928, -0.0342968, -0.00490706, 0.0131627, 0.000557075
-7.16654, -0.0462961, -0.0496944, 0.00508864, 0.000564159, 0.00221119
-7.16359, -0.0476042, -0.0730017, 0.000530279, -0.00951674, 0.00138841
-7.16535, -0.0411978, -0.0505025, -0.00465319, -0.000517105, -0.000310304
-7.17018, -0.0408355, -0.033182, -0.0105136, 0.00846406, -0.00131754
-7.172, -0.0396075, -0.037257, -0.0115434, 0.00186014, -0.00442993
-7.17239, -0.0386374, -0.0347996, -0.00644355, -0.0016707, -0.00774978
-7.17508, -0.0385047, -0.0273186, -0.00375344, 0.00452695, -0.0075835
-7.17881, -0.0368481, -0.0104923, 0.00588415, 6.53331e-05, -0.00811016
-7.17928, -0.04019, -0.0195659, 0.0106538, -0.00532173, -0.00921231
-7.18138, -0.0378714, -0.0155005, 0.00468297, -0.00311135, -0.0088613
-7.18408, -0.0370533, -0.0194946, 0.00364923, -0.00400411, -0.00978924
-7.18517, -0.0295373, -0.00968151, 0.00648774, 0.000887492, -0.0111291
-7.18769, -0.0286632, 0.00376088, 0.0110566, 0.00584974, -0.0116031
-7.19154, -0.0341046, -0.00470775, 0.0128673, 0.00270841, -0.00824074
-7.19669, -0.046718, -0.00718829, 0.00126684, -0.000145646, -0.00347991
-7.20109, -0.0458945, -0.00422547, 0.002763, -0.00642212, -0.00250317
-7.20343, -0.0525443, -0.0265616, -0.00152946, -0.011215, -0.00107298
-7.20538, -0.0437582, -0.0324632, -0.000468748, -0.0102705, -0.00433963
-7.20759, -0.0420343, -0.0310382, -0.00150698, -0.00142186, -0.00424214
-7.21294, -0.0522495, -0.0326518, 0.00400105, 0.00395185, -0.00154298
-7.2167, -0.0483137, -0.035722, 0.000747931, 0.00709809, -0.00331672
-7.22209, -0.0492969, -0.0389279, 0.00725915, 0.00564464, -0.00277241
-7.2297, -0.0563725, -0.0362745, 0.0062359, 0.00258194, -0.00101022
-7.23044, -0.0564754, -0.0390716, -0.00416326, -0.00232658, 0.000802543
-7.23103, -0.0575092, -0.0271605, -0.000302042, -0.00115184, 0.0042148
-7.23543, -0.0606143, -0.0222798, 0.00285837, 0.00342802, 0.00597157
-7.24024, -0.0552053, -0.0212962, 0.00757144, 0.00240341, 0.00305237
-7.24298, -0.0517833, -0.0371964, 0.0104505, 0.00553729, 0.00409963
-7.24758, -0.0445924, -0.0521377, 0.00687857, 0.00236336, 0.00354719
-7.25362, -0.0419328, -0.0631162, -0.00236814, -0.00496678, 0.00199547
-7.25492, -0.0412669, -0.0548711, -0.00392623, -0.0063605, 0.00285561
-7.25774, -0.0457931, -0.0389003, -0.0039281, 0.00101327, 0.00134156
-7.262, -0.0359121, -0.0374977, -0.0047159, -7.36045e-05, 0.000175417
-7.26037, -0.0397609, -0.0261551, -0.0065949, -0.00163253, 0.00177593
-7.26044, -0.0413953, -0.0220391, -0.00512846, 0.00293135, 3.41493e-05
-7.2541, -0.0408162, -0.0158826, -0.00144632, 0.00583132, 0.00470068
-7.24748, -0.0502755, -0.0128316, -0.00238664, 0.00515922, 0.00910069
-7.23659, -0.0501841, -0.0263873, -0.00485716, -0.00132296, 0.00768232
-7.22517, -0.0468766, -0.0295483, -0.000481857, -0.00020064, 0.00668
-7.21302, -0.0420493, -0.0181744, 0.0027448, 0.00555956, 0.00680707
-7.20207, -0.0469643, -0.0196229, 0.00303292, 0.00444634, 0.00610717
-7.18276, -0.0454585, -0.0355775, 0.00349906, -0.00202787, 0.00669848
-7.16955, -0.050577, -0.0493356, 0.00129011, -0.00404591, 0.00838266
-7.15274, -0.0431165, -0.0326242, -0.00295905, 0.00100015, 0.00642158
-7.13544, -0.0376281, -0.0290746, 0.00350936, -0.000929255, 0.00469789
-7.11376, -0.0428275, -0.0524885, 0.00840226, -0.00948218, 0.00738928
-7.09826, -0.035035, -0.0470584, 0.0103598, -0.00760757, 0.00195519
-7.07566, -0.0361925, -0.0404995, -0.00121265, 0.00140405, 0.0012391
-7.05418, -0.0429605, -0.0402083, -0.00294266, 0.00251808, 0.00524569
-7.02916, -0.0448534, -0.0477782, -0.00353048, -0.00170916, 0.00775715
-7.0084, -0.0477951, -0.0496822, 0.000734025, -0.00459967, 0.00605587
-6.97598, -0.0410139, -0.0387616, -0.00987676, -0.00114122, 0.00386211
-6.94779, -0.0420106, -0.012874, -0.00649523, 0.00451718, 0.00652604
-6.91897, -0.0448917, -0.0105149, -0.00311763, 0.0106158, 0.00681522
-6.89458, -0.0425056, -0.0182918, -0.00257648, 0.00895395, 0.00505203
-6.86574, -0.0375397, -0.0397835, -0.000429102, 2.68374e-05, 0.0046271
-6.84026, -0.0400803, -0.0458009, 0.0049573, -0.00560696, 0.00468381
-6.80966, -0.0351805, -0.0526522, 0.00779774, -0.00752499, 0.0011345
-6.78216, -0.0402294, -0.05517, 0.00474047, -0.0151663, 0.00433748
-6.75192, -0.0427571, -0.0672476, 0.000974823, -0.0146781, 0.00424272
-6.7254, -0.0375243, -0.0623462, -0.00181059, -0.00497662, 0.00191332
-6.69765, -0.0366058, -0.0371276, -0.00248531, 0.00750387, 0.000928346
-6.66983, -0.0406432, -0.0302148, 0.00327333, 0.011925, -0.00159153
-6.64229, -0.0380996, -0.0295283, 0.00489666, 0.0148017, -0.00375811
-6.6179, -0.0416964, -0.043453, 0.00974077, 0.00236378, -0.00274008
-6.58755, -0.0433364, -0.057883, 0.00452945, -0.0089045, -0.00136732
-6.55849, -0.0407189, -0.0494411, -0.00971025, -0.00710305, 0.000103645
-6.52995, -0.0442056, -0.0298157, -0.0178848, -0.000739881, -0.000790871
-6.5058, -0.0422309, -0.0282392, -0.0157846, 0.00199781, -0.00338193
-6.47525, -0.0418429, -0.0398592, -0.0058516, -0.00197721, -0.00352704
-6.45048, -0.0477276, -0.0225864, 0.00545894, 0.00362442, -0.00176162
-6.4255, -0.0508955, -0.0107295, 0.00823691, 0.0159641, 0.000340481
-6.40357, -0.0476885, -0.0353204, 0.0168042, 0.00464683, 0.000882011
-6.37507, -0.0496401, -0.0442372, 0.0165211, -0.00737395, 0.000933546
-6.35183, -0.0429039, -0.0384897, 0.0101015, -0.00489587, -0.00188522
-6.32995, -0.0458975, -0.031553, 0.00019481, 0.00255098, 9.50589e-05
-6.30724, -0.0430041, -0.0413429, -0.00317809, -0.00073529, -0.00102648
-6.27987, -0.0419207, -0.0521516, -0.00251126, -0.0109906, 0.00296997
-6.25912, -0.0423321, -0.0425303, -0.0090195, -0.00702326, 0.00239626
-6.23453, -0.0399115, -0.0371351, -0.0116818, -0.00154485, 0.00138467
-6.2125, -0.0360072, -0.043801, -0.00528244, -0.00738499, 0.000996933
-6.18898, -0.0380111, -0.0413905, -0.00271349, -0.00249961, -6.42091e-05
-6.16917, -0.0412337, -0.0291209, -0.00271279, 0.0063275, 0.0020338
-6.14606, -0.0465565, -0.0255559, -0.00221823, 0.00346839, 0.00399939
-6.12108, -0.0372961, -0.0243764, -0.000312074, -0.00344257, 0.00278375
-6.09705, -0.0387335, -0.0222315, 0.000171786, -0.000628924, 0.00317372
-6.07845, -0.0326825, -0.0317376, 0.00449747, 0.0039452, 0.00353899
-6.05287, -0.0370308, -0.0345945, 0.00577594, 0.0064515, 0.00875366
-6.02863, -0.0442878, -0.0427357, 0.0102762, 0.00242697, 0.0152718
-6.00855, -0.0484212, -0.0365627, 0.00191974, 0.00298217, 0.0214911
-5.98773, -0.0447115, -0.0468545, 0.00406733, -0.00279174, 0.0308198
-5.96053, -0.0425189, -0.051128, 7.18935e-05, -0.0115177, 0.0392335
-5.93293, -0.0343043, -0.0456636, 0.00799116, -0.00723183, 0.0478315
-5.90793, -0.040817, -0.0429356, 0.00961945, 0.00119446, 0.0629331
-5.88133, -0.0348192, -0.0431132, 0.0153207, -0.00361665, 0.0801675
-5.8445, -0.0491308, -0.0477105, 0.020853, -0.00595372, 0.105782
-5.81354, -0.052892, -0.0398514, 0.0226413, -0.0013125, 0.126569
-5.77975, -0.0532736, -0.0145185, 0.0154393, 0.0124118, 0.151275
-5.7465, -0.0509373, -0.0235434, 0.00982117, 0.00660914, 0.175168
-5.7095, -0.0437376, -0.0366361, 0.00383454, -0.00670905, 0.198923
-5.67219, -0.0337218, -0.0358214, -0.00323788, -0.00911916, 0.21657
-5.63571, -0.0272497, -0.0305472, -0.00493502, -0.00795152, 0.235511
-5.59671, -0.0230834, -0.0338303, 0.0011544, -0.0125297, 0.251801
-5.5512, -0.0189683, -0.0214475, 0.00397226, -0.00886944, 0.269166
-5.51375, -0.0260386, -0.0162921, 0.00336114, -0.00415294, 0.288213
-5.47571, -0.016045, -0.0192611, -0.00655075, -0.00270432, 0.296405
-5.44008, -0.00933438, -0.0369305, -0.0170238, -0.0154159, 0.305393
-5.39981, -0.00320382, -0.0384057, -0.0130149, -0.0143082, 0.31158
-5.36911, 0.00206073, -0.0192244, 0.00707456, 0.00319541, 0.320484
-5.34571, -0.00539907, -0.0252897, 0.0158377, 0.00632232, 0.33443
-5.32562, -0.014453, -0.048864, 0.0177442, -0.0129918, 0.341807
-5.30864, -0.011825, -0.0477789, -0.000438782, -0.0184509, 0.34773
-5.29743, 0.00101351, -0.0445014, -0.0215146, -0.00962289, 0.352055
-5.2883, 0.0106575, -0.0137447, -0.0396912, 0.0125137, 0.34783
-5.292, 0.0195073, -0.0147479, -0.0364236, 0.017189, 0.343492
-5.30275, 0.0270372, -0.0336726, -0.0288112, 0.000743262, 0.34088
-5.31385, 0.0230823, -0.0530919, -0.00811436, -0.0255213, 0.339554
-5.32737, 0.0132193, -0.038244, 0.000367825, -0.0363577, 0.335333
-5.34737, 0.00609974, -0.0305522, 0.00632355, -0.0329885, 0.332639
-5.3663, 0.000448338, -0.02183, -0.0117052, -0.0198656, 0.329105
-5.39088, -0.00490128, -0.0157222, -0.0492929, -0.00893443, 0.316064
-5.42566, 0.00291093, -0.0452457, -0.0472323, -0.0178307, 0.288807
-5.46694, 0.00717263, -0.0669905, -0.0229648, -0.0258304, 0.263778
-5.51073, -0.000618692, -0.0534434, -0.00691122, -0.0157441, 0.24299
-5.55083, -0.00798789, -0.0404224, 0.0182422, -0.00631697, 0.225953
-5.59527, -0.015153, -0.0550811, 0.0336065, -0.0187262, 0.212965
-5.62921, -0.0258387, -0.0662687, 0.0205346, -0.037641, 0.203348
-5.67098, -0.0263024, -0.0534797, 0.0101474, -0.0249698, 0.196398
-5.71445, -0.0304128, -0.0207068, 0.00360735, 0.00323458, 0.191038
-5.76188, -0.0384407, -0.0275569, 0.0154634, 0.0163742, 0.179088
-5.80331, -0.0452294, -0.0457965, 0.0230668, 0.00194579, 0.168122
-5.84444, -0.0584016, -0.0567484, 0.0247285, -0.00246466, 0.166006
-5.88342, -0.0648408, -0.0429461, 0.0127063, 0.00524587, 0.161817
-5.92468, -0.0609676, -0.0287362, -0.0113912, 0.0178671, 0.150171
-5.96093, -0.0499848, -0.0231064, -0.0270644, 0.0193621, 0.134312
-5.99934, -0.0393988, -0.0183711, -0.0329482, 0.0172957, 0.116021
-6.0331, -0.0214182, -0.00627384, -0.0119533, 0.0147038, 0.0989889
-6.06283, -0.016659, -0.00794721, 0.00332744, 0.000865158, 0.0855927
-6.08771, -0.02638, -0.0167678, 0.0101501, -0.0120604, 0.0757586
-6.10887, -0.0313108, 0.00868603, 0.00750391, -0.00263128, 0.0644823
-6.12975, -0.038289, 0.0190729, -0.00179517, 0.00972677, 0.0562084
-6.1488, -0.0315922, 0.0140583, -0.0179472, 0.00624447, 0.0464585
-6.16699, -0.0315443, -0.00676504, -0.0198323, -0.00305, 0.0364732
-6.18338, -0.0269604, -0.0105681, -0.0178525, -0.0019538, 0.0224412
-6.20024, -0.0314371, 0.000625164, -0.0108826, 0.0124545, 0.0146778
-6.21726, -0.0344873, -0.0131619, -0.0182288, 0.0104978, 0.00910342
-6.22899, -0.0391079, -0.0195737, -0.00453476, 0.000394746, 0.00434206
-6.23964, -0.042608, -0.0258106, -8.19908e-05, -0.00209613, -0.00184984
-6.24746, -0.0482241, -0.0265795, -0.0017394, -0.00363605, -0.000672592
-6.24902, -0.0463256, -0.0254566, 0.00453987, -0.00567022, -0.00125649
-6.24889, -0.0479758, -0.0356642, 0.00777787, -0.00495771, -0.000956173
-6.24795, -0.0446998, -0.0325214, -0.00103718, -0.00392027, 2.49005e-05
-6.24491, -0.0436352, -0.0365538, -0.00958183, -0.0112779, 0.000435215
-6.23542, -0.0359996, -0.0276594, -0.0163696, -0.00827244, -0.00235002
-6.22903, -0.034485, -0.0228016, -0.014969, -0.00129059, -0.00079824
-6.22369, -0.0321924, -0.0348662, 0.00753446, 0.000846778, -0.00227134
-6.21503, -0.0350817, -0.0360916, 0.0239252, -0.00631996, -0.000644038
-6.2043, -0.0421316, -0.0423531, 0.0152452, -0.00413557, 0.0049287
-6.20059, -0.047024, -0.0356081, 0.0029178, 0.00846478, 0.00941586
-6.19441, -0.0480769, -0.0363295, -0.00681232, 0.00628921, 0.01338
-6.18568, -0.0459207, -0.0425143, -0.00370519, -0.00812239, 0.0174702
-6.17815, -0.0447131, -0.0419393, 0.00385058, -0.0116425, 0.0177477
-6.17184, -0.044368, -0.0279515, 0.00704872, 0.000561321, 0.0179296
-6.16308, -0.0509682, -0.0245785, 0.00995123, 0.00600388, 0.0223451
-6.15429, -0.0495466, -0.0357029, 0.013123, -0.00340104, 0.0294021
-6.14028, -0.0494351, -0.0415922, 0.0058364, -0.00309884, 0.0395486
-6.13067, -0.0501893, -0.0246669, 0.00454752, 0.00334178, 0.0468564
-6.11414, -0.0446335, -0.0414299, 0.00302747, 0.000185252, 0.0565331
-6.09451, -0.0569445, -0.0479373, 0.00674537, -0.0048673, 0.0686189
-6.07395, -0.0555068, -0.0502859, 0.015689, 0.0010745, 0.0803568
-6.05243, -0.0620201, -0.044587, 0.00782702, 0.00410177, 0.0938646
-6.02146, -0.0561847, -0.0456387, -0.000518199, -0.00318037, 0.105145
-5.99119, -0.050705, -0.0547771, -0.00460581, -0.00993635, 0.114181
-5.95827, -0.0476042, -0.0429704, -0.00118289, -0.00050879, 0.125644
-5.92432, -0.0445495, -0.0330537, 0.00519487, 0.00728726, 0.135855
-5.88429, -0.0434225, -0.0344421, 0.0129562, 0.000945956, 0.144898
-5.84518, -0.0419822, -0.0572936, 0.0249899, -0.00738963, 0.153573
-5.80279, -0.0405675, -0.0385552, 0.0212208, -0.00145006, 0.162936
-5.76341, -0.0415194, -0.0281396, -0.000693335, 0.00684627, 0.169527
-5.71647, -0.0323198, -0.0280043, -0.00679479, 0.00144313, 0.170167
-5.66834, -0.0293863, -0.0449291, -0.010548, -0.00570646, 0.168845
-5.62074, -0.0266527, -0.0395063, -0.0132585, 0.00358704, 0.168687
-5.57807, -0.0247589, -0.0344877, -0.00449812, 0.00291937, 0.166331
-5.5277, -0.0264469, -0.0409194, -0.000100171, -0.0055138, 0.15863
-5.47851, -0.0276259, -0.0429, -0.00799132, -0.0125044, 0.149472
-5.42859, -0.0222145, -0.0110536, -0.0216674, -0.00069465, 0.138219
-5.38535, -0.0197262, -0.0128639, -0.0380611, 0.00109493, 0.124182
-5.33365, -0.00710706, -0.0383728, -0.0385961, -0.00771337, 0.100896
-5.28307, 0.00698967, -0.0444794, -0.041007, -0.0138259, 0.0804434
-5.23299, 0.00139436, -0.0428619, -0.0269758, -0.00560904, 0.0566683
-5.18033, -0.00998376, -0.0465846, -0.00622949, 0.0139082, 0.0311124
-5.13193, -0.0170525, -0.0383927, 0.0117308, 0.0204601, 0.0184193
-5.08872, -0.0303666, -0.0355405, 0.0184207, 0.0102973, 0.00701138
-5.03343, -0.030832, -0.041022, -0.00698521, -0.00754316, -0.0148349
-4.9874, -0.0291015, -0.0283615, -0.0358754, -0.00828387, -0.030969
-4.93241, -0.0246797, -0.0228273, -0.0461988, -0.00264943, -0.0543157
-4.8875, -0.0107575, -0.0192189, -0.0357703, 0.00023162, -0.0693933
-4.83573, -0.0302471, -0.00752602, -0.00116584, -0.00768423, -0.0764346
-4.79001, -0.0594115, -0.00983728, 0.0429341, -0.0242669, -0.0960935
-4.73346, -0.0768057, -0.02573, 0.0787384, -0.0335799, -0.11365
-4.69252, -0.0860139, -0.0241469, 0.0679083, -0.015658, -0.114224
-4.65166, -0.0788495, -0.0242081, 0.0245908, 0.0101755, -0.119316
-4.61409, -0.0607013, -0.0151204, -0.0305305, 0.019868, -0.141566
-4.56838, -0.0293044, -0.0302412, -0.0633139, 0.0106367, -0.17284
-4.52814, -0.0149643, -0.043891, -0.0510467, -0.00643154, -0.189244
-4.49129, -0.0195227, -0.0353857, -0.0140846, -0.00942695, -0.194463
-4.46017, -0.0323738, -0.0183135, 0.0181762, 0.000485203, -0.193419
-4.43033, -0.0489978, -0.0150374, 0.0423697, 0.00462049, -0.185955
-4.40001, -0.0681473, -0.00994637, 0.0487949, 0.00556658, -0.178055
-4.37038, -0.0712762, -0.00502955, 0.0362716, 0.0100015, -0.16754
-4.34492, -0.0802589, -0.0311559, 0.0204704, 0.00504589, -0.156634
-4.31488, -0.0672681, -0.0357984, 0.00692847, 0.00184645, -0.14845
-4.29076, -0.0668445, -0.0542818, -0.00210074, -0.00685044, -0.136674
-4.26129, -0.0617123, -0.0492922, 0.00244688, -0.00860786, -0.128094
-4.23798, -0.0612325, -0.0410566, 0.0134392, -0.00325147, -0.120668
-4.20718, -0.0624523, -0.0356343, 0.0276898, -0.00108207, -0.107927
-4.17858, -0.0662102, -0.0416985, 0.0318697, -0.00443765, -0.0916279
-4.1494, -0.0670619, -0.0383524, 0.0144669, -0.00500212, -0.0730166
-4.12292, -0.0675749, -0.0458009, -0.0021746, -0.00711508, -0.0592844
-4.09027, -0.0532503, -0.0361006, -0.0127719, 0.00116684, -0.05012
-4.06254, -0.03998, -0.0199165, -0.00565336, 0.0035527, -0.0420541
-4.0349, -0.0324026, -0.0159193, -0.0105897, -0.00401717, -0.0308879
-4.00566, -0.0276741, -0.0194141, -0.0119266, -0.00950473, -0.0191977
-3.97395, -0.0305494, -0.0120489, -5.74587e-05, -0.0043608, -0.00617003
-3.94718, -0.0350425, -0.0102476, 0.00913653, 0.00661648, 0.00545082
-3.9172, -0.0341261, 0.00837077, 0.0143512, 0.0103742, 0.0154323
-3.88691, -0.0249809, 0.00107051, 0.00982201, 0.00193195, 0.0163467
-3.85628, -0.013815, -0.00528385, -0.00128492, -0.00409185, 0.0119461
-3.82437, -0.0101936, -0.00515785, -0.0160343, -0.00575874, 0.010821
-3.78555, -0.0131026, -0.0179551, -0.0212135, -0.00696659, 0.0111046
-3.74006, -0.00944878, -0.0114523, -0.0119685, 0.000836294, 0.00519179
-3.6777, -0.0155152, -0.0218876, 0.00518116, 0.0064771, 0.00406683
-3.61609, -0.0159346, -0.0208172, 0.00926654, -4.28314e-05, 0.00376324
-3.53749, -0.0196275, -0.0193751, 0.00906879, -0.00638446, 0.00515413
-3.46298, -0.0337835, -0.0325287, 0.00297177, -0.00569268, 0.00864264
-3.3777, -0.031269, -0.0460734, -0.00292376, -0.000233824, 0.00707749
-3.30175, -0.0304423, -0.0331135, -0.00238318, 0.00319985, 0.00701765
-3.21751, -0.0270758, -0.0313614, 0.00908302, -0.000715079, 0.00579914
-3.14188, -0.0279009, -0.035263, 0.0156822, 0.00287022, 0.00720819
-3.06174, -0.0274079, -0.0228438, 0.0128012, 0.00445699, 0.00939314
-2.98528, -0.0284068, -0.0136791, 0.00559242, -0.00131973, 0.0121967
-2.89643, -0.0192853, -0.0186049, -0.00287085, -0.00745511, 0.0110318
-2.8069, -0.0138599, -0.0150454, -0.0146184, -0.00481386, 0.00946986
-2.68818, -0.01017, -0.0242464, -0.00889911, -0.00516291, 0.00680313
-2.56754, -0.0149033, -0.0223609, -0.000780355, -0.00210736, 0.00735815
-2.44295, -0.015293, -0.0209841, -0.00492503, 0.000155772, 0.00722956
-2.3253, -0.012859, -0.0263741, 0.00570772, 0.00491714, 0.00551068
-2.20616, -0.0193103, -0.032154, 0.010775, 0.00219534, 0.00727613
-2.10069, -0.0140704, -0.034676, 0.00277409, -0.00372078, 0.00663986
-1.99014, -0.0103345, -0.0345727, -0.000828298, -0.00396763, 0.00721887
-1.89426, -0.00761355, -0.0275973, -0.0116239, 0.00231106, 0.00503232
-1.7931, -0.00614802, -0.0246217, -0.00877264, -0.000408105, 0.00356079
-1.70056, -0.00177547, -0.0264943, -0.00611364, 0.00309137, 0.0034171
-1.60911, -0.00775974, -0.0130715, -0.00383168, 0.000180385, 0.00531716
-1.52566, -0.00713234, -0.0128532, -0.00573269, -0.00323921, 0.00372605
-1.44097, -0.0103611, -0.0163801, 0.00509989, -8.30921e-05, 0.00487023
-1.36174, -0.0139312, -0.0201275, 0.00632686, 0.002885, 0.00514412
-1.27862, -0.0184803, -0.0146571, -0.00547481, 0.0025842, 0.00579515
-1.19668, -0.0133971, -0.0240598, -0.0045972, -8.35816e-05, 0.00372257
-1.10796, -0.00961012, -0.0164295, -0.00117018, -7.81236e-05, 0.00494295
-1.02198, -0.00680151, -0.0172053, 0.00123857, -0.00131874, 0.00361492
-0.936463, -0.00572033, -0.00496002, 0.00034865, -0.00099209, 0.00207958
-0.848292, -0.010354, -0.0124423, 0.00499378, 0.00184409, 0.00237188
-0.753926, -0.00187741, -0.00655849, -0.003088, 0.00227621, 0.00179943
-0.668273, -0.000888524, -0.00474834, 7.88466e-05, 0.00160068, 0.00228021
-0.575738, -0.000778886, -0.00379748, 0.00344697, -0.00237024, 0.000784754
-0.487624, -0.00156004, 0.00821716, 0.00199991, 0.00228727, -0.000282705
-0.391717, -0.00950283, -0.000751245, 0.0013971, 0.00082628, 0.00302369
-0.301857, -0.00943661, -0.00779015, 0.00289317, 0.00017096, 0.00268925
-0.203506, -0.00709862, -0.0148082, 0.0011845, -0.0020236, 0.00190868
-0.110135, -0.00712348, -0.0110106, -0.00226473, -0.00207316, 0.00195452
5.57117e-06, 0.00070733, -0.0106482, -0.000238791, 0.00143486, -0.000256095
0.0533198, 0.00346053, -0.00124003, 0.000786111, 0.00388365, -0.00108602
0.0279864, 0.00430745, 0.0176958, -0.00635727, 0.0116099, -0.00175838
-7.89883e-05, 0.00603029, 0.0303021, -0.00101823, 0.0168697, -0.00143877
9.40065e-05, 0.00125722, 0.0144646, 0.00498125, -0.00122798, -0.000203238

==> data/velocities_cv_cart.csv <==
v_x, v_y, v_z, omega_x, omega_y, omega_z
-6.75002e-15, 0, 0, 0, 0, 0
0.0289689, -0.058799, 0.792214, -0.0092233, 0.00120691, -0.00619858
0.0158164, -0.088506, 0.516394, 0.010051, 0.00169264, 0.0113435
0.0154541, -0.015579, 0.440284, -0.0016727, -0.00946771, -0.00637589
0.0104678, -0.037106, 0.310495, 0.0051909, 0.0053183, 0.00288945
0.00446077, -0.0126595, -0.0415792, -0.00782168, -0.00935745, 0.00274071
0.00698189, -0.00468712, 0.144686, 0.00617568, 0.00228903, -0.0023505
0.00472469, 0.00246172, 0.00687207, 0.000832255, 0.00247181, -0.0006782
0.00722638, -0.014465, 0.0613275, -0.0038584, -0.0109828, 0.00104006
0.00558424, 0.00149726, 0.0176164, -0.007636, 0.00746938, -0.000648427
0.00634136, -0.0184276, 0.0605842, 0.0103122, -0.00549969, 0.00312678
0.00123357, 0.00757441, 0.0156622, -0.00441693, 0.00325188, -0.00183268
5.89988e-05, 0.0100157, -0.0199884, -0.00158944, -0.00474661, -0.00259427
-7.66645e-07, -0.0237992, 0.0176766, 0.0067657, 0.00450394, 0.00606407
-0.00116483, -0.00385873, 0.0110521, -0.00917201, 0.00336265, 0.00101718
-0.0042131, 0.011346, -0.0272151, 0.00262095, 0.00121926, -0.00334354
-0.0701896, -0.0122059, -0.0266875, -0.00554666, -0.00298914, 0.00304599
-0.102391, 0.0175924, -0.0506867, -0.019274, -0.0117724, -0.00535391
-0.14543, -0.00478896, 0.0278372, 0.0297516, 0.0107892, 0.000720748
-0.194661, 0.016771, -0.00385054, 0.0033615, -0.0001843, -0.00499835
-0.265591, -0.0237138, -0.014575, -0.00343642, 0.00169228, 0.00589875
-0.341415, 0.0520786, -0.0234217, -0.0192366, 0.00186397, -0.013967
-0.443335, -0.0240063, 0.00553861, 0.00544253, 0.00653594, 0.00529457
-0.549286, 0.0144585, -0.0203159, -0.00521833, 2.95104e-05, -0.00476417
-0.661281, 0.0219115, 0.0148099, 0.0150743, 0.00551855, -0.00849179
-0.758207, -0.0563682, -0.033745, 0.00110496, -0.00676697, 0.00874456
-0.891866, -0.0170051, 0.0628008, -0.00668412, 0.0153918, -0.00128702
-0.994606, -0.0380119, -0.0724929, 0.00724217, -0.0165253, 0.00290736
-1.07259, 0.0174475, 0.0169923, -0.00398392, 0.00151871, -0.0102498
-1.19716, -0.047806, 0.0634545, 0.0179158, 0.0132367, 0.00847078
-1.29506, 0.0188473, -0.0139345, -0.00358155, -0.00129106, -0.00741961
-1.37193, -0.0367497, -0.0715548, -0.0382277, 0.00433019, 0.00420867
-1.46342, -0.0788724, -0.0163026, 0.0181521, -0.00872028, 0.0164679
-1.53841, 0.0722746, -0.0608082, 0.00737243, -0.013754, -0.0212679
-1.6181, -0.0368301, 0.0450297, -0.00379234, 0.0123203, 0.00790341
-1.68645, 0.0131964, 0.0578379, 0.0117009, 0.00716188, -0.00680754
-1.75889, -0.0057863, 0.0271825, -0.00230375, 0.00583751, -0.00256371
-1.82774, -0.0121693, -0.0316745, -0.0331175, -0.0147889, 0.000503797
-1.90082, -0.025339, 0.0349344, 0.0367342, 0.0113262, 0.00320242
-1.96968, -0.0267018, -0.0300777, -0.0382288, -0.00590699, 0.0028624
-2.04362, -0.00419592, 0.0315875, 0.00179782, 0.00961174, -0.00208764
-2.11074, -0.0191631, -0.0171224, 0.0101522, -0.00406636, 0.00235666
-2.17929, -0.0147035, -0.0160523, 0.0214513, 0.000902289, 0.000733515
-2.23753, 0.0384579, 0.0252198, -0.0279829, 0.00875083, -0.0139992
-2.29539, -0.071083, -0.0287757, -0.0100401, -0.00224798, 0.0120351
-2.34457, -0.00604675, 0.0178103, 0.00596326, 0.00308334, -0.00739615
-2.3927, 0.0114893, -0.0410538, -0.0249669, -0.0059263, -0.0153244
-2.43366, -0.044064, -0.0146963, -0.0072548, -0.0032211, -0.00741653
-2.47537, -0.0402993, 0.0343819, 0.0108702, 0.00908334, -0.0193629
-2.51469, -0.0165159, 0.0391293, -0.00144943, 0.00702369, -0.0340533
-2.55349, -0.0370232, -0.0166849, 0.000911709, 0.00110816, -0.0387965
-2.59221, -0.0548253, 0.0233148, 0.00710095, 0.00437614, -0.044789
-2.6266, -0.0563794, -0.33118, 0.0020174, -0.00970928, -0.0570574
-2.66759, -0.0102384, -0.0695508, -0.00998914, -0.0143427, -0.0721564
-2.71333, -0.0522715, 0.0119076, 0.0137316, 0.00789325, -0.0684348
-2.7546, -0.0231841, 0.0268061, 0.0102348, 0.00821522, -0.0834285
-2.80098, -0.0501237, -0.00189705, -0.038975, 0.00133364, -0.0875707
-2.84287, -0.0186673, -0.0774596, 0.00629291, -0.00668334, -0.105022
-2.89184, -0.0337049, 0.034371, 0.0179857, 0.0158995, -0.110106
-2.9386, -0.0601426, 0.0534237, -0.0122413, 0.0123528, -0.111763
-2.99709, -0.0418459, -0.0173444, -0.011938, -0.00181946, -0.126758
-3.0512, -0.159084, 0.110497, -0.0105132, -0.000518004, -0.12466
-3.12565, -0.0301231, 0.020822, 0.0275871, 0.00690177, -0.151236
-3.19322, -0.0731163, 0.0238581, -0.00630901, 0.00291301, -0.145693
-3.26755, -0.00673821, -0.019763, -0.0171136, -0.0142387, -0.170947
-3.33389, -0.0480512, -0.007245, -0.0392025, -0.00332684, -0.163099
-3.41178, -0.0566405, 0.0514664, 0.00958008, 0.00340265, -0.167285
-3.48238, -0.0443119, -0.00197754, 0.00232283, -0.00585906, -0.173391
-3.55894, -0.00861779, 0.0213296, -0.0138068, -0.00187456, -0.183743
-3.62841, -0.0300672, 0.00100179, -0.015042, -0.000603739, -0.183585
-3.706, -0.0832579, 0.00657928, 0.0362092, -0.0125643, -0.175
-3.77803, -0.0514932, 0.0347497, -0.000218427, -0.00573546, -0.184122
-3.85799, -0.0204162, 0.00550342, 0.0222404, -0.0143247, -0.1894
-3.93677, -0.101578, 0.0676571, 0.00582973, 0.000321468, -0.156115
-4.02207, 0.0178362, -0.0340765, -0.000546224, -0.0143203, -0.163609
-4.0888, -0.0271714, 0.0065876, 0.0107275, 0.0067292, -0.138522
-4.16821, -0.00292161, -0.0111111, -0.0036405, -0.00174727, -0.139538
-4.24091, -0.0584772, 0.0527496, 0.0489416, 0.0202851, -0.110176
-4.32107, 0.0104456, 0.0607136, -9.23802e-05, 0.00850443, -0.100154
-4.39219, -0.0678849, -0.0255578, 0.000912942, -0.00499695, -0.0592088
-4.46532, -0.0160925, 0.0127696, 0.0347587, 0.000299063, -0.046565
-4.5253, -0.0238043, 0.0109513, 0.00122149, 0.00923838, -0.0198328
-4.5734, 0.002217, 0.0288195, 0.00154793, 0.00767768, -0.00016199
-4.61261, 0.0104704, -0.101337, -0.00659274, -0.0224089, 0.0156131
-4.64106, -0.0656969, -0.0748661, 0.0167039, -0.0177992, 0.0469661
-4.66361, -0.0143503, -0.0403204, 0.0191668, -0.0143568, 0.0485671
-4.688, 0.0433162, -0.0672704, 0.0270563, -0.0156502, 0.0485856
-4.7074, -0.0121922, 0.0418963, -0.00772773, -0.000898055, 0.080506
-4.72376, -0.036022, 0.0129321, 0.000206645, -0.00265227, 0.100369
-4.73742, 0.0215723, 0.000180192, 0.0177897, -0.00827868, 0.0980724
-4.75064, -0.026509, 0.0314571, -0.00373847, -0.00783494, 0.122461
-4.75955, -0.00984189, -0.0199992, 0.0139386, -0.00545061, 0.127548
-4.76479, -0.0318081, 0.0161064, 0.0164716, -0.00138676, 0.144118
-4.77054, -0.00156216, -0.0301707, -0.00482842, -0.00356906, 0.145897
-4.77394, -0.0337505, -0.0520272, 0.0187927, -0.00382124, 0.1632
-4.77933, -0.0372933, 0.048336, -0.0132371, 0.0171074, 0.173028
-4.78101, 0.0289498, -0.0228316, -0.0083943, -0.0128388, 0.164312
-4.78553, -0.019951, -0.0113874, -0.00791423, -0.00756885, 0.178304
-4.791, -0.0740806, -0.0363001, 0.0244226, -0.00992802, 0.189952
-4.78789, -0.0282211, 0.00431799, 0.00359377, 0.00437354, 0.177435
-4.78859, -0.0298029, -0.0710685, -0.00765367, -0.0194473, 0.179354
-4.78394, -0.0174111, -0.0794814, 0.0101222, -0.0117443, 0.173501
-4.78235, -0.0180805, 0.0146129, 0.00939689, -0.00342049, 0.168734
-4.78079, -0.024124, -0.0600231, -0.0104859, -0.0117301, 0.157744
-4.76815, -0.0898426, 0.0100319, -0.0118704, -0.015546, 0.150581
-4.77443, 0.0159028, -0.0724637, 0.000601643, -0.0262826, 0.0974601
-4.77359, -0.0269255, -0.00479834, -0.0395763, -0.00973549, 0.0858554
-4.7664, -0.0225816, 0.0444498, 0.0193368, -0.00281445, 0.0603013
-4.75755, -0.0532937, 0.0123034, 0.00432653, -0.00294115, 0.0480168
-4.74972, -0.000794999, -0.000126773, 0.0222176, 0.000806911, 0.018629
-4.74626, -0.0464919, -0.0225251, -0.00159879, -0.00162012, 0.0181708
-4.73761, -0.0187813, -0.0567084, 0.00993974, -0.00161375, 0.00263495
-4.73281, -0.0153729, 0.0132422, 0.0101332, 0.00159954, -0.00436696
-4.72809, -0.046623, 0.0395068, -0.00876426, 0.0130158, -0.00422862
-4.72337, -0.0041765, -0.0613157, 0.0178233, -0.0132001, -0.020482
-4.71878, -0.0278311, 0.000363445, -0.0140494, -0.00846056, -0.0243035
-4.7125, -0.0149326, -0.0280389, -0.00513997, -0.00146626, -0.0403526
-4.70433, -0.0730645, 0.0535917, 0.0175595, 0.0119343, -0.0421818
-4.69433, -0.026385, -0.0470408, 0.00721158, -0.00901873, -0.0699104
-4.68733, -0.042956, -0.0495757, -0.0267514, -0.0101486, -0.0841841
-4.67565, -0.0500727, -0.0468078, -0.00170407, -0.00881849, -0.0967326
-4.66884, -0.0476361, 0.052234, 8.51848e-05, 0.0173818, -0.109029
-4.66407, -0.0160809, 0.0731337, -0.0254861, 0.00621994, -0.135732
-4.65332, -0.0659416, 0.016647, -0.00673872, -0.00438328, -0.139585
-4.64286, -0.0374605, 0.0262005, 0.0247089, 0.00908714, -0.163223
-4.63924, 0.0194282, -0.0220116, -0.0403752, -0.0191636, -0.191698
-4.63396, -0.0988054, -0.0331568, -0.0107707, -0.0157026, -0.175941
-4.62798, -0.041994, 0.0243354, -0.00892103, -0.00141335, -0.201637
-4.62133, 0.0235739, 0.00548272, 0.0341421, -0.000618761, -0.225957
-4.61143, -0.0464357, -0.063892, -0.0282658, -0.000688647, -0.211398
-4.59992, -0.0192128, -0.0454074, -0.0200837, -0.000455718, -0.231972
-4.58802, 0.0869855, -0.0306655, -0.0324887, 0.00567533, -0.266742
-4.57813, -0.0575697, 0.0100989, 0.0173377, 0.0251444, -0.244301
-4.56537, -0.117773, 0.00996644, 0.0354695, 0.0126156, -0.242011
-4.55797, -0.063399, 0.00346302, -0.0407316, 0.0200757, -0.262469
-4.55199, 0.0223929, 0.0727142, -0.00330653, 0.0276518, -0.291173
-4.5392, -0.0481991, -0.0269671, -0.036508, -0.00465961, -0.276791
-4.52415, -0.013027, 0.0228566, -0.0388826, 0.0103073, -0.303734
-4.5027, -0.0644735, 0.104324, -0.0273882, 0.0169256, -0.303887
-4.48876, -0.00388176, -0.0913615, 0.0138043, -0.0245844, -0.327702
-4.47013, -0.0605293, -0.00474592, 0.01001, 0.00479443, -0.318148
-4.45386, -0.0820335, 0.0262763, 0.0169425, 0.00950742, -0.319967
-4.44036, -0.0913517, 0.00590857, 0.000120731, 0.00475405, -0.31855
-4.43296, -0.0904899, 0.113234, 0.00606614, 0.0234079, -0.312491
-4.4196, -0.04848, 0.0385757, -0.0347194, -0.00160105, -0.319799
-4.40941, -0.00474505, 0.103444, -0.0335631, 0.00920344, -0.32979
-4.39139, -0.0519978, -0.0394384, -0.00885627, -0.0205164, -0.318342
-4.37725, -0.0387427, 0.0729265, -0.00317821, 0.00190937, -0.325955
-4.35969, -0.149049, -0.0471737, 0.0311581, -0.0248145, -0.299793
-4.33944, -0.130473, 0.0819257, 0.0254596, -0.0145077, -0.30272
-4.34526, -0.00239701, 0.0213735, -0.00674349, -0.011927, -0.330912
-4.33673, -0.0787361, -0.103874, 0.029887, -0.0297198, -0.306253
-4.32301, -0.0871464, -0.0454604, -0.0219878, -0.0207769, -0.30161
-4.3099, -0.0497507, -0.0431125, -0.00764323, -0.00362431, -0.313927
-4.29803, -0.105305, 0.0119426, 0.00886572, 0.0133372, -0.296742
-4.29359, -0.0692384, -0.0465234, 0.0283933, -0.00684286, -0.301174
-4.28807, -0.0954178, -0.0180878, 0.0148421, -0.00172796, -0.286884
-4.28563, -0.00811616, 0.00500979, 0.0362327, -0.00485106, -0.303024
-4.28275, -0.0625462, 0.0404494, -0.00210903, 0.00772328, -0.286383
-4.2832, -0.108568, 0.0236139, -0.0261087, 0.00702071, -0.278241
-4.27808, -0.0378603, -0.0178391, 0.0189443, -0.00716765, -0.29657
-4.27892, -0.0532475, 0.0366319, -0.00295078, -0.009957, -0.296767
-4.26935, -0.0308566, 0.019571, 0.00610717, -0.0147896, -0.307798
-4.27049, -0.0523604, -0.0228275, -0.0129639, -0.011272, -0.307378
-4.26978, -0.0242131, -0.0489112, 0.0145174, -0.0136966, -0.317167
-4.26524, -0.000107719, -0.0334074, -0.0161705, 0.00747747, -0.334402
-4.2742, -0.0172007, -0.0354361, 0.000543099, 0.000561131, -0.332327
-4.28441, -0.0295761, -0.0157138, 0.0173839, -0.00796789, -0.336296
-4.29037, -0.0988309, 0.0353604, -0.00668963, -0.00240616, -0.322225
-4.3101, -0.0636275, -0.0879785, 0.0160508, -0.0260222, -0.336052
-4.3231, -0.0166446, -0.0597436, -0.00755979, -0.011384, -0.349765
-4.34065, -0.00455151, -0.0352893, -0.0217025, -0.00661054, -0.356504
-4.3649, -0.145131, 0.133626, -0.000495543, 0.0301472, -0.326231
-4.38925, -0.107856, -0.0202483, 0.00668349, -0.0155476, -0.341321
-4.41722, -0.00146033, -0.0501448, -0.0130635, -0.0209882, -0.370837
-4.44997, -0.0460422, 0.0119837, -0.031139, 0.00190732, -0.364995
-4.47922, -0.0947427, 0.0144395, 0.0336131, 0.00499808, -0.362747
-4.51017, -0.0980036, 0.0349496, -0.0123497, 0.00426563, -0.365858
-4.54724, -0.0551868, -0.0179044, -0.020757, -0.0102389, -0.378263
-4.57602, -0.0721084, -0.0755429, 0.0175896, -0.0156018, -0.375326
-4.6084, -0.0528369, -0.0571986, -0.00863396, -0.00609331, -0.38698
-4.64026, -0.0980088, -0.0612456, -0.00873082, -0.00290255, -0.378391
-4.68004, -0.0435534, 0.119855, -0.027782, 0.0275988, -0.391321
-4.71477, -0.111075, -0.0153318, 9.14402e-05, -0.00205696, -0.378896
-4.73864, -0.0453318, 0.0123259, -0.00656525, 0.0129936, -0.398677
-4.76333, -0.0470308, -0.049378, -0.00788935, -0.00534578, -0.401553
-4.79512, -0.105181, 0.0570413, 0.0318614, 0.0172515, -0.387487
-4.82649, -0.0238529, -0.0501454, -0.0114512, -0.0123109, -0.403671
-4.85556, -0.133059, 0.105813, 0.0298244, 0.0238661, -0.37487
-4.89191, -0.0780971, 0.0627169, 0.0154701, -0.00110825, -0.38345
-4.90326, 0.0127321, -0.103108, 0.0296503, -0.0357847, -0.385956
-4.95041, -0.0561143, 0.0113788, -0.0036283, -0.000397413, -0.367307
-4.98007, -0.0831895, -0.00975642, 0.0189672, 0.000590842, -0.345678
-5.00102, -0.0489866, 0.00707567, 0.0139817, 0.00772539, -0.349045
-5.03005, -0.0894667, 0.0102093, 0.00182729, 0.0066211, -0.334445
-5.05524, -0.0857417, -0.0307807, -0.00254827, -0.0145428, -0.327403
-5.0847, -0.00657995, -0.0990922, 0.0086954, -0.0242762, -0.341056
-5.10821, 0.0188859, 0.0198153, 0.0248428, 0.0068506, -0.340168
-5.13927, -0.0956286, 0.0240254, -0.0106788, 0.00460662, -0.303128
-5.16145, -0.130898, -0.0477536, -0.00792944, -0.016377, -0.282706
-5.19035, -0.0243745, -0.0791099, 0.0365656, -0.0198202, -0.296463
-5.21694, -0.0473883, -0.0303604, 0.0211081, -0.0103292, -0.27292
-5.24068, -0.0381721, -0.0972587, 0.00679007, -0.0206932, -0.257465
-5.26568, -0.089132, 0.100758, -0.0116872, 0.0216892, -0.2218
-5.28385, -0.0174934, 0.0681226, 0.0166626, 0.0183093, -0.218546
-5.30105, -0.0291181, -0.053505, 0.00597468, -0.015668, -0.196488
-5.31996, -0.0324052, -0.0189654, 0.023738, -0.00846666, -0.179389
-5.32963, -0.008167, -0.0141284, 0.0297013, -0.00310242, -0.175885
-5.34212, -0.0239438, -0.0401084, 0.00170666, -0.00927351, -0.162621
-5.34959, -0.0991592, -0.0109039, 0.00904345, 5.66541e-05, -0.132239
-5.35584, -0.097665, 0.0488112, 0.00482164, 0.0133862, -0.123665
-5.35764, 0.0620893, 0.00652258, -0.0216751, -0.00501185, -0.15057
-5.36664, -0.0524522, -0.014934, 0.036089, -0.000956753, -0.117308
-5.37052, -0.0292674, -0.088503, -0.00246407, -0.0189156, -0.112874
-5.37382, -0.0363965, -0.00459436, 0.0163908, 0.00406439, -0.104915
-5.37696, 0.0373438, 0.0623447, 0.00627455, 0.0248279, -0.11207
-5.38359, -0.00165016, 0.0768148, -0.0136859, 0.0156572, -0.0949722
-5.37238, -0.0734027, -0.0148177, 0.00555293, -0.00772502, -0.0688601
-5.39028, -0.0304298, -0.0250967, -0.00391453, -0.0113413, -0.0714797
-5.39433, -0.0550426, 0.130306, 0.0297643, 0.0323385, -0.0572712
-5.39644, -0.00418961, -0.0260961, -0.0108818, -0.00228405, -0.0617707
-5.40316, -0.0779622, -0.0987739, 0.00517654, -0.0216356, -0.0365009
-5.40534, -0.0877453, -0.0449768, 0.0294342, -0.0119862, -0.0235518
-5.40519, 0.0354101, 0.0359211, -0.0294907, 0.00877952, -0.053454
-5.40745, -0.0426166, 0.0378461, 0.0180418, 0.0101374, -0.0351772
-5.41442, -0.0574194, -0.0988595, -0.00999919, -0.0332853, -0.0270546
-5.41402, 0.0252052, 0.00303506, 0.00335986, 0.00949045, -0.045675
-5.41879, -0.0586573, 0.0531907, 0.000795084, 0.020496, -0.0240409
-5.42126, -0.0494795, -0.0719733, -0.00181309, -0.0158307, -0.0228905
-5.42364, -0.0425347, 0.0358223, 0.0294474, -0.00520347, -0.0215796
-5.4261, 0.0415281, 0.071411, 0.00218435, 0.0149226, -0.0448292
-5.4311, -0.0433721, -0.0135745, -0.00225705, -0.00380776, -0.0242681
-5.43395, -0.0170059, -0.0540769, -0.0217694, -0.0130025, -0.0311502
-5.43769, -0.0373359, 0.12173, 0.0129963, 0.014643, -0.0218468
-5.43856, 0.0190764, 0.0923733, 0.023614, 0.0153818, -0.0318881
-5.43719, -0.084298, -0.0904716, 0.0283786, -0.0171892, -0.00042384
-5.43841, 0.00203363, -0.060645, 0.0071072, -0.00945783, -0.0173176
-5.43179, -0.0319319, 0.110257, 0.0197384, 0.0133664, -0.0020043
-5.43442, -0.00607826, -0.0658883, 0.0299174, -0.0130468, -0.00977197
-5.43441, -0.045932, -0.15618, -0.0456921, -0.0255893, -0.00139241
-5.43007, -0.0279177, -0.055842, -0.00976004, -0.00344393, -0.00253247
-5.42464, 0.0112773, 0.138091, 0.00893579, 0.0348613, -0.0103684
-5.42111, -0.0658483, 0.0150881, 0.0202256, 0.00888512, 0.00883019
-5.41233, -0.120725, -0.0114022, 0.0208321, 0.000839839, 0.0211766
-5.40604, 0.0214041, 0.0078671, -0.00719667, 0.00441464, -0.0141044
-5.4025, -0.0907933, -0.0727254, 0.0030371, -0.0266161, 0.0148542
-5.39059, -0.0176322, 0.0618205, -0.0303015, -0.0055686, -0.00328767
-5.38568, -0.0436139, 0.121023, 0.0264078, 0.0152864, 0.00568879
-5.37791, -0.0185652, 0.0428671, -0.00301772, -0.0158417, -0.00638124
-5.37074, -0.0495771, 0.0087951, 0.0126006, 0.00242536, 0.00527347
-5.36396, -0.0401769, 0.0128876, -0.0182463, -0.00389664, 0.00496013
-5.35775, -0.035057, 0.0229145, -0.00718504, 0.0109173, 0.00712962
-5.34558, -0.0352175, -0.0146839, 0.00149419, -0.00705953, 0.0114728
-5.33735, -0.0255465, 0.0705363, -0.0274328, 0.0231987, 0.00857015
-5.32694, -0.0432063, 0.0679239, 0.0091316, -0.000455506, 0.0152102
-5.32514, 0.0563445, 0.0612365, -0.0036019, 0.0119949, -0.0116692
-5.31477, -0.00825135, 0.056654, -0.0182381, 0.0114592, 0.00385461
-5.30648, 0.010478, 0.124324, 0.0447872, 0.0414744, -0.00490454
-5.29727, 0.0255632, 0.113737, -0.00049316, 0.022831, -0.00946944
-5.28845, -0.0302268, 0.0720545, -0.00818193, 0.0210034, 0.0055212
-5.27765, 0.0679105, -0.0242563, -0.0541621, -0.0093891, -0.01979
-5.27127, -0.00823243, -0.127584, 0.0485968, -0.0293497, -0.000924633
-5.26071, -0.0207548, 0.0314235, -0.027213, -0.000458826, 0.0028623
-5.25308, 0.0533274, 0.185808, 0.0342147, 0.0439495, -0.0164899
-5.24364, -0.0910589, 0.0664409, -0.0387605, 0.0155418, 0.0182357
-5.2397, 0.0225124, -0.130742, -0.0166519, -0.0225839, -0.00958999
-5.23002, -0.0440025, -0.0893988, -0.0191694, -0.0071463, 0.00536847
-5.22048, 0.0379768, -0.0752894, 0.0429969, -0.0232951, -0.0105156
-5.21803, -0.0426342, 0.0442535, -0.0434234, 0.00547125, 0.00707165
-5.21179, 0.0185114, 0.0658351, -0.0224965, 0.020797, -0.00831344
-5.20699, -0.0661395, 0.0363658, 0.0594294, -0.0178021, 0.0158068
-5.20646, -0.0626172, 0.199079, 0.0172451, 0.0351231, 0.0111057
-5.20962, 0.0428248, 0.005607, -0.0529558, -0.00351267, -0.0131384
-5.20433, -0.032604, -0.084028, 0.002535, -0.0550072, 0.00732814
-5.20066, 0.0463069, -0.051219, 0.0469027, -0.0321492, -0.0152179
-5.20777, -0.0410664, 0.123772, -0.0450198, 0.0194418, 0.00193393
-5.21088, -0.0555304, 0.106864, 0.00935714, 0.00539289, 0.00762987
-5.21423, -0.0276192, 0.0621769, -0.0198359, -0.00535653, -0.00175634
-5.21946, -0.00156007, -0.0309646, 0.0504109, -0.0348554, -0.00957812
-5.22574, 0.0256717, 0.0213068, -0.0378609, -0.0129028, -0.0166195
-5.23423, -0.0141178, 0.146367, 0.00187391, 0.0117449, -0.00535319
-5.24285, -0.0224577, -0.0211593, 0.0304397, -0.00713569, -0.00377904
-5.2485, 0.0618911, 0.0986274, -0.0109502, 0.013593, -0.0239445
-5.25925, -0.0279472, -0.0253886, -0.0169593, -0.00439884, -0.00293612
-5.26425, -0.0124999, 0.0447411, 0.0516022, 0.00230203, -0.006697
-5.27478, -0.00375322, 0.0807631, -0.0375387, 0.0110197, -0.00905899
-5.2787, 0.0624546, 0.0514261, 0.0361033, -0.00459813, -0.0257924
-5.29136, 0.0349436, -0.00451393, 0.0261717, 0.00225825, -0.0170677
-5.29643, -0.0177974, 0.202209, -0.00181686, 0.0306475, -0.00526454
-5.30754, -0.126712, -0.105676, 0.00962439, -0.0334648, 0.0257422
-5.30796, -0.0104442, 0.192695, -0.0484465, 0.0207672, -0.00348657
-5.31967, -0.0821181, -0.0487973, -0.0198211, -0.0131603, 0.0125474
-5.32495, 0.0353566, 0.0563928, 0.0118814, -0.00999877, -0.017003
-5.33554, -0.0349508, -0.0185287, -0.034264, -0.00957444, -0.000766577
-5.34285, -0.0783625, 0.152237, 0.0308076, 0.0208176, 0.0115526
-5.34635, -0.0120726, 0.131286, 0.00702675, 0.00634075, -0.00718224
-5.3556, -0.0859547, 0.0426106, -0.0173372, -0.00444789, 0.0116311
-5.36605, -0.0675319, 0.0532117, -0.0153958, -0.00739152, 0.017917
-5.36702, -0.0225918, 0.149107, -0.000979643, 0.0351201, -0.00597029
-5.36592, 0.070276, -0.11724, -0.0128159, -0.0244548, -0.0280889
-5.36393, -0.0976416, -0.0452164, 0.0301512, -0.0134049, 0.0156166
-5.35784, -0.0943997, 0.176991, 0.0270659, 0.0394275, 0.0136023
-5.3508, -0.0941868, -0.10142, -0.0411464, -0.0150131, 0.00964322
-5.34263, -0.0194907, -0.00444342, 0.0247712, 0.00701722, -0.00304545
-5.32506, 0.0497795, -0.0143887, 0.00760815, 0.00655281, -0.0211599
-5.30402, -0.0233689, -0.101278, -0.0421649, -0.0200137, -0.00105471
-5.28756, -0.0671687, 0.153011, 0.00103466, 0.0408592, 0.00845814
-5.2672, -0.0801968, -0.0770261, -0.0155019, -0.0365461, 0.0138062
-5.23714, -0.0393613, -0.0823251, 0.0574582, -0.049303, 0.00345132
-5.20795, -0.0191875, 0.0818399, -0.0389764, 0.00866, 0.00175342
-5.17539, -0.0647478, 0.136398, 0.00870374, 0.0168932, 0.014078
-5.13609, -0.0132583, 0.136386, 0.023102, 0.00973017, 0.00200092
-5.09806, -0.0681033, -0.12629, 0.00539368, -0.053797, 0.016167
-5.05185, -0.00461717, -0.153708, -0.00982355, -0.0506645, -0.00110918
-4.99466, -0.0270013, -0.051952, 0.0181359, -0.00987049, 0.00547796
-4.94468, -0.061661, -0.226034, 0.0462147, -0.0551138, 0.0157048
-4.88235, 0.0205939, 0.0127519, -0.0302912, -0.00478069, -0.00654926
-4.81723, -0.0353245, 0.141575, -0.00634441, 0.0406085, 0.00525239
-4.73605, -0.0521, -0.0791991, -0.00136436, -0.0119947, 0.00969762
-4.66022, -0.0821479, 0.0398631, 0.00692864, 0.0165719, 0.0184212
-4.57621, 0.0853516, 0.021124, 0.000311397, -0.00670253, -0.0216387
-4.49718, -0.00963337, -0.167767, -0.015534, -0.0343495, -0.000588074
-4.39855, -0.0268798, 0.0969048, -0.0170772, 0.0287549, 0.0035677
-4.31356, -0.0238541, 0.0416574, -0.00352159, -0.000188038, 0.00291937
-4.22162, -0.0751208, -0.023893, -0.0313148, -0.0058987, 0.0166519
-4.13488, -0.0383808, -0.0395142, 0.0443344, -0.00515602, 0.00951793
-4.04256, -0.00641799, -0.00985286, -0.0271646, 0.00943793, 0.0038719
-3.95535, -0.101054, 0.184537, 0.0423494, 0.0412925, 0.0310384
-3.85812, -0.00212145, 0.0271594, 0.00646498, 0.0164002, 0.00580855
-3.77278, 0.0613238, 0.04846, -0.0850645, 0.00774271, -0.0127658
-3.67887, -0.0575767, -0.144976, 0.0507505, -0.0423787, 0.0206509
-3.59545, -0.0514948, -0.171124, 0.0297656, -0.0360389, 0.0178266
-3.50397, -0.0175204, 0.0643291, -0.0261787, 0.01576, 0.0121395
-3.4207, -0.0699624, 0.187434, -0.0280476, 0.0534379, 0.0238091
-3.33047, 0.0500932, -0.0604319, 0.0107913, -0.0120983, -0.00541873
-3.25171, -0.0463195, -0.0954807, 0.0275239, -0.0156638, 0.0211139
-3.1631, -0.0611332, 0.00104048, 0.0161313, 0.00556658, 0.0263951
-3.08548, -0.0509363, -0.190854, 0.00560095, -0.0354161, 0.0251727
-2.99928, -0.0224904, 0.0781608, 0.0178745, 0.0132451, 0.0178659
-2.92219, 0.0316121, 0.162966, -0.0520745, 0.0335846, 0.00596932
-2.83927, -0.0467167, 0.19034, -0.0186183, 0.0525202, 0.0277406
-2.7639, 0.00084867, -0.188586, -0.000219153, -0.0274414, 0.016293
-2.68424, -0.0413448, 0.106244, 0.0370285, 0.0315413, 0.0306324
-2.61365, -0.00668099, -0.0521646, -0.0193213, 0.000807314, 0.0255604
-2.53225, 0.0461826, -0.0872562, -0.0375844, -0.00741887, 0.017652
-2.46338, -0.131865, -0.0755005, 0.0113521, -0.0147725, 0.0715363
-2.39185, -0.0240996, 0.0290979, 0.0400879, 0.0119224, 0.055843
-2.32838, 0.0903449, 0.0798774, 0.00728795, 0.0312508, 0.035575
-2.2606, -0.0758466, -0.0827359, 0.0603744, -0.0125778, 0.086814
-2.20394, 0.123308, 0.0255078, -0.029932, 0.010165, 0.0456039
-2.13976, -0.0371495, -0.0296742, -0.101801, 0.00231896, 0.0923424
-2.0827, 0.108928, -0.0210685, -0.0518276, 0.00350052, 0.0631457
-2.02214, -0.010639, 0.0134055, 0.0240405, 0.0108225, 0.100653
-1.97091, -0.00440805, 0.000541928, 0.036366, 0.0075885, 0.109515
-1.91547, 0.0600627, 0.00722276, -0.041706, 0.0104249, 0.10308
-1.86986, -0.076552, -0.0426323, -0.0291809, -0.00303323, 0.146677
-1.81929, -0.0547599, 0.136157, 0.0430517, 0.0388794, 0.147717
-1.77903, 0.107925, 0.148838, -0.0783382, 0.0439908, 0.113749
-1.73472, -0.0840853, -0.00125716, -0.00538815, 0.00479752, 0.168276
-1.69834, 0.104167, 0.022429, 0.00198574, 0.00581749, 0.130307
-1.66253, 0.087702, -0.114899, 0.0160442, -0.0326905, 0.141457
-1.63418, -0.095077, -0.0577976, -0.0070405, -0.014385, 0.192736
-1.60313, 0.0879147, -0.0184219, 0.0365523, -0.0111714, 0.15702
-1.57517, 0.0177116, 0.0804959, 0.0215907, 0.0147821, 0.181973
-1.55362, -0.0246927, 0.0673881, 0.00334496, 0.00848594, 0.205904
-1.53885, 0.0745842, 0.0497283, -0.0272472, 0.00243411, 0.191631
-1.52519, 0.0832048, 0.0747393, -0.0947967, 0.00549915, 0.196926
-1.52012, -0.0823887, -0.0370995, -0.0066088, -0.0118524, 0.252056
-1.52746, -0.0169354, -0.0359038, 0.0233531, -0.022067, 0.251932
-1.53791, 0.123651, 0.0375014, 0.0346633, -0.000311289, 0.225997
-1.56152, -0.00818401, 0.0221929, -0.0322447, -0.00403784, 0.271134
-1.59235, 0.142504, -0.0452288, 0.0206435, -0.0161174, 0.23459
-1.6346, 0.00409812, 0.0309797, 0.0195669, -0.00195741, 0.272582
-1.67886, 0.089885, -0.0549705, -0.0289256, -0.0275163, 0.256333
-1.72518, 0.108268, -0.0165296, -0.0150191, -0.0189019, 0.258824
-1.7691, -0.0382342, -0.116163, 0.0501744, -0.0416014, 0.301091
-1.82161, 0.115572, 0.0648389, -0.00800699, -0.000658742, 0.272725
-1.86824, 0.0568624, 0.00741822, 0.00373772, -0.00745036, 0.294217
-1.90671, 0.0609182, -0.0501525, -0.0180677, -0.0194932, 0.304315
-1.93958, 0.0980556, -0.0258798, 0.0768582, -0.0214869, 0.306511
-1.97215, 0.0061812, 0.0256151, -0.0398365, -0.00298875, 0.337717
-1.99868, 0.0249973, 0.0110403, -0.0302032, -0.00298057, 0.337485
-2.01991, 0.0479152, -0.139316, 0.0323815, -0.0354078, 0.334838
-2.05203, 0.0805296, -0.0567382, -0.021821, -0.0209266, 0.329791
-2.08098, 0.00109703, 0.0980315, 0.0083756, 0.0245074, 0.353674
-2.1088, 0.0560802, -0.0474409, -0.00753295, -0.0153127, 0.34212
-2.14309, 0.0394675, -0.146239, 0.102011, -0.0478455, 0.349494
-2.17583, -0.00713153, -0.0240574, 0.0381648, -0.0125476, 0.360892
-2.21868, 0.096435, 0.0168182, -0.0139285, 0.000103461, 0.339668
-2.25274, 0.0816801, 0.0544504, 0.0121925, 0.0137819, 0.352967
-2.29122, -0.0195241, -0.00282271, -0.00773878, -0.00888015, 0.378817
-2.33351, 0.102983, -0.107876, 0.0261461, -0.0299397, 0.348416
-2.37574, 0.114959, 0.0549916, 0.0149905, 0.00616019, 0.34334
-2.42331, -0.0451523, -0.00445719, 0.00175749, -0.00641893, 0.384746
-2.4717, 0.0908801, 0.064444, -0.0128302, 0.0124399, 0.352447
-2.52256, 0.0840787, 0.0237021, -0.0129307, -0.00145462, 0.357245
-2.57979, 0.00545797, -0.0736756, -0.0032839, -0.0289206, 0.368662
-2.63477, 0.0963475, -0.0727937, 0.00464851, -0.0153209, 0.337738
-2.69418, 0.0780817, 0.136874, -0.00379062, 0.0254743, 0.337555
-2.74974, 0.0444076, -0.0747522, -0.00803893, -0.0186913, 0.335897
-2.8056, -0.0225959, 0.0238099, 0.0279032, 0.000501802, 0.334142
-2.86327, 0.0602187, -0.033866, -0.00403575, -0.0172157, 0.302841
-2.92319, 0.0186938, 0.0156693, -0.00285319, 0.0012593, 0.299866
-2.97966, 0.0251095, -0.0523066, 0.0121463, -0.00883732, 0.283979
-3.03162, 0.00895383, -0.0108745, -0.00249841, -0.0242301, 0.269779
-3.09517, 0.0642009, 0.057879, 0.00746104, 0.0124322, 0.2425
-3.14664, -0.0718332, -0.0264723, -0.0244983, -0.0147757, 0.259752
-3.21463, -0.0171824, -0.0539483, 0.0359744, -0.0211967, 0.229595
-3.26465, -0.0706609, 0.0315459, -0.0173586, 0.0231868, 0.216847
-3.33351, -0.0051057, -0.0495599, -0.00324731, -0.00938261, 0.187125
-3.39007, -0.0147614, -0.0415102, -0.000804665, -0.0167902, 0.171387
-3.44558, 0.00456799, 0.0240865, 0.00910569, 0.00778353, 0.146557
-3.50353, 0.00501573, 0.00322683, -0.0219732, 0.00770345, 0.124805
-3.55987, -0.0360176, -0.0392835, -0.00672877, -0.00573637, 0.117709
-3.61602, 0.0147705, 0.00424586, 0.00159875, 0.0111872, 0.0841293
-3.67195, -0.0468336, -0.0242259, -0.00856876, -0.00238298, 0.0826032
-3.72906, -0.0181196, -0.0755397, -0.00262131, -0.00719898, 0.0566102
-3.78834, -0.0333218, 0.0298349, -0.0085783, 0.00834915, 0.0478653
-3.85432, -0.0397848, -0.0472125, 0.0157739, -0.012368, 0.0374792
-3.91251, -0.0447684, 0.0228173, 0.0016093, 0.00356885, 0.0344457
-3.97899, 0.0120506, 0.0454788, -0.0100649, 0.0138489, 0.0182228
-4.0417, -0.00717414, -0.0229852, 0.024983, 0.00268496, 0.0253625
-4.10763, -0.0494797, -0.133336, 0.00550997, -0.0274107, 0.0374153
-4.17022, -0.0710613, -0.0281661, -0.00527996, -0.00314605, 0.0422203
-4.23766, -0.0614662, -0.0750015, -0.00174159, -0.00691454, 0.0408425
-4.30279, 0.0037566, 0.0680166, -0.00716569, 0.0269983, 0.0254644
-4.37569, 0.0210757, -0.0286725, 0.011979, -0.00445701, 0.0236369
-4.43907, -0.0493233, -0.0386052, -0.00481793, -0.000152282, 0.0371031
-4.50249, -0.0285159, 0.00734746, 0.00997999, 0.015281, 0.0303732
-4.56756, -0.0375626, 0.021843, -0.00045479, 0.00642418, 0.0352224
-4.62384, -0.0393688, -0.0450062, -0.000441283, 0.000360782, 0.0339862
-4.6969, 0.00969635, 0.0214209, 0.0190012, 0.00712054, 0.0227771
-4.76057, -0.00558006, -0.0236568, -0.020821, -0.0111908, 0.0233986
-4.81975, -0.0968433, -0.0510649, -4.67291e-05, -0.0123293, 0.0428344
-4.88155, 0.0214072, -0.148159, -0.00488268, -0.0396874, 0.0156248
-4.94247, -0.0145006, 0.0127853, -0.0227541, -0.000808999, 0.0211824
-5.00153, -0.0102125, 0.00536942, -0.00735816, 0.00692989, 0.0175526
-5.06004, -0.0580056, -0.1138, 0.0215704, -0.0229708, 0.0239361
-5.11613, -0.0527329, -0.020819, -0.00648624, 0.00346704, 0.0178891
-5.17089, -0.0280103, -0.0745968, 0.0178556, -0.00758277, 0.00898813
-5.23027, -0.0231515, 0.029929, 0.00448787, 0.0179851, 0.00144576
-5.28562, -0.0568815, -0.028859, 0.0118116, 0.000506019, 0.0105973
-5.34168, 0.018074, -0.0603247, 0.00769401, -0.00683603, -0.00232829
-5.40359, 0.0251467, -0.0486348, -0.0455737, -0.0167891, -0.00968337
-5.45382, -0.0418423, 0.0236632, -0.0284067, 0.00282824, 0.00362574
-5.50433, -0.0126969, -0.0207306, -0.00479174, -0.00648314, -0.00179164
-5.55744, -0.0219708, 0.00328796, -0.00415268, 0.00201579, -0.00188522
-5.6025, -0.03383, -0.0154858, 0.023589, 0.00797762, -0.00434421
-5.65606, -0.0488087, 0.0825737, -0.0180948, 0.0267, -0.00283596
-5.69993, 0.0693383, -0.0116887, 0.043231, -0.00202577, -0.0252425
-5.75306, -0.0601024, 0.00541607, 0.000295729, 0.00192223, 0.00652014
-5.80016, 0.0242968, 0.0445573, -0.0196461, 0.0061958, -0.0159929
-5.84763, -0.088383, 0.0560743, -0.0306411, 0.0106708, 0.012078
-5.89349, -0.011038, -0.103154, 0.0201409, -0.0262962, -0.00189919
-5.936, -0.0987113, -0.0535132, 0.021894, -0.0144558, 0.0168138
-5.97552, 0.0138114, -0.0159168, -0.0158272, 0.0095836, -0.0162127
-6.02125, -0.019113, -0.0352967, -0.00878465, 0.00215215, -0.006842
-6.06494, -0.0720514, -0.0182992, -0.00518855, 0.00459821, 0.0122094
-6.1102, -0.0561076, -0.0761043, 0.0279824, -0.0184899, 0.00933252
-6.15005, 0.015212, -0.0133352, -0.0146458, -0.000767713, -0.0110572
-6.19462, -0.0731341, 0.0502819, 0.00519933, 0.0194104, 0.00758394
-6.23427, -0.0745504, -0.0865981, 0.00601784, -0.0143209, 0.0104254
-6.26793, -0.0259638, 0.0451585, 0.00366115, 0.0158325, -0.000542798
-6.2999, -0.0177277, 0.00694471, 0.0170349, 0.00480358, -0.0040606
-6.3257, -0.0829299, -0.0202324, -0.000303804, 0.00731349, 0.00928851
-6.34798, -0.00556048, -0.0420161, 0.0111178, -4.66272e-05, -0.00761167
-6.37452, 0.0122768, -0.0470313, -0.011867, -0.00308603, -0.014964
-6.394, -0.120951, -0.108021, 0.0420929, -0.00917404, 0.0151831
-6.41295, -0.0446774, -0.0693805, -0.0216605, -0.00554734, 0.000248982
-6.43452, -0.0692286, 0.0310179, -0.000744821, 0.0197952, 0.000570637
-6.45439, -0.0284811, 0.0614208, 0.00990519, 0.0109735, -0.00730187
-6.47269, -0.0307007, -0.0509882, 0.0227473, 0.00111298, -0.0154956
-6.48592, 0.0244966, -0.110089, -0.0246488, -0.00985872, -0.0305055
-6.50923, -0.106333, -0.0221108, -0.00173002, -0.00318236, 0.00678547
-6.52265, -0.0338808, -0.0817405, 0.0203007, -0.0199958, -0.0122409
-6.53767, -0.0701499, -0.0327047, -0.0490432, 0.0123767, -0.00849646
-6.55531, -0.0335343, -0.0260268, 0.0230301, -0.000691379, -0.0126539
-6.56887, -0.0381766, -0.0335083, 0.0181035, -0.00169766, -0.00889545
-6.58537, -0.0375575, -0.0224503, 0.0104784, 0.00176464, -0.0144237
-6.60158, -0.0976175, -0.0453699, -0.00496466, 0.00559413, -0.00440899
-6.61982, -0.0853141, -0.132038, -0.00114928, -0.0199385, -0.00564227
-6.6353, -0.0149694, 0.116123, 0.00597562, 0.0217756, -0.0158267
-6.6477, 0.0287828, -0.0289609, -0.0173424, -0.0124983, -0.0186853
-6.66687, -0.0840804, -0.0404783, 0.011031, 0.000496496, 0.00423802
-6.68333, -0.00714432, -0.0481266, -0.0211495, -0.0049082, -0.0116344
-6.69563, -0.0272697, -0.0511635, -0.0075362, -0.00378097, -0.00731904
-6.71487, -0.0808056, -0.0484155, 0.0153022, -0.00314207, 0.0039891
-6.73176, -0.0234106, -0.0168603, -0.026793, -0.00252025, -0.0124102
-6.74845, -0.0567629, -0.0875652, 0.0126874, -0.0159649, -0.000524857
-6.76409, -0.0492304, 0.0636632, -0.0237462, 0.00636855, 3.91659e-05
-6.78311, 0.0173717, -0.0616119, 0.0408031, -0.0194101, -0.0156667
-6.8001, -0.0808944, 0.0014971, -0.00378497, 0.00248361, 0.00956327
-6.8164, -0.00356047, -0.0286868, -0.00101203, -0.000697077, -0.0126433
-6.83027, -0.0579532, 0.0126148, -0.025247, 0.0108671, -0.00016874
-6.84988, -0.00356521, 0.000243077, -0.00013585, -0.00880535, -0.0137297
-6.85959, -0.00838918, 0.0269624, -0.0110101, 0.00952585, -0.0166799
-6.87746, -0.0492031, -0.0900475, -0.00232611, -0.0196809, -0.0045458
-6.89451, -0.109774, -0.0621975, 0.0092577, -0.0186114, 0.0115508
-6.90789, 0.0163142, -0.0365909, -0.0181467, -0.0136976, -0.0165468
-6.92229, -0.00150292, -0.0405466, 0.013747, -0.00450679, -0.0105842
-6.93633, -0.0405488, -0.0390019, -0.0235855, 0.0079859, -0.00291893
-6.95179, -0.0221437, 0.0110089, -0.00154646, 0.00948231, -0.00514771
-6.96969, -0.037585, -0.045257, -0.00960859, -0.00378935, -0.00209905
-6.98455, -0.0848456, 0.0198575, 0.0068322, 0.0209556, 0.00682053
-6.99957, -0.0334635, -0.0780815, 0.019238, -0.00438536, -0.00686886
-7.0174, -0.0715506, 0.0154427, 0.0230043, 9.851e-05, 0.00429066
-7.02842, -0.048758, -0.0907363, 0.00528938, -0.0118183, -0.00471841
-7.04991, -0.0909067, -0.015053, -0.0177555, -0.00134714, 0.00640476
-7.06757, -0.0356275, 0.0498605, -0.00251709, 0.0129405, -0.00617298
-7.08575, -0.00223813, -0.0454331, 0.0256844, -0.0110747, -0.0123358
-7.10785, -0.111614, -0.020579, -0.00487244, 0.0110832, 0.0127736
-7.1297, -0.0172783, -0.0297036, 0.0212732, -0.00224305, -0.006215
-7.15398, 0.0111206, 0.0665336, 0.0290852, 0.00993755, -0.00870436
-7.17965, -0.0718355, -0.0692756, -0.0395953, -0.0139964, 0.0112276
-7.20219, -0.0334909, 0.0787477, -0.0117815, 0.0162044, 0.00069666
-7.22339, -0.0400222, 0.0144996, 0.041087, 0.00790802, 0.00218119
-7.24837, -0.0979164, -0.121893, -0.00868987, -0.030111, 0.0170199
-7.27266, -0.101627, 0.0453801, -0.0791887, 0.0231804, 0.0151201
-7.29184, -0.0229631, -0.0828911, 0.0377178, 0.00139776, -0.00469109
-7.31636, -0.00492624, 0.020471, -0.0174535, 0.00922702, -0.00648528
-7.33793, -0.0538252, 0.00613799, -0.0464015, 0.0199232, 0.0039222
-7.36202, -0.0813255, 0.0235944, -0.0124098, 0.00889879, 0.01071
-7.38211, -0.0178688, -0.0925304, 0.000379258, -0.0123489, -0.000794309
-7.40334, -0.0301972, -0.0115964, 0.033229, 0.00871522, 0.00260253
-7.42435, -0.0647007, 0.0340095, -0.0187318, 0.00834117, 0.0124886
-7.44571, -0.0333094, -0.0163426, 0.00711371, -0.00756324, 0.00409283
-7.46496, -0.0464826, -0.0396058, -0.00392685, -0.00330443, 0.0063955
-7.48051, -0.0298276, -0.042779, 0.0057943, -0.00986479, 0.00188493
-7.49803, -0.0892963, -0.0528581, 0.0257562, -0.0133796, 0.0160035
-7.50671, 0.0251574, -0.0897558, 0.0174, -0.00308116, -0.0140295
-7.52409, -0.0918665, 0.0149781, -0.0120252, 0.00259463, 0.0145339
-7.53777, -0.0514802, 0.0227475, 0.00792652, 0.00575256, 0.00603538
-7.54964, -0.0809417, -0.0330546, -0.0006321, -0.0022507, 0.0125773
-7.56297, -0.0154512, -0.0363589, -0.00936766, -0.0035035, -0.00214842
-7.57627, -0.0451966, -0.016148, -0.00528482, -0.00317639, 0.00448041
-7.58762, -0.0428783, 0.00967537, 0.0340896, 0.0135853, 0.00330491
-7.60119, -0.0811348, -0.10133, -0.0073968, -0.0136784, 0.00827352
-7.61189, -0.0495515, -0.0790184, 0.0220604, -0.00142913, 0.00167462
-7.62533, -0.0278044, 0.0762164, -0.027224, 0.0231958, -0.00465506
-7.64107, -0.114153, 0.00540499, 0.0135128, -0.0115948, 0.0191292
-7.6528, -0.0119478, 0.00395576, 0.00501796, 0.00189012, -0.00668931
-7.66256, -0.08114, 0.00200944, 0.013405, 0.0054139, 0.00863348
-7.67696, -0.0207497, -0.00610994, -0.014362, -0.00623432, -0.00722513
-7.69208, -0.0708818, 0.0279121, 0.0234915, 0.00434879, 0.0043732
-7.70437, -0.100862, -0.0295624, 0.0153574, -0.0142683, 0.00943201
-7.71089, -0.0504851, -0.0629621, -0.0203882, -0.00623539, -0.00297991
-7.72593, -0.0668482, -0.0333628, 0.00546362, -0.00435087, 0.00111678
-7.72343, -0.00398951, -0.0245968, 0.014251, 0.0084815, -0.00872799
-7.74136, -0.0159008, -0.188945, -0.00186918, -0.0215775, -0.0116648
-7.74807, -0.0970614, -0.089443, -0.00811533, -0.00892095, 0.0088851
-7.77068, -0.031489, -0.152209, -0.0226998, -0.00804271, -0.00854757
-7.78844, -0.0856471, 0.00470595, -0.0125144, 0.00885216, 0.00786934
-7.79323, 0.0263522, -0.0227572, 0.00304861, 0.0050484, -0.0152239
-7.80623, -0.0399899, -0.0707443, -0.00250971, -0.00596029, -0.00130842
-7.81676, -0.130468, 0.0372646, -0.0108449, 0.0104287, 0.0213637
-7.82436, -0.103967, 0.0341796, -0.00879725, 0.0234987, 0.0114065
-7.82787, 0.0372037, -0.0379469, 0.000297844, 0.0111036, -0.0233976
-7.83895, -0.0968828, -0.0192779, 0.00614223, 0.0057638, 0.0100114
-7.84993, -0.0220271, -0.0344135, 0.000345277, -0.0143312, -0.00655769
-7.85514, -0.0361158, -0.0518488, -0.00236135, -0.00181691, -0.00555233
-7.85998, -0.0471682, 0.00903789, 0.00531567, 0.00547866, -0.000344394
-7.86558, -0.0662857, -0.0187623, -0.0134717, 0.0153866, 0.00214218
-7.86979, -0.0699828, -0.0883531, 0.0302116, -0.0135171, 0.00463769
-7.87817, -0.0492203, 0.0234075, -0.0270356, 0.0155172, -0.0041774
-7.87886, -0.0481531, -0.0307728, 0.0181686, 0.00970745, -0.000354664
-7.8869, -0.0630238, 0.104791, -0.0157937, 0.0213745, 0.0053094
-7.88763, -0.0105554, -0.0834623, -0.00799662, -0.0128813, -0.0102609
-7.89422, -0.112043, -0.0216889, 0.0147521, -0.00669872, 0.0149344
-7.88911, 0.0503245, 0.042398, -0.0363526, 0.013043, -0.0236773
-7.89363, -0.102391, -0.040673, 0.0147241, 0.00462728, 0.00959349
-7.89661, -0.0804927, -0.0160936, -0.00515505, 0.00117255, 0.00803031
-7.89825, -0.050478, -0.00343396, 0.00104911, 0.000768568, -0.000611187
-7.89574, -0.0609278, -0.0443317, -0.0153993, 0.00962906, -0.00173209
-7.89868, -0.0921005, -0.122684, 0.0214388, -0.0173072, 0.00758524
-7.90006, -0.0537467, -0.0483736, -0.00662992, -0.00567344, -0.00125518
-7.89738, -0.0737223, -0.0401313, 0.00703868, 0.00415656, 0.00402575
-7.8956, -0.0494621, 0.0424317, -0.0135178, 0.0244919, -0.0020548
-7.89689, 0.00717806, -0.0389354, 0.00150813, -0.00292636, -0.0157377
-7.90133, -0.14759, -0.139252, 0.0199676, -0.0220692, 0.0202267
-7.89703, -0.0615915, -0.0477323, 0.0139058, 0.00589741, 0.00144495
-7.89791, -0.0507374, -0.0813185, -0.00862371, -0.0117383, -0.000967423
-7.8945, -0.0269698, -0.116855, 0.00843399, -0.0027277, -0.00923177
-7.89964, -0.0939227, 0.0607538, -0.0299417, 0.0306305, 0.00686711
-7.8983, -0.0546488, -0.109406, 0.00864351, -0.0187151, 0.00010462
-7.8963, -0.0761907, -0.206467, 0.027195, -0.0340821, 0.00333802
-7.89104, -0.106593, -0.0681298, 0.00809271, 0.00883386, 0.0109624
-7.89377, -0.0141737, -0.0733651, -0.0301956, -0.00559786, -0.0102737
-7.90129, -0.0846857, -0.0222585, 0.0248623, -0.00344435, 0.00549651
-7.89648, -0.00958215, -0.0890804, -0.0296526, -0.014124, -0.0138513
-7.8968, -0.0704693, -0.0794082, 0.00140296, -0.00641695, 0.000680786
-7.895, 0.0278475, -0.029998, -0.0246164, 0.0125552, -0.021257
-7.89697, -0.0871241, -0.0550334, -0.00414508, 0.00212393, 0.00562981
-7.8912, -0.0381948, -0.0690102, -0.00211983, 0.00365215, -0.00625518
-7.89345, -0.128404, -0.00048543, -0.00225459, 0.01909, 0.0126857
-7.90092, -0.00186641, 0.00663165, -0.0111507, 0.00818472, -0.0154026
-7.89784, -0.0131304, -0.00443607, -0.010761, 0.00675441, -0.0121699
-7.90068, -0.0716748, -0.0365394, -0.00734672, 0.00322857, 0.00387429
-7.90225, -0.0195865, -0.0302773, 0.0154403, -0.00768802, -0.00968775
-7.89929, -0.113599, -0.0998084, 0.00394036, -0.0216277, 0.0132807
-7.89801, -0.0266102, -0.0397615, 0.00152476, 0.00737522, -0.00935608
-7.89636, -0.0944956, 0.0177662, 0.00422832, 0.0104832, 0.00793737
-7.90258, 0.00249543, -0.00938763, -0.0223201, -0.00901877, -0.00937727
-7.90368, -0.0720807, -0.0671722, 0.0238537, -0.00796757, 0.00259772
-7.90499, -0.0295079, -0.0744989, -0.00582897, -0.0109823, -0.00692809
-7.90499, -0.114653, -0.103196, 0.025335, -0.0164026, 0.0131443
-7.90295, -0.00898044, -0.0459113, -0.0360381, 0.0101258, -0.0134869
-7.90612, -0.0934948, -0.0781775, 0.0159179, -0.00903518, 0.00988634
-7.9067, -0.0589476, -0.0175938, -0.00582103, 0.014065, -0.00290047
-7.90495, -0.0324752, -0.0306264, -0.0216752, 0.00636544, -0.00728029
-7.91021, -0.0386178, -0.101322, 0.0288922, -0.0230194, -0.00230313
-7.90927, -0.0758969, -0.019957, -0.0202014, 0.00577292, 0.0044715
-7.91087, -0.0837205, 0.0448709, -0.00521467, 0.0176879, 0.00974639
-7.90779, 0.000405364, -0.151017, -0.0252203, -0.0173663, -0.0160964
-7.91603, -0.0415714, -0.103542, -0.00986267, -0.0088923, -0.0032361
-7.90453, -0.117951, -0.145265, 0.00484715, 0.01947, 0.00517611
-7.91782, -0.0831143, -0.0590082, 0.026057, -0.00656397, 0.00771038
-7.92078, -0.0602009, -0.0479976, -0.0214888, -0.000142817, 0.00101744
-7.92192, -0.0541041, -0.0249956, 0.0145635, 0.00638549, -0.00042315
-7.9233, -0.0433506, -0.0958691, -0.0161452, -0.0146777, -0.00134276
-7.91355, 0.006171, -0.0376994, 0.0159835, 0.0164278, -0.0164405
-7.92516, -0.0784758, -0.0112136, -0.0155177, 0.00988702, 0.0112319
-7.92862, -0.0747203, -0.107332, 0.00371656, -0.0138911, 0.00580174
-7.92446, -0.044252, -0.0244327, 0.00622818, 0.0135486, -0.00327468
-7.92689, -0.159276, -0.0879181, 0.00272581, 0.00453542, 0.0215892
-7.93012, -0.00505881, -0.0430782, -0.0261175, 0.00878533, -0.0148225
-7.92791, 0.0259307, 0.0178756, 0.00426428, 0.0212247, -0.018834
-7.92502, -0.0804741, -0.153155, -0.0040748, -0.00992227, 0.00565078
-7.92937, 0.025813, 0.0232076, -0.0062343, 0.0120958, -0.0174353
-7.92662, -0.10162, -0.0613609, -0.000218941, -0.00274754, 0.0138853
-7.91999, -0.062652, -0.0331438, 0.00590601, 1.77589e-05, 0.0046988
-7.91502, 0.0107804, 0.0331834, -0.0310751, 0.0145195, -0.0126575
-7.91298, 0.00255478, -0.161943, 0.0278876, -0.0185282, -0.0133492
-7.90688, -0.0809406, -0.0389982, 0.00793179, 0.007766, 0.00776318
-7.90156, -0.12891, 0.0164824, -0.0479956, 0.016837, 0.0158312
-7.89499, -0.0116197, 0.0116938, -0.00458377, 0.0280835, -0.0135371
-7.89176, -0.0504025, -0.0746434, 0.0153154, -0.0110744, -4.08455e-05
-7.88236, -0.0448504, -0.0333291, -0.00789618, 0.00965589, -0.00464512
-7.87832, 0.00345295, -0.0817132, -0.00458463, 0.00366867, -0.0168499
-7.8744, -0.0428758, -0.063887, 0.00491738, -0.00228556, -0.00490854
-7.86908, -0.0963522, -0.016078, 0.0153171, -0.00713029, 0.0105159
-7.85509, 0.0274804, 0.030789, 0.00992551, -0.00150322, -0.016776
-7.85671, -0.0450666, -0.0967996, 0.0162036, -0.0159475, -0.00104926
-7.84998, -0.00222042, -0.0607026, -0.021532, 0.00152085, -0.0143684
-7.8446, -0.0900604, -0.0999354, 0.0262317, 0.00366457, 0.0080153
-7.84152, -0.0110476, -0.0775602, -0.0554804, 0.00507946, -0.0129344
-7.83899, -0.0788448, -0.118486, 0.00826624, -0.003839, 0.00431584
-7.83588, -0.071659, -0.0586782, 0.0324636, -0.000971047, 0.00466601
-7.83596, -0.0554515, 0.0632559, -0.0319773, 0.0197546, -0.000799125
-7.83513, -0.0805748, -0.14696, 0.0160377, -0.0214405, 0.00409258
-7.83245, -0.0308315, -0.0373784, -0.0207636, 0.00593647, -0.0067767
-7.8402, -0.097972, 0.0251338, 0.000757533, -0.0012095, 0.0115888
-7.84359, -0.017964, -0.146102, 0.0110629, -0.0172221, -0.0118303
-7.83822, -0.0784332, -0.11067, 0.0018903, -0.00859154, 0.00525793
-7.84181, -0.0119954, 0.0430193, 0.00709791, 0.0120218, -0.00672519
-7.8414, -0.00978129, -0.0501079, -0.0232029, -0.00688578, -0.00961631
-7.84518, -0.0973167, -0.0504284, 0.0183466, -0.0075355, 0.0114711
-7.84813, -0.0377538, 0.0328804, -0.0143765, 0.00837111, -0.00338989
-7.84585, -0.0128329, -0.0313158, -0.00353979, -0.000175079, -0.00883442
-7.85092, -0.118692, -0.0666315, -0.0130263, -0.00636704, 0.0151664
-7.85504, -0.0374238, -0.0699761, 0.0104674, -0.01336, -0.00202293
-7.85345, -0.0569083, -0.101569, 0.0202102, -0.00732248, 0.000658145
-7.85581, 0.00566945, -0.0159146, -0.0387313, 0.00236749, -0.0147362
-7.85546, -0.128634, -0.173942, 0.0133281, -0.0219171, 0.0165083
-7.86138, -0.0416137, 0.102569, 0.00873591, 0.0270272, -0.00262375
-7.86049, -0.0127784, -0.0450401, -0.00179633, -0.000173306, -0.0105444
-7.86351, -0.0310878, -0.0387416, -0.0222161, -0.00901853, -0.00544163
-7.86624, -0.109299, -0.0735193, 0.00839595, -0.00862198, 0.0118103
-7.86202, -0.0287036, -0.0434981, 0.0221837, 0.00418144, -0.00681433
-7.86831, -0.0292752, 0.132586, -0.033873, 0.0269746, -0.00609991
-7.86901, -0.0233575, -0.0180878, 0.0295248, -0.00159686, -0.00909258
-7.86685, -0.0851255, -0.0460422, -0.00693695, -0.00135192, 0.00862095
-7.87006, -0.0554975, 0.0513867, 0.00719732, 0.0129211, 0.00251263
-7.86, -0.000287295, -0.158361, -0.00558557, -0.00937237, -0.0132792
-7.86895, -0.115023, 0.0112829, -0.00340154, 0.0121549, 0.0190049
-7.86489, -0.068439, -0.0215875, 0.0201046, 0.00328717, 0.00959728
-7.86162, 0.000506944, -0.0891475, 0.00448043, -0.00807261, -0.00250809
-7.86585, -0.0779717, -0.0901927, 0.0156213, -0.00953719, 0.0138462
-7.87029, -0.0456671, 0.0468177, -0.0254854, 0.00496374, 0.00768074
-7.86304, -0.087265, -0.100837, 0.00413974, -0.00183609, 0.0145857
-7.86165, -0.106114, -0.0728294, -0.00181599, 0.00124122, 0.0151252
-7.8597, 0.0021072, 0.00797132, -0.0153749, 0.00285828, -0.0118544
-7.85253, -0.0553716, -0.0408419, -0.000592238, 0.0141439, -0.000335337
-7.85298, -0.0373634, 0.0308689, -0.016476, 0.0146977, -0.00562741
-7.8453, -0.0405039, -0.0865051, 0.00116781, -0.0111822, -0.0063004
-7.84529, -0.130627, -0.0860298, 0.0130305, -0.00937862, 0.014535
-7.84029, -0.00748427, -0.0154482, -0.0151611, 0.00831871, -0.0167062
-7.83971, -0.0784682, -0.0125143, 0.0124308, -0.00127965, 0.000473006
-7.83285, -0.0579996, -0.0195356, -0.0129597, 0.000930966, -0.00241635
-7.82816, 0.00291557, -0.00822972, 0.0079035, -0.00551243, -0.0150964
-7.8254, -0.0766014, -0.00923657, -0.0209785, 0.0078672, 0.000834389
-7.81992, -0.114869, -0.0613379, 0.0311767, -0.00215746, 0.0101361
-7.81494, -0.10249, -0.0834514, -0.0133956, -0.00599262, 0.00752013
-7.80801, -0.0393651, -0.00755581, 0.00417977, 0.00280031, -0.00673126
-7.80515, -0.0144129, -0.0669077, 0.000583545, 0.00173474, -0.0155361
-7.80455, -0.0910074, -0.0318652, -0.00111611, -0.0041617, 0.00486386
-7.79846, -0.0853863, -0.178402, -0.00378501, -0.0225535, 0.000891935
-7.79532, -0.0292756, 0.0375693, -0.0124091, 0.0167174, -0.0103444
-7.79439, -0.0196564, 0.0398416, -0.0171622, 0.0223423, -0.0151453
-7.7879, -0.0979463, -0.126471, 0.00211188, -0.0180896, 0.00346328
-7.78604, -0.0594673, -0.0413691, 0.00918411, 0.00560243, -0.00256563
-7.77701, -0.0391649, 0.0698296, 0.000156041, 0.0292232, -0.00643523
-7.77976, -0.0757868, 0.00214642, -0.0158487, 0.00463457, 0.00166347
-7.77222, -0.0506514, -0.112296, -0.00213609, -0.0100466, -0.00529999
-7.76888, -0.0726283, 0.0279938, 0.00748008, 0.0120393, 0.00137222
-7.76683, -0.0323528, -0.0454472, -0.00879643, -0.00756077, -0.00860055
-7.76061, -0.0958453, -0.108152, -0.000932175, -0.00713913, 0.0067755
-7.75762, -0.00711207, -0.0313967, 0.00764885, 0.00215636, -0.0138526
-7.75274, -0.0716445, -0.0927066, 0.00659172, -0.00524153, 0.000757905
-7.74802, -0.0438861, -0.0548243, -0.0112002, 0.00554145, -0.00598479
-7.74533, -0.0241219, -0.0442033, 0.0214366, 0.000421951, -0.00798265
-7.74275, -0.122863, -0.0225374, -0.0115942, 0.00235704, 0.0146488
-7.73952, -0.0907877, 0.0124992, 0.0276994, 0.0120702, 0.00786621
-7.73301, -0.065436, -0.0954371, -0.0125646, -0.0131805, 0.00309819
-7.73076, -0.00853425, 0.02948, 0.00172556, 0.0117146, -0.00857397
-7.72491, -0.126213, -0.0736269, -0.0204719, -0.000692947, 0.0181812
-7.72031, -0.059344, -0.0021494, -0.00145661, 0.00998002, 0.00349966
-7.71848, -0.0793913, -0.0462741, 0.000595254, -0.00280567, 0.00667182
-7.71303, -0.0229804, -0.027399, 0.0145335, 0.00466798, -0.00507066
-7.70852, -0.0669814, -0.106172, -0.0277621, -0.0124948, 0.0031402
-7.70454, -0.098377, -0.079776, 0.00219966, 0.0020406, 0.0104992
-7.70252, -0.0544543, 0.00861237, 0.00724615, 0.0138835, 0.00191274
-7.69697, -0.0776993, -0.123227, 0.00266001, -0.0121427, 0.00294665
-7.7047, -0.0170946, 0.0444325, -0.0142962, 0.00112362, -0.00125088
-7.69672, -0.0500504, -0.0107497, 0.00263512, 0.00537763, 0.00179731
-7.7021, -0.0572962, -0.0711957, 0.00451321, -0.00928241, 0.00319616
-7.70484, -0.0522287, -0.094828, 0.00403614, -0.0111759, 0.00129368
-7.71152, -0.0592455, 0.0353888, -0.00310394, 0.0247008, 0.00341038
-7.71975, -0.0264483, -0.0727382, -0.00438604, -0.00869751, -0.00657407
-7.72886, -0.084788, -0.0565327, 0.0101166, -0.00280622, 0.00179479
-7.74239, -0.102386, -0.013523, 0.0447973, 0.00113661, 0.00217126
-7.75603, -0.0359179, -0.080583, 0.0192483, -0.0264621, -0.00990764
-7.7619, -0.140644, -0.17003, 0.0174369, -0.0223605, 0.0136044
-7.77306, -0.0900816, -0.0591265, -0.0150952, 0.0134076, 0.00795384
-7.7819, 0.000574811, -0.157944, -0.0117355, -0.0101854, -0.00835432
-7.79019, -0.0908419, -0.00833177, -0.00322164, 0.039572, 0.0103422
-7.80628, -0.0375432, 0.0791026, -0.00387052, 0.0407024, -0.00491258
-7.82205, -0.0666959, 0.100063, 0.00455851, 0.0169307, -0.00125414
-7.82986, -0.0745235, -0.12139, 0.00831837, -0.033824, 0.00214551
-7.83902, -0.00906855, -0.0631101, -0.026173, -0.0141242, -0.00837145
-7.84918, -0.0608692, -0.105161, -0.0358599, -0.0112956, 0.00425976
-7.85547, -0.0935032, -0.0896715, -0.00799897, 0.000306136, 0.0128446
-7.86597, 0.0244908, -0.0678657, -0.0355492, 0.00145849, -0.0205343
-7.87561, -0.109259, 0.0067253, 0.0175327, 0.0151756, 0.00794894
-7.89014, -0.113648, -0.0884579, 0.0221683, -0.0129186, 0.00823743
-7.89953, -0.0184755, -0.0233037, -0.0186839, 0.000137669, -0.0107071
-7.90948, -0.0481251, -0.0895645, 0.000628448, -0.00841328, -0.0049157
-7.91917, -0.0303747, -0.0640926, 0.00194616, -0.00607628, -0.00751948
-7.92993, -0.0534107, -0.0340898, -0.0292607, 0.0169037, -0.00511045
-7.93983, -0.0572306, -0.0401512, 0.0214293, 0.00113087, -0.000695536
-7.95012, 0.0178521, 0.023073, -0.0294317, 0.0220382, -0.018392
-7.95658, -0.0726839, -0.213008, 0.0223567, -0.0240569, -0.00271164
-7.96811, -0.155119, -0.116662, 0.000197695, -0.00731619, 0.0195275
-7.97879, -0.0230454, 0.0116196, -0.0180545, 0.0116723, -0.00685529
-7.98628, -0.110086, -0.152574, 0.00774079, -0.0180132, 0.0104167
-7.99314, -0.0489571, -0.0634067, 0.0157966, -0.00460177, -0.00499576
-7.99897, -0.0220883, -0.0538758, -0.0174301, 0.00596723, -0.0113225
-8.00696, -0.0837126, -0.0712516, 0.00233781, -0.0152364, 0.00627738
-8.00969, -0.0652437, -0.0831688, -0.00325363, -0.010361, -0.000737333
-8.01366, -0.0919011, -0.0118758, -0.0017267, 0.0206555, 0.00374619
-8.01718, -0.0578823, -0.0617525, 0.00677151, 0.00116851, -0.000526412
-8.02192, -0.0539684, -0.0508736, -0.0125297, 0.00726402, -0.00345256
-8.02766, -0.115848, -0.0540577, -0.0223959, 0.0021707, 0.0131392
-8.02957, -0.000830715, -0.0375304, -0.00548802, -0.0024943, -0.01428
-8.03183, -0.0967082, -0.0472163, -0.00825677, 0.00203948, 0.00762913
-8.03661, -0.04088, -0.0498973, 0.0210188, 0.00224781, -0.00619924
-8.03796, -0.0960686, -0.0635269, -0.02116, -0.000202879, 0.00741134
-8.04254, 0.00504658, -0.0494749, 0.00515757, -0.00428193, -0.014263
-8.04569, -0.043418, -0.025335, -0.00441042, 0.00249947, -0.000340855
-8.04804, -0.0798651, -0.0429987, -0.0159481, 0.00118111, 0.00342964
-8.05343, -0.0459034, -0.0329227, 0.0126392, -0.00568179, -0.000666797
-8.05648, -0.0257599, -0.0509224, -0.0119301, -0.00385235, -0.00726906
-8.05694, -0.0575617, -0.0523959, 0.0018624, 0.00675033, -0.00169915
-8.05702, -0.0831756, -0.0352346, -0.0216506, 0.0115672, 0.00710411
-8.06109, 0.00364783, -0.0269738, 0.00927566, 0.00481475, -0.0144911
-8.06419, -0.0143035, 0.00885743, 0.00358673, 0.00557201, -0.0108031
-8.06603, -0.0668147, -0.0836348, 0.0100635, 0.00660853, 0.00118815
-8.06499, -0.0340432, -0.0261367, -0.00603401, 0.0027889, -0.00279811
-8.06693, -0.0144958, -0.0456091, -0.00362627, -0.010871, -0.0072206
-8.06688, -0.100016, -0.00485008, -0.00540002, -0.000505801, 0.0114242
-8.06827, 0.0558579, -0.0387188, 0.00775489, 0.00210366, -0.0272328
-8.06957, -0.0443173, -0.120275, -0.00316728, -0.0148351, -0.0043059
-8.06821, -0.0538733, -0.00216264, 0.00756948, 0.00448358, 0.00288877
-8.06903, -0.0458862, -0.0160318, 0.0173624, -0.00997002, -0.000345542
-8.06722, 0.0172081, -0.0427707, -0.0220598, -0.000556537, -0.0180019
-8.07011, -0.108022, -0.00613616, 0.0288793, 0.0026298, 0.0114713
-8.07041, -0.0375303, 0.043197, 0.00915366, -0.000294523, -0.0019621
-8.07053, 0.0344539, -0.0988875, 0.0131556, -0.0194168, -0.0215105
-8.07122, -0.0930352, 0.104207, -0.00721579, 0.019251, 0.00912481
-8.06916, -0.0959416, -0.181691, 0.00910047, -0.0284994, 0.00643777
-8.06974, -0.0347966, -0.131253, 0.0156341, -0.00334613, -0.0106138
-8.07078, -0.0997754, 0.0529317, -0.0198042, 0.0271213, 0.00835584
-8.0704, 0.0216679, -0.0632115, 0.00381227, -0.0133665, -0.0197456
-8.0704, -0.0424882, -0.10059, -0.0113779, 0.0186553, -0.00797147
-8.07397, -0.181431, 0.0370401, -0.0130558, 0.0232014, 0.0305455
-8.07426, 0.0296737, -0.127101, -0.000109744, -0.0180214, -0.0219771
-8.07273, -0.0394076, -0.0265641, 0.0184607, 0.00390558, -0.00378506
-8.07447, -0.0641825, -0.085436, -0.0210037, 0.00655668, -0.00287102
-8.07685, -0.0274339, -0.132177, 0.0175943, -0.0186932, -0.00988422
-8.07763, -0.0441405, 0.0588672, 0.0073498, 0.00937856, -0.00145103
-8.07843, -0.0631553, -0.159798, -0.00989331, -0.0234233, -0.000518823
-8.07893, -0.0235662, 0.0162884, -0.00190535, 0.018377, -0.010045
-8.07817, -0.0202461, -0.0962983, 0.00683864, 0.000103984, -0.015394
-8.08006, -0.0773698, -0.0467789, -0.00860423, 0.00716889, 0.00154173
-8.08076, -0.101645, -0.0563925, -0.0110754, -0.0224084, 0.00770169
-8.07914, -0.0352284, -0.0295842, 0.0346413, 0.00424351, -0.00701198
-8.0777, -0.062047, 0.0689711, -0.0553735, 0.0134317, 0.000694722
-8.08271, -0.0776844, -0.169228, 0.046964, -0.00121846, -0.000395365
-8.08074, -0.0392064, -0.0612314, -0.0156265, 0.00153484, -0.00828472
-8.08066, 0.0432271, 0.0171127, -0.0164073, 0.00871043, -0.0251752
-8.08226, -0.170059, -0.00854023, 0.0142173, 0.0115507, 0.0227899
-8.083, -0.00945372, -0.0377535, -0.0123874, -0.0064526, -0.0138154
-8.08315, -0.0761367, -0.0469345, 0.00280536, -0.00645676, 0.00299305
-8.07523, -0.0551848, 0.210422, -0.0124179, 0.00726031, 0.00464211
-8.08219, -0.0256726, -0.0236116, -0.0108708, -0.0267814, -0.00583699
-8.08145, 0.00825881, -0.0413181, -0.00701323, -0.000903147, -0.0141309
-8.08115, -0.116131, -0.0607689, -0.000920325, -0.00245134, 0.0202861
-8.08534, -0.0755854, -0.112192, 0.00330274, 0.0141758, 0.00845766
-8.084, -0.0454396, -0.0353289, -0.016829, -0.0213534, 0.00303472
-8.08633, -0.0793859, -0.096211, 0.0331313, -0.0142921, 0.0122873
-8.09153, -0.0202628, 0.0158597, -0.0373533, 0.00581683, -0.000715657
-8.09215, -0.0699726, 0.135078, 0.0328991, 0.00364919, 0.00904223
-8.08948, -0.0800051, -0.0678023, -0.0017796, 0.0149465, 0.00906873
-8.09154, -0.0773452, -0.0177436, -0.0294626, 0.0203324, 0.00557333
-8.09122, -0.0521334, -0.0224586, 0.0174474, 0.00418508, 0.00202812
-8.09037, -0.0438025, 0.0310183, 0.0214596, -0.00853165, 0.00256375
-8.09124, -0.0205937, 0.128607, -0.00171837, 0.00302643, -0.00244187
-8.09114, -0.104799, 0.00508509, 0.0220784, -0.00338898, 0.0137269
-8.08609, -0.0691673, 0.392742, -0.0250387, 0.00893804, 0.0111168
-8.09034, 0.00995121, -0.0539573, -0.00471977, -0.00672597, -0.0157641
-8.09024, -0.132858, -0.0794692, 0.0137291, -0.0109213, 0.0157145
-8.08765, -0.0444728, 0.0412936, 0.000592794, 0.0105887, -0.00186661
-8.09015, -0.122227, -0.113708, 0.0134927, 0.00293189, 0.0135584
-8.08695, -0.0106105, -0.0521076, 0.0107252, -0.019975, -0.00919402
-8.08433, -0.0711493, 0.0976895, 0.00846266, 0.0185222, 0.00654649
-8.08734, -0.107181, 0.0143272, -0.00099925, 0.0090757, 0.0115556
-8.0839, -0.000216727, -0.0543506, -0.0176609, -0.00693599, -0.0146777
-8.08607, -0.0472895, -0.0666219, -0.000836327, -0.0158871, -0.00369258
-8.08466, -0.0620189, -0.0125091, 0.0178138, -0.0107824, -0.00105457
-8.08563, -0.0767156, 0.0134518, -0.0218074, 0.00116916, 0.00445498
-8.08561, -0.117669, -0.0296634, -0.0115406, -0.0154613, 0.0150243
-8.089, 0.0532953, -0.0178614, -0.014555, -0.0134828, -0.0294915
-8.08949, -0.111209, -0.0493554, -0.00812333, -0.00828354, 0.00994491
-8.09083, -0.0104185, 0.0197341, -0.0298371, -0.00462557, -0.0114332
-8.09284, -0.105054, 0.0162166, 0.0275629, -0.000125655, 0.0105971
-8.09516, -0.0544075, -0.0775256, -0.0159826, 0.00590075, -0.00327712
-8.1019, -0.111037, -0.0882551, -0.0225281, -0.00613064, 0.00820284
-8.10176, 0.0526756, 0.0739744, -0.00814937, 0.00418135, -0.0284806
-8.10529, -0.0694634, -0.0925645, -0.0333271, 0.0010874, -0.0010131
-8.1066, -0.0937972, 0.0543976, 0.0125784, 0.0224817, 0.00758336
-8.11119, -0.114404, -0.00853822, -0.00197224, -0.00370544, 0.0132592
-8.10445, -0.0101909, -0.00734042, -0.0091257, 0.0169707, -0.0185328
-8.11152, -0.102186, -0.143157, -0.00968803, -0.00130322, 0.00268718
-8.11541, -0.0295044, 0.0865787, 0.0166102, 0.00311637, -0.00869958
-8.11834, -0.0906572, -0.12273, 0.00343345, 0.00747861, 0.0030239
-8.11088, -0.0696724, -0.0413347, -0.0115311, 0.00930457, -0.00917928
-8.1145, -0.0143207, 0.0447174, -0.00381974, 0.0297829, -0.0115832
-8.12385, -0.0936547, -0.0230676, 0.00180616, -0.00492718, 0.00629668
-8.12372, -0.0268158, -0.0409205, -0.0114018, -0.0196227, -0.00949174
-8.11855, -0.121636, 0.0451093, 0.025703, -0.0183482, 0.0121979
-8.11343, -0.0738609, -0.104771, 0.0183374, -0.0317419, -0.00146321
-8.11752, -0.0475411, 0.0249197, -0.0294126, -0.0115216, -0.000257487
-8.1192, 0.0623142, 0.0793854, 0.00822017, 0.0135226, -0.0250252
-8.12172, -0.129345, 0.0376892, -0.0247744, 0.0167677, 0.0200139
-8.12624, -0.0364126, -0.0413341, 0.00457447, 0.00107401, -0.00313885
-8.13074, -0.0288439, -0.0113543, 0.00495677, -0.0251425, -0.00535673
-8.13472, -0.00947642, -0.0876141, -0.0805344, -0.0101005, -0.00694979
-8.13524, -0.00232568, 0.121945, -0.0210486, 0.0128904, -0.0118168
-8.13553, -0.0465749, -0.0803041, -0.0142498, 0.00538573, -0.00240591
-8.14061, -0.0261242, -0.0878998, 0.0292414, -0.0165701, -0.010046
-8.14251, -0.0531198, -0.243351, -0.00353109, -0.020908, -0.00104183
-8.14452, -0.102629, 0.305251, -0.0177439, 0.0343458, 0.00786791
-8.14694, -0.0172966, -0.0574442, 0.00116643, 0.0143458, -0.0127452
-8.14489, -0.101291, 0.111612, -0.0232032, 0.00480313, 0.0120724
-8.14684, 0.0280563, -0.157035, 0.0387082, -0.000891809, -0.0231522
-8.14575, -0.0649364, -0.0345663, -0.0251743, 0.0166639, -0.000604416
-8.14253, -0.0841209, -0.235219, -0.0181714, 0.0101695, 0.00524987
-8.14888, -0.0312721, -0.288615, 0.0128189, -0.0213541, -0.00577971
-8.14549, -0.0967825, -0.0788093, 0.0103706, 0.000512276, 0.0062152
-8.14456, -0.129694, -0.078911, 0.0132951, 0.00285575, 0.0166855
-8.14271, 0.0280341, -0.0145092, -0.0317269, 0.0153944, -0.0208722
-8.14561, -0.0757896, -0.262198, 0.045075, -0.0358948, 0.00172309
-8.14342, -0.114613, 0.0671641, 0.0386908, 0.0137252, 0.0116926
-8.14402, -0.0800745, -0.00756935, 0.000390554, 0.00333573, 0.00609796
-8.14619, -0.00936041, -0.00261737, 0.0136644, -0.0137534, -0.0147648
-8.14073, -0.061092, 0.0462254, 0.000250222, 0.00161266, -0.00253184
-8.14175, -0.0390483, -0.00787594, -0.00908409, 0.00834167, -0.00784672
-8.14292, -0.126733, 0.0270105, -0.0124069, 0.00700879, 0.013956
-8.14519, -0.0436776, -0.0142056, 0.0124504, -0.00116949, -0.00515779
-8.15075, -0.0587875, 0.0628605, 0.00512742, -0.00463057, 0.0093624
-8.14337, -0.0631468, -0.120346, 0.0140101, -0.0184198, 0.00267911
-8.13825, -0.0434988, -0.0375, -0.0109177, 0.00710046, -0.00799844
-8.14351, -0.0398656, -0.0803811, -0.0243173, -0.00708052, -0.00617562
-8.14063, -0.0650048, -0.123022, 0.0192262, 0.00767885, -0.00729736
-8.14736, -0.0485653, -0.0912626, 0.00845328, -0.00998834, -0.00326609
-8.14763, -0.0472826, 0.0559424, -0.0326441, 0.010455, -0.000356181
-8.14841, -0.0525671, -0.0263962, 0.0232291, 0.00811017, -0.000256667
-8.15319, -0.0591874, 0.0447412, -0.0122943, 0.0183385, 0.00288806
-8.15334, -0.0455562, -0.0483581, 0.0110036, -0.00713495, 0.000885367
-8.15198, -0.0345236, 0.0154017, -0.0042041, 0.0237716, -0.00651031
-8.15369, -0.0827752, 0.00376699, -0.0179335, 0.00983116, 0.00621737
-8.15437, -0.0580217, 0.00516122, 0.0244177, 0.00500661, 0.00298484
-8.1534, -0.0200446, -0.12399, -0.00744383, -0.0128928, -0.00683688
-8.1547, -0.109833, -0.0183293, 0.0101899, 0.00210749, 0.015062
-8.15344, -0.029757, 0.0322722, -0.0012487, 0.0243378, -0.00351451
-8.15553, -0.121941, -0.0241669, 0.0022839, 0.0057586, 0.0216977
-8.15421, 0.00816651, -0.102836, 0.0125407, -0.0290288, -0.00981368
-8.15623, -0.141583, 0.0347044, 0.0117036, 0.0149268, 0.0264088
-8.15634, -0.0324667, -0.0227894, -0.0347095, -0.00363097, 0.000755931
-8.15433, -0.0801639, -0.0835813, 0.02456, -0.0184976, 0.0111155
-8.15283, -0.0323702, -0.0869278, -0.0105531, -0.0121611, -7.47209e-05
-8.15505, -0.0663343, -0.0171098, -0.00524235, 0.00545172, 0.00324249
-8.15187, -0.0645942, -0.0963381, 0.010154, -0.0098621, -0.000592002
-8.15866, -0.12668, 0.0214994, -0.0234903, 0.0175175, 0.0158272
-8.15862, -0.0149344, 0.027417, -0.00497209, 0.00893864, -0.0110917
-8.16318, -0.0644778, -0.0325333, -0.0136406, 0.000668541, -0.000250791
-8.1598, -0.0805858, 0.0276763, 0.00127491, 0.0187254, 0.00542678
-8.16357, -0.00561431, -0.00741956, -0.0161205, 0.00342428, -0.012456
-8.16232, -0.0448901, -0.0232861, -0.00395524, 0.0116448, -0.00285039
-8.16709, -0.0972693, -0.0214615, 0.0153786, 0.00508351, 0.00899092
-8.15903, 0.000367849, -0.0427461, -0.0185661, 0.0121602, -0.0170561
-8.16511, -0.102045, -0.140677, -0.0138896, -0.010403, 0.0078673
-8.16479, -0.0616416, -0.169994, 0.0315978, -0.0241684, 0.000632342
-8.17022, -0.0618761, 0.0258502, -0.0186471, 0.023585, -0.00121455
-8.17336, -0.0223997, -0.0318642, -0.00463418, -0.00583473, -0.00798558
-8.17633, -0.0340788, -0.0468945, 0.00659848, -0.0108221, -0.00655503
-8.17657, -0.0537642, -0.154172, 0.0154096, -0.0346885, -0.00314456
-8.17451, -0.0830813, 0.00431577, -0.0230624, 0.0253436, 0.00237699
-8.18237, -0.0942746, -0.123547, 0.00691921, -0.0183407, 0.00622299
-8.17801, -0.0830409, -0.067918, 0.0216251, -0.00592189, 0.00364794
-8.18036, -0.0713116, -0.0509961, 0.00938285, -0.000100366, 0.000634747
-8.18023, -0.116872, -0.0119889, -0.0145425, 0.0118014, 0.0116088
-8.18054, -0.039325, -0.105833, -0.0115399, -0.00135513, -0.00870264
-8.18299, -0.114849, -0.0581445, 0.025731, 0.00425744, 0.0111367
-8.18303, 0.00175458, 0.0283397, -0.0225048, 0.0180306, -0.0153668
-8.18279, -0.118053, -0.0162206, -0.000152719, 0.00554571, 0.0137699
-8.18392, -0.0357092, -0.0770265, 0.000533072, -0.0142302, -0.00423001
-8.18492, -0.073883, -0.0429209, 0.00774969, -0.0102519, 0.00735495
-8.18525, -0.104687, -0.0552321, 0.00394707, -0.00256994, 0.0127554
-8.18165, -0.0300762, 0.000745886, -0.00477817, 0.00993773, -0.0055637
-8.1822, -0.119409, -0.0509751, -0.0203744, 0.00593462, 0.0119423
-8.18354, -0.035789, -0.082855, 0.0247914, -0.00989632, -0.00615844
-8.18134, -0.118877, -0.0936828, -0.00440382, -0.0137336, 0.0146708
-8.1775, -0.079706, -0.0173787, -0.00246441, 0.00847125, 0.00333826
-8.17901, -0.105535, -0.129643, -0.0123421, -0.0180232, 0.0105855
-8.17899, -0.071234, 0.0140642, -0.00625405, 0.00788653, 0.00265932
-8.16789, -0.0250315, -0.0189717, -0.00951038, 0.0122176, -0.00866355
-8.17275, -0.0517149, -0.0939054, -0.00433672, -0.0138114, 0.000300654
-8.17571, -0.0188722, 0.0491915, -0.00346875, 0.0107729, -0.00941269
-8.16889, -0.0538693, -0.0772917, 0.00936109, -0.00215659, -0.0011285
-8.16753, -0.000945545, -0.099723, -0.0384415, -0.00413945, -0.0140506
-8.16697, -0.122235, 0.0480071, -0.0303126, 0.0301863, 0.0159183
-8.15998, -0.0731206, -0.0684871, 0.000389241, 0.012337, 0.00686536
-8.1573, -0.0285713, 0.0132384, -0.00465122, 0.0300758, -0.00411336
-8.15512, -0.0864723, 0.022474, -0.00179035, 0.0182004, 0.00961321
-8.15639, -0.00310833, 0.00357893, -0.022508, -0.00300431, -0.0109422
-8.15309, -0.0444518, 0.131938, -0.0184946, 0.0165953, -0.00104708
-8.15199, -0.0193031, -0.205307, -0.0142234, -0.0717261, -0.00865805
-8.1456, -0.0429307, -0.115255, -0.0048039, -0.0248306, -0.00237452
-8.14026, -0.0295474, -0.137164, 0.0101404, -0.0129215, -0.00360831
-8.13773, 0.00562299, -0.0185005, -0.0323934, 0.0230771, -0.0136494
-8.14172, -0.0407169, -0.000559132, 0.00544578, 0.0110805, -0.000384343
-8.14757, 0.026746, 0.0559059, -0.0279251, 0.00406357, -0.0173888
-8.14618, -0.0871049, -0.141126, 0.00348385, -0.0382577, 0.007709
-8.14306, -0.0589831, -0.0895909, -0.0159001, -0.017805, 0.00289888
-8.14375, -0.014241, -0.0923526, -0.0162555, -0.00729891, -0.00952583
-8.14206, -0.0465663, 0.0048239, 0.00890754, 0.0227438, 0.00141333
-8.14199, -0.0401195, -0.0139617, 0.012385, 0.0143716, -0.00236434
-8.14997, -0.0952524, -0.00623453, 0.0329146, -0.00612422, 0.0106192
-8.14382, -0.0105071, -0.0490023, -0.0076394, -0.00550505, -0.0095533
-8.14565, -0.0305278, -0.00850991, 0.0385391, 0.0126567, -0.00762672
-8.14708, -0.0905755, -0.00249415, -0.0152028, 0.00705382, 0.00761755
-8.14802, -0.0177417, -0.0113794, 0.0303762, 0.00943466, -0.00726936
-8.14694, -0.14076, -0.0712865, 0.0376985, 0.00512148, 0.0192176
-8.15107, -0.0290681, -0.0319991, 0.0121056, -0.00652777, -0.00466435
-8.15037, 0.00213962, -0.0600654, -0.00800718, -0.00747459, -0.0125538
-8.15104, -0.115531, -0.0488243, 0.0304489, -0.00290237, 0.0149163
-8.14952, -0.0671594, -0.0443794, 0.0220025, 0.00531544, -0.00138298
-8.15524, -0.0319689, -0.0751892, -0.0308001, -0.00255863, -0.00914144
-8.15156, -0.0371867, -0.111869, 0.0133396, -0.00712571, -0.00588187
-8.15484, -0.062782, 0.00939119, 0.0199733, 0.0212082, -0.00323299
-8.15738, -0.0529227, 0.0327062, 0.0112355, 0.0185776, -0.00511236
-8.15517, -0.0460172, 0.0348318, -0.00436334, 0.0182651, -0.00829285
-8.15779, -0.0533994, -0.0508525, 0.0355874, -0.00141599, -0.00484654
-8.16013, -0.0683449, -0.0769971, -0.00629632, -0.0126813, -0.00132179
-8.16173, -0.0589547, 0.0547335, -0.0157229, 0.0153289, -0.00141999
-8.16118, 0.0217775, -0.0267023, -0.00775428, -0.000728623, -0.0202426
-8.16511, -0.0646756, -0.0751718, 0.00943619, -0.00758399, -0.00117216
-8.16762, -0.117763, -0.0344795, -0.00144102, -0.00272391, 0.0126151
-8.16655, -0.0456808, 0.0123372, -0.00818585, 0.0108416, -0.00326592
-8.16873, -0.0120758, -0.0431161, -0.00187522, 0.00729337, -0.0113206
-8.17074, -0.0180928, -0.151825, -0.00877066, -0.0194683, -0.00969512
-8.16599, -0.124851, -0.0276337, 0.0041432, 0.0111547, 0.0239292
-8.17939, -0.0259349, 0.0170255, -0.0237489, 0.00967546, -0.00342764
-8.18887, -0.0113946, 0.000426033, -0.0304317, 0.00123989, -0.0102379
-8.1832, -0.0316907, -0.113472, 0.00925802, -0.00848459, -0.00458619
-8.19136, -0.0615231, -0.0348921, -0.00699844, 0.00696946, 0.00561274
-8.19038, -0.0457782, -0.0714106, -0.0145035, 0.00483259, 0.000765925
-8.1906, -0.0118422, 0.0454655, -0.0331005, 0.0227899, -0.00190036
-8.1952, -0.00401398, -0.0578666, -0.019991, -0.0022162, -0.00758002
-8.19815, -0.0422607, -0.0822825, -0.0255002, -0.00255576, 0.00181564
-8.19722, 0.0446186, -0.0425275, -0.000945111, 0.0107451, -0.0202351
-8.20138, -0.0280685, -0.00592476, 1.17083e-05, 0.0115144, -0.00289706
-8.19688, -0.0440984, 0.0727803, -0.0245209, 0.0210896, 0.00236997
-8.20323, -0.0805723, -0.134656, -0.00239068, -0.00796465, 0.00454084
-8.20864, -0.0485824, -0.0285337, -0.0245309, -0.0171893, -0.00162876
-8.20671, -0.0374898, -0.0581212, 0.0311865, -0.00843859, -0.00344968
-8.20188, -0.0266506, -0.0161398, -0.014568, 0.000961963, -0.00496559
-8.19367, -0.0410225, -0.0629217, -0.0412776, 0.00177278, -0.0050395
-8.19759, -0.0961446, 0.0369189, 0.0166169, 0.0287846, 0.00598007
-8.21027, 0.00690232, -0.0590296, 0.00960558, -0.000968859, -0.0208297
-8.21141, -0.172805, -0.0338469, 0.0317547, -0.0236097, 0.0269017
-8.21439, -0.000210805, 0.0515438, 0.0229949, -0.000277755, -0.014976
-8.21254, -0.0354513, -0.094172, -0.0190104, -0.0245057, -0.00499616
-8.21162, -0.0371068, -0.116039, 0.0269832, -0.0184726, -0.00583464
-8.21379, -0.0575462, 0.0826864, -0.0019441, 0.0309147, 0.00446816
-8.22113, -0.0714221, 0.0936999, -0.014059, 0.00788596, 0.00360056
-8.21292, -0.0219104, -0.183274, 0.00671245, -0.0197882, -0.0115417
-8.22038, -0.0902061, -0.0533357, -0.0237037, -0.00571549, 0.00495918
-8.21388, -0.0649506, -0.0803615, 0.00239308, 0.00605754, -0.000314967
-8.22047, 0.0016248, -0.054469, 0.0340039, 7.39026e-05, -0.0147558
-8.22354, -0.0570153, 0.0105655, -0.00723662, -0.0015843, 0.000786771
-8.22263, -0.05638, -0.0439385, 0.00656561, -0.00380841, 0.000162544
-8.22498, -0.0588073, -0.135125, -0.0126525, -0.0100355, 0.00125733
-8.22499, 0.00761671, -0.08185, -0.0199492, -0.00384009, -0.0149628
-8.22611, -0.12591, -0.065372, 0.0172149, 0.0128793, 0.0157994
-8.2254, -0.0856378, 0.0295245, 0.00518876, 0.00522751, 0.00945655
-8.22721, 0.0305686, -0.0215029, -0.00164771, 0.00341941, -0.019566
-8.22646, -0.0253915, 0.00860981, -0.00467898, 0.00774171, -0.00479536
-8.22803, -0.0661935, -0.0668267, -0.00980513, -0.0148433, 0.00429159
-8.23025, -0.0332308, -0.0180503, 0.00351894, -0.0141065, -0.00215571
-8.2294, -0.141312, 0.0651705, 0.0383258, 0.0100448, 0.0194525
-8.23037, -0.0823581, 0.0922967, -0.0130447, 0.00465832, 0.0136754
-8.23011, -0.0163348, -0.0211117, 0.0162178, -0.00463822, -0.00453483
-8.23291, -0.0448513, -0.236915, -0.0301193, -0.0106421, 0.000481319
-8.2325, -0.0838555, 0.120131, -0.00108634, 0.00128369, 0.00996914
-8.23293, -0.0238596, 0.0915804, 0.0178975, 0.0130933, -0.00249432
-8.23444, -0.0402058, -0.0794816, -0.0294335, 0.000943672, 0.000686903
-8.23754, -0.0156661, -0.0405296, -0.0164095, -0.0245745, -0.00632517
-8.23623, -0.0991678, 0.134396, 0.0450671, 0.00395059, 0.0185703
-8.23573, -0.0214317, 0.121567, -0.00811513, 0.00925786, -0.00142204
-8.23369, -0.0412364, 0.0557502, -0.0390319, -0.00311988, -0.000501716
-8.23228, -0.0926911, 0.0825111, 0.00778691, -0.00546709, 0.0119283
-8.22686, -0.0134173, 0.0878877, 0.00844307, 0.000473615, -0.010661
-8.22636, -0.0904839, -0.0153044, 0.00829778, -0.0155712, 0.00604319
-8.22166, -0.134197, 0.101661, -0.0172325, 0.0241913, 0.0199215
-8.21692, -0.00658318, 0.0322045, 0.00110686, 0.0283134, -0.0116324
-8.21813, -0.0428753, -0.33243, 0.00463744, -0.0125013, 0.00159382
-8.2128, 0.0128884, -0.222238, -0.0272238, -0.0308261, -0.0118276
-8.20591, -0.152626, -0.0349447, 0.00914695, -0.0105637, 0.02589
-8.20785, -0.0348872, 0.134772, 0.0576047, 0.0156558, -0.00420946
-8.20179, -0.0275685, -0.028253, 0.0422128, 0.0352584, -0.00147144
-8.20071, -0.0458655, -0.0175849, -0.0475411, 0.00341738, -0.000572447
-8.18995, -0.0534367, -0.382196, -0.00444484, -0.021349, -0.000117594
-8.18585, -0.0438609, 0.111375, -0.00286735, 0.00875908, 0.000905507
-8.18306, -0.0290596, -0.0214635, -0.0158634, 0.0127834, -0.0019706
-8.1794, -0.0432675, 0.0922467, 0.0239777, 0.0104939, -0.00105703
-8.17674, -0.100747, 0.0490796, -0.037591, 0.00314791, 0.0119332
-8.17038, -0.0245401, -0.139757, 0.0115028, -0.00233761, -0.006214
-8.16461, -0.0624632, -0.045263, -0.0279912, -0.00948829, 0.00453755
-8.16136, -0.0722207, -0.0570464, -0.00393444, 0.0249342, 0.00470264
-8.15549, 0.00612554, -0.154973, 0.0187024, -0.0275702, -0.0133596
-8.15361, -0.0862318, -0.000185452, -0.00333067, -0.00126065, 0.00859085
-8.15051, -0.044696, 0.0610401, 0.00511814, 0.00687063, 0.00381068
-8.14944, 0.0565291, -0.000523631, 0.0149599, -0.00693474, -0.0219274
-8.14717, -0.118444, -0.103062, -0.0161588, -0.0265343, 0.0266786
-8.13915, -0.126087, -0.0457419, 0.000484981, 0.00941935, 0.0299208
-8.13766, 0.0208165, 0.134652, 0.00901326, -0.00516517, -0.0139026
-8.11945, -0.135543, 0.500257, 0.00376518, -0.0144007, 0.0205185
-8.13232, -0.00079464, 0.196291, 0.0106889, 0.0260275, -0.0045363
-8.12981, 0.00688398, -0.144445, -0.0237554, -0.010191, -0.0137548
-8.12015, -0.0231537, -0.0718522, 0.00614698, 0.00516039, -0.0065294
-8.12916, -0.115195, -0.121036, 0.00359191, -0.00199905, 0.0156236
-8.12257, -0.0515655, 0.0842102, 0.046731, -0.000182202, -0.00238223
-8.12317, -0.0364206, -0.117067, 0.00170202, -0.0192984, -0.00710815
-8.1175, -0.0326314, 0.0999552, -0.030341, -0.0109189, -0.00743893
-8.11384, -0.0488246, -0.126419, -0.0189719, -0.0128021, -0.00341199
-8.11002, -0.0251585, 0.0186262, 0.00182573, 0.0289486, -0.00970127
-8.11203, -0.0128057, 0.0725014, 0.020922, 0.0294374, -0.0128544
-8.11113, -0.0878176, -0.149138, -0.0261923, 0.00105263, 0.00630337
-8.1087, -0.108267, -0.0495357, 0.0228004, -0.0132415, 0.00876537
-8.09647, 0.0135569, 0.0182794, -0.0143666, -0.00560958, -0.0201943
-8.10215, -0.0936843, -0.0205812, 0.0014693, -0.00514677, 0.0059567
-8.09331, -0.0490534, -0.0506201, 0.0160356, 0.0216779, -0.00218577
-8.09213, -0.10113, 0.130679, -0.0461451, 0.0161002, 0.00541748
-8.08687, 0.0135353, -0.0592542, 0.0345805, 0.00767969, -0.0165886
-8.08601, -0.153532, -0.0641076, 0.00081405, -0.023077, 0.0194172
-8.07376, -0.0126872, -0.00601472, 0.0134819, -0.0155171, -0.0132353
-8.0695, -0.0547015, 0.110481, -0.00362194, 0.0292885, -0.00319633
-8.0655, 0.0438433, -0.0674154, -0.030616, -0.0144443, -0.0252368
-8.06302, -0.117788, -0.0307782, 0.0271795, -0.00022619, 0.0132842
-8.0578, -0.0956066, -0.0952614, -0.0187372, 0.0047762, 0.00878093
-8.05188, 0.0630411, -0.173536, -0.0168487, -0.0210883, -0.0320529
-8.0426, -0.0402588, -0.0246054, -0.000931809, 0.000369892, -0.00472927
-8.04324, -0.0689794, -0.0877846, 0.00983797, -0.00322435, 0.0131677
-8.02948, 0.00716852, 0.0306835, -0.00989532, -0.0131251, -0.0144047
-8.02407, -0.0677613, 0.0548539, -0.0200446, 0.00780158, 0.0102619
-8.01965, 0.00752309, -0.0925533, -0.00172812, -0.0109517, -0.00797878
-8.01146, -0.042271, -0.113293, -0.00614559, -0.027951, 0.000983105
-8.00151, -0.0820364, -0.214979, 0.000421071, 0.000831571, 0.0196455
-7.99024, 0.0249587, -0.0960946, 0.0119745, 0.0125284, -0.0159303
-7.9854, -0.00626642, -0.128028, -0.0401214, -0.0205687, -0.00779651
-7.97788, -0.0030986, -0.163786, 0.010772, -2.44073e-05, -0.0119712
-7.96917, -0.014389, -0.158377, -0.00959515, 0.0156334, -0.00778694
-7.96169, -0.0589123, 0.175403, 0.00137189, 0.0233606, 0.000986659
-7.95456, -0.0494858, -0.104291, -0.0358671, 0.0142042, -0.0027685
-7.94822, -0.0124814, 0.0472257, 0.0379741, 0.00751853, -0.0110395
-7.93744, -0.0667062, -0.0725925, 0.00306895, 0.00662017, -0.000257576
-7.92661, -0.0655068, -0.0284969, -0.0228982, -0.0201729, 0.00150668
-7.92204, -0.0788514, 0.0878694, 0.00649943, 0.0017631, 0.00317154
-7.91627, -0.0522936, -0.0657907, 0.0468357, -0.0121476, -0.00537214
-7.90404, -0.075901, -0.0950006, -0.00242003, 0.00339578, 0.00474025
-7.8967, 0.0263918, -0.00184628, 0.0104235, -0.00288714, -0.0225659
-7.88796, -0.0937955, -0.0319183, 0.0364541, -0.00166869, 0.00944843
-7.88031, -0.1207, -0.116492, -0.0260541, -0.00179695, 0.017909
-7.87039, -0.0378181, 0.152829, -0.0265716, 0.0273811, -0.00461136
-7.86425, -0.0365505, -0.0522458, -9.5402e-05, 0.00383386, -0.00466653
-7.85801, -0.0812842, 0.0451969, 0.0151189, 0.0120789, 0.00841821
-7.84598, -0.0436751, -0.0138885, -0.0184376, -0.00944924, -0.000334607
-7.83421, -0.0720714, 0.0153883, 0.0122819, -0.0109565, 0.00841267
-7.82564, -0.0713357, 0.0308407, 0.00595176, -0.0108064, 0.00929013
-7.81855, -0.0211938, 0.0586843, 0.0170324, 0.00971462, -0.00274346
-7.81066, -0.0478662, 0.0373223, 0.00738289, 0.0124468, 0.00373623
-7.80321, -0.0706944, -0.107582, -0.0129546, 0.00578126, 0.00916433
-7.79466, -0.0185207, -0.0930612, 0.00277136, -0.0193303, -0.00577848
-7.77423, -0.0376049, -0.14638, -0.0202441, -0.0159652, -0.00119531
-7.75251, -0.0169303, -0.0030901, -0.0094864, -0.0102073, -0.00622662
-7.73388, -0.0906339, 0.00954927, -0.00932959, 0.0121277, 0.00974117
-7.7126, -0.0849301, 0.0986597, 0.00918007, 0.0097155, 0.0078576
-7.69331, -0.0225569, 0.00595879, -0.0130626, 0.00574087, -0.00688411
-7.67065, -0.0357032, -0.00599789, 0.0100494, -0.00792157, -0.00280743
-7.63961, -0.0156179, 0.0141427, -0.00572146, -0.00460397, -0.00968273
-7.61335, -0.13113, -0.00530421, -0.0037306, 0.00225141, 0.0153966
-7.58558, -0.122671, 0.0463527, 0.00280434, 0.014236, 0.0158571
-7.55378, -0.00530125, -0.135294, 0.00524645, -0.0118053, -0.0152777
-7.51571, -0.0174771, -0.0321002, -0.012259, -0.00539601, -0.0119217
-7.48383, -0.124007, 0.0734872, 0.00379703, -0.00389024, 0.0156701
-7.44817, -0.0516826, -0.00137037, -0.00264056, -0.00710369, -0.0044341
-7.41707, -0.0306274, 0.0589699, 0.00878051, 0.00510616, -0.0088851
-7.38112, -0.0436901, -0.016093, 0.00989252, -0.039818, -0.00651202
-7.3452, -0.0863594, -0.0614453, 0.0122989, -0.0128415, 0.00204273
-7.30782, -0.0164176, 0.0886583, -0.00729121, 0.0281954, -0.0122845
-7.27469, -0.0464702, -0.000837077, -0.0330077, 0.00611175, -0.00507659
-7.23549, -0.035885, -0.0818645, 0.0405335, -0.0266324, -0.00710216
-7.20198, -0.0954519, -0.0178334, 0.00170833, -0.00495042, 0.0072697
-7.16977, -0.0482294, -0.00407535, 0.0104391, -0.0152017, -0.000204943
-7.13737, -0.0395653, 0.0238283, 0.021325, 0.0154686, -0.00331245
-7.09544, 0.00639811, 0.108201, -0.0232465, 0.0305996, -0.0135468
-7.06029, -0.0581937, 0.00331938, -0.00469254, 0.0184946, 0.00386841
-7.02265, -0.0660937, -0.0319051, 0.023533, -0.0183022, 0.0128154
-6.98617, -0.0212751, 0.00186777, 0.000645488, -0.00444387, 0.00849798
-6.94957, -0.0713808, 0.091524, 0.0201142, 0.0262838, 0.0281492
-6.91468, -0.0611811, -0.00446844, -0.00667185, 0.00102816, 0.0339959
-6.87366, -0.0314552, -0.105067, -0.00633826, -0.0115005, 0.0394095
-6.83749, -0.0443457, -0.0386167, 0.0573346, -0.00492683, 0.0521448
-6.79516, -0.0594974, 0.0439909, -0.00942086, -0.00656353, 0.0736887
-6.758, -0.0722755, -0.0623939, 0.004827, -0.00632397, 0.0858059
-6.71555, -0.0365934, 0.0682896, -0.000424043, 0.0153105, 0.0967022
-6.67694, -0.024704, 0.0372977, 0.0199686, 0.00359807, 0.106159
-6.63334, -0.0907851, -0.0506694, -0.00479527, -0.0174514, 0.141522
-6.58676, -0.104155, -0.0461944, 0.033307, -0.0104515, 0.162294
-6.54338, 0.00633791, -0.000838771, -0.00507606, -0.000351005, 0.159622
-6.50075, -0.0803512, -0.0239716, 0.00511114, -0.00157227, 0.19415
-6.45262, -0.154359, -0.0229129, 0.00609428, -0.00162813, 0.229976
-6.41422, 0.0123314, 0.0266792, 0.0168274, 0.00658111, 0.20361
-6.36438, -0.0485469, -0.163712, -0.0283499, -0.0564747, 0.233988
-6.32095, -0.0894629, 0.0606874, 0.0170814, -0.0046699, 0.260101
-6.27797, -0.0906698, -0.0486779, -0.0344925, -0.0256313, 0.274364
-6.23478, -0.0691193, -0.0602723, -0.0107764, -0.0251054, 0.279624
-6.19051, -0.0914639, -0.11489, -0.00972828, -0.0315749, 0.296955
-6.15264, -0.125591, -0.0230624, -0.00872058, -0.0176751, 0.311041
-6.10589, -0.123464, -0.0867298, 0.0147955, -0.020935, 0.318366
-6.06444, -0.108925, -0.219416, -0.0189743, -0.0394484, 0.330019
-6.02799, -0.111199, 0.0726456, -0.0148754, 0.0329637, 0.347438
-5.9996, -0.0306987, 0.0298769, -0.0537398, 0.00867236, 0.343782
-5.95596, -0.187619, -0.0923652, 0.0012606, -0.0194981, 0.376788
-5.9346, -0.113737, 0.0695299, 0.0175792, 0.0124601, 0.388523
-5.8981, 0.0625323, 0.175576, -0.00939593, 0.0264413, 0.348317
-5.87748, 0.0551259, -0.104069, 0.0105732, -0.00481186, 0.359025
-5.85016, -0.0805814, -0.0060374, -0.0298044, 0.00736421, 0.394577
-5.82497, -0.212481, -0.000999086, 0.0251105, 0.0236487, 0.429993
-5.79862, -0.115763, 0.03017, 0.0292152, 0.0143559, 0.409874
-5.78194, 0.0692562, 0.0560269, 0.00626184, 0.010645, 0.371643
-5.75672, -0.158477, -0.0592621, -0.0161261, -0.0166569, 0.420286
-5.75134, -0.0685833, -0.0393754, -0.00684975, -0.00035103, 0.409881
-5.72728, -0.137446, 0.0257382, -0.0032367, -0.00355226, 0.417886
-5.7183, 0.0276308, 0.0446596, 0.00149368, 0.00247343, 0.375393
-5.70438, 0.0349809, -0.0402926, -0.000168478, -0.0272127, 0.367775
-5.69225, 0.0182572, -0.0253079, 0.00535512, -0.0143181, 0.368947
-5.68485, -0.100579, 0.0887942, -0.0218004, 0.026709, 0.394773
-5.6896, 0.00541357, -0.0567531, -0.00869611, -0.0168028, 0.361532
-5.69322, -0.104921, 0.01255, -0.00163507, 0.00351154, 0.379084
-5.69806, 0.0280709, -0.0269335, -0.000595012, -1.71524e-05, 0.338989
-5.69906, -0.0952387, 0.0801564, 0.0390615, 0.040999, 0.365222
-5.71159, -0.0144235, -0.019954, -0.0150134, 0.00386486, 0.355273
-5.71229, -0.0949434, 0.00798859, -0.0170678, -0.00688499, 0.37227
-5.72387, -0.00680176, -0.0622313, -0.0110171, -0.0154836, 0.352582
-5.74269, 0.0129353, 0.103315, -0.0411695, 0.00655014, 0.341568
-5.75982, -0.107386, 0.112922, -0.0669418, -0.00708585, 0.364896
-5.78557, -0.025108, -0.0252443, -0.0322427, -0.0305287, 0.33206
-5.79809, -0.0206996, 0.0695768, -0.0525138, 0.000174775, 0.317481
-5.81993, 0.0760669, -0.0253208, -0.0126484, -0.0129778, 0.274763
-5.84579, -0.0318553, 0.0162076, -0.0463661, 0.017412, 0.287082
-5.87523, -0.0138679, 0.137973, 0.00756667, 0.0117809, 0.266305
-5.91095, -0.010534, 0.00472275, 0.0144817, -0.00203874, 0.252956
-5.9399, -0.018998, 0.185811, -0.023464, 0.0198052, 0.243514
-5.97474, 0.0219668, 0.107235, -0.032721, -0.00142589, 0.226448
-6.0098, 0.0986892, 0.147925, -0.0528781, -0.00504668, 0.197457
-6.05001, -0.0205023, -0.054633, -0.0295905, -0.0241073, 0.20795
-6.08184, -0.0178906, 0.0897864, 0.0172039, 0.01285, 0.187874
-6.12219, -0.0176681, 0.0187712, 0.00529611, -0.00140754, 0.176389
-6.15967, -0.0381446, 0.0993095, -0.0100815, 0.00785589, 0.168969
-6.20052, 0.0223168, -0.0393078, 0.00618351, -0.0192883, 0.141515
-6.23926, -0.0179214, 0.0681367, -0.0303276, 0.00202474, 0.133866
-6.27486, 0.0101682, 0.0170249, -0.0282376, -0.0117693, 0.111919
-6.31886, -0.0189372, 0.0439611, -0.0190784, 0.00282326, 0.0982101
-6.35142, -0.0484218, 0.00556364, 0.0119018, -0.0131225, 0.0896773
-6.39729, -0.0480052, -0.0805581, -0.0119404, -0.00675529, 0.0721905
-6.43239, 0.0129941, 0.027247, -0.0123024, -0.0127368, 0.0446338
-6.47342, -0.0279283, 0.0769107, -0.00475845, -0.0220197, 0.0384726
-6.51783, -0.0192819, 0.0153022, -0.00400676, 0.00536295, 0.0223351
-6.55291, 0.0455092, -0.0281139, -0.00527654, -0.0136823, -0.00188963
-6.58433, -0.054827, -0.000426882, 0.0236157, -0.0207084, 0.0172871
-6.63759, 0.0131458, -0.11687, -0.000943601, -0.0105531, -0.00329879
-6.67337, 0.0135145, -0.000818944, -0.0089862, 0.0118825, -0.00373775
-6.7169, -0.0200301, 0.0239312, 0.00144801, 0.00433339, 0.00857957
-6.76132, -0.00452938, -0.0501608, 0.0026536, -0.0140758, 0.00488782
-6.80385, -0.0171972, -0.00356643, 0.01005, -0.00403293, 0.00478992
-6.84573, 0.0041353, -0.0545997, -0.0126239, -0.0124759, -0.00109985
-6.88273, -0.0240177, -0.0798867, 0.00588598, -0.0152563, 0.00259106
-6.91609, -0.0060166, -0.028755, 0.0240567, 0.00568381, -0.000659061
-6.94428, -0.0594679, -0.0435815, -0.0102282, -0.0142507, 0.0124707
-6.97196, -0.00948504, -0.0073217, -0.0196048, -0.00463239, -0.00134391
-6.99669, -0.0118864, 0.0576468, -0.0031425, 0.0210074, -0.000309285
-7.02469, -0.0173154, 0.0243933, -0.0248661, 0.0134716, 0.00164356
-7.04657, -0.0034103, -0.0405197, 0.00648879, -0.00782077, 0.001732
-7.07345, -0.0409526, -0.0310366, -0.00201473, 0.00444953, 0.00886661
-7.1009, 0.00531889, -0.0622289, -0.00666907, 0.00127724, -0.00402334
-7.11656, 0.0232116, 0.150237, -0.0104267, 0.00722973, -0.00815173
-7.15804, -0.019103, -0.130994, 0.00173698, -0.025224, 0.000269685
-7.18606, -0.0360152, 0.0187584, 0.00753126, -0.00626547, 0.00598215
-7.22658, 0.0202947, 0.0601894, 0.00131265, -0.00308129, -0.00349761
-7.26153, -0.0407486, -0.0342495, -0.0257914, -0.0106208, 0.0106932
-7.30756, 0.0133279, -0.0649202, 0.0152748, -0.00423686, -0.00292386
-7.34793, 0.0134816, -0.0571643, 0.0202739, -0.00323379, -0.00324565
-7.40109, -0.0452162, 0.0247208, -0.028757, 0.00489263, 0.00944111
-7.45299, 0.0202693, -0.0176878, -0.0120224, -0.00262615, -0.00508562
-7.50193, 0.00555174, 0.102779, -0.016561, 0.0019344, -0.00018488
-7.55369, -0.00562225, -0.0181011, -0.00283832, -0.016363, 0.00333694
-7.60603, -0.0566514, 0.00896959, -0.00610979, -0.00673681, 0.0155204
-7.65137, 0.0217065, 0.000409227, 0.0236347, -0.00308026, -0.00565885
-7.70191, -0.0205066, -0.111037, -0.0249227, -0.0148739, 0.00266581
-7.74898, 0.0348959, 0.157636, 0.0125169, 0.0104074, -0.00981191
-7.80738, -0.00751413, -0.0456431, -0.0166754, -0.00434203, 0.000479793
-7.85731, -0.0191948, -0.0567879, 0.00838968, -0.0111872, 0.00418105
-7.90871, -0.0195123, -0.0134304, -0.00609525, -0.00261135, 0.00466979
-7.94952, -0.0246261, 0.0808127, 0.0106812, 0.00683894, 0.00508849
-7.99725, -0.0144435, 0.0123998, 0.00584736, -0.00519359, 0.00289708
-8.04335, -0.0362186, 0.110121, -0.0126418, 0.00397284, 0.00933839
-8.08748, 0.0325922, -0.0201958, 0.0139251, 0.0030709, -0.00829899
-8.12126, -0.0403141, -0.0493317, -0.00319499, -0.00885194, 0.0085637
-8.1536, 0.00437894, -0.0353104, -0.0112597, -0.0070503, -0.00094592
-8.18689, -0.029251, -0.0113295, -0.00958617, -0.00143503, 0.00695512
-8.20965, 0.00423151, -0.00569171, 4.94438e-05, -0.00440727, -0.00303481
-8.23872, -0.0256752, 0.0177958, 0.00743411, -0.000396593, 0.00687883
-8.25768, 0.012751, -0.0827261, -0.000986822, -0.0211791, -0.000106279
-8.27995, 0.00174647, -0.108089, -0.00958193, -0.0210139, 0.000966489
-8.30139, -0.0437137, -0.0673846, -0.00517097, -0.00660904, 0.00963975
-8.32227, 0.0175737, -0.0551056, -0.0133077, -0.00804483, -0.00544347
-8.33728, -0.0111166, 0.010767, -0.00655886, -0.0196345, 0.00342416
-8.35792, -0.0330703, -0.0673218, 0.00616351, -0.0208537, 0.00616643
-8.36046, 0.0324993, -0.0215068, -0.0118334, -0.00302763, -0.0106297
-8.37193, 0.00240101, -0.0287028, 0.00667544, 0.00477729, -0.00048756
-8.37799, -0.0452876, -0.00581996, 0.000835034, 0.00151673, 0.00898091
-8.38163, 0.0263579, -0.0604641, 0.00855821, -0.0089104, -0.00996508
-8.38443, 0.00628491, -0.0556541, 0.0298294, 0.016302, -0.00498282
-8.38601, -0.0752266, 0.0157313, -0.02377, 0.00725041, 0.0123368
-8.37414, 0.0295585, -0.0069198, 0.00558539, 0.000327005, -0.0143415
-8.37943, -0.00329972, -0.0123925, -0.00341329, 0.00461732, -0.00977009
-8.3716, 0.00865508, 0.0265025, 0.00672755, 0.00755093, -0.0107765
-8.37186, -0.0609857, -0.0884037, 0.00776017, -0.0161403, 0.00528503
-8.35826, 0.0195, 0.0759673, -0.00509428, 0.0125058, -0.0187823
-8.35806, -0.0213171, -0.129558, -0.00426696, -0.00960776, -0.00764908
-8.3432, -0.0060461, 0.0941972, -0.0234824, 0.00697919, -0.0106095
-8.34011, -0.0165343, -0.0241858, 0.0177002, 0.00226261, -0.0115691
-8.32734, -0.051897, -0.0374388, -0.00120405, 0.00506795, -0.00175759
-8.31814, 0.0640737, 0.0242571, 0.0126522, -0.0119896, -0.0340685
-8.30766, -0.0373164, 0.0539882, -0.020383, -0.0191698, -0.00719314
-8.28921, -0.0822868, 0.140942, -0.0147107, 0.0178176, 0.00461202
-8.28385, 0.0177912, 0.0309827, -0.00614831, -0.0103188, -0.0159571
-8.27583, 0.00585731, -0.149519, 0.00511979, -0.00144924, -0.0160573
-8.25805, -0.0558391, -0.0165798, -0.0123913, 0.0110186, 0.000928965
-8.24318, 0.0498428, 0.0327651, -0.00630915, 0.00594431, -0.0182658
-8.23609, -0.0615566, -0.132177, -0.0106276, -0.00233446, 0.00560712
-8.22102, -0.0168247, 0.0840158, -0.0111648, 0.0170045, -0.00317604
-8.2021, -0.0285781, -0.0276234, -0.0103806, -0.0121746, -0.000383158
-8.186, -0.0641219, -0.0904102, 0.0249684, -0.013802, 0.0026928
-8.1621, -0.0208353, 0.0984439, -0.00866396, 0.00982801, -0.00169962
-8.15063, -0.0168453, 0.0994439, -0.0178792, 0.0102911, -0.00421235
-8.12912, -0.00255074, -0.00659643, -0.012919, -0.00454506, -0.00691599
-8.10317, -0.0640458, 0.0211378, 0.0128754, -0.00564605, 0.00822099
-8.07618, 0.0313781, -0.0202208, -0.0008606, -0.0277225, -0.0174959
-8.04661, -0.0550107, -0.00726091, 0.00187814, 0.00183722, 0.00548317
-8.01777, -0.0384232, 0.0421224, 0.00335857, 0.0156916, 0.00233498
-7.99424, 0.01516, 0.052309, -1.39507e-05, 0.00175875, -0.0111334
-7.96431, -0.0358873, 0.0743423, 0.0131998, 0.00399963, 0.000989236
-7.93592, -0.00188477, 0.0368542, 0.00432567, 0.00684782, -0.00927025
-7.90191, -0.0347121, -0.0693647, 0.00385126, -0.0110589, -0.00401479
-7.86959, -0.0585776, -0.122961, 0.0260084, 0.00702886, 0.00498981
-7.82918, 0.00953722, 0.00542204, -0.0304541, 0.0120658, -0.00971686
-7.79374, -0.0417423, -0.0699138, 0.00765247, -0.0102152, 0.00588403
-7.7447, -0.0410572, 0.0648642, 0.0119551, 0.00993981, 0.00601628
-7.70687, 0.0386954, -0.0803365, 0.00523654, 0.0118259, -0.0156205
-7.66393, -0.0224223, -0.076562, -0.018039, 0.00113647, -0.00136156
-7.62086, -0.0237966, -0.0688316, 0.0100939, -0.00664107, 0.00328298
-7.57468, 0.0307213, -0.0194855, -0.00371848, 0.00705824, -0.00778305
-7.53013, -0.0202426, -0.0798479, -0.0241387, -0.0183267, 0.00135427
-7.47126, -0.00719554, 0.0908047, 0.011637, -0.000126631, 0.00192967
-7.42647, -0.0327769, 0.0263495, -0.00295377, 0.00445996, 0.00577734
-7.3639, -0.0207765, -0.0832868, -0.0131065, -0.00775448, 0.00173669
-7.30343, -0.00179636, -0.129412, 0.0065535, -0.0151686, -0.000609214
-7.23458, -0.0189807, -0.0228124, -0.0161075, 0.0158434, 0.00305528
-7.16297, 0.00407537, -0.121133, -0.00475806, -0.0137919, -0.00129764
-7.07939, -0.0383476, 0.0215164, -0.0296161, 0.0222606, 0.0103237
-7.00725, 0.0555741, 0.0663221, 0.00621711, 0.0190519, -0.0137096
-6.91805, 0.0803529, 0.0280601, -0.0300369, 0.000382143, -0.0189274
-6.8374, -0.11778, -0.175835, -0.00914396, -0.0322586, 0.0258599
-6.73778, -0.0410139, -0.0652675, 0.0164498, -0.0075737, 0.00605827
-6.65415, 0.0259508, 0.00878231, 0.00500318, 0.0167647, -0.0107115
-6.56308, -0.0524534, -0.0528742, -0.00394934, -0.0070921, 0.00858449
-6.47216, -0.0176284, 0.00335381, -0.00537806, 0.000964043, 0.00289066
-6.38029, -0.055212, -0.0207995, 0.0102766, -0.000573992, 0.00904165
-6.29618, 0.0154198, 0.0160625, -0.012688, 0.00435944, -0.0066454
-6.2003, -0.0383585, -0.0636721, 0.0246216, -0.0059428, 0.00414191
-6.10977, -0.0079779, -0.00584111, 0.00229053, -0.00324005, -0.00524589
-6.02436, -0.11473, 0.00535413, 0.0255285, 0.000869054, 0.0229641
-5.93913, -0.0395392, -0.00691993, -0.00437596, 0.00678449, 0.00386931
-5.84695, 0.000698919, -0.113211, 0.0347764, -0.0260675, -0.00484536
-5.76216, -0.0425357, -0.0260822, -0.0322472, 0.0103423, 0.00696591
-5.66483, 0.0101692, 0.00409217, 0.0349866, -0.0098258, -0.00733242
-5.58092, 0.0313112, -0.0193496, -0.0242728, 0.0150408, -0.00818967
-5.48916, -0.0441235, -0.0213265, -0.0180412, -0.0138959, 0.00967286
-5.40336, -0.0325704, -0.0748653, 0.0160751, 0.00613787, 0.00576283
-5.31297, -0.0688338, 0.0228357, 0.0185371, 0.0059612, 0.0143716
-5.23328, 0.0336171, -0.0138601, -0.0232061, 0.00679597, -0.00720108
-5.14631, 0.00444661, -0.0666163, -0.00502347, 0.0030403, 0.00354582
-5.07548, -0.0609587, -0.0967874, 0.00809821, 0.0132493, 0.031131
-4.99192, 0.043864, 0.00989819, 0.000589609, 0.00648071, 0.019273
-4.92207, -0.0147947, -0.0664246, 0.00154128, -0.0219194, 0.0503135
-4.85108, -0.00145847, -0.0459441, -0.00768507, 0.01385, 0.0633379
-4.78714, 0.0487633, -0.072719, -0.00207319, -0.00599655, 0.0689626
-4.71756, -0.018903, 0.010413, 0.0125189, 0.00578378, 0.104752
-4.6554, 0.0885198, -0.0244848, -0.00833621, -0.00138456, 0.102982
-4.58686, 0.0201494, -0.0134594, -0.0103242, -0.0028892, 0.142107
-4.53074, -0.0210458, -0.0696779, 0.0348245, -0.00533429, 0.167324
-4.46588, 0.0362904, 0.0607764, 0.00949917, 0.0192044, 0.176565
-4.41268, 0.0231763, -0.00977233, -0.00021337, 0.00876016, 0.201325
-4.35273, 0.0313662, 0.0049992, -0.00982017, 0.00251751, 0.224147
-4.29939, 0.00994981, -0.00717959, -0.00401936, 0.0105938, 0.252449
-4.24366, 0.0492418, 0.0452314, -0.00132785, 0.00370908, 0.261905
-4.19811, 0.053128, 0.0792169, 0.007913, 0.00239196, 0.272724
-4.1513, -0.0282989, -0.0170711, 0.0108835, 0.0115976, 0.304387
-4.10602, 0.0842227, 0.00512669, 0.00513857, 0.0158732, 0.292087
-4.06129, -0.0166277, 0.0374699, 0.0277224, 0.00527774, 0.332624
-4.02739, 0.00767843, -0.0347312, 0.0610252, -0.00270139, 0.340182
-3.98748, 0.0190033, -0.0119091, -0.00448357, -0.0260277, 0.356494
-3.94962, 0.0406078, -0.00580996, 0.00933563, -0.0100089, 0.364973
-3.91754, 0.0193817, -0.00484038, -0.0308093, -0.012552, 0.379669
-3.89639, 0.0729742, -0.00249004, -0.00336631, -0.010024, 0.374544
-3.86405, 0.0347953, -0.0424333, -0.0350484, -0.00274051, 0.3884
-3.84038, 0.20038, -0.00683509, -0.0107608, 0.0091364, 0.358044
-3.81836, -0.136324, -0.0490107, 0.0168126, -0.00694054, 0.455312
-3.8094, 0.0633232, 0.0637714, 0.00839104, 0.0153287, 0.407682
-3.80603, 0.0482009, -0.0296731, 0.00033872, -0.00706134, 0.402068
-3.80575, 0.0380719, -0.0364258, 0.0162506, -0.0203654, 0.40305
-3.80166, 0.00284752, -0.000431652, -0.0222433, -0.00182472, 0.415908
-3.79658, 0.0842489, 0.0812691, -0.0180057, 0.019912, 0.399233
-3.79765, 0.0215669, -0.0411086, -0.0435056, 0.00176057, 0.410942
-3.81822, 0.0953782, -0.0820141, -0.0190102, -0.0089078, 0.386414
-3.83683, 0.0174283, -0.00335849, -0.0626006, 0.0120516, 0.389711
-3.86575, 0.0255541, 0.090918, -0.00444652, 0.0267523, 0.369499
-3.91322, -0.0154322, 0.0868475, 0.0157832, 0.0198268, 0.359041
-3.95494, -0.033567, 0.0162713, -0.0134328, 0.00167191, 0.337008
-3.99962, -0.0454735, 0.0347701, 0.0493357, -0.00237641, 0.315003
-4.03764, -0.0301407, -0.024734, 0.00178343, -0.0197183, 0.289405
-4.07924, -0.0160693, -0.0798828, -0.00779866, -0.0216348, 0.260767
-4.11507, -0.00616855, -0.0933191, -0.0157052, -0.015534, 0.233589
-4.15745, -0.0592329, -0.0299468, -0.0345055, 0.0067321, 0.219456
-4.20071, -0.00179759, -0.0183176, -0.0315193, -0.00704539, 0.178212
-4.23601, -0.00674992, 0.0466305, 0.0132137, -0.0104676, 0.15399
-4.2819, -0.00853095, -0.00552488, -0.0158486, 0.0065816, 0.124925
-4.32625, -0.0407192, -0.0642239, -0.013091, 0.00189322, 0.109424
-4.35795, -0.0829864, -0.0276707, 0.0322395, 0.0013769, 0.0926671
-4.39966, -0.118015, -0.0351363, 0.0237937, -6.0952e-07, 0.0744237
-4.4343, -0.00218421, -0.0427105, -0.0201388, -0.0116165, 0.0246976
-4.47688, -0.0171012, 0.0281206, -0.0224365, -0.000818483, 0.00721145
-4.50843, -0.0306377, -0.0599279, -0.0253755, -0.0205048, -0.00788338
-4.54698, -0.0458339, -0.0271015, -0.0156022, -0.0172157, -0.0247597
-4.58043, -0.0515713, 0.0485657, -0.00925844, 0.00173015, -0.0439208
-4.61582, 0.0255431, 0.0125894, 0.00957516, -0.00199697, -0.0821701
-4.64776, -0.115048, 0.00813218, 0.0167824, 0.00458755, -0.0628069
-4.67749, -0.0894698, -0.0308255, -0.0159252, -0.0117978, -0.0893539
-4.70885, -0.00724028, -0.121228, -0.012932, -0.0275618, -0.128737
-4.74215, -0.0835056, 0.124546, 0.00779433, 0.034609, -0.127566
-4.7725, 0.011919, 0.0230313, -0.0170264, -0.00226588, -0.167393
-4.80403, -0.0633885, 0.0154833, -0.0287956, -0.00695696, -0.169109
-4.82947, -0.0174486, -0.00905041, -0.011417, -0.00266856, -0.198692
-4.86007, -0.0198498, -0.0417541, -0.0342089, -0.035571, -0.213217
-4.88666, -0.0617296, 0.0659932, -0.0138425, 0.00216787, -0.215573
-4.90945, -0.0868096, 0.035184, -0.00407292, -0.0145844, -0.22738
-4.93373, -0.0732017, 0.0926828, 0.00357599, 0.00273976, -0.246217
-4.95888, -0.0568493, 0.0725725, 0.0221159, 0.00476205, -0.258276
-4.98291, -0.0244449, 0.00514747, -0.00739034, -0.00968994, -0.279363
-5.00791, -0.0543596, 0.112315, 0.00961508, -0.00590848, -0.285268
-5.03221, -0.00707886, -0.0253898, -0.0654626, -0.0217318, -0.306455
-5.05773, -0.0545281, 0.151363, 0.0194245, 0.00978317, -0.298553
-5.07752, 0.0271952, 0.0224434, -0.0179475, -0.0273651, -0.327057
-5.09595, -0.11923, 0.0672072, 0.0180347, -0.00371762, -0.296559
-5.11649, -0.0245221, 0.141529, 0.0254199, 0.0107548, -0.325253
-5.13803, -0.0331768, 0.020494, -0.0182929, -0.0421742, -0.32732
-5.15573, -0.0718307, 0.0979095, -0.0210578, -0.00512173, -0.324498
-5.17873, -0.0605602, 0.239046, 0.0441883, 0.0325068, -0.328929
-5.19313, 0.0158948, 0.0821211, -0.0406632, -0.0260988, -0.34902
-5.21565, -0.046002, 0.0520205, -0.00343289, 0.00317308, -0.33632
-5.23227, -0.0667485, 0.124437, 0.0551081, -0.00952568, -0.332832
-5.2477, -0.00138238, -0.0565476, -0.0207913, -0.0281873, -0.351943
-5.26384, -0.103788, -0.0572703, -0.0259772, -0.0305081, -0.325312
-5.27695, -0.0904424, 0.0515501, 0.059547, -0.00843992, -0.336143
-5.28575, -0.0138592, 0.125448, 0.0363566, -0.00521158, -0.349593
-5.28795, -0.0477623, -0.0131657, -0.00491028, -0.0168359, -0.336216
-5.28465, -0.0335601, -0.0044545, 0.0198691, -0.00560585, -0.332724
-5.27611, 0.00586532, -0.0498568, -0.00771093, -0.00713549, -0.33476
-5.26551, -0.0136211, 0.0448954, 0.0261074, -0.0141851, -0.316384
-5.24956, -0.00242544, 0.00100903, 4.52972e-08, -0.00337172, -0.302101
-5.23716, -0.082246, 0.0473608, 0.0612215, -0.00197633, -0.267355
-5.21361, 0.0155112, 0.0193382, 0.0314207, 0.00416564, -0.27283
-5.19678, -0.0245569, -0.0289358, 0.0267127, 0.00954617, -0.241255
-5.1685, -0.0711114, 0.0356194, 0.0333922, -0.00469879, -0.202674
-5.14068, -0.0403207, -0.0485873, 0.0167184, -0.00453269, -0.191212
-5.10048, -0.0224467, -0.0465191, 0.0291587, -0.0125346, -0.173673
-5.06045, 4.98552e-05, -0.0337218, -0.00482087, -0.00218555, -0.165277
-5.02044, 0.0425847, 0.00205645, -0.0131567, -0.00669675, -0.161456
-4.97773, -0.0510192, 0.0531385, 0.0119046, 0.00831168, -0.130101
-4.92518, -0.044837, -0.0457958, -0.00837245, -0.0145859, -0.122921
-4.87672, -0.0426558, 0.00727342, 0.0183911, 0.01316, -0.119035
-4.82285, -0.00390649, -0.125912, 0.0189658, -0.00546604, -0.12467
-4.77042, -0.000724626, 0.0217368, 0.0136677, 0.00929464, -0.117486
-4.71241, -0.0734419, 0.0503873, 0.00850245, 0.0041852, -0.0944117
-4.65696, -0.0194835, -0.0781581, -0.00386049, -0.00176769, -0.101073
-4.6016, -0.0265014, -0.106524, -0.0163902, 0.00476468, -0.0961056
-4.54386, -0.00102591, -0.0302058, -0.0112925, -0.00411177, -0.100184
-4.47714, -0.0517258, 0.0256364, -0.0105043, 0.00296733, -0.0832738
-4.42231, 0.0109536, -0.0672925, 0.00370111, 0.00187094, -0.0971405
-4.35472, -0.0370762, -0.00509732, -0.00698159, 0.0045594, -0.0782243
-4.29782, -0.0763969, 0.0690228, 0.0180286, -0.00103364, -0.0631627
-4.22708, -0.00614147, -0.0162601, 0.0129417, -0.0148324, -0.0722393
-4.16543, 0.0454067, -0.00822175, 0.0141653, 0.0076762, -0.0774529
-4.09901, -0.0289353, 0.00512793, 0.00335294, -0.0105366, -0.0454062
-4.03606, 0.0149263, 0.0994983, -0.0156931, 0.0194809, -0.0461884
-3.96857, 0.0136328, -0.0821965, 0.00808769, -0.0102413, -0.0375447
-3.90281, -0.0148873, 0.0108411, 0.0212366, 0.00662227, -0.0210936
-3.83441, -0.000306289, 0.0925411, 0.00422611, 0.00264532, -0.0163588
-3.77111, -0.056343, -0.0605829, 0.00717479, -0.00756477, 0.00746309
-3.69773, 0.0425586, -0.0552468, 0.0186699, 0.000427493, -0.0110071
-3.63787, -0.0300518, 0.0220088, -0.0172669, 0.00620243, 0.0124918
-3.56708, -0.014703, -0.0444828, 0.0155539, -0.00373481, 0.00826031
-3.50426, 0.0151482, -0.0609215, -0.0140649, 0.00159664, 0.000676084
-3.43625, 0.0438357, -0.0283795, 0.0140422, 0.00404714, -0.00905866
-3.37401, -0.0627078, -0.0709645, -0.017089, -0.00968413, 0.019118
-3.30452, 0.00721706, 0.0195079, 0.00741789, 0.0027334, 0.00256605
-3.24581, 0.0212903, -0.03115, 0.0215505, 0.00210434, -0.00232811
-3.17634, 0.0126138, -0.0514803, -0.0133712, -0.0143277, 0.00119301
-3.11448, -0.0228173, -0.0522456, 0.0111587, -0.00981929, 0.0109696
-3.04199, -0.0116671, -0.0314351, -0.00520416, -0.00253317, 0.0101058
-2.97569, 0.0259161, 0.0827924, -0.0135116, 0.00550787, -0.00109685
-2.90339, -0.0157919, -0.103239, -0.00386937, -0.0183366, 0.00737374
-2.83656, 0.0454418, -0.0440993, -0.00434326, -0.00794931, -0.00877601
-2.76502, -0.0807862, 0.000693272, 0.0206114, -0.000311229, 0.0228488
-2.70111, -0.0321118, 0.00359008, -0.00284289, -0.00381389, 0.0110996
-2.63429, 0.121868, -0.125606, 0.00669996, -0.0164704, -0.0285071
-2.57503, -0.0408094, 0.0667597, 0.00269763, 0.0139324, 0.0130253
-2.51158, -0.0446682, 0.0342468, -0.00649393, 0.00638351, 0.0147395
-2.45737, 0.0235561, -0.0464609, 0.0226731, -0.0105246, -0.00203592
-2.39171, 0.00383373, -0.0614779, 0.00317299, -0.00609982, 0.00171126
-2.32945, 0.0569774, 0.058437, -0.00727241, 0.0201726, -0.0116754
-2.2459, -0.0944374, -0.0331242, -0.0223574, 0.0011594, 0.025805
-2.15165, 0.0454525, -0.114378, 0.00248244, -0.0228658, -0.00973906
-2.03359, -0.00260236, 0.0492307, 0.00706916, 0.00833638, 0.00469978
-1.92981, 0.00903924, 0.0347679, 0.0171136, 0.0048259, 0.00350474
-1.82155, 0.0125054, -0.049228, -0.00964307, -0.0106368, -0.000834697
-1.72636, -0.064714, 0.0449125, -0.000409853, 0.0126439, 0.0178333
-1.62684, -0.0194038, -0.00244221, 0.00213785, -0.0093512, 0.00779126
-1.5449, 0.0517098, -0.000334458, -0.00231138, 0.00181228, -0.00894717
-1.46093, -0.033864, -0.0146805, 0.0112393, -7.13797e-05, 0.0114277
-1.38923, -0.0333552, -0.0119494, 0.0114439, -0.00196454, 0.0115951
-1.31516, 0.0228103, 0.0221499, -0.0280095, 0.00872414, -0.00378882
-1.24733, 0.00980388, -0.0535423, 0.0315155, -0.00789991, -0.000878855
-1.17493, 0.0413438, 0.0908851, -0.0144362, 0.0306182, -0.00905525
-1.1062, 0.0770236, 0.00402574, 0.0292132, -0.0193548, -0.0191814
-1.03824, -0.0548243, 0.033418, -0.0240712, 0.0071261, 0.0154613
-0.976469, 0.0253121, -0.0312443, 0.0123704, -0.0084547, -0.00534049
-0.901987, 0.00584464, -0.0114376, 0.000401052, -0.00424673, -0.000829878
-0.832943, 0.0483185, 0.0862478, -0.0287247, 0.0170502, -0.0108796
-0.759034, -0.0596157, -0.0380411, 0.0188896, -0.0161466, 0.0179077
-0.697603, -0.0611994, -0.0141792, -0.0151646, 0.00975296, 0.0162704
-0.620357, 0.0197746, 0.0164582, -0.00402118, -0.00120855, -0.00548508
-0.553399, 0.0236702, -0.0282144, 0.0217002, -0.00882705, -0.00627532
-0.478541, 0.0449094, -0.0383404, -0.00710161, -0.00570523, -0.0101483
-0.411162, -0.0483507, 0.059883, 0.0044736, 0.0153668, 0.0132447
-0.342998, -0.0267399, -0.0014489, -0.00421077, 0.00278263, 0.00688418
-0.278069, 0.0485597, 0.0340996, -0.0293603, 0.00932831, -0.0115505
-0.208537, 0.0034849, -0.0421044, 0.0219469, -0.0120888, 0.000550724
-0.142802, 0.00756775, 0.0400057, -0.00242012, 0.00860929, -0.00138519
-0.0780804, -0.046716, -0.0192134, 0.0142499, -0.00613063, 0.0119202
3.40522e-06, 0.0723546, 0.0210185, -0.0273057, 0.00532753, -0.0184198
0.0317318, -0.040397, -0.00529165, 0.0136259, -0.000679172, 0.0104636
0.021663, -0.00225787, -0.0173544, -0.000152144, -0.00093155, 0.000568862
9.54783e-05, 0.0104651, 0.0466871, 0.00433723, 0.0124015, -0.00260498
0.000239665, -0.00443826, -0.0171138, -0.00295663, -0.00562437, 0.00122419
0.00337525, -0.000671731, -0.0016408, 0.00528117, -0.00203959, -4.85767e-05
0.00585703, 0.0123045, 0.00916717, -0.0017537, 0.00248633, -0.00301795
0.00408814, -0.0169208, 0.000284507, -0.000955089, 0.00109953, 0.00446071
0.00119225, 0.0145107, 0.00146704, 0.00331893, -0.00107079, -0.00326527
0.00300289, 0.00107131, -0.0218445, -0.00353176, -0.00556237, -0.000495251
0.00649047, -0.0179624, 0.0497475, 0.00156783, 0.0115076, 0.00443054
0.00253838, 0.0287751, -0.0373869, 0.00218321, -0.00844244, -0.0072108
0.00201307, -0.0259355, 0.0225329, -0.00626514, 0.00496887, 0.00693998
0.00408901, 0.00936821, -0.00691423, 0.0101725, -0.00185745, -0.00228265
0.0058946, -0.0229163, 0.0153953, -0.00977937, 0.00354688, 0.00632472
0.0026022, 0.00457593, -0.0113457, 0.00962377, -0.0034462, -0.0011459
0.00318954, 0.00327794, -0.0135853, -0.00620856, -0.0036394, -0.000663298
0.0042708, 0.0155073, 0.0381979, -0.00131573, 0.00904922, -0.00397399
0.00508834, 7.41448e-05, -0.039492, 0.0058047, -0.011603, 0.000197466
0.00245255, -0.00624078, 0.0341098, -0.00195362, 0.008062, 0.00166391
0.00383437, -0.00274265, -0.0173108, -0.00239565, -0.00540434, 0.000511414
0.00444834, -0.00906421, -0.00527177, 0.00138812, -0.00217581, 0.00229869
0.00426824, 0.0196447, 0.0371914, -0.00696953, 0.00901502, -0.00477323
0.00146323, -0.00204818, -0.028768, 0.0069763, -0.00793347, 0.000627836
0.000960885, -0.00989962, 0.0462039, 0.00126516, 0.0113149, 0.00280761
1.29412e-05, -0.000633512, -0.0238815, -0.00726104, -0.0060982, 0.000158626
2.92992e-07, -0.00430859, 0.0439621, 0.00639404, 0.0111791, 0.001098
-0.0590042, 0.0065973, -0.0257877, -0.00631005, -0.00797082, -0.00150528
-0.0975428, -0.00264622, 0.0221801, 0.00680935, 0.00362789, 0.000887992
-0.135924, -0.0361456, 0.0294723, 0.00294084, 0.00564188, 0.00985274
-0.173732, 0.058145, -0.0144266, 0.00164411, -0.00152783, -0.0151391
-0.218988, -0.0188553, -0.0112209, 0.0202441, -0.00122923, 0.00518995
-0.260643, -0.0717433, -0.0389365, -0.0187368, -0.00740177, 0.0184548
-0.306943, 0.0623283, 0.00540233, 0.00345667, -0.00139842, -0.0152134
-0.356422, -0.0247135, 0.0537623, -0.0216336, 0.010839, 0.00618026
-0.407569, 0.0827158, 0.0378145, 0.0127725, 0.000324022, -0.0198299
-0.455747, -0.0396328, 0.0505096, -0.00601061, 0.00990501, 0.0105459
-0.503677, -0.0290535, -0.0453678, 0.00548955, -0.00659257, 0.00838666
-0.555808, -0.0180078, 0.00820116, 0.00243227, -0.000428751, 0.0057114
-0.615841, -0.00948351, -0.0209964, -0.00480598, 0.00171329, 0.00275713
-0.671051, -0.0314762, 0.00647199, 0.00646379, -0.000589168, 0.00886998
-0.738729, 0.0171857, 0.0917221, -0.0129418, 0.0160134, -0.00336001
-0.80503, -0.00674551, -0.0343187, 0.0217392, -0.00841783, 0.002974
-0.878869, 0.0189459, 0.0694716, -0.0284153, 0.0151019, -0.00312348
-0.953051, 0.0933245, 0.0659594, 0.00330895, 0.0185795, -0.0240039
-1.0386, 0.0293772, -0.0594891, 0.0166511, -0.0110496, -0.00853279
-1.12363, -0.0103823, -0.00871001, 0.018878, -0.0171482, 0.0021496
-1.22468, -0.0334931, 0.055863, -0.0219239, 0.00583381, 0.00801429
-1.32163, -0.019149, 0.0611837, 0.0230825, 0.00907066, 0.00476181
-1.43242, 0.00444556, 0.0161149, -0.0182981, -0.00365717, -0.000949369
-1.53584, 0.0562849, 0.0581471, -0.00171037, 0.00893773, -0.0148866
-1.64186, -0.0270684, 0.0441914, 0.00556051, -0.000986745, 0.00767458
-1.74629, 0.0666035, 0.0817455, -0.000358517, -0.0040539, -0.0174566
-1.8707, 0.0280967, -0.0796144, -0.0116185, -0.011119, -0.0119932
-1.96021, -0.130668, 0.0527952, -0.00325081, 0.0103322, 0.0289276
-2.07087, 0.0464665, 0.0339441, 0.0127191, 0.00426977, -0.0123753
-2.16997, 0.0530076, -0.0476713, -0.020347, -0.000719273, -0.014685
-2.27138, -0.0912498, -0.021339, 0.0415264, -0.011745, 0.0214189
-2.36039, 0.0117521, -0.0317987, -0.00301634, 0.00153884, -0.00646434
-2.45116, -0.0312225, -0.0385833, -0.0203737, -0.00252363, 0.00591185
-2.53381, -0.0632626, 0.0635055, -0.00212513, 0.0146538, 0.0149208
-2.60457, 0.042493, 0.0798008, -0.00677867, -0.0188447, -0.00868649
-2.69436, -0.0273778, 0.00650409, 0.0007871, -0.00403561, 0.00385421
-2.77927, 0.0507333, 0.0203974, 0.0226872, 0.000346579, -0.0180355
-2.85108, -0.0599758, 0.0452083, 0.00856738, 0.000981927, 0.0120599
-2.9226, 0.0103624, -0.0623162, -0.0202979, -0.0226274, -0.00146811
-2.98826, 0.0196182, 0.0205348, -0.0212767, 0.0129874, -0.00416445
-3.05964, -0.0369732, -0.0381045, 0.00178949, -0.00218686, 0.00624798
-3.12111, 0.0569636, -0.0715663, 0.0143568, -0.0176111, -0.0158691
-3.18849, 0.0151682, 0.0832766, 0.0110814, 0.00753237, -0.00474756
-3.24952, -0.00130306, -0.00174863, -0.0118877, 0.00367023, -0.00432647
-3.29092, 0.044887, 0.219341, 0.0050133, -0.0156452, -0.0115948
-3.37282, -0.0349245, 0.0455507, -0.0255011, 0.0218371, 0.00691814
-3.43179, 0.0783157, -0.0766493, 0.0123749, -0.013875, -0.0205779
-3.48719, 0.0121925, 0.0705371, -0.00581557, 0.00861647, -0.00491091
-3.55284, -0.0577864, -0.0076428, 0.0202178, -0.00443313, 0.0111664
-3.6079, 0.00385025, 0.0803039, -0.00772021, 0.0188931, -0.00518367
-3.66333, 0.00858946, 0.0301672, -0.0140264, 0.00950785, -0.00555135
-3.71702, 0.0339206, 0.0441348, -0.0271842, 0.0119564, -0.0095134
-3.775, -0.0117174, -0.0381448, -0.014356, -0.00269516, 0.00163628
-3.8176, -0.00919771, -0.111978, 0.0186834, -0.0383216, -0.000467471
-3.85726, 0.0353769, -0.0117856, 0.0138415, -0.0124982, -0.0103475
-3.8872, -0.0278326, 0.0759037, -0.0273575, 0.0167716, 0.00488891
-3.92569, 0.0787045, 0.014919, -0.00817895, -0.00485223, -0.0237482
-3.95202, -0.0809305, -0.0543836, -0.0133777, -0.00497096, 0.0173155
-3.96011, -0.0238793, 0.032471, -0.0119903, -0.0154136, 0.00974658
-3.99758, -0.0306416, -0.0353054, -0.0129769, -0.00901534, 0.00341586
-4.02649, 0.075667, 0.123865, 0.0180959, 0.022843, -0.0238054
-4.04823, -0.0768558, 0.0315987, 0.0193599, 0.0200152, 0.014954
-4.07218, 0.0222033, 0.0890667, -0.00066662, 0.019441, -0.0111018
-4.09155, -0.0676228, -0.172543, 0.0102835, -0.0431891, 0.0107922
-4.11735, 0.0244195, -0.0235604, -0.0234371, 0.00466115, -0.0118415
-4.13537, 0.0427831, 0.14756, 0.00246684, 0.033054, -0.0139791
-4.15878, 0.0492069, 0.0254951, 0.0143212, 0.00801444, -0.0164157
-4.18091, -0.0386924, -0.00735049, -0.00436839, -0.0158039, 0.0101997
-4.20259, 0.0331217, 0.0854054, -0.0235372, 0.0262031, -0.0144282
-4.22761, -0.0547385, -0.028745, -0.00178759, -0.0229851, 0.00874774
-4.24916, 0.0163041, 0.0586069, 0.0152864, -0.00821861, -0.00801873
-4.27715, -0.0209819, -0.0735564, 0.00289408, 0.00370988, -0.00382948
-4.29516, 0.0299734, 0.00396548, -0.0447919, -0.0149491, -0.0199717
-4.31434, -0.0243589, -0.0894723, 0.0191384, -0.0360191, -0.0115338
-4.3342, -0.00899451, 0.0544347, -0.00755119, 0.024499, -0.0197426
-4.35642, -0.0376309, -0.0561804, 0.0256974, -0.0212937, -0.0152631
-4.37286, 0.0177381, 0.0278961, -0.0176151, 0.0201759, -0.0330529
-4.39687, -0.0312627, 0.00159108, 8.40531e-05, 0.0185866, -0.0313394
-4.4124, -0.0109963, -0.180463, -0.00461073, -0.0202955, -0.0469419
-4.43544, -0.0710204, -0.0104357, 0.0145148, -0.00736677, -0.0424472
-4.45484, -0.059369, 0.171302, -0.0322135, 0.041012, -0.0548478
-4.4686, -0.0100035, -0.0799355, -0.0105325, -0.0213405, -0.0814023
-4.47475, -0.00156165, 0.0110772, -0.0235374, 0.000426608, -0.10006
-4.48107, -0.0517998, -0.0212313, 0.0181745, -0.0132779, -0.103265
-4.4786, -0.0206201, -0.0289524, 0.00860683, -0.0142034, -0.122623
-4.48159, 0.000280187, -0.0460872, -0.0634593, -0.00877045, -0.140552
-4.46774, -0.0679452, -0.036426, 0.012796, -0.00519708, -0.13689
-4.45824, -0.0418177, -0.0601063, 0.0234362, -0.00815077, -0.154406
-4.45716, -0.178095, 0.15434, -0.0102902, 0.0226266, -0.139484
-4.44756, -0.0333721, 0.0121392, 0.00092041, -0.0255891, -0.193959
-4.43663, 0.0108854, 0.00828035, -0.0205987, -0.0287714, -0.22194
-4.42253, -0.089209, 0.0662787, -0.0295086, -0.000122477, -0.211395
-4.4042, -0.0372242, 0.0982301, -0.00854017, 0.0132976, -0.24573
-4.39185, -0.0655313, -0.0602443, 0.0200542, -0.0143029, -0.256076
-4.37251, 0.0129364, 0.04296, -0.00850983, -0.00332307, -0.288379
-4.35152, -0.0072026, -0.0531846, 0.000466791, -0.0270346, -0.297552
-4.32838, -0.0139648, -0.101749, -0.0141688, -0.029416, -0.299742
-4.30993, -0.0444977, -0.0250766, 0.0254466, 0.009653, -0.301389
-4.28621, -0.0490676, 0.133568, 0.0155242, 0.0273528, -0.314101
-4.27056, -0.0655854, 0.0553788, -0.00660965, -0.00547201, -0.317326
-4.25214, 0.0907342, -0.0639645, -0.0181034, -0.0291384, -0.357993
-4.23238, -0.0501908, -0.0635182, 0.0214283, -0.0245539, -0.32454
-4.20903, -0.083315, -0.0077106, -0.00505341, -0.00757313, -0.317052
-4.19311, 0.153668, 0.032542, -0.0208865, 0.00734896, -0.381946
-4.15841, -0.0360288, -0.0238999, -0.0258999, -0.0173157, -0.33608
-4.12157, -0.0281875, -0.0418227, 0.067266, -0.00801719, -0.341565
-4.09379, 0.00660804, -0.118439, 0.0521377, -0.0257187, -0.356177
-4.0706, -0.0215922, 6.82002e-05, 0.0153644, 0.000780181, -0.349749
-4.05009, 0.000567098, -0.0751407, 0.0141885, -0.000656023, -0.346357
-4.02745, 0.0798412, -0.0582252, -0.0152525, -0.00173145, -0.364306
-3.99816, 0.0720983, 0.00726354, -0.0448722, -0.00621288, -0.35754
-3.97191, -0.0449917, 0.00696536, 0.00998217, -0.00494968, -0.325681
-3.94404, -0.0209192, 0.0675743, -0.00493368, 0.0118889, -0.325973
-3.91904, 0.061147, -0.00562315, 0.00259445, -0.0113997, -0.341672
-3.89081, 0.018975, 0.0328728, 0.0308169, -0.00930461, -0.321847
-3.87134, -0.0814059, 0.0168299, -3.34838e-05, -0.0037136, -0.283182
-3.84592, 0.0518703, 0.0519263, 0.00894614, 0.00369279, -0.299135
-3.82066, 0.024811, 0.0506719, -0.0136287, -0.00574724, -0.278113
-3.8017, -0.038158, -0.056596, 0.0195469, -0.0256817, -0.244412
-3.7766, -0.0608092, -0.0226781, 0.0284028, -0.00662592, -0.213617
-3.75136, -0.0365087, 0.0655316, -0.00824874, 0.0106426, -0.202204
-3.73295, -0.0876084, -0.0700518, 0.00409744, -0.0143868, -0.168561
-3.70724, 0.00965343, -0.0729134, 0.00508548, -0.0234184, -0.16599
-3.68471, -0.0232692, -0.0256976, -0.00670319, -0.00409567, -0.129742
-3.65747, 0.00831738, 0.00879056, 0.0020876, 0.00163137, -0.117443
-3.63204, -0.0171759, 0.11204, 0.0283908, 0.0405906, -0.0896029
-3.60551, -0.0398966, -0.0267376, -0.0307361, -0.00664075, -0.0641528
-3.57992, -0.000548892, -0.0467764, -0.0137227, -0.00916871, -0.0591056
-3.55681, 0.0225904, 0.0361906, 0.000660514, -0.00207548, -0.0516178
-3.53606, 0.0566089, 0.0761672, 0.0218943, 0.0115786, -0.0488628
-3.51307, -0.0593055, 0.0328891, 0.00622316, -0.000710068, -0.00811499
-3.49594, -0.0430001, -0.0475402, -0.0314217, -0.0192278, -4.50062e-05
-3.47839, 0.0400155, 0.0335205, 0.0007119, -0.00253201, -0.00843678
-3.47469, 0.00197515, 0.047062, 0.00431373, 0.00335467, 0.0229711
-3.44892, -0.01076, 0.0451498, -0.0117343, 0.00799359, 0.0304937
-3.4453, 0.0316014, -0.0467051, 0.00641783, -0.00170496, 0.0307379
-3.44217, -0.0584123, 0.0134461, -0.0155967, 0.013265, 0.0680771
-3.4434, -0.0883956, -0.0461001, -0.02718, -0.00215057, 0.0769786
-3.44684, 0.0792419, -0.0173752, 0.0253004, -0.011053, 0.0434293
-3.46104, 0.0785351, -0.146203, -0.0331876, -0.0431711, 0.0557876
-3.4683, -0.0837388, 0.0183999, 0.0273828, 0.00421032, 0.109773
-3.48349, -0.0296705, 0.117083, 0.0259272, 0.0342748, 0.113004
-3.49529, 0.122371, -0.0201941, -0.0214014, -0.0014354, 0.0946389
-3.51322, -0.0673793, -0.000747311, 0.00338926, 0.0127454, 0.160466
-3.53168, -0.0497536, 0.0738766, -0.0160497, 0.0264813, 0.176247
-3.54805, -0.15946, -0.0600783, 0.0484494, -0.00725436, 0.212575
-3.57081, 0.0380143, -0.00122507, 0.0126141, 0.00457677, 0.17375
-3.59266, 0.168841, 0.0413647, -0.0152183, 0.0218138, 0.153787
-3.61883, -0.0254074, 0.0189289, 0.0367142, 0.000148763, 0.219898
-3.65093, -0.092078, 0.0731756, -0.0175344, 0.013991, 0.255588
-3.68175, 0.0422065, -0.0329589, -0.00573633, -0.0144919, 0.243992
-3.70202, -0.0162073, 0.0231577, -0.0182051, 0.00441278, 0.269714
-3.73653, -0.0496102, 0.0243506, 0.0224178, 0.0101176, 0.298085
-3.77039, -0.0204215, -0.0166627, -0.00344893, 0.000351592, 0.309687
-3.80483, 0.0206125, 0.0351742, -0.0324894, 0.00507808, 0.315321
-3.83868, 0.00767641, 0.0250274, 0.0330619, -0.00344265, 0.327014
-3.87556, -0.00974807, -0.0032645, -0.00627954, -0.016429, 0.335984
-3.91532, -0.0761748, -0.108015, 0.015503, -0.0365178, 0.351483
-3.95004, 0.0285149, 0.0667704, -0.0236748, -0.00445639, 0.330268
-3.98738, 0.0439264, -0.0319279, 0.0163235, -0.0125046, 0.330025
-4.03137, 0.0227166, 0.088781, -0.0339372, 0.0114887, 0.340544
-4.07714, -0.00727552, 0.0199242, -0.00868205, 0.00291895, 0.353056
-4.11636, 0.0113971, -0.0148408, 0.000535592, -0.0084778, 0.345563
-4.16027, -0.00947564, -0.0317436, 0.00376077, -0.00443596, 0.345202
-4.20569, -0.0223336, 0.0531859, 0.0108572, 0.00424578, 0.342474
-4.24549, 0.0312231, 0.0294699, -0.039797, 0.00274324, 0.326452
-4.29052, 0.0287658, 0.0914742, -0.0238496, 0.0131493, 0.328232
-4.33292, 0.0524972, 0.0983798, 0.013586, 0.026045, 0.320837
-4.38027, 0.0267584, 0.0243467, -0.0218606, 0.0103344, 0.317072
-4.42047, -0.0216614, -0.0102713, 0.0164842, -0.00311508, 0.321655
-4.45817, 0.0090387, -0.0124042, -0.00846407, 0.00846186, 0.300145
-4.49243, 0.0282891, 0.107703, 0.0310717, 0.0296155, 0.281635
-4.53189, -0.0675951, 0.0484519, 0.0256392, 0.0119248, 0.288469
-4.56743, -0.0270372, 0.0648744, 0.0298042, 0.00275937, 0.2603
-4.60363, 0.0231719, -0.00850486, -0.0143935, -0.00809873, 0.222792
-4.63972, -0.0426151, -0.0213216, -0.017543, -0.00571144, 0.216818
-4.6652, 0.0325917, 0.145182, -0.0102502, 0.00176924, 0.166504
-4.69765, -0.0414841, -0.0427164, -0.00847318, -0.00133207, 0.16331
-4.71623, 0.0187171, -0.00770209, -0.0107282, -0.000448955, 0.126601
-4.7383, 0.0705544, -0.0522746, 0.0254251, -0.0231723, 0.0929258
-4.7586, -0.134163, 0.0298118, 0.0381317, 0.00400301, 0.132207
-4.77909, -0.0531103, -0.0516349, 0.02056, -0.00949424, 0.105893
-4.80185, 0.00949986, 0.0638789, -0.000369003, 0.0149259, 0.0835245
-4.82739, 0.0174405, 0.0741817, 0.0121586, 0.0106772, 0.0762619
-4.84962, 0.0315872, 0.0873359, -0.0195671, -0.000458654, 0.0618909
-4.871, -0.101492, -0.0342711, -0.0123601, -0.0142415, 0.0843752
-4.89377, 0.0229424, 0.065544, -0.0223837, 0.01028, 0.0409612
-4.91749, 0.0209732, 0.00608577, 0.016187, -0.00200444, 0.0197658
-4.94072, 0.0136608, -0.0298537, -0.00741794, -0.0163031, 0.0148116
-4.95907, -0.00301011, 0.0933211, 0.000500598, 0.0183304, 0.00936849
-4.98107, -0.0442754, -0.0339315, -0.00300226, -0.020185, 0.00405859
-5.00584, 0.00377855, 0.00474519, -0.0188655, -0.0174417, -0.0194641
-5.03289, 0.00913506, 0.071275, 0.0220362, 0.00606811, -0.027955
-5.05299, -0.0765442, -0.158594, -0.00792413, -0.0142648, -0.00584465
-5.06615, 0.0227297, -0.139833, -0.05082, -0.0261433, -0.0406124
-5.08877, -0.0619255, 0.131438, -0.0109106, 0.0375875, -0.0289304
-5.11083, -0.00353876, 0.0157086, 0.0357847, 0.0363859, -0.0547053
-5.12703, -0.0137693, -0.0589539, -0.0222878, -0.00710652, -0.0527916
-5.14679, 0.00123341, -0.0194437, -0.0371696, -7.97517e-05, -0.0690835
-5.16192, 0.0292968, 0.10482, -0.0242673, 0.0233281, -0.0805087
-5.18047, 0.017714, 0.100922, 0.0184531, 0.0372073, -0.0803771
-5.19957, -0.112491, 0.0679059, 0.036992, 0.0290045, -0.0530221
-5.2168, -0.0097506, -0.0183493, -0.0111763, -0.0117019, -0.0826879
-5.22786, 0.0238543, -0.00818352, -0.01236, -0.0072849, -0.0905148
-5.23969, -0.016352, 0.105342, -0.0863477, -0.00477717, -0.0860691
-5.25281, -0.0142305, -0.00886329, -0.0123118, -0.0175788, -0.0949836
-5.26131, 0.00959075, -0.0179919, -0.0154567, -0.0101871, -0.109416
-5.27009, 0.000100539, 0.173858, 0.00954462, 0.0495945, -0.110477
-5.28356, -0.105804, -0.0578372, 0.0254347, -0.016304, -0.0896559
-5.29182, 0.0440255, -0.0458981, -0.0349302, 0.00119069, -0.126239
-5.29799, -0.0863415, -0.00671781, -0.0233896, -0.0102178, -0.0916266
-5.30874, 0.0188263, 0.0769766, 0.0321983, 0.0136958, -0.119485
-5.31853, 0.0265253, 0.121957, 0.0448419, 0.00535964, -0.119967
-5.3248, -0.0795461, 0.00136031, -0.0677365, -0.0194026, -0.0896452
-5.33416, 0.0483396, -0.0129907, -0.0221227, 0.0107347, -0.126775
-5.33728, -0.0867607, 0.106143, 0.00927576, 0.0138314, -0.0878432
-5.34275, 0.0714227, 0.0194869, 0.0306783, 0.0153541, -0.116766
-5.34583, -0.0409965, -0.011177, 0.00986227, -0.0108741, -0.0837956
-5.35296, -0.0816653, 0.0200065, 0.0102685, -0.00336489, -0.0682832
-5.35858, -0.0478812, 0.119367, 0.0147172, 0.0277644, -0.0739731
-5.36301, -0.0394065, 0.058685, -0.00805208, 0.0130122, -0.0729997
-5.36993, 0.0175835, -0.101682, 0.00241417, -0.0146104, -0.0906242
-5.36914, -0.0786465, 0.00140113, -0.0170455, -0.00105342, -0.0648799
-5.37498, 0.00623371, 0.0509907, -0.0202281, 0.0156088, -0.0864952
-5.3821, 0.0328591, -0.0633158, 0.0370234, 0.00827419, -0.091484
-5.3858, -0.0332643, -0.0494197, -0.0306647, 0.00586485, -0.0767966
-5.39723, 0.0397419, -0.206371, 0.0127973, -0.00290942, -0.0874714
-5.40009, -0.0422772, -0.00794743, -0.00693509, 0.00513003, -0.0715162
-5.41374, -0.0529881, 0.0500857, 0.00618596, 0.00579513, -0.0707245
-5.42794, 0.00417787, -0.0201192, -0.0237962, -0.0366057, -0.0847711
-5.44753, 0.0205162, 0.124234, -0.0018434, 0.0254441, -0.0859765
-5.46969, -0.0177343, -0.0487024, -0.0162702, 0.0143433, -0.0768203
-5.49353, -0.043639, -0.117196, 0.00918687, -0.0055926, -0.0727876
-5.50537, 0.0626263, 0.0726842, -0.0285115, 0.00848563, -0.100483
-5.52111, -0.0354772, 0.0298647, 0.0412176, 0.00211434, -0.0752331
-5.54577, -0.0681293, 0.0378191, -0.018687, 0.0144032, -0.0686439
-5.57308, 0.012105, -0.0710691, 0.0223281, 0.0121442, -0.0902103
-5.58799, 0.0158842, -0.0270515, -0.0209133, 0.00115704, -0.0889449
-5.61063, -0.116714, -0.0232485, -0.00144314, 0.00492216, -0.0625839
-5.62872, -0.058807, 0.0693005, -0.011705, 0.0274059, -0.0808213
-5.64738, 0.035564, -0.0861124, -0.0181307, -0.00292531, -0.106706
-5.65543, 0.000561059, 0.0285431, 0.00208344, 0.00519177, -0.10709
-5.67024, -0.021313, -0.0433568, -0.0433379, -0.00700509, -0.098925
-5.68391, -0.0508681, 0.102226, 0.00912069, 0.0173381, -0.10164
-5.70049, -0.101794, 0.00267194, -0.00126211, 0.00039088, -0.0894007
-5.718, -0.029032, -0.0937253, -0.015769, 0.00420401, -0.108629
-5.72843, -0.0777482, -0.0205976, -0.0485781, 0.00366949, -0.100739
-5.74449, -0.012066, -0.122151, 0.0132602, 0.00578076, -0.114418
-5.75586, 0.00356788, 0.0061686, -0.0138657, 2.55865e-05, -0.119743
-5.7812, 0.0884035, -0.0635381, 0.00761626, 0.00988188, -0.144381
-5.80026, -0.107018, -0.0422884, -0.0422431, -0.00304778, -0.0960757
-5.82981, -0.0521071, -0.0740808, 0.0225349, 0.00229082, -0.113067
-5.85353, 0.0356373, 0.0127348, -0.0337451, 0.00965724, -0.134513
-5.87399, -0.0149049, -0.0500109, -0.0159613, -0.0122807, -0.119261
-5.90249, -0.0215469, -0.0613642, 0.000304339, 0.00107688, -0.120154
-5.92712, -0.00442098, -0.0687619, 0.00786775, -0.00509993, -0.128362
-5.9528, 0.0169152, 0.0396008, -0.0254207, -0.00594854, -0.138748
-5.98607, -0.0362791, -0.00584013, -0.00694322, 0.000891105, -0.129949
-6.02049, 0.0303639, -0.123103, -0.0242795, 0.000269778, -0.146389
-6.04849, -0.0752114, 0.0285948, -0.0412157, 0.000493684, -0.122538
-6.08957, 0.0340812, 0.0799684, 0.0035423, 0.012059, -0.151636
-6.12506, -0.0205392, -0.0369749, -0.0278633, -0.0131186, -0.141493
-6.16163, -0.0934264, -0.0040835, -0.0217457, -0.000498914, -0.118114
-6.20053, -0.0305588, 0.0169821, 0.0125765, 0.00112267, -0.130045
-6.23603, -0.00128942, 0.105652, -0.0109187, -0.0172013, -0.132479
-6.27778, 0.0661905, 0.00499608, -0.0198523, -0.0223448, -0.148133
-6.3164, -0.00890831, 0.0684969, -0.033404, -0.0145128, -0.131065
-6.35743, -0.0734393, 0.0791428, 0.0113147, 0.010831, -0.11657
-6.40555, 0.0541405, -0.161495, -0.032525, -0.0196034, -0.145954
-6.42923, -0.0568234, 0.0407634, 0.0210208, -0.0205311, -0.11824
-6.46327, 0.0243681, 0.0276527, 0.0303201, 0.0195074, -0.130304
-6.48213, -0.0217004, -0.0811277, -0.031887, -0.0175929, -0.117304
-6.50733, 0.0136324, -0.0524202, -0.0103101, 0.00368088, -0.12615
-6.51453, -0.107016, 0.0136646, -0.0320456, -0.0200819, -0.098436
-6.52606, -0.0589148, 0.013422, 0.00914614, -0.000395116, -0.110527
-6.53405, 0.0206836, 0.0175367, 0.00246936, -0.00742905, -0.129466
-6.53875, 0.0505335, -0.0631723, 0.0163573, 0.001954, -0.134972
-6.53811, -0.0189677, -0.0933394, 0.00725477, -0.0176507, -0.118417
-6.54734, -0.0527976, -0.257593, -0.0266176, -0.0132242, -0.107338
-6.54027, 0.00617629, -0.069799, 0.00410011, -0.00313253, -0.122361
-6.53826, 0.00862559, -0.101342, 0.0231566, -0.00536859, -0.121749
-6.53775, 0.017205, -0.11927, -0.0425229, -0.0149695, -0.120946
-6.53617, -0.0518017, -0.0669914, 0.00890345, -0.000791961, -0.101951
-6.53163, -0.0523617, 0.00650837, 0.0169326, 0.00752054, -0.102123
-6.52418, -0.0105915, 0.0968974, -0.0283154, -0.0136902, -0.112078
-6.53009, -0.00289292, -0.0766434, -0.00116677, -0.0136645, -0.112041
-6.52941, -0.0332249, -0.00530474, 0.0187695, 0.00245302, -0.104731
-6.53203, -0.00490728, -0.0451683, -0.0016799, -0.00398129, -0.111215
-6.52872, -0.00596169, -0.102336, -0.0201856, -0.00916996, -0.107225
-6.52881, -0.0246083, -0.028049, 0.00905994, -0.00223835, -0.104917
-6.52413, 0.0360479, -0.0266914, -0.00230944, -0.00822286, -0.122708
-6.5285, -0.0722613, -0.0463478, -0.0408405, -0.00713636, -0.0969559
-6.52611, -0.00138035, -0.0224806, 0.0396431, -0.00424069, -0.111352
-6.52595, 0.0616584, -0.116257, -0.0074513, -0.010941, -0.126331
-6.5248, -0.0809573, -0.0248589, -0.0308895, -0.00572184, -0.0920137
-6.52961, 0.0415108, -0.0862479, -0.0244698, -0.00616802, -0.124308
-6.52413, -0.0099699, -0.0375553, -0.0257935, -0.0182351, -0.11188
-6.52261, 0.034219, 0.058651, -0.0149518, 0.00156743, -0.119537
-6.53005, -0.0663395, -0.089024, 0.00692194, -0.0119839, -0.0999432
-6.53017, 0.0114195, -0.0773511, -0.00499998, -0.0172918, -0.118793
-6.53082, -0.0332314, -0.0830822, 0.00844736, -0.013912, -0.105821
-6.5332, -0.0383569, -0.0665013, 0.00979249, -0.00788347, -0.107541
-6.53162, 0.0654244, 0.0151583, -0.0290229, -0.0169748, -0.136375
-6.53054, -0.0171631, -0.000659282, -0.0171057, -0.0185023, -0.113769
-6.53596, -0.0539757, 0.139295, 0.00877069, 0.0187215, -0.108425
-6.53915, -0.0189246, -0.00824122, 0.00259869, -0.0120486, -0.115958
-6.54004, -0.0269069, 0.000490072, -0.0182173, -0.0157195, -0.114755
-6.54324, -0.0014838, -0.0399559, 0.00789117, 0.0027613, -0.117889
-6.54125, 0.03759, 0.00935252, 0.00584035, 0.0016972, -0.128296
-6.54258, -0.0301876, 0.0818989, 0.00608781, -0.00251769, -0.113803
-6.54313, -0.0728004, 0.000913053, -0.0356749, -0.00556891, -0.100035
-6.54823, 0.0470202, -0.0569768, -0.0130455, 0.00564501, -0.131765
-6.54616, -0.0294177, 0.0499808, -0.0135314, 0.00394881, -0.115885
-6.54729, -0.0126973, 0.0145231, -0.0122801, -0.00842249, -0.117967
-6.54206, -0.0178218, 0.0850623, 0.01695, 0.0136654, -0.113575
-6.54057, -0.0346148, 0.0240777, 0.0253489, 0.00548372, -0.107511
-6.54282, -0.02961, 0.0421729, -0.00260799, 0.0108428, -0.101922
-6.54496, -0.0105991, -0.0693836, 0.00819919, -0.0125049, -0.10739
-6.53663, -0.00759858, 0.0616098, -0.00683033, 0.00395696, -0.104562
-6.53746, -0.100344, 0.0796458, 0.027436, 0.0135109, -0.0789615
-6.53999, 0.0130738, -0.159994, -0.00124667, -0.0131881, -0.0960895
-6.53384, 0.029572, -0.0527938, 0.034664, -0.00272114, -0.096925
-6.52683, -0.0462368, 0.00177108, 0.00214576, 0.00262515, -0.0684288
-6.51247, 0.00442041, 0.10265, 0.036236, -0.00271601, -0.0582627
-6.52119, -0.0143105, 0.0928929, 0.0355193, -0.009535, -0.055951
-6.52461, -0.0230457, -0.0377227, -0.00108098, -0.00401124, -0.035433
-6.51587, 0.0134665, 0.0283583, 0.00104338, 0.0118468, -0.0294934
-6.51957, -0.0214506, -0.027841, 0.0186931, -0.0105315, -0.0104919
-6.51493, -0.025459, 0.0868049, 0.0461317, 0.00788555, -0.00189472
-6.51351, 0.00890904, -0.0299776, -0.0176189, -0.00270006, -0.003665
-6.50899, 0.0252456, 0.0584613, 0.0361627, 0.00892887, -0.00687907
-6.51109, 0.012228, -0.0873278, -0.0326436, -0.0127669, -0.00530373
-6.50563, -0.00899164, -0.0532524, -0.0111998, -0.0125369, 0.00319568
-6.50086, 0.0241397, 0.00823645, 0.00891668, 0.0141485, 0.000535239
-6.501, -0.0564004, 0.0573003, 0.0148914, 0.0184325, 0.0266639
-6.49997, 0.0411518, -0.0131668, -0.0140217, -0.0168407, 0.00272119
-6.49513, -0.0486161, 0.0747485, 0.0187141, -0.00883072, 0.0275872
-6.49833, 0.0134549, -0.0430271, -0.00325492, -0.00244021, 0.0201368
-6.49144, -0.0214727, 0.042896, -0.0249152, -0.00213297, 0.0367042
-6.4929, -0.00942631, -0.0459004, 0.0182641, -0.0207264, 0.0404384
-6.48726, 0.0133474, 0.00922706, -0.0301287, -0.0168887, 0.0339188
-6.48353, -0.0740822, 0.212455, 0.00711308, 0.0339417, 0.0555678
-6.48434, 0.0563829, 0.0294703, -0.0165815, -0.00703325, 0.0227675
-6.48371, -0.0272702, 0.0730766, -0.00624821, -0.0155118, 0.0410724
-6.48117, -0.0472222, 0.172051, 0.00754586, -0.00143894, 0.0457595
-6.4822, 0.0260559, 0.051411, -0.0205173, -0.00506565, 0.0310594
-6.48516, 0.0193363, 0.0378726, 0.0368798, 0.0134161, 0.0382828
-6.47704, -0.0164181, -0.126258, -0.0662823, -0.053174, 0.0448577
-6.46767, -0.0330214, 0.115806, 0.0348478, 0.0238697, 0.0503842
-6.47243, 0.00547605, 0.0259657, -0.0280202, 0.0117156, 0.0407748
-6.47491, -0.0487777, -0.0102272, 0.00363508, 0.012286, 0.0597492
-6.47087, -0.022225, 0.104387, -0.00731458, 0.0178371, 0.0496906
-6.45978, -0.0348631, 0.202957, 0.0413387, 0.0251301, 0.055143
-6.45091, 0.0460472, 0.0126616, 0.0146391, -0.0139213, 0.0417863
-6.43196, 0.00695002, 0.110866, -0.044462, -0.0100474, 0.0555421
-6.41478, 0.0176348, 0.0797335, 0.0349081, -0.0161035, 0.0564498
-6.40262, -0.106746, 0.012638, -0.00027907, 0.00596999, 0.0910328
-6.38243, 0.000660896, -0.0235064, -0.0288757, -0.0130223, 0.0635042
-6.36684, -0.0300325, 0.0348406, -0.0545407, 0.00113086, 0.0724169
-6.35239, 0.0335622, 0.137587, 0.0402912, 0.0344662, 0.0552992
-6.32775, 0.0519135, -0.166753, -0.0505614, -0.0498097, 0.052085
-6.30951, -0.0773884, 0.0170343, -0.0284873, 0.00541381, 0.0847338
-6.28547, -0.0373449, 0.102387, 0.00593274, 0.0145602, 0.0719907
-6.26525, 0.0686634, 0.113074, 0.0494644, 0.0230274, 0.0426791
-6.23507, -0.0222931, -0.210718, -0.0623759, -0.0523732, 0.0675637
-6.21183, -0.0602578, 0.0832463, -0.02015, 0.0191501, 0.0746672
-6.18632, -0.06865, 0.13444, 0.0423275, 0.0399125, 0.0778248
-6.17056, -0.0225999, 0.00642693, -0.0150255, 0.00194837, 0.0665703
-6.14371, -0.0343832, 0.0327468, 0.0654955, 0.0280023, 0.0719315
-6.11715, 0.093839, -0.248112, 0.00869764, 0.00700752, 0.0449074
-6.08016, -0.0316387, -0.114853, 0.000499018, 0.0255009, 0.0823539
-6.05473, -0.0469432, 0.062325, 0.084038, 0.0513377, 0.0949744
-6.03007, 0.0662616, -0.0469005, 9.47267e-05, -0.00857759, 0.0762226
-6.00686, 0.0190389, 0.114991, 0.0115483, -0.0102054, 0.0915365
-5.99164, -0.0236934, 0.147532, 0.0675534, -0.00399722, 0.110613
-5.9659, -0.00314932, 0.039484, 0.0796273, -0.0188578, 0.116157
-5.93658, 0.0510521, -0.152467, 0.0269643, -0.0588023, 0.115748
-5.90403, 0.00783293, -0.166527, -0.0521881, -0.039954, 0.13638
-5.87904, -0.0328074, -0.0242384, 0.00746656, -0.0263446, 0.150317
-5.86966, -0.0600037, 0.0826681, -0.0101286, 0.00638092, 0.159802
-5.87405, 0.0294104, 0.0278101, 0.0152518, 0.0329303, 0.132206
-5.85858, 0.0430617, 0.105503, 0.037131, 0.022886, 0.125871
-5.84758, -0.099575, 0.0141272, -0.0122905, -0.0088668, 0.157917
-5.84057, -0.146919, -0.102252, 0.0434468, -0.0144948, 0.168976
-5.83339, -0.106676, -0.0907739, -0.0171422, -0.00797462, 0.165963
-5.82645, 0.0288995, 0.0485309, -0.0389249, -0.00426674, 0.135581
-5.82311, -0.0204477, 0.192234, -0.00239471, 0.0137701, 0.152799
-5.82825, -0.104549, -0.0133789, 0.00418959, -0.022262, 0.174904
-5.82391, -0.0881494, 0.0292827, 0.00613975, -0.00344393, 0.175563
-5.8244, -0.0182068, -0.0215787, 0.0115227, -0.0149162, 0.172066
-5.82409, 0.00241448, 0.00656066, 0.0488222, -0.00306787, 0.173186
-5.83093, -0.0290991, -0.0323377, -0.0177464, -0.00724866, 0.193575
-5.84064, -0.0943102, 0.0344071, -0.0241252, 0.00904664, 0.217293
-5.84417, -0.0215161, -0.00329807, 0.00730565, -0.0049707, 0.207032
-5.84491, 0.0402643, 0.0760378, -0.00847313, -0.00713751, 0.195602
-5.85873, 0.0543125, -0.065284, -0.00694887, -0.0203102, 0.193697
-5.85083, -0.00492725, 0.120176, 0.013363, 0.00633072, 0.212222
-5.85117, -0.0526792, -0.0192332, 0.0131438, -0.00138788, 0.221412
-5.81835, -0.0227284, 0.0866065, -0.0625236, -0.011508, 0.218006
-5.79978, 0.0888192, 0.0904199, -0.00629511, 0.016014, 0.188784
-5.76833, 0.0166697, 0.00840694, 0.0510372, 0.00137367, 0.206057
-5.71948, -0.040694, 0.0587577, 0.0357664, -0.0247741, 0.233277
-5.67506, -0.0665712, -0.078128, 0.012438, -0.0384357, 0.238259
-5.63397, -0.0742287, 0.0261688, 0.0292099, -0.00246444, 0.248724
-5.57756, -0.0897541, 0.056232, -0.0251485, -0.0129754, 0.256446
-5.53307, 0.037368, -0.107032, 0.00183714, -0.0158485, 0.221984
-5.47847, -0.0346986, 0.0110517, -0.0751893, -0.0138263, 0.249167
-5.4363, -0.0456258, 0.00541654, 0.0283711, 0.00304498, 0.248341
-5.38872, 0.0138409, -0.0123963, 0.0615185, -0.0051784, 0.229076
-5.34955, -0.097202, -0.0971091, -0.0170543, -0.0161075, 0.254943
-5.29588, -0.0748968, 0.0958902, 0.0109587, 0.0105361, 0.246811
-5.25801, -0.0389946, -0.0377712, 0.0017492, 0.00204152, 0.237156
-5.20925, -0.0967171, 0.0678775, 0.00758606, 0.0233405, 0.248487
-5.1659, -0.0832102, -0.0892449, -0.00867167, -0.0224784, 0.247101
-5.12656, -0.0131318, -0.0301747, 0.019617, -0.0032664, 0.229489
-5.08734, -0.0271095, -0.00729291, 0.00826543, -0.0102719, 0.230312
-5.04129, -0.0406996, 0.052053, -0.00662901, 0.00441274, 0.22862
-5.01189, 0.0421608, -0.0169725, 0.025808, 0.000800988, 0.209982
-4.96145, -0.0488583, -0.0195273, 0.00557354, -0.0120088, 0.227071
-4.92345, -0.0580763, -0.0540597, -0.0130996, -0.0182078, 0.228995
-4.88187, -0.058651, 0.0207358, 0.00885501, -0.00297196, 0.227003
-4.84734, 0.0480451, -0.0239111, -0.0124304, 0.00130642, 0.197955
-4.81121, -0.0545258, -0.10977, 0.00378434, -0.0208572, 0.219131
-4.7767, -0.0854388, 0.0485689, 0.014083, 0.0108264, 0.227114
-4.74429, 0.0406382, 0.111193, -0.00533059, 0.0187862, 0.184693
-4.7122, -0.019391, -0.0282302, -0.00728687, -0.0188712, 0.189641
-4.6828, -0.0152464, -0.0787518, 0.0527795, -0.017059, 0.183239
-4.65922, -0.0975206, -0.0451184, 0.00982549, -0.000128047, 0.197399
-4.63041, 0.0206025, 0.0852037, 0.0517138, 0.0199166, 0.170207
-4.62197, 0.0116037, -0.02151, 0.0040612, -0.00117464, 0.174456
-4.60034, 0.013443, -0.0601006, -0.0512177, -0.00958162, 0.169829
-4.58448, 0.0135306, 0.0175266, -0.0131029, -0.00529693, 0.173091
-4.57673, -0.0290617, -0.00177604, 0.0278854, 0.017013, 0.180852
-4.5741, 0.0137708, -0.0279677, -0.0612818, -0.0187315, 0.173593
-4.57323, -0.0771082, 0.0249418, 0.0362308, 0.00308932, 0.192457
-4.58086, -0.00497406, 0.031806, 0.0276683, 0.00857822, 0.176016
-4.57872, -0.00955416, 0.00839962, 0.0181814, -0.00676572, 0.176832
-4.58642, -0.0521196, -0.0455708, -0.00259552, -0.00743888, 0.188301
-4.59245, -0.0675484, 0.0914693, 0.0229909, 0.0164957, 0.191366
-4.60103, -0.104348, -0.0558522, 0.0126913, -0.0199369, 0.200505
-4.6145, 0.0985956, -0.0282414, 0.00844014, -0.0205338, 0.152008
-4.62507, -0.0204542, 0.00619499, 0.00875541, -0.00302494, 0.18316
-4.63353, -0.0547534, -0.0235893, -0.00957823, -0.0155836, 0.189605
-4.64582, -0.0594996, -0.00384642, -0.0105404, -0.00723802, 0.193172
-4.65866, -0.00194483, -0.135684, -0.0315674, -0.0394531, 0.1783
-4.65955, -0.011309, 0.0932308, -0.00122033, -0.0086802, 0.18144
-4.68171, -0.0625747, 0.0945679, 0.041173, 0.02188, 0.196862
-4.69374, -0.0191466, 0.0757569, -0.00952336, 0.0013635, 0.184469
-4.71379, -0.0586682, -0.0973327, -0.0231951, -0.0337166, 0.196841
-4.73238, -0.042106, 0.0116137, 0.0322834, -0.00184256, 0.191365
-4.74506, 0.0499838, 0.0665733, -0.0187088, 0.00192186, 0.167012
-4.76211, -0.0237892, -0.0669493, -0.0131663, -0.0177945, 0.183615
-4.77229, -0.137358, 0.139435, 0.0168316, 0.0055669, 0.202325
-4.79434, 0.0612914, 0.0369432, -0.00579065, 0.000551829, 0.158791
-4.8178, -0.0149955, -0.0217748, -0.0189006, -0.0236429, 0.178332
-4.83528, 0.046455, -0.010153, -0.00636968, -0.012081, 0.162296
-4.85896, -0.0875451, -0.0442472, -0.0312662, 0.00129624, 0.199122
-4.87073, 0.0189786, 0.085475, -0.0234945, 0.0015673, 0.173502
-4.88903, -0.013411, 0.0119102, 0.0271499, -0.00127089, 0.178589
-4.9035, -0.00345594, -0.0787917, -0.00799198, -0.00557323, 0.176851
-4.91776, 0.026953, 0.008885, 0.0315838, 0.0129311, 0.16614
-4.92659, -0.0700008, -0.00704371, -0.0109974, -0.00755279, 0.187935
-4.93757, 0.0364971, 0.0443358, 0.000423185, 0.0167071, 0.150103
-4.95176, 0.0126227, 0.102178, -0.0123108, 0.0237849, 0.151615
-4.96084, -0.0291016, 0.0834473, 0.00996851, 0.0111876, 0.161972
-4.96724, 0.0456078, 0.0205137, 0.0260873, 0.00035752, 0.144249
-4.97901, 0.00559078, 0.0197404, -0.0063519, -0.00307187, 0.153119
-4.9869, -0.050965, 0.0359415, -0.0287827, 0.00196813, 0.167979
-4.99898, -0.00521122, 0.00700046, 0.00402447, 0.0182974, 0.15881
-5.00656, 0.0343774, -0.0321436, 0.00749007, -0.00787517, 0.152997
-5.01093, -0.0130117, 0.060027, 0.014279, 0.000723322, 0.170185
-5.02042, -0.0175387, -0.0178752, -0.0411541, -0.0136161, 0.175225
-5.02896, -0.0670928, 0.0536161, -0.0229571, -0.00554204, 0.188956
-5.03914, 0.0282577, -0.0788308, 0.00630029, -0.00437929, 0.165849
-5.05126, -0.0398212, 0.0353483, 0.00804216, 0.016815, 0.182173
-5.05294, 0.00985181, 0.127233, -0.0135684, 0.0239113, 0.171133
-5.06504, 0.0114558, -0.109221, 0.00339163, -0.0237773, 0.171493
-5.07241, -0.0725224, -0.0927488, 0.0094259, -0.00924401, 0.197653
-5.07487, 0.0150182, 0.0969267, -0.0226463, 0.0218474, 0.185388
-5.08665, 0.020512, 0.0733612, -0.0363076, 0.0271829, 0.18914
-5.0918, -0.0221845, 0.0945721, -0.0243096, 0.0197945, 0.20003
-5.09877, -0.0269116, -0.00753497, -0.00950728, 0.00539884, 0.198392
-5.11071, 0.0264626, -0.0351369, 0.00578668, -0.0222842, 0.186798
-5.11456, -0.016146, 0.0463189, 0.0120117, 0.00422765, 0.195865
-5.11875, -0.00166756, 0.0432349, -0.00527675, 0.0115192, 0.19254
-5.12104, -0.010293, 0.133768, -0.0279103, 0.0317335, 0.194927
-5.12531, 0.0545877, 0.122873, -0.0318719, 0.0261265, 0.178635
-5.13009, -0.0258907, -0.155452, 0.0187983, -0.0237135, 0.200036
-5.12798, 0.0382105, 0.157675, 0.00616, 0.0125628, 0.184532
-5.13494, -0.0215272, 0.077138, -0.0141607, 0.0206593, 0.194386
-5.13511, 0.0376924, 0.0814115, 0.00222198, 0.00120677, 0.17606
-5.13756, -0.0304372, 0.051188, -0.0391982, 0.00290563, 0.188825
-5.13987, -0.034898, 0.0649916, 0.0183952, 0.00435215, 0.185512
-5.1405, 0.0245539, -0.0278445, -0.0481186, -0.00174646, 0.16967
-5.14725, 0.0857526, -0.46867, 0.0684904, 0.00294197, 0.145871
-5.13975, -0.00844085, 0.116432, -0.0414523, 0.0186579, 0.164785
-5.14136, -0.00424736, 0.0475711, 0.00649949, 0.00131237, 0.161884
-5.1409, -0.00384187, -0.0200295, 0.0218702, -0.00675849, 0.160914
-5.13831, -0.0218646, 0.0486645, -0.0343427, 0.0100376, 0.159855
-5.13683, 0.0362755, -0.0552877, 0.0212428, -0.00156141, 0.138208
-5.13246, -0.0137809, 0.0807239, -0.020952, -0.00212574, 0.143442
-5.13187, -0.0394499, 0.0362381, 0.0198177, 0.0208805, 0.145045
-5.12565, 0.00783345, 0.0990799, -0.0247465, 0.000323554, 0.125666
-5.12081, 0.0103048, 0.00277185, 0.0421918, -0.00246153, 0.119399
-5.11535, -0.00398781, 0.00682164, -0.0180683, -0.0118944, 0.122313
-5.11409, 0.0160618, -0.110612, 0.00298253, -0.00573764, 0.114967
-5.10268, -0.0701451, 0.0491794, -0.0204309, 0.0114502, 0.133397
-5.09042, -0.000212106, 0.0446614, 0.0142313, 0.00941714, 0.106421
-5.07871, 0.0224015, 0.126055, 0.02077, 0.0229451, 0.097242
-5.07929, 0.00686062, -0.00498863, -0.0366718, 0.00329963, 0.0974182
-5.07636, 0.00402912, 0.0286469, -0.0118199, 0.0129139, 0.090795
-5.07056, -0.00727183, 0.056729, -0.0233265, 0.000192389, 0.0880344
-5.06987, -0.078175, -0.175683, 0.00650982, -0.00362497, 0.0925093
-5.06214, 0.030041, -0.0117665, -0.0130594, -0.00152903, 0.0688651
-5.0573, -0.0244653, 6.00029e-05, -0.0226576, -0.0111126, 0.0828545
-5.05781, 0.0300806, -0.172761, 0.0309434, -0.0362044, 0.0716049
-5.05598, -0.0543196, -0.01023, -0.0171404, -0.0102242, 0.0904489
-5.05946, -0.00450851, 0.0274557, -0.0322941, 0.00524933, 0.0792626
-5.06569, 0.058068, 0.0971121, -0.00834971, 0.0124456, 0.0547648
-5.07416, -0.0411667, -0.0123804, -0.0309956, 0.00429883, 0.0752389
-5.07942, 0.00437626, -0.0222325, 0.0395306, -0.0028146, 0.0536471
-5.08291, -0.0440144, 0.00749919, 0.0262453, 0.013056, 0.0637394
-5.08955, -0.0235555, -0.019875, -0.010917, 0.00552574, 0.0552129
-5.0952, -0.0154438, 0.0942709, -0.0169297, 0.0233801, 0.0589988
-5.10442, 0.0125165, 0.0337132, -0.00269817, 0.00891498, 0.0533064
-5.10782, 0.00029058, 0.0320377, -0.0111168, -0.00317201, 0.0569994
-5.11122, 0.0171454, 0.0271366, -0.00872873, 0.00360438, 0.053796
-5.11327, -0.0310534, -0.0453611, -0.0246434, -0.000305182, 0.0697758
-5.1168, -0.0042631, 0.011761, 0.0151921, -0.000861233, 0.0633718
-5.11983, -0.0468582, 0.136367, -0.00787398, 0.0188862, 0.0716845
-5.11548, 0.0362487, -0.0818839, 0.0274493, -0.0123032, 0.0480413
-5.11033, -0.0524695, 0.0221996, -0.00638641, 0.0105342, 0.0708608
-5.10472, -0.0346716, -0.00538586, 0.00846815, -0.00337845, 0.0683732
-5.09651, 0.00633732, 0.017736, 0.00913487, -0.00176352, 0.0581977
-5.08808, 0.0182503, 0.0965192, -0.0284792, 0.0059669, 0.0549924
-5.08233, -0.0451658, -0.0645958, -0.00186423, -0.00691816, 0.0733431
-5.06792, 0.0189134, 0.0266903, 0.0194081, 0.00248153, 0.0634
-5.0568, -0.0481424, -0.0292491, 0.00098181, -0.00976963, 0.079365
-5.04809, -0.0244374, -0.0839698, -0.0106106, -0.00600421, 0.0778259
-5.03064, 0.00159977, -0.0385212, 0.00752656, -0.00534266, 0.0724555
-5.01658, 0.0123112, -0.00440421, -0.00576787, 0.00211764, 0.0734175
-5.00479, -0.0233425, 0.0403417, 0.0111069, -0.000639643, 0.082386
-4.99062, -0.0287169, 0.105217, 0.00591466, 0.0131616, 0.0856868
-4.98113, 0.0223722, -0.0403722, -0.0193267, -0.00455578, 0.0710465
-4.96279, 0.00606655, 0.0274751, 0.0108643, -0.00667484, 0.0742891
-4.95325, -0.0239795, 0.0331266, -0.00551664, 0.0167374, 0.0839871
-4.93912, -0.0394542, 0.0441782, 0.024705, 0.000717356, 0.087373
-4.92948, -0.00673905, -0.0327316, -0.0222885, -0.0151435, 0.0782064
-4.91657, -0.00326259, 0.024309, 0.00575001, 0.00931467, 0.0739893
-4.9014, -0.00509704, -0.0195848, 0.0108662, -0.00231771, 0.07257
-4.89139, 0.0120691, 0.0177074, -0.00173974, 0.00911053, 0.0670964
-4.88551, -0.0327314, -0.00348059, 0.026844, 0.00104812, 0.0751052
-4.87659, -0.00071861, 0.0393495, -0.0175908, -0.0207945, 0.0675634
-4.87446, -0.0261923, -0.0456302, 0.000215221, -0.00480544, 0.0751537
-4.86737, 0.00763396, 0.0219224, 0.0169963, 0.00587791, 0.0668801
-4.86673, -0.0414893, 0.0661378, 0.0121279, 0.00582235, 0.0779482
-4.87341, 0.0167397, 0.103266, 0.00936662, 0.00845782, 0.0632347
-4.88221, 0.0388774, -0.052331, -0.0247665, -0.0129142, 0.0574568
-4.89089, -0.0171372, 0.015361, 0.0229778, 0.00954405, 0.0727432
-4.90474, -0.0169388, 0.0269142, 0.0329778, 0.0136773, 0.0781131
-4.91785, 0.00185493, 0.178695, -0.0294085, 0.000470953, 0.0582639
-4.93537, -0.0531043, 0.111832, -0.0033352, 0.0141765, 0.0793146
-4.9561, -0.0210739, 0.0910062, -0.0216474, -0.00454682, 0.0703895
-4.97516, 0.0326684, -0.0604067, 0.00443482, -0.00973773, 0.0735044
-4.99796, 3.22335e-05, -0.0345593, -0.0221183, -0.0136516, 0.0674096
-5.02608, -0.00418965, 0.0173241, -0.038937, -0.00952912, 0.0681888
-5.06378, 0.0285289, 0.0979359, -0.0129759, 0.00841026, 0.0584448
-5.10217, -0.0737828, 0.024989, 0.0555308, -0.0127249, 0.0808478
-5.15191, -0.0156308, 0.0644897, -0.0255131, 0.00401616, 0.0680466
-5.20441, 0.0502814, 0.0484728, -0.0339123, -0.0158088, 0.0467998
-5.27066, -0.095581, 0.0609447, 0.0372391, 0.0118614, 0.0764529
-5.33125, 0.0593944, 0.042359, -0.017199, 0.00488547, 0.034499
-5.40362, 0.0133287, -0.0391496, -0.0183, -0.0237199, 0.0339754
-5.47626, -0.0617407, -0.0718589, -0.0413309, -0.00468536, 0.0430347
-5.552, -0.0424581, 0.0975278, 0.0142353, 0.00653285, 0.0248705
-5.63144, -0.0484258, 0.0164954, -0.0206554, -0.0042447, 0.0220834
-5.71346, 0.0199999, 0.00128134, -0.0161334, 0.00227468, -0.00132415
-5.78566, -0.0203204, -0.0181917, -0.00881324, 0.00345081, 0.00417121
-5.86766, 0.0131304, -0.0345024, 0.00688992, -0.0059226, -0.00639241
-5.93802, -0.0262822, 0.100094, 0.00225992, -0.00359635, 0.00350313
-6.02016, -0.0170678, -0.0313655, -0.00755893, -0.0168758, 0.00156517
-6.09206, 0.0129392, -0.0360263, -0.0171513, 0.000254266, -0.00990126
-6.17233, -0.0650523, 0.0498122, -0.0138337, 0.00746422, 0.00998807
-6.24507, -0.0251065, -0.0252247, -0.0132848, -0.0209972, 0.00501865
-6.31972, -0.02585, 0.0479939, -0.00770326, -0.0107922, 0.00594894
-6.39372, 0.029146, 0.0822519, 0.0168156, -0.00198356, -0.00909346
-6.47398, -0.00096131, 0.0615882, 0.00481903, -0.013724, -0.00211115
-6.54597, -0.0849558, 0.148685, -0.0318202, 0.00467762, 0.0160871
-6.62536, 0.00521178, -0.0203454, 0.0298296, -0.0308783, 0.0035327
-6.701, 0.000931006, 0.189246, -0.0110197, 0.0309273, 0.00490501
-6.78139, -0.0399154, 0.0909878, -0.0452162, 0.00709734, 0.0160736
-6.85916, 0.0304229, -0.054645, 0.0131421, -0.0177397, -0.00594678
-6.93481, -0.0117868, -0.0577166, 0.0374181, -0.00974123, 0.00875889
-7.00154, -0.0651881, 0.102854, 0.00518866, 0.00089562, 0.0251728
-7.06366, -0.0788732, 0.170684, 0.0227228, -0.00140019, 0.0300961
-7.14256, 0.0876835, 0.0599318, -0.051852, -0.000226121, -0.00673218
-7.21017, -0.0963758, 0.0421566, 0.0502127, -0.00896138, 0.0463036
-7.27147, -0.0751066, 0.0954194, 0.00738062, 0.0122276, 0.0394859
-7.32533, -0.0193352, 0.0560545, 0.029409, 0.00544101, 0.0264106
-7.37255, -0.0463516, -0.0277692, 0.0377294, 0.00114091, 0.0340274
-7.41382, -0.0868049, 0.0219714, 0.0222724, -0.00235143, 0.0480278
-7.44471, 0.00254093, 0.036928, -0.0022196, -0.00119384, 0.0326919
-7.48243, -0.0497225, 0.148388, -0.0181264, 0.0211967, 0.0433592
-7.51145, 0.0369772, -0.0918588, -0.0115812, -0.0122204, 0.0203552
-7.53553, -0.0656117, -0.04273, 0.00825057, -0.0156811, 0.0490421
-7.55536, -0.0608127, 0.108429, 0.0282287, -0.00603763, 0.0471248
-7.57257, -0.0188887, -0.0425099, 0.0234916, -0.0123964, 0.0355674
-7.59372, -0.074369, 0.0443772, 0.00066212, 0.00784653, 0.050176
-7.61362, -0.0112584, 0.0767215, -0.031344, 0.0228518, 0.0340174
-7.63028, -0.0681936, -0.0568215, 0.00222329, -0.012248, 0.0467131
-7.6491, 0.00896506, -0.00482489, -0.0098573, 0.000688072, 0.0287201
-7.6664, -0.063658, 0.0326172, 0.00648032, 0.00134856, 0.0473303
-7.68621, -0.00203947, 0.0225003, 0.0179746, -0.0261122, 0.0357827
-7.7013, -0.000324584, 0.0373791, -0.00674594, 0.00633969, 0.0317646
-7.71655, -0.0232323, 0.0320381, -0.00135765, 0.0194319, 0.0375744
-7.73632, -0.0292671, 0.061953, 0.00190331, 0.0115791, 0.0392515
-7.75552, -0.0311403, -0.0467333, 0.00738166, 0.00010453, 0.0344769
-7.77141, -0.016196, 0.0275509, 0.0280324, -0.00347184, 0.0360455
-7.78301, -0.0175727, 0.0544476, 0.0100629, 0.000200503, 0.0357735
-7.80351, -0.0392748, 0.015533, 0.0125871, -0.00437223, 0.0372499
-7.82615, -0.0639526, 0.0797147, 0.014448, 0.018027, 0.0404872
-7.84513, -0.0605654, -0.0877471, 0.0188527, -0.0104838, 0.0364963
-7.8669, 0.0129356, 0.0381087, 0.00682275, 0.0158328, 0.0156774
-7.89324, -0.0959197, 0.00747491, 0.00505144, 0.0105096, 0.0369826
-7.91738, -0.0283325, -0.0391846, 0.0251661, -0.0141246, 0.0167016
-7.94135, -0.0888383, -0.0643021, 0.0185429, 0.00352498, 0.022505
-7.96524, -0.0112894, -0.0377372, 0.0138858, -0.0107334, 0.0016042
-7.99104, -0.0355451, 0.00814447, 0.00489008, 0.00559842, 0.00369979
-8.01774, -0.0660673, -0.0449071, 0.00605832, 0.000162929, 0.00760067
-8.04613, -0.0325767, -0.0631079, -0.00427473, -0.0140487, -0.00291647
-8.06999, -0.0662457, -0.0602845, 0.0065915, -0.0213182, 0.00782624
-8.09287, -0.0221993, -0.140996, 0.01341, -0.0227279, -0.00218918
-8.11801, -0.0228307, 0.0609633, -0.0110225, 0.011393, -0.0024363
-8.14115, -0.034524, -0.0431107, 0.00178707, 0.000977493, -0.0032255
-8.16176, -0.0206294, 0.0282214, -0.00769685, 0.0145686, -0.00438872
-8.18063, -0.0332625, -0.0217631, 0.00933868, -0.0109881, -0.000152658
-8.20013, -0.031639, 0.00197624, 0.00330853, -0.00211626, -0.00473149
-8.21662, -0.0590757, 0.0127687, -0.00354032, 0.0164673, -0.0030702
-8.23243, -0.0163563, 0.0376519, 0.010407, 0.0116895, -0.0152951
-8.24588, -0.0143108, -0.0209194, 0.00725417, 0.00421357, -0.0164978
-8.26671, -0.0568139, -0.0903329, 0.0300366, -0.0193038, -0.00800022
-8.28169, -0.0333497, 0.0833495, 0.014488, 0.0128702, -0.011958
-8.29799, -0.0207682, 0.0321589, 0.0121675, -0.00136584, -0.0148873
-8.31127, -0.0776208, -0.09391, 0.0394571, -0.0269783, -0.00300194
-8.3242, -0.0574572, -0.0730968, 0.0158173, -0.00828868, -0.00792057
-8.34546, -0.0613974, -0.0358408, 0.01913, 0.00180253, -0.00720319
-8.36314, -0.056231, -0.0556081, 0.0182809, -0.00748016, -0.00600862
-8.37838, -0.0747497, -0.0466532, 0.0153066, -0.0187376, 0.00389238
-8.3957, -0.0453382, 0.0375482, 0.00676136, -0.000641737, -0.00123501
-8.40993, -0.0695215, -0.105815, 0.00798132, -0.0167366, 0.00434756
-8.4249, -0.0237197, -0.0873704, 0.011839, -0.00597053, -0.00887125
-8.44134, -0.0661535, -0.0243694, 0.0134824, 0.0138797, -6.15972e-05
-8.45459, -0.0722699, 0.0117089, -0.00623124, 0.0247387, 0.000765836
-8.47259, -0.0381764, -0.0992001, 0.0134907, -0.0159308, -0.0055986
-8.48602, -0.0545484, -0.056789, 0.0197412, -2.40846e-05, -0.00422108
-8.50184, -0.0182771, 0.0442164, -0.0167506, 0.014491, -0.0122845
-8.51624, -0.0441854, -0.0696165, 0.00593764, -0.013766, -0.00577743
-8.52601, -0.0603018, -0.00124788, 0.0100177, 0.000623799, -0.0025404
-8.54009, -0.0643352, -0.00509008, 0.0124575, -0.00702068, -0.00158604
-8.55841, -0.0364707, -0.0269759, 0.00558854, -0.00820106, -0.0105166
-8.5715, -0.0424232, 0.0332103, -0.0114355, -0.00311017, -0.00571259
-8.58764, -0.0620005, -0.195608, 0.0252952, -0.0411143, -0.00583368
-8.60606, -0.0732057, 0.0297258, -0.00109492, 0.000971459, -0.00114585
-8.61374, -0.0199168, -0.0675503, -0.0111942, -0.0236834, -0.0146436
-8.62994, -0.0698939, -0.0259565, 0.0256256, -0.00324923, -0.0036537
-8.64599, -0.0846636, -0.0467846, 0.00680018, -0.01718, -0.000269007
-8.65472, 0.013422, 0.0147361, -0.00966914, -0.00155932, -0.0216085
-8.66832, -0.0174252, -0.0384654, -0.0154867, 0.00375243, -0.0146856
-8.68379, -0.104974, 0.0201781, 0.00140575, 0.0105855, 0.00779313
-8.69884, -0.00206671, 0.047782, -0.0174243, 0.0177444, -0.0212746
-8.71999, -0.0986352, 0.0383085, -0.00699212, 0.00326306, 0.000109182
-8.72759, -0.0313348, -0.0469899, 0.0171431, -0.00929911, -0.0151595
-8.73862, -0.0499145, 0.0503092, -0.0263976, 0.00749464, -0.00721422
-8.75209, -0.0573804, -0.0220276, -0.0091116, 0.015346, -0.0112853
-8.76232, -0.0464381, -0.00507712, -0.00115956, 0.0143386, -0.0127756
-8.77631, -0.0833559, 0.063593, 0.0307142, 0.0122181, -0.00146341
-8.78934, -0.0263103, 0.0671471, 0.0219565, 0.0111833, -0.0199075
-8.80117, -0.0516729, 0.0279283, 0.0003172, -0.00121469, -0.0152857
-8.81632, -0.0491688, -0.0818402, 0.01964, -0.0264085, -0.0189759
-8.82426, -0.059919, 0.00396277, 0.0317156, -0.0129203, -0.0114684
-8.83952, -0.0625166, 0.0230101, 0.0181327, -0.00854345, -0.0109998
-8.85286, -0.0601028, -0.0849958, 0.0124637, -0.0358469, -0.00978307
-8.86969, -0.0168163, -0.0957213, 0.015969, -0.0371182, -0.0201479
-8.88192, -0.035888, 0.0301668, 0.0103319, 0.00251198, -0.0160179
-8.89584, -0.0552752, 0.0551448, -0.00480133, 0.0180694, -0.0101622
-8.9077, -0.0196629, -0.054059, -0.0105117, -0.00796409, -0.0149411
-8.92631, -0.0480419, 0.000708764, -0.0153463, 0.000150838, -0.00822237
-8.94137, -0.0469004, -0.0296324, -0.00352733, -0.0195161, -0.00698092
-8.96143, -0.0333613, -0.0345685, -0.00992394, -0.0309299, -0.00831097
-8.97704, -0.0204554, -0.0203698, -0.0174842, -0.0238897, -0.00966756
-8.99596, -0.0329845, -0.0588247, -0.0341061, -0.0218475, -0.00903217
-9.01146, -0.0148353, -0.0548044, -0.0124096, -0.0084656, -0.0164774
-9.02876, -0.0857191, -0.0603953, 0.00325506, -0.00565004, 0.00187643
-9.05175, -0.0542594, -0.094677, -0.00044296, -0.0112968, -0.00583388
-9.07123, -0.0264483, 0.00554315, 0.00681127, 0.00202689, -0.0122533
-9.08629, -0.0347792, 0.00492908, -0.00735463, 0.0107368, -0.0126153
-9.10403, -0.0632217, 0.00813078, -0.0199447, 0.00789097, -0.00535696
-9.11392, 0.0159334, 0.0142049, 0.00128419, 0.0124012, -0.0201087
-9.13082, -0.0682333, -0.0179001, 0.00278839, 0.00322919, -0.00105352
-9.14395, -0.0505225, 0.0150042, -0.000373358, 0.00679639, -0.00439751
-9.15414, -0.0395687, -0.0213004, 0.0167114, 0.00376367, -0.00887974
-9.1646, -0.0180534, 0.125152, 0.00170149, 0.0135271, -0.00738858
-9.17773, -0.062238, -0.0471934, 0.0213681, -0.0378882, 0.00152136
-9.18465, -0.0879305, -0.0979994, 0.0312667, -0.0366332, 0.00696545
-9.19753, -0.0278291, -0.0423249, -0.0193823, -0.0170484, -0.0059943
-9.19726, -0.0488236, -0.100555, 0.00406995, -0.011883, -0.00232933
-9.19979, -0.0517389, -0.0575939, -0.00836238, -0.0063542, -0.000135686
-9.20024, -0.0886222, 0.00814162, -0.0495535, 0.00931553, 0.0122042
-9.20522, -0.0284604, -0.0384151, -0.00933024, -0.0177268, 0.000101867
-9.21118, -0.103469, -0.011797, 0.0124028, -0.0136695, 0.0195345
-9.20828, 0.0775987, 0.00215919, -0.0311688, -0.00461776, -0.0284308
-9.21216, -0.0763696, -0.132659, -0.00553329, -0.0407946, 0.0106621
-9.20812, -0.0517441, -0.0723609, -0.0165859, 0.0108098, -0.00177889
-9.20048, -0.0526972, 0.0778119, 0.00544971, 0.0471237, 0.00185458
-9.20728, 0.0156384, 0.0995948, -0.0036288, 0.0194977, -0.0142483
-9.20969, -0.0819098, -0.0127352, -0.016058, -0.0189882, 0.00989728
-9.19896, -0.0564152, -0.0132351, -0.00593832, -0.00314535, 0.000199371
-9.19446, -0.0702505, -0.101309, 4.517e-05, -0.0165654, 0.00455369
-9.18442, -0.0188412, -0.161471, 0.00667788, -0.0136112, -0.00659606
-9.17764, -0.0436826, 0.114652, -0.012242, 0.0443754, -0.000891734
-9.1722, -0.0781063, 0.191933, -0.0319921, 0.0442822, 0.00507649
-9.16872, -0.0833962, 0.0625717, 0.068438, 0.0028558, 0.00766433
-9.1531, -0.00603292, -0.00582302, 0.00630218, -0.00673573, -0.00938815
-9.14684, -0.0599199, -0.0978117, 0.00558548, -0.0302007, 0.00347937
-9.13639, -0.0905123, 0.0624207, -0.0103701, 0.0184649, 0.00731455
-9.12676, -0.0129047, -0.0569866, 0.0310959, -0.0208438, -0.00983692
-9.11655, -0.0903375, -0.0355161, 0.0102028, -0.0051213, 0.00875939
-9.10716, -0.00398028, -0.00430222, 0.0151409, 0.000181148, -0.0118082
-9.09602, -0.109881, -0.00650811, -0.00523218, 0.00512779, 0.0137602
-9.08642, -0.0853345, 0.0487216, 0.0247642, 0.0189939, 0.00722676
-9.07043, -0.035209, 0.00171471, 0.0189686, 0.00820694, -0.00118444
-9.05909, -0.00458918, 0.080804, -0.0181222, 0.019324, -0.00899705
-9.04881, -0.114454, 0.00485065, -0.0129188, 0.014999, 0.0151193
-9.03266, -0.0330256, -0.0234253, 0.0212549, 0.000701508, -0.00306454
-9.01873, -0.00725973, 0.0357219, -0.00692031, 0.00797711, -0.0102559
-9.00498, -0.0733279, -0.111512, -0.0316717, -0.01655, 0.00509342
-8.98653, -0.0724503, -0.00392049, 0.00877509, -0.00300356, 0.00449056
-8.97385, -0.0365255, -0.038473, 0.0218568, 0.0111747, -0.00415956
-8.95433, -0.0303086, 0.0320875, -0.00282636, 0.00334259, -0.00588711
-8.93709, -0.0890301, -0.028582, 0.0062, 0.00774517, 0.00631557
-8.91808, 0.0098049, 0.093346, 0.00743857, 0.0223142, -0.0197496
-8.90573, -0.0874126, 0.103444, 0.0163113, 0.0116696, -0.00022217
-8.88887, -0.0311814, 0.0875605, -0.0342155, -0.0154947, -0.0115547
-8.87426, -0.091757, -0.0192174, 0.00775203, -0.0136566, -0.000134133
-8.84835, 0.0122403, 0.0157102, 0.003895, -0.00874777, -0.0218465
-8.83953, -0.127505, -0.12533, 0.0116493, -0.0231304, 0.0110038
-8.81467, -0.022841, 0.0474817, 0.0212855, 0.0050342, -0.0170308
-8.80373, -0.0184848, 0.08729, -0.0449465, 0.0185936, -0.0134792
-8.7812, -0.0589885, -0.0567925, -0.0177846, -0.0211121, -0.00562533
-8.76207, -0.0605787, -0.00078159, 0.00294205, 0.0209316, -0.00571333
-8.74351, -0.0645213, 0.00548271, 0.0210687, -0.00943165, -0.00340291
-8.72725, -0.0334044, -0.0905587, -0.00788618, -0.0138445, -0.0112958
-8.70802, -0.089466, 0.179547, -0.016314, 0.0289818, -0.00180338
-8.68813, -0.0510725, 0.0627089, -0.0363695, 0.0141138, -0.0110845
-8.67265, -0.0344802, -0.0638962, 0.0270383, -0.016195, -0.0145574
-8.65599, -0.038505, -0.135042, 0.0172632, -0.0208459, -0.0111917
-8.63398, -0.0619129, -0.028994, 0.00842935, -0.000855204, -0.00791286
-8.62036, -0.0898882, 0.0110024, 0.0155673, 0.0024763, 0.00266893
-8.60185, -0.00767212, -0.0821551, -0.0106495, -0.0147192, -0.0136424
-8.58408, -0.0206824, -0.0348462, 0.0267457, 0.00287257, -0.0104558
-8.56245, -0.10187, 0.00394254, -0.0372685, 0.000125796, 0.0154278
-8.54274, -0.0134747, -0.0162809, 0.0148538, -0.00193951, -0.00935062
-8.5237, -0.0979057, 0.0641117, -0.0125155, 0.0172715, 0.0108672
-8.50357, 0.000856138, 0.0648696, -0.0499719, 7.7425e-05, -0.0128851
-8.49207, -0.0795201, 0.00605401, -0.00510361, -0.00682889, 0.00861317
-8.4724, -0.0296994, 0.00834541, -0.00809152, -0.00806291, -0.00724106
-8.45048, -0.00546984, -0.0501058, -0.00808627, -0.00840899, -0.0156423
-8.43448, -0.0656213, -0.212151, 0.0030891, -0.0175342, 0.00281861
-8.41408, -0.034191, 0.0103578, -0.000868272, 0.0220407, -0.00507625
-8.39812, -0.0309032, 0.053256, -0.00416123, 0.0165717, -0.00508583
-8.37653, -0.0609423, -0.0110252, 0.00528443, 0.00947391, 0.00220293
-8.36507, -0.0154422, -0.229586, 0.0491259, -0.0170849, -0.00612816
-8.34031, -0.0640979, -0.183992, -0.0421883, -0.016483, 0.00501615
-8.32083, -0.0697811, -0.143585, 0.0562264, -0.003652, 0.00768863
-8.29522, -0.0408317, 0.137795, 0.00885386, 0.00696145, -6.18278e-05
-8.28644, 0.0193379, 0.0178103, -0.0243946, -0.00985022, -0.0151599
-8.26326, -0.106967, -0.175844, -0.0349014, -0.03382, 0.0181578
-8.24076, -0.0293561, -0.130766, -0.0422383, -0.0194158, 0.00311739
-8.222, -0.0281793, 0.0392642, -0.0225736, -0.00820807, -0.00586236
-8.20585, -0.00559484, -0.0666385, 0.0403159, 0.00886417, -0.0124099
-8.18442, -0.0745465, 0.0556204, 0.0181107, 0.0165927, 0.000590598
-8.16566, -0.0215578, 0.10269, -0.00317697, 0.0106716, -0.00848866
-8.15553, 0.0031005, -0.0827982, -0.0369674, -0.000962688, -0.00870328
-8.13583, -0.0546734, -0.0350889, 0.00273097, 0.00187087, 0.00430694
-8.11191, -0.0757961, -0.0848432, -0.0279261, -0.0144863, 0.00693238
-8.09329, -0.0491082, -0.0567312, -0.00958863, -0.0150756, -0.00336239
-8.07708, -0.0576044, -0.192767, 0.0443242, -0.024484, 0.00243022
-8.05794, -0.0289425, -0.06476, 0.0436942, 0.00558355, -0.00788081
-8.03836, -0.0724086, 0.0380638, -0.0441637, 0.0164442, 0.00435097
-8.02492, -0.0528531, -0.106832, 0.00347855, -0.0142959, 0.000626573
-8.00027, 0.00140502, -0.00999364, 0.0209275, 0.00695906, -0.0169587
-7.99104, -0.0834092, -0.0342959, 0.00220878, 0.0180574, 0.00215138
-7.97184, -0.0489309, 0.0453155, 0.00899802, 0.0137359, -0.0064457
-7.95778, -0.0990944, 0.005961, -0.00783689, -0.011586, -0.000249952
-7.93906, -0.0765121, -0.0379985, 0.00505991, -0.013272, 0.00466849
-7.92094, -0.021348, -0.0672521, -0.0130434, -0.00382152, -0.00991566
-7.90271, 0.00393107, -0.116114, 0.0263672, 0.0133644, -0.0160441
-7.88929, -0.0934295, -0.0088109, 0.00155793, 0.0206754, 0.00605389
-7.87158, -0.038317, 0.0541486, 0.0318815, 0.0146387, -0.00604905
-7.86416, -0.0608676, 0.00206228, 0.00763629, -0.00653831, -0.00623617
-7.8541, -0.00713263, -0.0546798, -0.0564695, -0.0162059, -0.0174376
-7.84199, -0.0924195, -0.0802178, -0.0159561, -0.034674, 0.00298235
-7.82304, -0.00491814, -0.0847102, 0.022958, -0.0315919, -0.018119
-7.80861, -0.0375873, -0.0907926, -0.000911352, -0.019474, -0.00911275
-7.80199, -0.0594087, 0.0177729, -0.0520904, 0.00679444, -0.00305117
-7.79372, 0.0336513, 0.00620274, -0.00982488, 0.00926677, -0.0245726
-7.78793, -0.06411, -0.0939839, 0.0135474, -0.0174709, -0.00154527
-7.77741, -0.0598214, -0.0123692, -0.00992157, -0.0116187, -0.00144237
-7.77015, -0.0498183, -0.0134067, -0.0178892, -0.00200402, -0.00291333
-7.76325, -0.0199553, 0.012246, -0.0301904, 0.00170517, -0.0105065
-7.75481, 0.0137823, 0.0643484, -0.0177881, 0.016632, -0.0185448
-7.74786, -0.0899675, -0.03025, -0.00146859, -0.00173414, 0.00494149
-7.74641, 0.0183708, 0.0519226, -0.0245994, -0.00404655, -0.0180018
-7.74668, -0.0522823, 0.0473449, -0.0251621, 0.0112463, -0.00408193
-7.74212, -0.0289842, 0.0628629, -0.0174468, -0.0010282, -0.0106285
-7.73684, -0.0320911, -0.0554715, -0.0264261, -0.00573919, -0.0126276
-7.73033, 0.00227813, -0.0136989, 0.0142402, -0.0053582, -0.0261216
-7.73243, -0.028701, 0.0668136, 0.0238707, 0.0250753, -0.0212977
-7.73436, -0.0834123, 0.0413019, -0.00819408, 0.013827, -0.00648123
-7.72996, -0.0143741, 0.0265144, -0.0139622, 0.00239915, -0.0234867
-7.73019, -0.0397998, -0.0136068, 0.022066, -0.00797378, -0.018787
-7.72701, -0.0189778, -0.0692479, -0.00470032, -0.0145078, -0.0201384
-7.7222, -0.0223914, 0.0545363, 0.00593329, 0.00980142, -0.0197502
-7.72341, -0.0382702, -0.0122124, -0.00509904, 0.00473713, -0.0176884
-7.7204, -0.0189751, -0.00838024, -0.00725136, -0.00297223, -0.0236545
-7.71726, -0.0768844, -0.0173874, 0.019823, 0.00665332, -0.0101761
-7.71139, -0.0201361, -0.0825338, 0.0296522, 0.000762345, -0.0246508
-7.70824, -0.00671073, 0.00313159, 0.0276296, -0.00965888, -0.0274738
-7.71, -0.056103, 0.0163178, -0.00576328, -0.00245506, -0.0161555
-7.70949, 0.0385799, 0.0517349, -0.0356381, 0.00289617, -0.0390405
-7.70345, -0.0702236, -0.0387487, 0.0250498, -0.0166638, -0.0132645
-7.70025, -0.0796868, -0.0876205, 0.0089035, -0.0145752, -0.0163671
-7.69848, -0.0131276, -0.00505919, -0.00161301, 0.00370403, -0.0367682
-7.69708, -0.0140275, -0.0165886, 0.00107368, 0.00525255, -0.0348937
-7.69298, -0.100699, -0.00965115, -0.00222949, -0.00449549, -0.0137735
-7.6969, -0.0184171, -0.0660032, 0.00690409, -0.00539796, -0.0358838
-7.69061, -0.0216939, 0.0765826, -0.0161357, 0.00773811, -0.0336323
-7.68883, -0.0387947, -0.0490527, -0.0152551, 0.000235607, -0.0313054
-7.68849, -0.0429776, -0.0452653, 0.00852793, 0.00566782, -0.0328067
-7.68071, -0.0274994, 0.0649719, -0.00551218, 0.00555505, -0.0310643
-7.68293, -0.0326532, 0.00837029, 0.0140035, -0.00664779, -0.0358467
-7.68073, -0.0517028, 0.00292854, -0.000157831, 0.00616448, -0.0340361
-7.67919, 0.0215362, 0.122492, -0.0137717, 0.0141756, -0.0512131
-7.68187, -0.0993892, -0.0526124, -0.00968109, 0.00423056, -0.028134
-7.67761, 0.00640651, 0.00777266, 0.0122134, -0.00498746, -0.0518203
-7.67514, -0.0756313, -0.0743659, 0.0189876, -0.0115234, -0.0373132
-7.67645, -0.0251585, -0.00530458, 0.00777963, -0.0189132, -0.0463807
-7.6773, -0.0731659, 0.0426897, 0.027466, 0.0117717, -0.0381367
-7.68207, -0.0426003, 0.0567941, -0.00486685, -0.00458654, -0.0433021
-7.68475, -0.0209267, 0.0221827, -0.00707493, 0.00789161, -0.0450576
-7.68584, -0.0411962, -0.0471014, 0.0210664, -0.0116565, -0.034006
-7.69197, -0.0865362, -0.101086, 0.0188955, -0.024904, -0.0170686
-7.6907, -0.0582068, -0.043047, 0.0153036, -0.00658989, -0.0184704
-7.69666, -0.0554705, 0.0169324, 0.0146737, 0.00264401, -0.0126164
-7.7047, 0.000564179, -0.0146207, -0.0225662, -0.0040556, -0.0231309
-7.7121, -0.0407525, -0.0626446, 0.0160811, -0.00306736, -0.0093932
-7.71994, -0.0561804, 0.0134333, 0.012258, -0.00819618, 0.000508362
-7.71526, -0.0409554, 0.048022, -0.0109764, -0.00936164, 0.00542637
-7.73695, -0.0710092, -0.12441, 0.0271538, -0.0174908, 0.00877323
-7.73797, -0.0353016, 0.022359, 0.00825423, 0.00431904, 0.00355938
-7.74806, -0.0643933, 0.0555386, 0.00952855, 0.0154288, 0.015625
-7.74951, -0.0415024, -0.0825932, 0.00735611, -0.0166511, 0.0135855
-7.75931, -0.0542673, 0.0012566, 0.017793, 0.0125627, 0.0232721
-7.76524, -0.0665863, 0.0332065, 0.00866366, 0.00960089, 0.0328703
-7.77665, -0.0406885, -0.0428138, -0.0105127, -0.00759822, 0.0294165
-7.78195, -0.0646667, 0.0513776, 0.00540489, 0.00532218, 0.0396668
-7.7868, -0.0650953, -0.04835, 0.0256383, -0.015228, 0.0447996
-7.79678, -0.0361779, 0.0778654, -0.042359, 0.0261729, 0.0373945
-7.80086, -0.054168, -0.141717, 0.0460894, -0.0255997, 0.0416798
-7.80738, -0.067176, 0.0196813, -0.0111551, 0.00678953, 0.0498897
-7.81403, 0.00394995, 0.038006, -0.0150237, -0.00713196, 0.034216
-7.82262, -0.0251549, -0.0330738, 0.0272248, -0.0155263, 0.0462331
-7.83298, -0.0849924, 0.0685929, -0.0183921, 0.0086671, 0.0630693
-7.83817, -0.00145557, -0.109839, -0.017762, -0.0243944, 0.0416916
-7.84604, -0.0371326, -0.0134691, -0.00686223, -0.00151568, 0.049839
-7.85258, -0.0261593, -0.0177237, 0.0101802, -0.00863915, 0.0438628
-7.86222, -0.0824793, -0.0273402, 0.00312715, -0.00278165, 0.0540086
-7.87622, -0.0461672, 0.0282051, -0.00310505, 0.00823039, 0.0400688
-7.87237, 0.00963861, 0.0233709, -0.0170916, -0.0101307, 0.0330861
-7.88329, -0.0979242, -0.0772005, -0.00718021, -0.00771623, 0.0556578
-7.89008, 0.00280275, 0.0425779, -0.00663257, 0.00515227, 0.0308278
-7.89906, -0.0462277, -0.0280019, -0.00395509, -0.00248774, 0.0391223
-7.90643, -0.0567686, 0.0104449, 0.00614488, 0.00881141, 0.0400991
-7.91384, -0.123057, -0.0211698, -0.00519803, -0.0117411, 0.0542618
-7.9194, -0.0118277, -0.0515764, -0.018914, -0.00722348, 0.0226909
-7.9262, -0.0242588, -0.0486202, 0.0108367, -0.00869096, 0.0225324
-7.93487, -0.0791181, -0.0113461, -0.015143, -0.00747854, 0.0294921
-7.94614, -0.0446489, -0.0327519, 0.0092157, -0.00609949, 0.0157006
-7.95006, 0.00212382, 0.0527665, -0.017974, 0.00443616, 0.00443601
-7.95488, -0.066103, -0.0278452, -0.0141095, 0.00682567, 0.0176787
-7.96444, -0.00665854, -0.0361343, -0.0064695, -0.00547283, 0.0032638
-7.97192, -0.0633646, -0.0678134, -0.00561114, -0.0137698, 0.0195422
-7.97725, -0.0623704, 0.0329727, 0.00760074, 0.0129403, 0.0171605
-7.98325, -0.0172211, -0.0220432, 0.000168712, -0.00868266, 0.00196079
-7.98998, -0.0900083, -0.0354798, 0.007934, -0.00592241, 0.021272
-7.99703, -0.0395185, -0.0526321, -0.0205805, -0.00427131, 0.00702321
-8.00086, -0.00746064, 0.0655982, 0.000527436, 0.0157278, -0.00353081
-8.00718, -0.0466319, -0.0113974, 0.00653002, 0.00330148, -0.00020861
-8.012, -0.0152069, -0.018427, -0.00510901, -0.000201241, -0.010409
-8.01929, -0.0580604, -0.02231, 0.00931299, 0.00276575, -0.0029462
-8.02139, -0.0401191, -0.0519945, 0.0028844, -0.0163316, -0.00590743
-8.02487, -0.0619609, 0.0101617, -0.0124957, 0.0183858, -0.00493804
-8.02829, -0.00311571, -0.0836982, 0.0229953, -0.0141616, -0.0225302
-8.03359, -0.0521591, -0.0586027, -0.00360264, -0.00737499, -0.0128019
-8.03987, -0.0815366, -0.0477774, -0.0283026, -0.0125621, -0.00867169
-8.03796, -0.00300902, 0.0114004, 0.0174544, 0.0202503, -0.0286343
-8.04433, -0.0253395, -0.0718709, 0.0204874, -0.0124731, -0.0240425
-8.04712, -0.0646413, 0.0751895, -0.0170275, 0.00635755, -0.014821
-8.04557, -0.0212774, -0.171689, 0.00615064, -0.0348434, -0.0255479
-8.04837, -0.0626062, 0.112704, 0.00852081, 0.022239, -0.0151407
-8.04779, -0.0512004, -0.0511805, 0.023718, -0.0175891, -0.0199139
-8.0452, -0.0212968, 0.00228537, 0.0177338, 0.00656637, -0.0320888
-8.04668, -0.0955884, -0.0182668, 0.00356048, -0.00224714, -0.0159374
-8.04373, 0.00178011, -0.047256, -0.0130439, -0.0158429, -0.0374577
-8.04127, -0.0750268, -0.01542, -0.00556678, 0.00181111, -0.0223894
-8.03722, -0.0467249, -0.00149051, 0.00728709, 0.00360825, -0.0276254
-8.03283, -0.0697757, -0.0550169, -0.00527329, -0.0040933, -0.0252914
-8.03323, -0.0660072, 0.0481953, 0.0141252, 0.0108059, -0.0297227
-8.03017, -0.042234, -0.0212579, -0.00760068, -0.00999342, -0.0370679
-8.02295, -0.0174464, -0.00773381, 0.00713519, 0.00403229, -0.0470248
-8.02044, -0.0801717, -0.00894337, 0.0129183, -0.0119021, -0.0323653
-8.01521, -0.0599306, -0.0974787, 0.00939958, -0.0141978, -0.0415001
-8.00651, -0.0610398, -0.0610911, -0.00776112, -0.00832219, -0.0407729
-7.9999, -0.0720264, 0.00137163, 0.0157113, -0.00103255, -0.038277
-7.99646, -0.0462394, -0.0402894, 0.00812251, -0.0137583, -0.0462172
-7.99186, -0.058744, 0.0121399, 0.00848711, 0.0112423, -0.0436
-7.98261, -0.0425054, -0.0352593, 0.00598611, -0.00531332, -0.0468292
-7.98121, -0.0990903, -0.0457039, 0.0101939, -0.00519386, -0.0345932
-7.97277, -0.050705, -0.0441052, 0.0252917, -0.00203306, -0.0477112
-7.97064, -0.113258, 0.0286352, 0.0137893, 0.0163574, -0.0330383
-7.96297, -0.0465901, -0.0607294, -0.00381722, -0.0182788, -0.0466793
-7.95995, -0.0497757, -0.0693486, 0.0117255, -0.0119482, -0.0494768
-7.95285, -0.0641143, -0.0146753, 0.0160153, -0.0112805, -0.0444317
-7.9472, -0.0734003, 0.0311649, 0.00110013, 0.0116304, -0.0461959
-7.93886, -0.0348383, -0.0716105, 0.00793389, -0.011013, -0.0570945
-7.93165, -0.0546769, 0.0239663, -0.00626059, 0.0181483, -0.0536339
-7.92029, -0.0822522, -0.0961848, 0.0104868, -6.19821e-05, -0.0521971
-7.92144, -0.025215, -0.0390834, 0.00526282, -0.00520118, -0.0621762
-7.91677, -0.0489921, 0.0428771, 0.00936466, 0.00319055, -0.0549337
-7.91321, -0.0765561, -0.0998086, 0.0083007, -0.0186701, -0.0512134
-7.90798, -0.0138952, 0.0548384, 0.0225133, 0.00401161, -0.0622759
-7.9021, -0.113403, -0.0271598, 0.00105487, 0.00538829, -0.0428842
-7.89944, 0.00644118, -0.00122641, 0.00235284, -0.0104836, -0.0696314
-7.89374, -0.127416, 0.0137714, 0.00710587, 0.0148134, -0.0408829
-7.88761, -0.0713418, -0.0195129, 0.00392508, -0.00600747, -0.0531802
-7.88511, -0.0395065, -0.0302849, -0.00851938, -0.0102229, -0.0640274
-7.87453, -0.0859279, 0.00684222, -0.0179709, 0.0109173, -0.0589897
-7.87174, -0.0721653, 0.0110156, 0.0266214, 0.00296934, -0.0712975
-7.86341, -0.0211388, -0.0826204, -0.00789035, -0.00829496, -0.0877049
-7.86188, -0.0643008, -0.0284927, 0.0144453, 0.00165109, -0.0785822
-7.85558, -0.0408224, 0.0200977, 0.0171365, 0.00241148, -0.0861775
-7.85261, -0.0937444, 0.00182891, 0.00359648, -0.0114075, -0.0766822
-7.84514, -0.0458905, 0.0294524, -0.0136161, 0.00324582, -0.0937248
-7.8424, -0.0682634, -0.0529749, -0.00977487, -0.00913143, -0.0888128
-7.8373, -0.0317434, 0.0281126, 0.014219, 0.00443717, -0.0997163
-7.83145, -0.0554325, 0.00268757, -0.0024064, 0.0141078, -0.0950124
-7.82881, -0.064922, 0.0236588, 0.0305593, 0.00579761, -0.0909689
-7.82398, -0.0154121, 0.0341343, 0.0130759, 0.0104773, -0.0988903
-7.8235, -0.102021, 0.00163784, -0.00124132, -0.00112989, -0.0832468
-7.81841, -0.0698986, 0.0562785, -0.0105669, 0.00155517, -0.090559
-7.81229, -0.0421281, -0.0446357, -0.0251719, -0.0128304, -0.0955334
-7.80849, -0.0915635, 0.00380722, 0.0160761, 0.000454999, -0.0871825
-7.80389, -0.0144324, -0.077141, -0.0133379, -0.0108225, -0.102943
-7.80138, -0.0467333, 0.0435985, 0.042684, 0.0192678, -0.0960184
-7.79541, -0.10808, 0.0422312, -0.0358278, -0.00723429, -0.0792816
-7.79265, -0.0691185, 0.0610615, 0.017891, 0.0123623, -0.0897803
-7.79044, -0.0831903, -0.0211945, 0.00534792, 0.000958235, -0.0820597
-7.78683, -0.0126037, -0.0412453, 0.00364194, -0.000933678, -0.101088
-7.7819, -0.0974353, 0.0673753, 0.00742844, 0.00214514, -0.0802333
-7.78179, -0.0645756, -0.016221, 0.028214, 0.00265785, -0.090549
-7.77392, -0.0156947, -0.0545951, 0.00151461, 0.00477141, -0.0979001
-7.77237, -0.0426538, -0.0196848, -0.0327859, -0.000590232, -0.089953
-7.76966, -0.0357633, -0.0147953, 0.0288303, 0.00793465, -0.0910528
-7.76874, -0.0679484, -0.0032874, 0.0141111, 0.00519428, -0.082204
-7.76123, -0.039788, 0.00437743, -0.0413699, 0.00200658, -0.0907285
-7.76382, -0.0407328, 0.0554989, -0.0214641, 0.0163132, -0.0901976
-7.7535, -0.0730975, 0.0322669, -0.00707887, -0.0141743, -0.0822952
-7.75523, -0.0466858, -0.00350807, 0.017169, 0.0101697, -0.0837345
-7.75162, -0.0566172, 0.0594358, -0.0156984, -0.000920546, -0.0766549
-7.75158, 0.0131069, -0.0180674, -0.0204918, 0.00619843, -0.0897324
-7.74106, -0.0952327, 0.0362292, 0.0208433, -0.00527037, -0.0623391
-7.74481, -0.0250905, -0.0871519, -0.000825197, -0.0110216, -0.0794164
-7.74242, -0.0944133, -0.094172, -0.0376981, -0.0108257, -0.0624681
-7.73704, -0.061307, 0.0310915, 0.0174541, 0.0187917, -0.0697498
-7.73007, -0.00816095, 0.0116251, -0.0449837, -0.00205693, -0.0849211
-7.73395, -0.0934388, -0.0159359, 0.0340265, 0.00758253, -0.0676408
-7.73055, -0.133802, -0.00876899, 0.0339306, 0.00773311, -0.0557431
-7.72786, -0.00881623, 0.00888014, -0.025087, 0.0130511, -0.0838738
-7.71971, -0.0831116, -0.0605127, 0.0039894, -0.00652035, -0.065644
-7.71859, -0.0457821, -0.020754, -0.0167369, 0.00317019, -0.0759402
-7.71724, -0.069071, 0.00757693, 0.0322635, -0.00154973, -0.0696045
-7.71302, -0.0873626, -0.0114862, -0.024476, 0.00141195, -0.0648739
-7.70816, -0.0466166, 0.020818, -0.0524156, -0.00861175, -0.0783614
-7.70353, -0.0522257, 0.105343, 0.0307643, 0.0174681, -0.0788254
-7.70129, -0.0331922, -0.0370483, 0.0225402, -0.0132131, -0.0808624
-7.70307, -0.123866, -0.0265979, -0.0158433, 0.00164106, -0.0564258
-7.69715, -0.0150014, 0.0158492, 0.0257732, 0.00570197, -0.0810475
-7.69615, -0.0143207, -0.0374621, 0.0161218, -0.00767212, -0.0820536
-7.68946, -0.0945559, -0.0340233, 0.0109021, -0.0120122, -0.0627982
-7.69014, -0.0651256, 0.0469896, 0.00220914, 0.00625284, -0.068896
-7.68915, -0.0617084, 0.0210145, -0.0179464, 0.00114694, -0.0664876
-7.68793, -0.0575435, 0.0299726, 0.000156419, 0.0139153, -0.0641053
-7.68146, -0.00592999, 0.0533742, -0.0106998, 0.00617417, -0.0769847
-7.6864, -0.109123, -0.101456, -0.00131986, -0.0259134, -0.0526277
-7.67773, -0.0347167, 0.0281268, 0.00487899, 0.0126581, -0.0677668
-7.67855, -0.0199293, -0.0658022, -0.0250573, 0.0065487, -0.0753431
-7.67535, -0.0255257, -0.0115328, 0.00189069, -0.0187588, -0.0699987
-7.67297, -0.0890737, -0.0334979, -0.0149915, -0.00108557, -0.0554869
-7.6756, -0.0159839, -0.0263333, -0.0157121, -0.00546988, -0.0709973
-7.67017, -0.0819318, 0.00708264, 0.0153228, -0.0124474, -0.0559043
-7.66569, -0.0056368, 0.0423973, 0.00251112, -0.000390078, -0.0737077
-7.666, -0.0194028, 0.00645365, -0.0371515, -0.00872028, -0.0688975
-7.66542, -0.0430656, 0.0302842, -0.0524858, -0.00794361, -0.0598949
-7.66869, 0.0106743, 0.0231126, 0.0295479, -0.00465975, -0.0732987
-7.6628, -0.043584, 0.14449, -0.0191454, 0.0156845, -0.0537344
-7.66919, -0.0112532, -0.122559, -0.00769692, -0.0217361, -0.0623346
-7.67051, -0.0653301, 0.0111391, -0.0203851, 0.0138491, -0.0475457
-7.66735, -0.0257222, -0.0705338, 0.00538653, -0.00969139, -0.0491027
-7.66467, -0.0365852, -0.0649749, -0.0217836, -0.0229854, -0.0446386
-7.66835, -0.0721366, -0.095693, -0.0116288, 0.0092079, -0.0297623
-7.66269, -0.00334164, 0.0359688, 7.77696e-05, -0.000571754, -0.0385487
-7.66342, -0.0714772, -0.048471, -0.0154272, -0.0193929, -0.0178853
-7.6604, -0.0159365, 0.0263982, -0.0151595, -0.0143393, -0.0275789
-7.6604, -0.0317863, -0.0326679, 0.022408, -0.00663629, -0.0208904
-7.65565, -0.0255883, -0.00906278, -0.0186419, -0.0171467, -0.0203963
-7.65807, -0.016795, -0.0349403, -0.000847004, -0.000611252, -0.0190989
-7.65429, -0.0160762, 0.0240746, -0.0350141, 0.00247812, -0.0141031
-7.65503, -0.00522272, 0.000656758, 0.00185341, -0.010098, -0.016621
-7.65529, -0.0499414, -0.008089, -0.0289073, -0.00874394, -0.00637262
-7.65542, -0.0113643, -0.0107932, -0.01013, 0.0009305, -0.013591
-7.65574, -0.0241502, 0.0344352, -0.000596099, -0.00983733, -0.0122391
-7.65354, -0.0414066, 0.00634551, -0.0198082, -0.00615373, -0.00643477
-7.65344, -0.0291065, 0.0162436, -0.0257582, -0.0120088, -0.0057899
-7.65593, -0.0259519, -0.0345103, 0.00707667, -0.0127677, -0.00649729
-7.65695, 0.0251218, 0.0535022, -0.0123409, -0.000532792, -0.0197268
-7.65836, -0.0696512, 0.0396377, -0.0329659, -0.00288077, 0.00193647
-7.65388, -0.0137381, -0.0339279, 0.00696484, -0.0181167, -0.00962696
-7.65238, -0.0217302, 0.0788413, -0.0101421, -0.000295058, -0.00769255
-7.65566, 0.00264112, 0.049766, -0.0146949, -0.000864408, -0.0135546
-7.66285, -0.0703379, -0.0534151, -0.0248046, -0.0100413, 0.00422665
-7.65545, -0.011657, 0.0881916, 0.0320355, 0.0202318, -0.00865144
-7.65685, -0.0261782, 0.0884284, -0.0206322, 0.0109679, -0.00358788
-7.65388, -0.0145872, -0.0742569, 0.00183226, -0.0194338, -0.00896029
-7.65946, -0.049187, -0.025004, -0.0355691, -0.0171739, 0.00171082
-7.66061, 0.0113902, -0.0106654, 0.00542173, -0.00615026, -0.015615
-7.66457, -0.0365194, 0.0113326, -0.0359635, -0.00441722, -0.00176819
-7.6645, -0.0463294, -0.148868, -0.0229267, -0.0218313, 0.00157735
-7.6641, -0.0124802, -0.0983615, 0.00770049, -0.011879, -0.00140489
-7.66384, -0.0220379, -0.00106141, 0.0159878, -0.00862624, 0.00135192
-7.66603, 0.0255528, 0.0358619, -0.0336766, -0.00469993, -0.0109054
-7.66658, -0.0401634, 0.0533193, -0.00342403, -0.00882554, 0.0105964
-7.66928, -0.000502393, -0.0181653, -0.005704, -0.0143188, 0.00669904
-7.66941, -0.00147938, 0.0248783, -0.0120835, -0.0015432, 0.00825558
-7.67484, -0.0382917, 0.053277, -0.0424193, 0.00848317, 0.0209253
-7.6714, 0.0417761, 0.129639, -0.00341229, 0.00885897, 0.00504971
-7.67874, -0.0210814, -0.0112933, -0.0304706, -0.00763652, 0.02212
-7.67594, 0.0246866, 0.103109, -0.0331405, 0.00241548, 0.0146222
-7.68258, -0.038132, -0.0662147, -0.00881243, -0.00663245, 0.0359885
-7.68121, 0.0164942, -0.0405555, -0.0161641, -0.00846331, 0.0255665
-7.68899, -0.0333506, 0.00186266, -0.00748539, 0.0113959, 0.0380756
-7.69197, -0.0607902, 0.107959, -0.0364927, 0.0139864, 0.0503918
-7.694, -0.0341467, 0.0169942, -0.0238906, 0.00146176, 0.0449969
-7.69468, 0.0115752, -0.00579155, 0.0126928, -0.0113499, 0.0399476
-7.69802, 0.0447252, -0.121683, -0.011911, -0.029709, 0.0316761
-7.69939, -0.0630746, 0.100212, -0.0122595, 0.00587127, 0.0611181
-7.70202, -0.0279334, -0.023511, -0.00964293, -0.0143424, 0.0545954
-7.70069, 0.032121, 0.0472474, -0.0154137, -0.00106603, 0.0390991
-7.69996, -0.0181305, 0.075773, -0.0152064, 0.0258544, 0.0532846
-7.70797, -0.00691014, -0.0304962, -0.0413721, 0.00362394, 0.0498886
-7.71193, 0.00305951, 0.0185999, -0.0262964, -0.0126157, 0.0479899
-7.71079, 0.0117465, 0.0371722, 0.00598015, 0.00208761, 0.0453762
-7.71315, 0.00929015, 0.11043, -0.0199712, 0.0146816, 0.0490658
-7.71589, -0.0117376, 0.0644867, -0.0175099, 0.0112014, 0.0559893
-7.71774, -0.0347921, -0.0391612, -0.0334564, -0.00312424, 0.0609032
-7.72257, 0.00954419, 0.0497511, 0.0255051, 0.0048034, 0.0486959
-7.72479, -0.0312146, 0.0894478, -0.0216611, 0.0121593, 0.0591363
-7.72035, 0.000604235, 0.00726571, -0.0178194, -0.00542629, 0.051233
-7.71628, -0.02814, -0.0172748, 0.00845436, -0.0088278, 0.0612666
-7.72187, -0.00706375, -0.0248119, -0.0322341, -0.00229926, 0.0530988
-7.72338, 0.0430576, -0.0224654, -0.0147099, 0.00924076, 0.0420192
-7.72251, -0.0569868, -0.0168258, -0.00154734, 0.00730382, 0.0653336
-7.71743, -0.031719, 0.0128876, -0.0101685, -0.0115098, 0.0612472
-7.71765, 0.0165834, 0.0466147, 0.0147506, 0.0178889, 0.0448803
-7.71411, 0.0276642, -0.0263823, -0.0219451, -0.00549581, 0.0458618
-7.71404, -0.0387292, -0.0679905, -0.00256683, -0.00693179, 0.0633197
-7.70954, 0.0428993, 0.018606, -0.0363512, 0.00605492, 0.0447264
-7.70353, -0.0297658, 0.00504298, 0.0436863, -0.00931256, 0.0660718
-7.7005, 0.0069328, 0.0590185, -0.00357413, 0.021876, 0.0573646
-7.69553, -0.050963, 0.122453, -0.0175657, 0.0212256, 0.0715599
-7.69857, -0.0199065, -0.00235989, 0.00523721, 0.00563357, 0.0646602
-7.69146, -0.0390718, 0.0801177, -0.00508666, -0.000587175, 0.0694825
-7.68819, -0.0112112, -0.0494714, -0.00597165, -0.00828027, 0.0656545
-7.6774, -0.0251711, 0.107787, -0.0185862, -0.00088421, 0.0689177
-7.6807, 0.0191057, 0.0151603, -0.00140965, 0.0102401, 0.0581333
-7.67441, -0.0224765, -0.0374156, 0.0135797, -0.0108487, 0.0691975
-7.66227, 0.0308766, 0.125299, 0.0022688, 0.0064286, 0.0556458
-7.66457, -0.0427415, 0.143422, -0.0192091, 0.0130458, 0.0749522
-7.66206, 0.0416071, -0.0713504, -0.0152219, -0.000886602, 0.0545612
-7.65476, -0.0317739, 0.0976093, 0.00605832, 0.00581103, 0.0723169
-7.65686, -0.0257099, -0.0837433, 0.0393357, 0.00541721, 0.0708668
-7.65214, 0.026536, 0.0674484, -0.0107617, 0.00507748, 0.0561074
-7.65223, -0.0476015, 0.0124621, -0.0324312, -0.00111381, 0.0757682
-7.64473, 0.0382782, 0.0604933, 0.0223438, -0.000828983, 0.0554572
-7.64463, -0.0586599, 0.0372041, -0.0154858, -0.00448647, 0.0796511
-7.6428, 0.0232591, -0.00829383, 0.0260546, -0.00547231, 0.0637469
-7.63445, -0.0102967, 0.0486157, -0.0307752, 0.0069528, 0.0778388
-7.63766, -0.0175402, 0.0596876, 0.00959623, 0.0208739, 0.0797515
-7.63649, -0.0116222, 0.0272158, 0.0181054, 0.00826371, 0.0802484
-7.62983, 0.0207462, 0.0996564, -0.0300064, 0.000422952, 0.0729717
-7.62742, -0.0165781, -0.0211534, -0.0135959, -0.00194988, 0.0818663
-7.62104, -0.025078, 0.145579, -0.000610467, 0.0139502, 0.0854443
-7.62595, 0.0352706, 0.0529722, -0.0227865, 0.00974337, 0.0704251
-7.62057, -0.00722606, 0.00294483, 0.011782, 0.0040026, 0.0822807
-7.61523, 0.039767, -0.00353045, 0.00344561, 0.0109013, 0.0720741
-7.61372, -0.0245134, 0.0473153, 0.00675228, 0.00945831, 0.0917311
-7.61049, -0.00980651, -0.0128806, -0.0137661, 0.00118351, 0.0899705
-7.60576, 0.0048383, 0.00494111, -0.0114551, 0.00235642, 0.0848072
-7.60544, 0.0216392, 0.133263, 0.0224321, 0.0157774, 0.08238
-7.60071, -0.00855078, 0.144231, -0.0159388, 0.00159129, 0.0897991
-7.60148, 0.0049425, -0.0395302, 0.00373344, -0.0129389, 0.0860166
-7.59793, 0.018227, 0.0413987, 0.0147585, 0.0174198, 0.0804336
-7.5964, -0.0413607, -0.035873, -0.00928768, -0.0120318, 0.0939844
-7.59309, 0.0437667, 0.0315165, 0.00636766, 0.000638941, 0.0734202
-7.59487, -0.0756765, 0.0277236, 0.00212596, 0.00716282, 0.104847
-7.58935, 0.0421491, -0.0244583, -0.0210963, -0.0039134, 0.0730545
-7.5876, -0.0379718, 0.0375516, 0.0339841, 0.00341972, 0.0910374
-7.5836, 0.0251559, -0.00448203, -0.00570851, -0.00574415, 0.0721752
-7.58132, -0.0262797, 0.0196033, 0.00315272, 0.00407469, 0.0815975
-7.57805, 0.0152053, 0.10032, 0.00710345, 0.00286149, 0.0678598
-7.57923, 0.00526783, 0.0788133, -0.00377524, 0.000396646, 0.0675566
-7.57983, -0.0408154, -0.0223055, 0.0120574, -0.00796863, 0.0765873
-7.57689, 0.0113244, 0.0329514, -0.00202437, 0.0171285, 0.063713
-7.57811, -0.0275754, 0.0965457, -0.00309306, 0.0132799, 0.0718424
-7.57906, 0.0158375, -0.0540477, -0.0085268, 0.000793396, 0.0603352
-7.58332, -0.00558215, 0.0262207, 0.0301909, 0.0112358, 0.0619245
-7.58956, 0.0220448, 0.0310281, 0.0138542, 0.00292231, 0.0540323
-7.5941, -0.059078, -0.0101054, -0.00461157, -0.00496561, 0.0771443
-7.60293, 0.0168726, 0.0326315, -0.0146322, 0.01381, 0.057838
-7.60477, 0.00104143, 0.0148293, 0.00270757, -0.00461287, 0.0615399
-7.61371, 0.00843656, 0.0633591, -0.00952233, 0.000442554, 0.0592621
-7.62328, -0.0117475, 0.168957, -0.0149629, 0.00171222, 0.0605565
-7.6346, 0.0226205, 0.0488771, 0.00995891, 0.00255089, 0.0519896
-7.64515, -0.0112126, 0.0738924, 0.028625, 0.00190685, 0.0551898
-7.65805, 0.00110678, 0.0323282, -0.0367236, -0.000410713, 0.0485772
-7.66643, -0.00892528, 0.0438833, 0.000722976, 0.00640291, 0.0486054
-7.68277, -0.00869967, -0.0285961, 0.0288294, -0.00625104, 0.0452675
-7.68875, 0.0109982, 0.0124259, 0.00920579, 0.0060816, 0.0395532
-7.70158, -0.0266127, -0.00756575, -0.00322549, 0.00662679, 0.04432
-7.70835, -0.000717907, 0.0341361, -0.00439734, 0.018097, 0.0382595
-7.72418, -0.00499514, 0.0830146, -0.00672874, 0.0132244, 0.0366181
-7.73773, 0.0435795, 0.0532964, 0.014621, 0.000126868, 0.021725
-7.75945, -0.0813186, 0.138629, 0.00541243, 0.0193813, 0.0502448
-7.77892, -0.0368389, -0.022416, 0.0295142, -0.0135737, 0.0430538
-7.8064, 0.0145624, -0.040741, 0.0216359, -0.00698962, 0.0276613
-7.83307, -0.0189295, -0.0696417, -0.0183551, -0.0301325, 0.0343175
-7.86332, -0.0277746, 0.105693, 0.0162682, 0.0201542, 0.0337756
-7.8917, 0.0200129, 0.104473, 0.00791881, 0.0073187, 0.0275937
-7.93227, -0.0454564, -0.0219893, -0.0112782, 0.000836999, 0.0358337
-7.96405, 0.00806349, 0.0568306, 0.00994811, 0.0024038, 0.0213127
-7.99984, -0.0194304, 0.0150039, 0.00282758, 0.00554658, 0.0239804
-8.03726, 0.00556364, 0.00896284, 0.00972893, -0.000959131, 0.0128389
-8.06672, -0.0319763, -0.0320295, 0.0135119, -0.0152632, 0.021597
-8.0965, 0.0126667, 0.00476356, -0.00260464, -0.0116335, 0.00829141
-8.11929, -0.0443365, 0.0605989, 0.00582084, 0.0136028, 0.022399
-8.13966, 0.0210856, 0.118357, 0.00255446, 0.025127, 0.00774475
-8.15788, -0.0330717, 0.0321942, 0.014132, 2.5959e-05, 0.0173256
-8.18163, -0.0574052, -0.0123395, -0.015152, -0.00737078, 0.0222317
-8.19673, -0.0342078, -0.0886733, 0.0574962, -0.029914, 0.0175423
-8.20742, -0.0142667, 0.0526754, 0.0110808, -0.0122212, 0.0140503
-8.21898, -0.0356118, 0.0166487, -0.0181778, -0.0129498, 0.0214917
-8.23086, -0.0159489, 0.0431346, -0.00283548, -0.00306662, 0.0150858
-8.24053, -0.0219633, 0.0138081, 0.0112727, -0.00194271, 0.0135706
-8.24823, -0.0344378, 0.0646556, 0.00257513, 0.0150858, 0.0160365
-8.25974, -0.0691022, 0.0616113, -0.00907216, 0.00241595, 0.0226937
-8.26229, -0.00898378, -0.0106703, -0.00743176, -0.0247531, 0.00686636
-8.27186, 0.0341283, 0.00816018, -0.0002152, 0.00137545, -0.00631659
-8.27088, -0.0852635, 0.105904, -0.0309987, 0.00574359, 0.0201056
-8.27573, -0.0193312, 0.0135861, 0.015214, -0.00783919, 0.00649129
-8.27527, -0.00611362, 0.0286153, 0.000414254, -0.00644426, 0.00165437
-8.27451, -0.0805754, 0.0298382, -0.00343348, 0.00488137, 0.0206125
-8.27275, -0.00111836, 0.0230395, 0.0214701, -0.00619636, 0.0010494
-8.27234, -0.0265971, -0.118232, -0.0256562, -0.0220623, 0.00654914
-8.26826, -0.00732859, 0.04055, -0.00301444, 0.0135781, 0.00119548
-8.27108, -0.0245877, -0.0252755, 0.0159168, -0.00613726, 0.00369965
-8.27005, -0.0575955, 0.0561474, 0.0132773, 0.00588466, 0.0125488
-8.26332, -0.000221204, -0.0446732, -0.000865397, -0.0141597, 0.000881289
-8.26067, -0.0788716, 0.0762277, -0.00593745, 0.0145859, 0.0204013
-8.26117, -0.0166686, 0.0212363, 0.0163278, 0.00178012, 0.00274352
-8.25153, -0.0138031, 0.00105277, -0.043738, -0.0101998, 0.00569011
-8.25135, -0.0405426, -0.0215696, 0.00853527, 0.00926684, 0.00971951
-8.24831, -0.00990579, 0.0227892, -0.00694364, 0.00806056, 0.0014433
-8.236, -0.0389889, 0.0377311, -0.040659, -0.00368359, 0.00570809
-8.23147, -0.0261332, 0.0179667, 0.0228753, -0.0091941, 0.0040296
-8.22487, 0.0475767, 0.0141193, -0.00164939, -0.00552945, -0.0110583
-8.21371, -0.0617265, 0.0614665, 0.0460969, 0.0052379, 0.0162114
-8.20273, -0.0294834, -0.0161554, -0.00287283, -0.0073259, 0.00642844
-8.20176, 0.021417, -0.00373453, 0.00146339, -0.00246337, -0.00483254
-8.1982, -0.0185037, 0.0452771, -0.0014584, -0.00462655, 0.00307023
-8.1891, -0.021878, 0.106196, 0.0146924, 0.0149148, 0.00477024
-8.18544, -0.0238791, -0.135421, -0.00619826, -0.0326186, 0.00265611
-8.16939, -0.0870122, 0.067438, -0.0257285, 0.000566633, 0.0157352
-8.16309, -0.00619929, 0.142882, -0.00836766, 0.0287238, -0.000399394
-8.15681, 0.0126746, 0.0512444, 0.0155713, 0.0049263, -0.00488314
-8.15471, -0.0966753, 0.0325185, -0.022094, -0.00857421, 0.0196357
-8.13852, 0.00043215, 0.0328242, 0.00526229, -0.0148865, -0.000769195
-8.13354, -0.0510374, -0.00306789, -0.00350271, -0.0168725, 0.00979647
-8.12185, 0.0028674, -0.00309336, 0.0344058, -0.011586, -0.00470532
-8.12135, -0.0200094, 0.148646, -0.0112859, 0.0219269, 0.0064883
-8.10972, 0.0297812, 0.0186616, 0.00183102, -0.0146854, -0.0116619
-8.1035, -0.0542273, -0.0125262, 0.0116542, 0.00449828, 0.00679614
-8.09263, 0.00650244, 0.12878, -0.0227766, 0.01269, -0.00701575
-8.08392, -0.0736193, 0.211494, -0.0059984, 0.013526, 0.00886419
-8.0769, 0.0315873, -0.0284195, -0.0091443, -0.00862612, -0.0132421
-8.07045, -0.0733914, 0.102566, -0.0147178, 0.00411581, 0.00955277
-8.0676, -0.0249759, -0.0725666, -0.0510969, -0.025829, -0.00618211
-8.05807, -0.0219849, -0.00439494, -0.0130983, 0.00288575, -0.00656055
-8.04465, -0.018163, 0.0669427, 0.00510786, 0.00390252, -0.00688543
-8.03941, -0.0456772, 0.085627, 0.00395489, 0.0108521, -0.0013327
-8.03039, -0.00194016, 0.065574, -0.00300121, 0.00646655, -0.0102747
-8.02474, -0.0234075, -0.0613355, 0.0275368, -0.0164795, -0.00823598
-8.01327, -0.0302635, 0.0824779, -0.0182412, 0.00814645, -0.00330847
-8.008, -0.0253645, 0.00243728, -0.0358764, -0.00086811, -0.00359591
-7.9968, 0.0456867, 0.0783732, 0.0218767, -0.00829547, -0.0204275
-7.99177, -0.0714796, -0.0591614, 0.00762306, -0.0149806, 0.0100915
-7.97832, -0.0264707, 0.118004, 0.00590398, 0.00398484, 0.000176844
-7.97366, -0.0161616, -0.00479003, -0.0247128, -0.00794988, -4.35179e-05
-7.9613, 0.0315463, 0.0851276, 0.0114976, -0.00956223, -0.0127158
-7.96281, -0.0667035, 0.0888234, 0.000781684, 0.0220519, 0.0107578
-7.94923, -0.00897192, 0.00393096, -0.0267175, -0.00960434, -0.0015142
-7.94769, -0.0422449, -0.0703581, 0.0220792, -0.0116367, 0.00342936
-7.93142, 0.00993047, 0.111515, -0.0468475, 0.0120469, -0.00796014
-7.92923, -0.0494845, -0.0276413, 0.00985832, -0.00907343, 0.00793235
-7.92189, 0.0362897, -0.0567914, -0.0182006, -0.0045477, -0.0136737
-7.91449, 0.01706, -0.00895137, -0.00550302, 0.00854362, -0.00756241
-7.90122, -0.0182123, 0.0464201, 0.00456744, -0.00593549, 0.00100151
-7.90149, -0.0329485, -0.0155747, 0.0185923, -0.0127423, 0.00744657
-7.8885, -1.06076e-05, 0.0271343, 0.00926452, 0.00169768, 0.00223808
-7.88475, -0.0674817, -0.0191571, -0.00255388, 0.00421586, 0.0174292
-7.87264, 0.0108586, -0.0172709, -0.0179647, -0.00241432, -0.00109859
-7.87236, -0.0237803, 0.00794576, 0.0430368, 2.59325e-05, 0.00898113
-7.85331, 0.0236672, 0.0682848, -0.0259771, -0.000659065, -0.00170048
-7.85065, -0.0260404, -0.0779459, 0.0112268, -0.00522005, 0.010571
-7.84292, 0.0123538, 0.0182069, -0.0410914, -0.0137287, -0.000871682
-7.83618, -0.0625749, 0.019229, 0.0204392, 0.0017755, 0.0199363
-7.82522, 0.0163868, 0.00858011, 0.0163299, -0.00569515, -0.00218375
-7.8211, 0.0121674, 0.0114946, -0.0214176, 0.00317758, 0.00231914
-7.81509, -0.0323412, 0.037353, 0.00899757, -0.0192036, 0.00875038
-7.82694, -0.0314102, 0.101853, 0.0264473, 0.0213971, 0.00470081
-7.83217, -0.0443773, 0.0729425, -0.0687538, 0.010342, 0.00850724
-7.84403, -0.00105439, -0.0759067, -0.0327215, -0.0145397, -0.00701887
-7.85608, -0.0435238, 0.166743, 0.0047922, 0.0231198, 0.000797276
-7.86921, 0.0085091, 0.062849, 0.0430506, -0.0155357, -0.0124823
-7.88043, 0.0144867, 0.075621, -0.0136479, -0.00549421, -0.0137641
-7.90329, -0.0417094, -0.0266331, -0.025624, -0.00338642, -0.000753284
-7.91801, 0.0157564, -0.0325447, 0.0113143, -0.00310323, -0.0159384
-7.93863, -0.0265076, -0.0558761, 0.0157821, -0.00338619, -0.00458511
-7.94807, -0.00342015, 0.0687448, -0.0418788, -0.00499889, -0.0111372
-7.96755, -0.0360295, 0.0294664, 0.0141971, 0.00406028, -0.00415167
-7.97644, 0.016582, 0.0740043, -0.0180714, -0.00447507, -0.0180334
-7.98685, -0.0855889, 0.128636, -0.0177568, -0.00904498, 0.000427516
-7.99497, -0.000961699, 0.0789175, 0.0175633, -0.0105402, -0.0110349
-7.99939, 0.0338131, 0.0748604, -0.0143066, -0.0152825, -0.0159934
-8.01309, -0.0405783, 0.0746636, -0.0157553, 0.00230508, 0.00106699
-8.03244, -0.0520564, -0.10793, -0.00796751, -0.00559661, 0.0114108
-8.02879, 0.00466533, 0.0418522, 0.00279817, 0.00565429, 0.00032137
-8.03983, -0.00883499, 0.0432578, 0.0467504, 0.0134003, 0.00206489
-8.0418, -0.0107274, 0.0961529, 0.0277496, -0.00282613, 0.00430702
-8.05571, -0.010919, -0.054383, -0.045003, -0.00961469, 0.00155724
-8.05373, -0.0136701, 0.0135566, -0.000965573, -0.0123158, 0.00459012
-8.05518, -0.0608563, 0.0367017, -0.00276152, -0.0142362, 0.0167511
-8.05789, -0.0265125, 0.0588183, 0.022072, 0.00353791, 0.00700934
-8.06604, -0.0108623, 0.0776254, -0.00298818, 0.0174653, 0.00282498
-8.06547, -0.0252674, -0.0256468, -0.0297082, -0.022129, 0.00553552
-8.07009, -0.00804039, 0.09795, 0.0117826, 0.013007, 0.00309781
-8.07436, -0.00838985, 0.0237027, 0.00332499, 0.00905516, 0.00552271
-8.07822, -0.0160866, -0.00741391, -0.0251479, -0.00631333, 0.00558382
-8.07665, -0.0280842, -0.0142145, 0.0127394, -0.0171979, 0.00505071
-8.07587, -0.0189784, 0.0179166, 0.0273152, -0.00558626, 0.0047828
-8.07136, -0.0248148, 0.0745298, -0.0113092, -0.00510741, 0.00685327
-8.07752, -0.0233326, 0.00119855, 0.00787682, -0.0100796, 0.00355536
-8.07185, 0.0267915, 0.0334824, -0.0275137, -0.00784928, -0.00948058
-8.06962, -0.0630672, 0.135909, -0.000596905, 0.0036109, 0.00867372
-8.07539, -0.0373139, 0.0703365, 0.0243147, -0.0197104, 0.00702618
-8.07499, 0.0244839, -0.0151111, 0.0156827, -0.00227358, -0.00727085
-8.07289, -0.0851484, 0.0411889, 0.00638026, -0.00168425, 0.0199939
-8.08213, -0.0338569, -0.0624256, -0.0118631, 0.00249347, 0.0123244
-8.06907, 0.00970026, 0.0874838, -0.0123002, 0.00773228, -0.00348528
-8.0691, 0.0277556, 0.0551526, -0.00879176, 0.00683727, -0.00524246
-8.06834, -0.0610333, 0.142884, -0.0445006, 0.0179069, 0.0159142
-8.07525, 0.00139918, -0.0505139, 0.00913495, -0.00841126, -0.00282339
-8.07408, -0.0553895, -0.0592843, 0.00501945, -0.00698999, 0.0116049
-8.06647, 0.0251741, 0.0329871, 0.0149231, 0.0050674, 0.000594271
-8.06373, 0.0259849, 0.0995329, 0.00284919, 0.00180076, -0.00082249
-8.06759, -0.0425396, 0.0953134, -0.0101156, -0.0126336, 0.0134045
-8.06898, -0.00283114, -0.000143371, 0.0219606, -0.00898913, 0.00694047
-8.07484, -0.00959231, 0.0513098, 0.00184513, 0.0156658, 0.00891374
-8.0745, -0.0369914, 0.071216, 0.014395, 0.00825783, 0.0124563
-8.07466, -0.0386796, -0.0656761, -0.020952, -0.0161403, 0.0139045
-8.07014, -0.0210242, 0.0645707, 0.00865046, 0.00127119, 0.0129908
-8.07748, -0.000197025, -0.0972731, -0.00513992, -0.0178559, 0.00677522
-8.06758, -0.00174501, 0.096078, -0.00108021, 0.00494972, 0.0101417
-8.07394, 0.0196594, -0.0242043, 0.00462553, 0.0127405, 0.00502219
-8.07419, -0.0113647, 0.0171651, -0.000544588, -0.000970557, 0.0111403
-8.07491, -0.0446489, 0.00961743, -0.0115751, -0.00401125, 0.0175006
-8.07532, 0.0610421, -0.0390938, -0.0141769, 0.00564276, -0.00452956
-8.08006, -0.0452157, 0.029835, 0.0106539, 0.00385822, 0.022227
-8.07788, -0.0164549, 0.0374007, -0.0107597, -0.00644641, 0.0125865
-8.07652, 0.00518888, -0.0114149, -0.00321014, -0.0055321, 0.00809024
-8.07789, -0.0466188, 0.150572, -0.0154233, 0.0194619, 0.0232757
-8.08481, -0.0132777, -0.145486, -0.00314039, -0.0319542, 0.0153397
-8.07355, -0.00219492, 0.143354, 0.00778089, 0.00673116, 0.0159391
-8.07899, -0.0302357, 0.033115, -0.00544863, 0.000515163, 0.0261185
-8.07772, -0.00328876, -0.000691987, 0.000898934, -0.0175638, 0.0212757
-8.08189, -0.0120206, -0.0167723, -0.0114136, 0.00135408, 0.0205151
-8.07962, -0.0188537, 0.0829356, -0.00768553, 0.00455515, 0.0245942
-8.08645, -0.0362811, 0.0579024, 0.0243213, 0.0110454, 0.0296858
-8.08461, -0.020915, 0.00369585, -0.000178129, -0.00228745, 0.0240181
-8.08508, -0.0721559, -0.0620164, -0.00588197, -0.0161382, 0.0372249
-8.08107, 0.0121465, 0.119188, 0.0199469, 0.00475263, 0.017595
-8.09227, -0.0931939, -0.00949182, -0.0181069, 0.0136559, 0.0438561
-8.08812, 0.0665945, -0.158404, 0.015069, -0.00755822, 0.00187665
-8.08481, -0.0504546, 0.129332, -0.00316078, 0.000206811, 0.0253584
-8.08695, -0.0254976, 0.00486083, -0.0136571, -0.0137437, 0.0166099
-8.09411, -0.0418311, 0.0381586, 0.0078118, 0.0048073, 0.0201394
-8.09383, -0.0170996, -0.0268505, 0.00774596, -0.016232, 0.0123173
-8.09702, -0.00309394, 0.0543761, 0.0112378, 0.00213094, 0.00552902
-8.09817, -0.0212379, 0.0395771, -0.0457818, -0.0169184, 0.00752041
-8.10909, 0.0049234, -0.101834, -0.0227584, -0.0105925, -0.00145713
-8.11147, -0.0659105, -0.00854851, 0.00650826, 0.00716468, 0.0180854
-8.11534, -0.011568, -0.000295151, -0.00514629, -0.000281452, 0.0059532
-8.11857, -0.0332727, 0.0494752, 0.00989455, 0.00659987, 0.00808397
-8.12159, 0.0299891, 0.00248208, -0.00940761, -0.00504987, -0.00816573
-8.13014, -0.0344737, 0.0716328, -0.008815, -0.00211901, 0.00173024
-8.14063, -0.0206269, -0.00798829, 0.0121871, 0.00146733, -0.00135195
-8.14537, -0.045196, -0.0198604, -0.00085473, -0.0147601, 0.00377961
-8.14946, -0.0240506, 0.00855643, 0.000731942, 0.0060642, -0.000779471
-8.15561, 0.0116106, 0.0840531, -0.0158769, 0.000100579, -0.0105153
-8.16132, -0.0368315, 0.0220476, 0.0133839, 0.0079335, -0.00022117
-8.17032, 0.000508358, 0.00648308, -0.0204516, -0.0355844, -0.00918766
-8.18455, -0.0288327, 0.166174, 0.0215824, 0.00920346, -0.00238741
-8.19888, -0.0254679, -0.068184, 0.000239544, -0.0102548, -0.00471202
-8.21273, 0.0132678, 0.0256125, -0.00268915, 0.00184573, -0.0166544
-8.22859, -0.0365521, 0.0670168, 0.0117771, 0.00440741, -0.0031382
-8.2497, -0.0288529, 0.115514, 0.015732, -0.00931109, -0.00906962
-8.28086, -0.0349587, 0.00032167, -0.0177892, -0.00557013, -0.00731178
-8.30326, -0.0405703, 0.00507355, -0.0101299, -0.0141453, -0.00494651
-8.32678, -0.0444649, -0.0555893, 0.01512, -0.00626513, -0.00419857
-8.34345, -0.0451648, 0.100909, -0.00117978, 0.00277802, -0.00553011
-8.37046, -0.0513017, 0.0878035, -0.0251085, 0.00460036, -0.00565606
-8.40035, 0.0128711, 0.0765387, -0.000261425, 0.00551158, -0.0239381
-8.42781, -0.0931765, 0.171037, 0.0210391, 0.0147882, 0.00345185
-8.45124, -0.0214662, -0.016381, 0.0101227, 0.00644755, -0.0142956
-8.46332, -0.0405768, -0.0490576, -0.00729054, -0.0183579, -0.0117817
-8.4876, -0.0404521, -0.0276475, -0.00132902, -0.00516482, -0.0117245
-8.50147, -0.0085964, 0.00392934, -0.00417094, -0.0134721, -0.0202217
-8.51091, -0.061326, -0.0495915, -0.00290049, -0.0120545, -0.00922208
-8.51662, -0.00170322, 0.191603, 0.00159248, 0.00885867, -0.0200487
-8.5217, 0.0365714, 0.0177647, -0.00174059, -0.0234859, -0.0333633
-8.5348, -0.0422011, 0.195405, -0.0152729, -0.0179123, -0.00425474
-8.53572, -0.0689502, -0.0142698, -0.0173755, -0.00572568, -0.0124663
-8.53831, -0.00534551, -0.0413442, 0.010046, -0.0156767, -0.0271956
-8.54011, -0.073268, -0.00895175, -0.00125282, -0.00915315, -0.0108318
-8.54125, -0.0311992, -0.0629459, -0.0240304, -0.013215, -0.021293
-8.54388, -0.0261388, 0.0188301, -0.0109245, 0.0210982, -0.0250428
-8.54001, -0.0767928, 0.0857553, 0.0164439, -0.0013766, -0.0114862
-8.54083, -0.0365302, 0.00537179, -0.00327738, 0.0101534, -0.0251836
-8.53771, -0.00740594, 0.0941221, -0.00637289, 0.0202696, -0.0315368
-8.53883, -0.0146438, -0.0293667, 0.00483604, -0.0120698, -0.0300217
-8.53685, -0.080652, -0.048767, -0.0180369, -0.0265212, -0.0126367
-8.53412, 0.00793138, 0.011183, 0.0152408, 0.00182132, -0.0329461
-8.53115, -0.0669741, 0.0101775, -0.0197488, -1.85328e-05, -0.0118758
-8.52983, -0.0283918, -0.0647689, 0.0199357, -0.00247884, -0.0233846
-8.52169, -0.0745478, 0.0635524, -0.00671553, 0.0068382, -0.0113825
-8.52147, 0.00771489, -0.0251161, 0.0235942, -0.0134885, -0.03169
-8.50893, 0.0238016, -0.0155859, -0.0110014, -0.0110809, -0.0301954
-8.50817, -0.0358047, -0.0131874, -0.0405931, 0.0162716, -0.0123287
-8.50382, -0.0337446, 0.0776668, 0.00433225, 0.00859848, -0.00798618
-8.50764, -0.0561977, -0.160814, 0.000439604, -0.0390066, -0.00193842
-8.49967, -0.0488356, 0.109015, 0.00552116, 0.0182736, -0.00549783
-8.49508, 0.0062839, 0.0141146, 0.0213841, -0.00488403, -0.0194888
-8.49032, -0.0261377, 0.000903377, 0.00199387, -0.0194117, -0.0124555
-8.48694, 0.00222185, 0.10405, -0.00552318, 0.00486962, -0.0208963
-8.48613, -0.0717177, 0.049263, 0.0115005, -0.00188454, 0.000345989
-8.48399, 0.00124076, 0.0064569, -0.0153912, -0.00253463, -0.0202794
-8.47595, -0.00620741, -0.0541295, -0.0177209, -0.011491, -0.0176273
-8.47401, -0.0205574, -0.0569524, 0.0209147, -0.0141325, -0.0146808
-8.46592, -0.024334, 0.0817236, 0.00100506, 0.0140577, -0.0132771
-8.4636, 0.00630546, 0.0138167, 0.0470452, 0.0193992, -0.0215501
-8.45863, -0.0715003, 0.0250717, -0.0164211, 0.00230941, -0.00142368
-8.45852, -0.112153, -0.0327177, -0.00444937, -0.0073575, 0.0120297
-8.45386, -0.0760141, 0.0497494, 0.00159544, 0.000718748, 0.00368638
-8.44667, -0.0236572, 0.0431381, -0.00492371, 0.0113021, -0.0114443
-8.44008, -0.0626459, -0.103076, -0.00225701, -0.0133358, -0.00436198
-8.43247, 0.0826238, -0.0335061, -0.0248959, 0.0111261, -0.0401172
-8.42747, -0.105787, -0.00393002, -0.00173504, 0.00990574, 0.009807
-8.42182, -0.00801298, -0.14345, 0.0178156, -0.0238605, -0.0113707
-8.41787, -0.0138129, -0.0161346, 0.00811642, -0.0240289, -0.0079993
-8.41431, -0.0730083, 0.105709, -0.0229595, 0.0232544, 0.00543552
-8.40959, -0.0536914, -0.00759651, -0.0277296, 0.00514765, -0.0016347
-8.40403, 0.0516949, -0.144517, -0.00491597, -0.0141771, -0.0292528
-8.39477, -0.0456825, -0.0667567, 0.00450393, -0.0321814, -0.00369988
-8.39262, -0.0191772, 0.124091, 0.0222274, 0.036648, -0.0114725
-8.38796, -0.0572871, 0.0987374, -0.0214535, 0.0221593, 0.00150253
-8.38245, -0.0394566, -0.120115, -0.0199153, -0.0318358, -0.00397327
-8.37355, 0.0217623, 0.00678967, 0.0353089, 0.00920158, -0.0172573
-8.37089, -0.0800064, 0.0958831, 0.0210335, 0.0221263, 0.0065204
-8.36662, -0.0786427, 0.0579946, 0.00362417, 0.00778945, 0.00771875
-8.36322, 0.0257546, -0.0836224, 0.00151849, -0.00938759, -0.0186113
-8.35993, -0.0197068, 0.0658817, -0.00442235, 0.00821119, -0.00233071
-8.34934, -0.072105, -0.0796891, -0.0185427, -0.0298822, 0.00673346
-8.33765, 0.0213041, -0.00622117, -0.016427, -0.00253179, -0.0139628
-8.33474, -0.0665831, -0.00852955, 0.00947369, -0.0155267, 0.00814133
-8.32193, 0.00344287, 0.122213, 0.00388923, 0.0128733, -0.0109134
-8.31958, -0.0139926, 0.0641716, -0.0160236, 0.0157913, -0.00566055
-8.31213, -0.0308718, 0.0528963, -0.0421624, -0.00677402, -0.00287416
-8.30634, -0.042907, -0.0509095, 0.0168292, 0.0065813, 0.00500561
-8.29532, 0.0263419, 0.111586, -0.000576635, 0.0252988, -0.0140486
-8.28523, -0.0286278, -0.0462543, -0.0458178, -0.00527423, 0.00413975
-8.28301, 0.00892256, -0.0513653, 0.0215841, -0.00260609, -0.00908198
-8.27457, -0.078693, 0.10063, 0.0369392, 0.00916, 0.00963917
-8.26485, -0.0310929, 0.0212623, -0.0268995, -0.00911891, -0.000227443
-8.25211, 0.047556, -0.0614341, -0.0208932, -0.00803736, -0.0152276
-8.24013, 0.0300905, -0.0598826, -0.00061515, -0.00141782, -0.0103057
-8.23591, -0.0481009, -0.0221319, -0.0163175, -0.00819154, 0.00766642
-8.22038, 0.00250585, 0.106257, 0.00454696, 0.00132816, -0.00573502
-8.22539, -0.0153057, 0.0463949, 0.0322146, 0.0146125, -5.57011e-05
-8.20556, -0.0322428, -0.0833554, -0.00886023, -0.0210235, 0.00468015
-8.20085, -0.0610191, -0.154497, -0.0022394, -0.0275236, 0.0120507
-8.19322, 0.000890929, -0.023335, -0.0456935, 0.005645, -0.00241099
-8.18957, -0.0336298, 0.00104997, 0.0282448, 0.0138764, 0.0056793
-8.17702, 0.0292611, -0.0491296, 0.0154172, -0.00182717, -0.0101323
-8.17023, -0.0384895, -0.139165, 0.0116652, -0.024223, 0.00305759
-8.15734, 0.00125186, -0.101144, -0.0250451, -0.015625, -0.00881231
-8.14657, -0.0417764, 0.0158003, 0.0148426, -0.00255744, -0.00144688
-8.13531, -0.0176762, 0.112995, 0.0495126, 0.0440785, -0.00484214
-8.12939, -0.0849757, -0.0351456, 0.0162728, 0.0129644, 0.016608
-8.11802, 0.0106653, 0.0317512, -0.00508361, -0.00649162, -0.00499118
-8.1147, 0.0258225, -0.0161878, -0.057936, -0.0221075, -0.0113788
-8.10231, -0.0743434, -0.0217244, 0.0502798, -0.0251159, 0.0123653
-8.09398, -0.0427353, -0.00540366, 0.000338223, -0.0119512, 0.00396587
-8.08656, -0.0567054, -0.0791955, -0.018521, -0.0283458, 0.0115186
-8.08117, -0.0129549, -0.0570008, -0.00774081, -0.00239244, 0.00514369
-8.08688, 0.036217, 0.0525931, -0.0399872, 0.015668, -0.00513203
-8.09327, -0.0445671, -0.0631125, 0.0036006, -0.00547501, 0.0118888
-8.09605, -0.0679806, -0.00265159, -0.00596494, -0.017835, 0.0152202
-8.10483, -0.0756256, 0.0893925, -0.0206008, -0.0037042, 0.0155226
-8.11416, -0.00221107, 0.0110688, -0.0266202, -0.00620332, -0.000824321
-8.13399, -0.0264988, -0.0603805, -0.000713893, 0.00273744, 0.00988608
-8.14039, -0.0404277, 0.0264346, 0.00305978, 7.90783e-05, 0.00916691
-8.1618, 0.00455141, -0.000128791, -0.00951856, 0.0206779, -0.00811276
-8.17976, -0.0221142, 0.0895588, 0.0378117, 0.0104621, -0.000759119
-8.20178, -0.0110269, -0.0415598, -0.0278539, -0.0128588, -0.0013419
-8.21378, -0.0324432, 0.0535706, -0.00836674, -0.0111346, 0.00411769
-8.23087, -0.00573579, 0.0776639, -0.000948046, -0.000776796, -0.00298565
-8.25742, -0.0317074, 0.026138, -0.0043148, 0.00166059, 0.00808407
-8.27489, -0.0206153, 0.0327312, -0.000672198, 0.00678288, -0.00014664
-8.28983, -0.0468592, 0.0678776, 0.00883526, -0.00333714, 0.00454626
-8.30774, -0.0122232, 0.0441228, -0.00527991, -0.00583707, -0.00418095
-8.32736, -0.00963461, -0.0753295, -0.00582112, -0.0181969, -0.00294917
-8.34037, -0.0580674, 0.0213235, -0.00651088, -0.00103022, 0.0083623
-8.3535, -0.0181377, 0.00268105, -0.0241219, -0.020412, -0.00222118
-8.36646, -0.0212327, 0.0467386, -0.0393413, -0.00272265, -0.000667407
-8.3794, 0.0160932, 0.0335766, 0.0651463, 0.010436, -0.0146446
-8.39542, -0.0294192, -0.0343764, -0.0334638, -0.000739018, -0.00425403
-8.39914, -0.040314, -0.0795783, -0.0228361, -0.0213801, 0.00204064
-8.40981, -0.08973, 0.0272947, 0.058132, -0.00162837, 0.0152553
-8.41201, -0.0313748, -0.0734358, -0.0337487, -0.00756981, -0.00135566
-8.42308, -0.0685919, -0.0458471, 0.00710567, -0.0103749, 0.006573
-8.42868, -0.0375032, -0.00305249, 0.00118513, -0.0205212, 0.00240036
-8.43108, -0.0143849, 0.0321836, -0.00311837, -0.00159544, -0.00633736
-8.43275, -0.00921707, -0.0532224, 0.00447218, -0.0138335, -0.00544026
-8.44198, -0.0541308, -0.0152017, 0.0121148, 0.00637238, 0.00305089
-8.44529, 0.0105018, 0.0849134, 0.017707, 0.0241189, -0.0114174
-8.45017, -0.018296, 0.0245946, 0.0316146, -0.00182637, -0.00706829
-8.44642, -0.0522094, -0.0538304, -0.0119837, -0.00464819, 0.00282739
-8.44912, -0.0202087, -0.01189, -0.00425767, -0.00155941, -0.00335031
-8.45206, -0.00688765, -0.0244539, -0.000380836, -0.000329605, -0.00921032
-8.45638, -0.113065, 0.00621155, -0.00869294, -0.00937507, 0.018178
-8.45439, 0.0134118, 0.0690024, -0.00341952, 0.00183929, -0.0125099
-8.45769, -0.0413238, -0.00730987, 0.02317, 0.00601855, 0.000798688
-8.45752, -0.0325753, 0.00767606, 0.00667867, 0.00382214, -0.00286586
-8.45671, 0.00554803, -0.0412237, 0.000838292, -0.0133145, -0.0112088
-8.4624, -0.0618447, 0.0029235, 0.00257385, 0.00535985, 0.00803699
-8.46431, -0.0489078, 0.0877947, 0.00184685, 0.00430343, 0.00463568
-8.46185, 0.0591433, -0.0502621, 0.0116236, -0.00728718, -0.0184336
-8.46256, -0.0943209, -0.0553332, -0.0141104, -0.0159969, 0.0165716
-8.46222, -0.00926808, 0.0790284, -0.002909, 0.00369316, -0.00580431
-8.47028, -0.0307876, 0.00717059, 0.0141907, -0.0101293, 0.00119264
-8.46997, 0.00620427, -0.071268, -0.017652, -0.0103736, -0.00646595
-8.46838, -0.023181, -0.0394264, 0.0106191, 0.00314972, 0.0027049
-8.46546, -0.0312337, -0.0378542, 0.0360984, -0.00976254, 0.00341743
-8.47092, -0.0212294, -0.00520268, -0.000684802, 0.0132897, 0.000385812
-8.46702, -0.00672386, 0.0602063, 0.000185892, 0.00123666, -0.00499034
-8.4685, -0.0978912, 0.0204883, 0.00917623, -0.0160924, 0.014737
-8.46472, -0.0124548, 0.127333, 0.00762612, 0.00160515, -0.00520976
-8.47107, -0.0176949, 0.0277501, -0.0251977, -0.00318576, -0.00166793
-8.47001, -0.0578042, -0.0439448, 0.0140209, -0.00553024, 0.0070547
-8.46446, -0.0340122, 0.0218313, -0.00665294, 0.00190082, -0.000372847
-8.46886, -0.0123432, -0.0889369, -0.00978983, 0.000250438, 0.0015473
-8.46883, -0.0373837, -0.0131969, 0.0162137, 0.0080224, 0.00314453
-8.46551, 0.0108025, 0.0006707, -0.0215277, 0.00478927, -0.0107903
-8.46942, -0.0224211, -0.0789907, -0.0318204, -0.00997607, -0.00228421
-8.45941, -0.0444166, 0.0406459, 0.0371429, 0.0123199, 0.00421431
-8.46242, -0.0194685, -0.0317397, 0.00705067, 0.00594681, -0.00368049
-8.45002, 0.0408263, 0.0503826, -0.0193478, 0.00360235, -0.0170457
-8.45126, -0.0827794, -0.159169, -0.0553856, -0.0335847, 0.0149982
-8.45266, -0.0179529, 0.0208181, 0.0244326, 0.0220985, 0.0012164
-8.45289, 0.0120032, 0.0192655, 0.028767, 0.0162768, -0.00365131
-8.44138, -0.0297881, 0.00497338, -0.00221296, -0.00603206, 0.00438192
-8.4419, -0.0390303, -0.0734995, -0.0126024, -0.0222491, 0.00277525
-8.43377, -0.0143614, 0.00741806, -0.0267337, -0.00482938, 0.000341776
-8.43355, 0.0242163, -0.0388648, 0.0098627, -0.013902, -0.0105799
-8.42653, -0.0994358, 0.0365336, 0.00668038, -0.00430314, 0.0189378
-8.42422, -0.00950257, 0.0386171, -0.0139029, -0.00387951, -0.00253147
-8.42472, 0.032544, -0.093798, 0.000587431, -0.0285087, -0.0111795
-8.41947, -0.0745215, -0.0402514, 0.021738, -0.0144727, 0.0104322
-8.41568, 0.00965981, 0.081867, -0.0215188, 0.0128811, -0.0102982
-8.41511, -0.0455402, 0.00175788, 0.0221085, -0.000963685, 0.0018251
-8.41022, -0.00509407, 0.122175, -0.0173141, 0.00840929, -0.00605242
-8.40596, -0.0874577, 0.106307, 0.0100068, 0.0001222, 0.0115665
-8.40916, 0.0205049, 0.0344807, 0.0553053, 0.0051418, -0.0145743
-8.40675, -0.000184834, -0.000100952, -0.0125916, -0.00988562, -0.00987409
-8.40252, 0.000609766, -0.194206, -0.0731246, -0.04899, -0.00986018
-8.40328, -0.0585954, 0.00999879, 0.0331987, 0.00875374, 0.00162574
-8.39894, -0.0145933, 0.0244321, -0.00554076, -0.0153776, -0.00790785
-8.39803, -0.00672024, -0.142303, -0.0189827, -0.0345337, -0.00941963
-8.39685, -0.0379046, 0.0198944, -0.0188491, -0.0186225, -0.00181189
-8.39371, -0.0453779, 0.134469, 0.000350894, 0.020364, 0.000488089
-8.39514, -0.0261369, 0.0441885, 0.0239659, 0.0116954, -0.00562792
-8.39171, -0.012508, -0.0146148, 0.0165589, -0.000950196, -0.00969386
-8.38927, -0.0969909, 0.00997161, 0.0198521, -0.00356414, 0.011187
-8.38768, 0.0262806, -0.0181927, -0.0168037, -0.00417479, -0.018094
-8.3856, -0.0738093, -0.0535471, -0.0312013, -0.0122228, 0.00974631
-8.38475, 0.10144, -0.0592769, 0.0465763, 0.00152177, -0.0356424
-8.38108, -0.0798999, -0.121076, -0.0420586, -0.0240792, 0.00759417
-8.38055, -0.0364386, -0.0127878, -0.0205255, -0.0138267, -0.000859217
-8.37984, -0.0242772, -0.0545883, 0.0622689, -0.00343129, -0.00112444
-8.37276, -0.0394216, -0.0368551, -0.0613534, -0.0185095, 0.00421767
-8.36945, 0.0256791, 0.0567132, -0.0585962, -0.0114074, -0.0120374
-8.37386, -0.0560937, 0.0239759, 0.0596009, 0.0216347, 0.00866641
-8.35847, -0.010472, 0.0908492, 0.0124165, 0.00886974, -0.00316406
-8.36506, -0.0539666, -0.0066731, -0.0481559, -0.0228561, 0.00649265
-8.35759, -0.0758945, 0.0512187, 0.0460035, 0.00499934, 0.0112478
-8.36173, 0.0227049, -0.0639055, -0.0524352, -0.00384247, -0.00749843
-8.35369, 0.0046402, 0.00232968, 0.00608857, 0.0172171, -0.00284346
-8.35851, -0.0493178, -0.131621, 0.0564216, 0.00642471, 0.00776194
-8.33736, -0.0793456, 0.292899, -0.0374806, -0.0256905, 0.00619256
-8.34804, -0.0236064, 0.0158092, -0.0251927, -0.00970598, 0.00101405
-8.34759, -0.0624766, -0.0722262, 0.0385843, -0.010686, 0.0148702
-8.33968, 0.0279077, -0.00768124, -0.00654526, -0.00714215, -0.00994603
-8.33877, -0.0173083, -0.028279, 0.0180769, -0.0235805, 0.000455454
-8.33066, 0.00114729, 0.0460905, 3.17134e-05, 0.000680176, -0.00505573
-8.34065, 0.0470883, -0.0322268, -0.016222, 0.0148704, -0.0167701
-8.34808, -0.107522, 0.00593411, 0.0111899, 0.00398972, 0.0175012
-8.34151, -0.00112404, -0.083218, -0.0351699, -0.0200398, -0.00227818
-8.34953, -0.0497892, 0.10135, 0.0197386, 0.0155561, 0.00296781
-8.34939, 0.0267852, 0.0484268, 0.01552, 0.00711574, -0.0165176
-8.35395, -0.090671, 0.081505, -0.0245568, -0.00326005, 0.0100209
-8.35637, -0.0440436, 0.0683751, -0.0180898, -0.000629897, -0.00100491
-8.41253, -0.0357399, 0.0659302, 0.0485906, 0.014351, -0.0224511
-8.37591, -0.042835, 0.0756894, -0.0164626, -0.0187193, 0.000443391
-8.38972, -0.043452, -0.153446, -0.0895078, -0.0300879, 0.00907914
-8.39708, -0.0290979, -0.00294218, 0.033001, -0.00649089, 0.00251824
-8.40778, -0.00587113, -0.0516904, -0.0356202, -0.0126436, -0.00327638
-8.42308, -0.0753031, 0.102991, -0.0153822, 0.0256603, 0.0114399
-8.43809, 0.0285057, -0.0174071, 0.00312362, -0.00585507, -0.00961495
-8.4528, 0.0340667, -0.0149671, 0.0181956, -0.00912419, -0.00962956
-8.46438, -0.0641337, 0.0931377, -0.0180979, 0.00702587, 0.00794895
-8.48555, -0.0291795, 0.0384643, -0.012426, 0.000779755, -0.00212163
-8.49923, 0.0398687, -0.0651451, -0.00537207, -0.0242528, -0.0228067
-8.51511, -0.0160152, 0.0465742, 0.0133993, 0.0135772, 0.00101003
-8.53701, -0.00887072, -0.102018, -0.0180574, 0.00685194, -0.00344213
-8.54626, -0.0197105, -0.0808882, 0.0332853, -0.00336262, -0.00321455
-8.56702, -0.0819753, 0.0222871, 0.0110229, 0.0111515, 0.0093999
-8.57528, -0.0434146, 0.0857059, 0.0271515, 0.0149561, -0.0012032
-8.59142, -0.0432332, -0.0114305, 0.000705431, 0.012901, 0.000586784
-8.59769, -0.00658182, 0.0929093, -0.018801, 0.00438337, -0.00234063
-8.60724, -0.0552356, -0.0197115, 0.0170655, -0.0116846, 0.00885629
-8.61493, -0.0104961, -0.0527088, -0.00461426, -0.0187387, -0.00641122
-8.62256, -0.0564011, -0.0410544, -0.0120008, -0.0223208, 0.00443391
-8.62291, -0.0213883, 0.0477926, 0.017951, 0.0139341, -0.00109332
-8.63449, -0.0367132, 0.0428267, -0.0149227, 0.00336723, 0.00370386
-8.63602, -0.0301048, 0.0338058, -0.0240329, -0.0223866, 0.00417614
-8.63878, 0.0482276, 0.0212911, -0.0411708, -0.0249419, -0.0131151
-8.63611, -0.0227443, 0.0153591, -0.0251574, -0.00541924, -0.000413677
-8.63758, -0.0607326, 0.00193789, 0.00292868, -0.00938195, 0.00273468
-8.63299, 0.0210972, 0.283258, -0.0175809, 0.0275019, -0.0134065
-8.63913, -0.0353827, 0.283087, -0.0149606, 0.0234243, 0.000647827
-8.64499, -0.0148952, 0.111079, 0.0126411, 0.0109392, 0.00177707
-8.64633, -0.03957, -0.0293897, -0.0264762, -0.0309735, 0.00381885
-8.64057, 0.0561399, -0.17229, -0.00185186, -0.036522, -0.0237191
-8.63911, -0.0775561, 0.0175569, 0.0375738, 0.000846648, 0.00655703
-8.64297, -0.0586518, 0.0185289, -0.0102979, 0.0106879, 0.00530211
-8.63743, -0.0563034, 0.211978, -0.0121263, 0.0121276, 0.0048478
-8.64039, -0.0250297, 0.0201982, -0.00876859, -0.00822262, 0.000864923
-8.63805, 0.044492, -0.100781, -0.0574899, -0.0222774, -0.0156694
-8.63675, -0.0299513, -0.0348343, 0.00495609, -0.00404602, -0.00113178
-8.64057, 0.00270034, -0.0220939, 0.0143274, 0.0106702, -0.00809046
-8.63441, 0.0118849, 0.106025, -0.000275615, 0.0189574, -0.0112796
-8.63938, -0.0488856, 0.0171652, -0.018779, 0.00732612, 0.00366806
-8.62925, -0.0149738, 0.0710476, 0.0315334, -0.00681024, -0.00647056
-8.63786, -0.0390577, -0.0145056, 0.0055727, -0.0073506, -5.04305e-05
-8.62941, -0.00354669, -0.0505361, -0.00832816, -0.0137303, -0.00587115
-8.63502, -0.0390645, -0.0264279, 0.0388292, -0.0157594, -0.00030173
-8.63373, -0.0459515, -0.0237794, 0.00161952, -0.00462585, 0.00549933
-8.63704, -0.0186153, -0.0249095, -0.00363182, 0.00336899, -0.00246289
-8.63833, -0.00541791, -0.0222346, 0.00279562, -0.00447417, -0.00463906
-8.63903, -0.13951, -0.0303988, 0.00820354, -0.00639557, 0.0242236
-8.63913, -0.00673221, 0.0202529, 0.0234909, 0.015535, -0.00703347
-8.6433, -0.0733186, 0.0223414, -0.0281397, 0.00599403, 0.01142
-8.6415, -0.00314798, 0.0295893, 0.00196011, -0.0115197, -0.00685623
-8.64345, -0.0309703, -0.0471386, -0.0228453, -0.0112444, 0.00060366
-8.64561, -0.0866235, -0.0104845, -0.0230425, 0.0123379, 0.0147918
-8.64762, 0.0214117, 0.000120261, 0.0150046, 0.00630757, -0.0130542
-8.6424, -0.0385089, -0.0424402, -0.0383619, -0.0035656, 0.0039459
-8.64755, 0.00299975, -0.0350242, -0.00247025, -1.41913e-05, -0.00676126
-8.64925, -5.13503e-05, -0.0595108, 0.00219519, -0.00362745, -0.00518171
-8.64701, -0.00309957, 0.0558076, -0.0225696, 0.0188322, -0.00853549
-8.64547, -0.0797956, 0.126983, 0.0121956, 0.0280463, 0.00744125
-8.64913, 0.0242608, -0.173677, -0.00776266, -0.0245805, -0.0144742
-8.6403, -0.048029, 0.0986519, -0.0100128, 0.00255603, 0.00461114
-8.64166, -0.0031133, -0.0478202, 0.0220432, 0.00188796, -0.00597443
-8.64154, -0.0237691, 0.1225, 0.0165521, 0.00639151, -0.00202803
-8.64497, -0.0323791, -0.0540461, 0.00463446, -0.0117094, 0.00275948
-8.6397, -0.0357077, 0.0492348, -0.0136667, 0.0010574, 0.00325292
-8.63942, -0.0593228, 0.0364721, 0.00420622, -0.0138983, 0.00933037
-8.64282, -0.00909203, -0.0066485, 0.0167247, 0.011479, -0.00490456
-8.64139, -0.0243797, -0.0168368, -0.0227904, -0.00951068, 0.0015191
-8.63919, 0.021491, -0.0275422, 0.000910185, 0.000349833, -0.0099577
-8.63942, -0.0329556, 0.0495747, -0.0117618, 0.00648538, 0.0045029
-8.6449, -0.0856301, -0.0104396, -0.0145016, -0.00514093, 0.0178514
-8.6323, -0.0132751, 0.141448, 0.0366667, 0.00294207, -0.00975793
-8.63288, -0.010921, -0.0598627, -0.00241199, -0.00910594, -0.00407647
-8.63852, -0.04115, -0.0204312, 0.00181572, 0.00635372, 0.00409771
-8.63874, -0.0373439, 0.0776863, 0.0156635, 0.015588, 0.000160423
-8.63859, -0.0305214, -0.0171303, 0.00085808, 0.00294076, -0.00151029
-8.62857, 0.0204005, 0.0332546, 0.0168144, 0.0130711, -0.0153189
-8.63015, -0.082848, -0.0383613, -0.00701543, -0.0356715, 0.00949224
-8.62827, -0.0415871, 0.070318, -0.0133135, 0.0121747, -0.00230497
-8.62364, -0.0337653, 0.0940584, 0.0334151, -0.00675987, -0.00576983
-8.6248, -0.0529236, 0.196217, 0.0220028, 0.0251027, 0.00319607
-8.62477, -0.00251823, 0.0477714, 0.0159057, 0.00237841, -0.0112207
-8.61873, -0.0262079, 0.0275896, -0.0401113, -0.00718338, -0.00453702
-8.62267, -0.0444261, 0.030419, 0.00191431, 0.00512522, 0.00109915
-8.62297, -0.0527182, 0.0117481, 0.0252432, -0.00571921, 0.007033
-8.6164, -0.0967849, 0.175276, 0.050196, -0.00728556, -0.00410463
-8.61588, 0.00758402, 0.0239504, -0.0221129, -0.0167896, -0.0157946
-8.61798, -0.0616161, 0.0351302, 0.000878997, -0.0111386, 0.00390681
-8.61696, -0.00971776, 0.135213, 0.0157438, 0.00483965, -0.00449744
-8.61634, -0.0317681, 0.0163414, 0.0061093, -0.00199403, -0.00170783
-8.61537, -0.0525262, -0.0431397, -0.0217833, -0.0247212, 0.0015726
-8.59663, -0.0655546, 0.304259, -0.0367984, -0.00364919, -0.00383877
-8.61114, -0.00753659, 0.0733006, 0.0458227, 0.0140877, -0.00552162
-8.61243, -0.047857, 0.0798101, 0.0269425, 0.00176265, 0.00482282
-8.61466, 0.00706747, 0.08453, -0.028754, -0.0121342, -0.00951208
-8.6161, -0.0808359, 0.0861709, -0.00939161, -0.00418392, 0.0115739
-8.62234, -0.0255868, 0.0217844, 0.0431159, 0.00960386, 0.00193715
-8.62102, 0.016623, -0.0449876, 0.0176787, 0.00492788, -0.00831166
-8.61131, -0.044929, 0.100789, -0.0157267, -0.00397532, 0.00185189
-8.61309, -0.0239555, 0.00845352, 0.00847942, -0.00169956, 0.00180636
-8.61255, 0.0203838, 0.0861722, -0.0269775, 0.0012232, -0.010996
-8.61392, -0.001236, 0.098739, 0.00200204, 0.00158289, -0.00751546
-8.61648, -0.0463113, -0.0400613, -0.0222244, -0.019747, 0.00209386
-8.61205, -0.0407711, 0.0390323, -0.0186924, -0.00200218, 0.0046291
-8.61173, 0.0178951, 0.0584193, -0.0253383, -0.0013358, -0.00838812
-8.61548, 0.0253384, -0.0389642, 0.0211396, 0.00365897, -0.0101404
-8.6115, -0.0835336, 0.0516838, -0.0111941, -1.66021e-05, 0.0126201
-8.6037, 0.0614639, 0.0674982, -0.0425615, -0.0133594, -0.0215685
-8.60555, -0.0462429, 0.0363653, -0.00606269, 0.00995268, 0.00509932
-8.60614, 0.00855614, -0.0067251, -0.0211366, 0.00218264, -0.0126727
-8.60088, 0.01022, 0.148218, -0.0136977, 0.0202729, -0.00819036
-8.60532, -0.0301572, 0.034312, -0.00982635, 0.00635307, 0.00314216
-8.59834, -0.00625076, 0.0574775, -0.00091283, -0.0110177, -0.00452053
-8.59895, -0.0626703, 0.0368199, -0.0385536, -0.0149575, 0.0083538
-8.59639, 0.103308, -0.0236959, 0.0204515, 0.00385204, -0.0279627
-8.59116, -0.028546, 0.0741321, 0.0150614, 0.00325871, 7.51655e-06
-8.58977, -0.0436528, 0.0917369, 0.0535122, 0.0232322, 0.00751818
-8.57928, 0.0135797, 0.151951, -0.0208594, -0.0022089, -0.0112395
-8.58125, -0.0223114, 0.128112, 0.0131878, 0.00297214, -0.00230143
-8.58592, -0.0506536, -0.0469887, 0.0252646, 0.00716922, 0.0102089
-8.5757, 0.058263, -0.100626, -0.0174506, -0.0138956, -0.0173681
-8.57182, -0.0172266, 0.0183794, -0.0207596, -0.00020035, -0.00240519
-8.56691, -0.0889395, -0.000947017, 0.0122589, -0.00784169, 0.0167849
-8.56242, -0.0285198, 0.140915, 0.023657, 0.0111638, -0.00048298
-8.56104, 0.039135, -0.060939, 0.0358061, -0.0151532, -0.013781
-8.55246, -0.0218895, 0.061479, -0.0305853, -0.0114707, -0.00331102
-8.55227, -0.0520625, -0.00494637, 0.0191091, -0.00528209, 0.00800627
-8.55107, -0.0292883, -0.0280166, -0.021245, -0.0052508, 0.000348825
-8.5389, 0.0146824, 0.102001, -0.0034854, -0.00287099, -0.0145855
-8.54187, -0.000865583, -0.152817, 0.00711069, -0.00149259, -0.00772084
-8.53675, -0.0758324, 0.0480983, 0.0415689, 0.0115178, 0.0128584
-8.53627, -0.00749747, -0.00947789, 0.0185691, 0.00457638, -0.00497032
-8.52977, -0.0922791, 0.0123921, 0.0219122, -0.00213473, 0.0112808
-8.52486, 0.00272645, 0.0331213, -0.00518179, -0.00471536, -0.0117002
-8.50918, -0.0905995, 0.14664, -0.0123618, -0.0260888, 0.0168523
-8.52211, 0.00825613, 0.0591874, 0.00482191, 0.013745, -0.0119174
-8.51747, -0.00681738, 0.0554336, -0.0103109, 0.00187676, -0.00703858
-8.52017, -0.0747818, -0.0726093, 0.0169872, -0.0254757, 0.0123388
-8.51219, 0.0378042, -0.0239704, 0.0156328, 0.00141189, -0.0156175
-8.51168, -0.0772298, 0.0985172, 0.0188732, 0.0149547, 0.0114765
-8.50976, 0.0141138, 0.0992596, 0.00623119, 0.00396838, -0.0115113
-8.50852, -0.0246167, -0.111176, -0.00506117, -0.0143845, -0.00369671
-8.50813, -0.0285235, 0.0193751, -0.00475359, 0.00877756, -0.000802673
-8.508, -0.0209935, -0.0228935, -0.0156048, -0.00930393, -0.00177214
-8.50991, 0.00104393, 0.00953575, 0.0306646, -0.00999928, -0.0056551
-8.51775, -0.0295036, 0.077415, -0.017408, 0.00492412, 0.00322005
-8.53103, -0.0182891, -0.0577971, -0.0379052, -0.0078842, 0.00106599
-8.53614, -0.0153364, -0.0883572, 0.0367221, 0.00657351, -0.00238489
-8.55345, -0.0358114, 0.0619468, 0.0247393, 0.0131106, 0.0033007
-8.56775, -0.0150922, 0.0587753, 0.00759314, 0.00129977, -0.0038672
-8.58313, -0.00465822, -0.0122087, -0.0465886, -0.0123448, -0.00302293
-8.60067, -0.053834, 0.0157322, -0.029513, 0.00405396, 0.0140082
-8.61008, 0.0271199, 0.148336, -0.0157946, 0.0164556, -0.0110303
-8.62727, -0.00395249, -0.016878, -0.0245728, -0.0211695, -0.00352029
-8.64039, -0.00718422, 0.0531335, -0.0184868, 0.00849226, 0.000223665
-8.64548, -0.0140031, -0.025549, 0.0189056, -0.0120767, -0.00264866
-8.65343, -0.0425638, -0.0897832, -0.0573624, -0.0204377, 0.0054137
-8.66067, -0.00852794, -0.0213822, -0.0215276, 0.00508258, -0.00407042
-8.66324, -0.0237014, 0.0425596, -0.0577361, -0.00203082, -3.23379e-05
-8.6654, -0.0143812, 0.0849933, 0.0482594, 0.0122164, -0.00562452
-8.66632, -0.0289861, -0.038644, 0.0504603, -0.00200961, 0.00237062
-8.6678, 0.00371432, 0.0104702, -0.0198907, -0.0112166, -0.00590949
-8.66497, 0.0179547, -0.0453074, -0.0328136, -0.0178937, -0.0111291
-8.6651, -0.046828, 0.127455, 0.0579293, 0.0327091, 0.0050768
-8.66255, 0.0229135, 0.0609413, 0.0281153, -0.00331526, -0.0122095
-8.66136, -0.0733714, -0.00848214, -0.0186287, -0.0115283, 0.0135654
-8.65702, 0.01229, 0.0186594, -0.00814251, 0.00499792, -0.00780641
-8.65807, -0.0129434, 0.00564699, 0.0238671, -0.00359961, -0.00396877
-8.65231, -0.0919537, 0.0913928, -0.0282692, 0.00620771, 0.0128694
-8.65318, 0.0243458, -0.0813666, 0.0310206, 0.00555795, -0.0110335
-8.64761, 0.0462952, -0.0439172, 0.0135927, -0.0150393, -0.0145622
-8.64184, -0.0537183, -0.0367232, -0.0146577, -0.0138649, 0.00690347
-8.64172, 0.00170266, 0.0435864, 0.0198861, 0.0171715, -0.00611516
-8.6416, -0.0486956, -0.142566, 0.0400174, -0.0265631, 0.00343361
-8.63566, -0.0561482, 0.0128564, 0.0190433, -0.0049943, 0.00921556
-8.63828, -0.0975943, 0.103207, 0.0654823, 0.0153743, 0.0198814
-8.63287, 0.0281818, 0.0396672, -0.0349121, -0.00298491, -0.0132771
-8.63287, -0.00438078, -0.0210498, -0.0331933, -0.00391852, -0.000450029
-8.62449, -0.0457442, 0.0326557, 0.00590808, 0.0014613, 0.0160128
-8.62388, -0.00111804, 0.054746, 0.0120525, -0.00730834, -0.00246444
-8.62247, 0.0249077, 0.126336, 0.00621753, 0.00671232, -0.00797716
-8.61917, -0.092213, 0.161065, 0.0480033, -0.00734428, 0.0226001
-8.62198, 0.0214875, 0.0359643, -0.0266106, 0.00517202, -0.00515296
-8.62494, -0.059861, 0.00565071, -0.0437927, -0.0125514, 0.0200488
-8.62172, -0.055725, -0.0145052, -0.000442708, -0.0281717, 0.0189027
-8.61867, 0.103143, 0.0504117, 0.0399707, 0.00234112, -0.0178272
-8.62138, -0.0933465, 0.0999057, -0.0513366, -0.0022991, 0.0298995
-8.62329, 0.0249695, -0.00247468, 0.0218697, -0.0204607, 0.00139469
-8.62136, -0.0405322, 0.042857, 0.00854331, 0.00685606, 0.0214063
-8.62669, -0.0146703, -0.0226966, -0.0496588, -0.0110388, 0.0136363
-8.62307, 0.0193959, 0.10178, 0.000204734, 0.0142178, 0.00839232
-8.63318, -0.0705633, -0.0050408, 0.0310902, 0.00311294, 0.0304986
-8.63455, 0.0264101, -0.0196149, -0.000624983, -0.0103293, 0.00555259
-8.63271, -0.00529269, 0.0842975, -0.0140613, 0.00189631, 0.0153351
-8.6247, -0.0396246, 0.0479787, -0.0191111, -0.00360291, 0.026177
-8.63451, -0.013347, 0.124002, -0.0250599, 0.0188149, 0.0270791
-8.62928, -0.0775899, 0.0413411, 0.010886, 0.00545193, 0.042844
-8.63232, -0.00802121, 0.0181599, -0.00118113, -0.0209155, 0.026653
-8.62684, -0.0141194, 0.154789, -0.00663509, 0.00603783, 0.0331011
-8.62846, -0.00511096, 0.00512247, -0.0049591, 0.00893357, 0.035111
-8.6303, 0.0225342, -0.129854, -0.0238161, -0.0247017, 0.0299589
-8.62647, 0.0127368, 0.0960428, -0.0382216, 0.0174406, 0.0351101
-8.6199, -0.0298786, 0.0650893, -0.0353263, -0.0115106, 0.0494713
-8.62681, -0.0040997, -0.025173, 0.00705754, 0.00520867, 0.0463378
-8.62039, -0.00314692, 0.0209119, -0.0351094, -0.00965093, 0.0479198
-8.6242, 0.0190589, -0.0241696, -0.0079855, -0.0122547, 0.0462362
-8.62226, -0.0397163, 0.0756935, -0.00483605, -0.0061406, 0.0610622
-8.62481, 0.0219123, -0.143072, 0.00383437, -0.0266306, 0.0512074
-8.61519, -0.0669967, 0.0538564, -0.0307913, 0.00109014, 0.0790464
-8.62557, -0.00038314, 0.0288765, 0.00809382, 0.00942271, 0.0676109
-8.62797, -0.0262647, 0.0953404, 0.00988005, 0.012609, 0.0764548
-8.62887, 0.00320027, -0.027742, 0.0462542, -0.0120853, 0.0707682
-8.63464, -0.0727922, -0.0926427, -0.0106376, -0.0206925, 0.0909428
-8.63136, 0.0484656, -0.190375, 0.00149624, -0.0220451, 0.0659802
-8.63203, 0.0327295, -0.0131258, -0.0810888, 0.00698892, 0.0693196
-8.64016, 0.00757744, 0.0798165, 0.0544288, 0.0518806, 0.0745511
-8.64611, -0.0169353, -0.037936, -0.0167028, -0.00168906, 0.0824918
-8.6475, -0.0524327, -0.0457786, -0.0392682, -0.00424246, 0.0905069
-8.64402, 0.0487839, -0.0633332, -0.0103787, -0.00370889, 0.0639566
-8.64893, -0.0243082, 0.0729278, 0.0366851, 0.0398946, 0.0832211
-8.6534, -0.0333649, 0.13507, -0.0104788, 0.0242216, 0.0810689
-8.65631, 0.0142701, 0.0352323, 0.029003, 0.0187223, 0.0664275
-8.65831, 0.0451245, -0.125402, -0.016925, 0.0072433, 0.0606641
-8.65914, -0.0826795, -0.175364, 0.00536441, -0.0181842, 0.0901699
-8.66059, 0.0345458, -0.0469706, -0.0310396, 0.00691134, 0.0645709
-8.66582, 0.00365614, 0.103106, 0.0197588, 0.0170693, 0.0694039
-8.66473, -0.0560115, -0.0198166, 0.0148818, -0.0191495, 0.082493
-8.66057, 0.00936736, 0.012861, 0.0168843, -0.000370751, 0.0648201
-8.66437, 0.0194004, 0.0596764, 0.0267507, 0.0260223, 0.0626212
-8.66396, -0.0013162, 0.0118759, -0.0252826, 0.00159692, 0.0664948
-8.66848, 0.00381144, 0.112431, -0.000295746, 0.0222286, 0.0706808
-8.67201, -0.0212705, 0.00960618, -0.0196642, 0.006278, 0.075331
-8.66919, -0.0153078, -0.0853484, -0.0126708, -0.0097676, 0.0865728
-8.67376, -0.0369284, 0.0573659, -0.0210135, 0.0148893, 0.0962418
-8.67025, 0.115252, -0.0483784, -0.00505553, 0.0172137, 0.0622499
-8.68385, -0.0616337, -0.0908466, 0.0400173, -0.010417, 0.10678
-8.68245, 0.0233186, 0.0791884, -0.054859, 0.0127214, 0.0905091
-8.68502, -0.00252811, 0.0503611, -0.0541989, 0.0233433, 0.0951205
-8.68352, -0.0670302, -0.0303095, -0.0303371, -0.00360026, 0.119388
-8.68812, 0.00361424, 0.167016, 0.0138447, 0.0180643, 0.100973
-8.68778, 0.0133701, -0.009896, 0.0142313, 0.00143827, 0.101345
-8.69473, -0.00824143, 0.00963999, -0.00646869, 0.00513046, 0.106406
-8.7044, 0.0607872, -0.0602688, 0.0168901, -0.0176974, 0.0858224
-8.71474, -0.0740055, -0.0180812, -0.0375979, -0.00571831, 0.116514
-8.71526, 0.0120607, 0.0200448, -0.00648035, 0.0126464, 0.100928
-8.72039, 0.0465181, -0.110985, -0.00122838, 0.000790835, 0.0986405
-8.732, -0.0628117, 0.00209968, -0.0486245, -0.0119193, 0.127894
-8.74291, 0.0455451, -0.0566988, 0.0357442, 0.00877348, 0.0999908
-8.75136, 0.0115722, 0.142733, -0.0283013, 0.0220633, 0.102582
-8.76285, -0.0729532, 0.118595, 0.0381742, 0.0242572, 0.12751
-8.77474, 0.0336441, 0.0237397, -0.0155018, 0.0121622, 0.100506
-8.78678, -0.0712001, -0.0988428, -0.0150311, 0.00958267, 0.125878
-8.79056, 0.00997268, 0.133961, -0.034657, 0.00734673, 0.104574
-8.80412, 0.0208282, 0.0452949, 0.0631287, 0.0201622, 0.102974
-8.80808, -0.0184482, 0.10499, 0.0134804, 0.0200782, 0.112874
-8.82646, -0.0193955, 0.0590574, -0.00344386, 0.00714046, 0.115791
-8.83303, -0.0210319, 0.0208191, 0.00355292, -0.0046923, 0.115957
-8.84122, -0.0242135, -0.0676941, -0.00293038, -0.0100868, 0.116794
-8.85458, -0.0130147, 0.0337908, 0.0302242, 0.0110075, 0.114824
-8.86626, 0.0170766, 0.0299788, -0.0114096, 0.00159863, 0.108552
-8.87571, -0.0590635, 0.0203565, 0.00313113, -0.000768635, 0.128049
-8.88848, 0.0363265, 0.0370228, -0.0182615, 0.00982507, 0.104646
-8.89958, -0.0159019, 0.0350284, 0.0185503, 0.00449954, 0.113381
-8.91214, 0.00124178, 0.113042, 0.0169388, 0.0294303, 0.105838
-8.92317, -0.0275002, -0.066499, -0.0285753, -0.0140376, 0.111429
-8.93776, -0.0220229, -0.0346938, -0.000176018, -0.000565169, 0.108145
-8.94804, -0.0132677, 0.0448915, 0.024615, 0.0062989, 0.108835
-8.95733, -0.026159, 0.0471004, -0.0353354, 0.00329235, 0.110185
-8.97036, -0.0834025, 0.0126573, -0.0214195, 0.000205013, 0.128137
-8.97869, -0.0306327, 0.0401192, -0.00565371, 0.00364948, 0.11478
-8.99335, 0.0171081, 0.0912012, -0.035498, 0.0142104, 0.102174
-9.00247, 0.00872083, 0.00737633, 0.0421873, -0.00197871, 0.103567
-9.01481, 0.0324177, 0.0683714, 0.0146445, 0.015131, 0.0945213
-9.02566, -0.051364, 0.126761, -0.0251451, -0.00265998, 0.116594
-9.04017, 0.093484, -0.0664113, -0.00625781, 0.00258551, 0.081912
-9.04806, -0.0762259, 0.175658, -0.0463763, 0.0175494, 0.123373
-9.05602, -0.0314043, 0.042201, -0.00910983, 0.0153321, 0.114928
-9.07053, -0.036584, 0.0324957, 0.0260922, 0.0154545, 0.115382
-9.07455, 0.0430694, 0.118946, -0.0429844, 0.00562174, 0.0929087
-9.08665, -0.0451335, 0.102597, 0.046313, 0.0147806, 0.116361
-9.09279, -0.0358872, 0.0129054, -0.0198396, -0.0164054, 0.115176
-9.09545, -0.066301, 0.0940497, -0.01135, 0.0124408, 0.128308
-9.0995, 0.113238, 0.00616785, 0.00046313, -0.000276203, 0.0863399
-9.10372, -0.0499741, 0.0314691, 0.0136659, 0.00175678, 0.122279
-9.10659, -0.0501702, -0.0100556, -0.0112156, -0.00307872, 0.124204
-9.11013, -0.0915964, 0.149503, 0.0258644, 0.0123006, 0.136344
-9.11164, -0.0274467, 0.109605, 0.034829, -0.00921267, 0.119572
-9.11875, 0.00096625, 0.0452389, -0.0270221, 0.00560805, 0.113893
-9.11439, -0.0358174, 0.0113656, 0.00847144, -0.00656736, 0.122561
-9.12088, -0.0168404, 0.0282023, 0.00851774, 0.0270259, 0.118066
-9.12278, -0.0366834, 0.0812426, -0.0145571, 0.0024056, 0.127803
-9.12346, -0.0501171, -0.0223035, -0.00393445, -0.00187534, 0.125699
-9.11826, 0.0543765, 0.116582, -0.0129042, 0.0103206, 0.102701
-9.12034, -0.0428957, -0.0282059, 0.0282481, 0.0067606, 0.128886
-9.11759, -0.0274439, -0.00774172, 0.00104048, 0.0142779, 0.124375
-9.11648, -0.0369633, -0.0271131, -0.0135787, -0.000559347, 0.127629
-9.11407, 0.0336587, 0.03034, -0.00744744, 0.0220053, 0.112053
-9.12259, -0.0447317, -0.181338, 0.00516768, 0.0178534, 0.119607
-9.10181, -0.0456657, 0.0238165, 0.0126517, 0.00412865, 0.118532
-9.10299, 0.0732534, -0.0416446, -0.00348856, 0.00582821, 0.087258
-9.09426, -0.0522858, 0.411357, 0.0207127, 0.00398462, 0.101184
-9.09885, -0.0220164, -0.0399675, -0.00649029, 0.00417267, 0.102428
-9.09765, -0.00418309, -0.0209477, -0.0207297, -0.00333958, 0.0999658
-9.09544, -0.0272743, -0.0152122, 0.0193124, -0.00763696, 0.106444
-9.0898, -0.0434498, -0.084241, 0.0437176, -0.000719282, 0.109955
-9.085, -0.0222404, 0.14591, 0.0011708, 0.020508, 0.101427
-9.08636, -0.0347649, 0.0123278, -0.0404563, 0.00453869, 0.111643
-9.08045, 0.0663093, -0.157674, 0.0022663, -0.00588235, 0.0865912
-9.07518, -0.0199004, 0.0109786, 0.00799584, 0.00835485, 0.110201
-9.07529, -0.0568196, 0.0467727, -0.0186048, -0.0112097, 0.117079
-9.07002, 0.0551572, -0.0545925, 0.0117058, 0.00351935, 0.0914008
-9.06889, -0.00915967, -0.142318, -0.0277215, -0.00772938, 0.107098
-9.06154, 0.00862771, 0.0496174, 0.0082871, 0.0295158, 0.100956
-9.06134, -0.0116251, 0.0271675, 0.00142764, 0.0113675, 0.109698
-9.05949, -0.0392834, 0.0680475, -0.0243098, -0.00141697, 0.115766
-9.05935, -0.0263827, -0.00885998, -0.0363575, -0.000773246, 0.111978
-9.05467, 0.0234725, -0.0935811, -0.00652691, -0.0192846, 0.0991059
-9.05522, -0.0188097, -0.151069, 0.0113398, -0.000271366, 0.105822
-9.04415, -0.00647367, 0.0013909, -0.0520045, 0.0117753, 0.107626
-9.05696, 0.00309513, 0.0975055, -0.0390817, 0.0188382, 0.0885468
-9.03462, -0.034807, -0.121879, -0.0332315, -0.00998159, 0.113521
-9.031, -0.00436575, 0.0172286, 0.00537633, 0.0312102, 0.0993939
-9.03906, -0.01388, 0.159098, 0.0206356, 0.0418091, 0.0801299
-9.02583, -0.0462683, 0.125901, 0.0108035, 0.0470532, 0.107984
-9.02166, -0.0106949, 0.0774864, 0.000202913, 0.0153684, 0.103476
-9.01545, 0.00806508, -0.00561942, -0.00490121, -0.00294094, 0.100273
-9.00403, -0.0220533, -0.130695, 0.0544254, -0.0233377, 0.0993377
-8.99081, -0.00144377, 0.0339722, -0.011519, 0.00855736, 0.100869
-8.97733, -0.0142472, 0.0297335, -0.00187788, 0.0219041, 0.108105
-8.96332, -0.00573419, 0.144307, -0.0288984, 0.00893646, 0.108714
-8.95788, 0.00459807, 0.15794, 0.00393182, 0.0223313, 0.108677
-8.95739, -0.00143773, -0.0496333, -0.00492928, 0.0101497, 0.112247
-8.93862, -0.00468264, 0.00952535, -0.0129193, -0.00724777, 0.11772
-8.93448, -0.0224103, -0.0203198, 0.0329076, 0.00613223, 0.117698
-8.9235, 0.000123523, -0.0734614, 0.00535955, 0.00381128, 0.111497
-8.91434, -0.0213122, -0.12807, -0.0205943, 0.0130108, 0.117912
-8.90196, -0.0659268, -0.00917412, 0.00184652, 0.0225306, 0.128307
-8.88921, -0.00936392, -0.129558, 0.0681304, 0.00517209, 0.11404
-8.87694, -0.0132797, 0.00445612, 0.0337667, 0.00979402, 0.103753
-8.86759, -0.0453048, -0.0581187, -0.00374644, 0.000311627, 0.109713
-8.86097, -0.0576873, 0.111468, 0.0331239, 0.0326666, 0.111804
-8.84414, -0.0118094, 0.00494651, 0.0138683, -0.0122453, 0.0984673
-8.83338, -0.0274127, -0.0642782, -0.000526266, -0.0154679, 0.10435
-8.82162, -0.100258, -0.0865823, 0.0624675, -0.0222723, 0.120871
-8.80793, 0.086069, 0.0450986, 0.00400879, 0.00935024, 0.0726098
-8.81045, -0.0931245, -0.0541388, -0.0157765, 0.0126863, 0.11166
-8.7943, -0.00443245, 0.0551229, 0.0561799, 0.00664623, 0.092074
-8.78839, -0.0430101, -0.0275253, 0.000507582, -0.00965658, 0.0965907
-8.77715, -0.00976634, 0.110897, 0.0292364, 0.00509159, 0.0899693
-8.76865, -0.0559644, -0.19643, -0.00925982, -0.0376091, 0.0968495
-8.75253, -0.00476195, 0.0685094, 0.00367576, 0.0256312, 0.0862365
-8.7507, -0.0801015, 0.152167, 0.0433203, 0.023592, 0.100586
-8.74095, 0.0506976, -0.105245, -0.00936559, -0.0227457, 0.063833
-8.72685, -0.0941753, 0.215895, -0.0019203, 0.0249276, 0.0937881
-8.73046, -0.0423626, -0.10073, 0.00601313, -0.0147531, 0.0730867
-8.72706, -0.00121248, -0.141608, -0.00192604, -0.023058, 0.062807
-8.71692, -0.0457863, 0.121347, 6.36337e-05, 0.0214576, 0.0693583
-8.71393, -0.0998587, 0.0105987, 0.00742376, -0.0195696, 0.0738695
-8.70181, -0.00758973, -0.0571397, -0.0152995, -0.0143275, 0.046719
-8.69882, 0.0677158, -0.00152309, 0.0378266, 0.0114612, 0.0144946
-8.70036, -0.105157, -0.0263318, -0.0117373, 0.00809282, 0.0572742
-8.69974, -0.0310412, 0.050321, -0.0280435, 0.0148812, 0.0312336
-8.69466, 0.0417705, -0.0119954, 0.0107715, 0.0062194, 0.00720264
-8.69693, 0.00914385, 0.051824, 0.0091157, 0.00938401, 0.00622127
-8.70714, -0.0624918, -0.165238, 0.0400055, -0.0224388, 0.0187605
-8.70431, -0.0409659, -0.122171, 0.00905141, -0.0283383, 0.012311
-8.70657, 0.0594655, -0.0255346, -0.0250337, -0.0161589, -0.00826011
-8.70528, 0.0547971, -0.018603, 0.0567238, -0.0257768, -0.0113667
-8.71206, -0.134893, -0.0987664, -0.0193547, -0.0180165, 0.0313715
-8.72595, -0.260735, -0.29307, -0.0393463, -0.022651, 0.0522819
-8.73202, 0.0778056, 0.0866636, 0.00779995, 0.0128115, -0.0283393
-8.73627, 0.0566539, -0.00458218, 0.0286016, 0.00682769, -0.0203898
-8.74366, -0.168789, 0.122573, 0.0342608, 0.00961534, 0.0370676
-8.75706, -0.0366865, -0.150136, 0.0110451, -0.0219409, 0.0014157
-8.75818, 0.0629316, -0.0551187, -0.0107353, -0.00685556, -0.0261232
-8.7632, -0.0638585, 0.0054247, -0.00994562, -0.0152835, 0.000512294
-8.76986, 0.0307295, -0.0344808, -0.00177255, 0.0100055, -0.020957
-8.77716, -0.00551221, 0.217802, -0.0212279, 0.0311279, -0.0203973
-8.78683, -0.0502636, -0.107745, 0.0258633, -0.0194813, -0.00309997
-8.77803, -0.116885, 0.503558, -0.00965594, -0.0120066, -0.010243
-8.78287, 0.00681733, -0.171076, -0.00643684, 0.00962355, -0.0178015
-8.78351, -0.00536634, 0.0726673, 0.02498, 0.00162599, -0.0279001
-8.78919, -0.0588053, -0.0479309, 0.0219023, 0.000162002, -0.0108221
-8.78832, -0.0426312, 0.156841, 0.0304404, 0.0318135, -0.0213684
-8.78052, 0.000483479, -0.0956446, -0.0292043, -0.0280948, -0.031665
-8.78411, 0.0454347, -0.0132928, -0.00128814, -0.00127825, -0.044392
-8.76371, -0.0439557, -0.0582451, -0.002667, -0.00465993, -0.0201098
-8.77549, 0.045518, 0.0671008, 0.0127494, 0.0153242, -0.0510835
-8.76621, -0.0354778, 0.263243, 0.0135389, 0.00694885, -0.0322109
-8.7529, -0.0101734, -0.0395292, -0.0474744, -0.0244843, -0.0309707
-8.7559, 0.0580951, -0.0316868, 0.0180453, -0.00221664, -0.0481736
-8.75354, -0.0223475, 0.0480165, 0.0375225, 0.0170049, -0.0261158
-8.74727, -0.0216411, -0.145242, -0.0291996, -0.0229011, -0.0253926
-8.74131, 0.0513125, -0.00370938, -0.0475857, 0.00214103, -0.0488335
-8.73503, 0.0298264, -0.101898, 0.000468545, -0.0108232, -0.038812
-8.73281, -0.0118429, 0.0635767, 0.0559677, 0.0328528, -0.0250725
-8.72831, -0.0377128, -0.0143938, -0.0048423, -0.0165329, -0.0126883
-8.72544, 0.0322121, 0.0179464, -0.0402055, -0.00837131, -0.0317822
-8.71638, 0.0618856, -0.114649, 0.00930278, -0.00102176, -0.0275406
-8.71179, -0.0988072, -0.0372868, 0.0853023, -0.00871886, 0.00946726
-8.70086, -0.0369939, 0.02715, -0.0575714, 0.00417645, 0.000249528
-8.69414, 0.0987252, -0.0817901, 0.0138645, -0.0162891, -0.0312809
-8.6889, -0.0350314, 0.0703648, 0.039737, 0.0111147, 0.00487868
-8.6845, 0.00823193, -0.0349292, -0.0241444, -0.00877775, -0.00457171
-8.6805, 0.0405851, -0.0261781, 0.0163828, -0.0017491, -0.0112049
-8.66662, 0.0086397, 0.116287, 0.0406572, 0.0146453, 0.00173818
-8.66839, -0.0493129, -0.055503, -0.0258952, -0.00788253, 0.02132
-8.66654, 0.0328532, 0.00750665, 0.00604533, -0.0130784, 0.00476989
-8.65719, 0.0450066, -0.0380726, 0.0498381, 0.0026295, 0.0105846
-8.65706, -0.053072, 0.0808152, -0.0182267, 0.0282561, 0.0325659
-8.64512, 0.00446484, 0.0254616, 0.0264761, 0.0195802, 0.0198498
-8.64073, -0.0187344, -0.0253157, 0.0189311, 0.00181204, 0.0245321
-8.62967, 0.0867871, -0.00479579, -0.0567439, 0.00774766, 0.00314288
-8.62596, -0.0464106, -0.0897016, 0.0246266, -0.000120613, 0.0312033
-8.6073, 0.0194809, -0.024678, -0.0238118, 1.57259e-05, 0.0161185
-8.59993, 0.0106778, -0.0387238, 0.00259642, 0.000799499, 0.0192504
-8.58464, -0.0227746, 0.00417011, -0.0342044, -0.0068299, 0.0271824
-8.58054, -0.0810879, -0.0716396, 0.00279149, -0.00945342, 0.0402057
-8.56742, 0.0447701, -0.0146756, -0.00960535, -0.0111067, 0.00796609
-8.56264, -0.00586962, -0.049079, 0.00176406, -0.0116883, 0.0182627
-8.55219, -0.0493385, -0.167619, 0.0149749, -0.0412227, 0.0358261
-8.53901, -0.0057095, 0.0298776, -0.0162477, 0.0133461, 0.0243184
-8.5248, -0.00748349, 0.0816957, -0.0135191, -0.00308761, 0.018322
-8.52035, 0.110741, -0.0357271, 0.00316686, -0.0122823, -0.0143077
-8.51331, -0.0665427, 0.0303315, -0.023005, 0.0169862, 0.0284957
-8.50564, 0.0512541, -0.116067, -0.00428229, -0.0229606, -0.00364524
-8.49947, -0.0461406, 0.0519921, -0.0134507, 0.0123088, 0.0187541
-8.49078, -0.0197831, -0.0201881, 0.0176759, 0.00851652, 0.0147663
-8.47649, -0.0248033, 0.0999233, -0.0375778, 0.0266632, 0.0136231
-8.47357, 0.0391176, -0.0984289, 0.031575, -0.00973073, -0.00520311
-8.45929, 0.0102437, 0.0197709, -0.00321702, 0.0158124, -0.000933268
-8.45533, -0.00413855, -0.105968, -0.0372453, 0.00179744, -0.00235571
-8.4366, -0.0417152, 0.02134, -0.000122626, 0.000447649, 0.00664235
-8.42786, 0.0177956, 0.0725177, 0.00371133, 0.0200635, -0.00468989
-8.41497, 0.0513832, 0.00923186, 0.0140216, 0.00285461, -0.0106752
-8.40808, -0.0651589, -0.0787521, 0.0160363, -0.0190307, 0.0141593
-8.40339, 0.109313, -0.109987, -0.000969563, -0.00738264, -0.0271213
-8.3939, -0.11216, -0.0164411, -0.0192922, 0.00268108, 0.02436
-8.38881, -0.0196967, -0.0110811, -0.0360899, -0.00246084, 0.00851805
-8.38013, 0.0373197, -0.00278871, 0.0503538, -0.00485739, -0.0135876
-8.38307, 0.0122156, -0.0361293, 0.0181356, 0.0131225, -0.0065959
-8.37366, -0.0752016, -0.0933165, 0.00489128, 0.0062775, 0.0167935
-8.36085, 0.00965673, -0.0746616, -0.0113822, 0.00268969, -0.000623042
-8.36203, 0.0351067, -0.0294827, 0.0224672, 0.00645074, -0.0129964
-8.35661, 0.0348269, 0.0496874, -0.0106289, 0.0230165, -0.0105915
-8.35613, -0.0966118, 0.0575063, -0.0100957, 0.0268523, 0.0205431
-8.35285, 0.0376963, -0.101656, 0.00347034, 0.00730915, -0.00871258
-8.34796, -0.0190728, -0.0058205, 0.00912236, 0.00532863, 0.00149542
-8.34641, 0.00779238, -0.151818, -0.0207306, -0.0273744, -0.00270388
-8.34067, -0.067099, 0.00888917, 0.0865432, -0.00979689, 0.0158811
-8.33688, 0.00118588, 0.0518246, -0.080136, 0.00192934, 0.00268422
-8.33813, 0.00682201, -0.0970415, 0.0218148, -0.0304737, 0.00150819
-8.33333, -0.0752395, 0.0057398, 0.00728706, -0.0127536, 0.0226785
-8.3388, -0.0168404, 0.06517, -0.00467137, 0.00153651, 0.00426482
-8.33728, 0.059067, -0.0618311, 0.0523255, -0.0102534, -0.00896691
-8.33604, -0.0165114, 0.0016938, -0.0294714, 0.00338094, 0.00684723
-8.3466, -0.0897872, 0.03188, -0.0321397, 0.00650405, 0.0212372
-8.34984, 0.0144125, -0.00420441, 0.0225936, 0.00152103, -0.00195833
-8.35314, -0.0457994, 0.0514861, -0.00811794, 0.0199122, 0.0121311
-8.36532, 0.0090815, 0.03382, -0.0228725, 0.00890038, -0.00907838
-8.37483, -0.0759626, -0.0546297, -0.000873997, -0.0132172, 0.0119609
-8.37812, -0.0312152, -0.015962, 0.0302373, 0.00386029, 0.00480961
-8.38324, 0.0425813, 0.0115777, -0.00364701, -0.00172896, -0.0172316
-8.39061, -0.0333776, 0.0362497, 0.0265304, 0.0026442, -0.00161162
-8.39668, -0.0793947, -0.0895541, 0.0222022, -0.0325312, 0.0160075
-8.39929, -0.0078842, -0.0520834, -0.0124495, -0.005148, 0.00078046
-8.40176, 0.0274585, 0.0730915, -0.0331568, 0.00808313, -0.00895084
-8.41106, -0.0607981, -0.00935202, 0.00189917, -0.00279698, 0.0116199
-8.41506, -0.0250503, -0.0191475, 0.0177976, -0.0051182, 0.00418736
-8.42155, 0.035507, -0.00637783, 0.00928704, 0.00598724, -0.0106292
-8.42867, -0.054368, -0.0050223, -0.0275405, -0.00676297, 0.00920248
-8.43129, -0.091675, 0.0380881, 0.0184152, -0.00398351, 0.0189672
-8.43104, 0.050581, -0.0242182, 0.0170925, -0.00876076, -0.0135873
-8.43187, -0.00665107, 0.0156181, -0.0233493, 0.011474, -0.00257806
-8.43076, -0.0686629, -0.0291929, 0.000869438, -0.00302056, 0.0144656
-8.43215, -0.00157689, -0.033684, -0.0305063, -0.00627565, -0.00141866
-8.42905, -0.0353187, 0.00783015, -0.00556318, -0.00704446, 0.00579745
-8.4307, 0.0243111, 0.100816, 0.0404572, 0.0239163, -0.00880602
-8.43287, -0.0602747, -0.0398737, -0.0329757, -0.0077619, 0.0107262
-8.43226, -0.00247945, 0.0232655, -0.00216787, 0.00720483, -0.00314879
-8.42966, 0.0252234, 0.0369965, -0.0164622, 0.00560988, -0.01212
-8.4331, -0.0668758, 0.0322196, -0.00315125, -0.00647462, 0.0127062
-8.43021, 0.0176383, -0.0322802, -0.0347706, -0.01142, -0.00847423
-8.43197, 0.00910751, 0.0632435, 0.00796984, -0.00506586, -0.00769561
-8.42956, -0.067256, 0.0185692, 0.0366246, 0.00168849, 0.011469
-8.4352, -0.0476145, -0.12672, -0.0381175, -0.0146604, 0.00519975
-8.4336, -0.00809348, -0.0233491, -0.0102579, -0.00459021, -0.00136528
-8.42764, -0.00745362, 0.0849555, 0.00721133, 0.000309513, -0.00966393
-8.43334, -0.0508018, 0.0724808, 0.0288267, 0.011259, 0.00101645
-8.43133, -0.0203944, 0.0364704, -0.041622, -0.000776826, -0.007579
-8.4312, 0.0276847, -0.0728935, 0.00347549, -0.0193881, -0.017234
-8.43593, -0.0232108, 0.0553268, 0.021282, 0.0115472, -0.00350439
-8.43513, -0.0401384, -0.014873, -0.0254052, -0.0102033, -0.00106001
-8.43285, -0.050218, 0.0424645, -0.00288975, -0.00711658, 0.00605114
-8.43604, 0.0226417, -0.0258753, 0.0163854, -0.0108672, -0.0133579
-8.43465, -0.0613666, 0.0168691, 0.00798774, -0.00344183, 0.00485824
-8.43217, 0.0184615, 0.032585, 0.00683981, 0.011971, -0.0102181
-8.43462, -0.027945, -0.0166138, 0.000452243, 0.00183225, 0.000173272
-8.43181, 1.88521e-05, 0.0372337, -0.0256968, 0.0110649, -0.00768903
-8.4282, -0.0144508, -0.047859, 0.019428, -0.00574888, -0.00263548
-8.42801, 0.0204715, 0.00626187, -0.012868, 0.00962921, -0.0128493
-8.42557, -0.0932662, 0.0696396, -0.00470443, 0.00949996, 0.0165426
-8.42048, 0.0230894, -0.00299002, -0.0286069, -0.00559146, -0.0150215
-8.41819, -0.0059726, 0.0183287, 0.0223719, 0.01139, -0.00250322
-8.41119, -0.017239, 0.0390758, -0.0242341, -0.00881987, -0.00330327
-8.4117, -0.0635713, 0.0304853, 0.0230769, 0.00100198, 0.00738199
-8.40448, 0.00612205, -0.02791, -0.0309522, -0.0106841, -0.00560062
-8.39894, -0.066961, 0.0852126, 0.0609464, 0.0216306, 0.00997705
-8.39669, 0.00931542, -0.0360296, -0.0492197, -0.0149377, -0.00544913
-8.39608, -0.0252707, -0.00522357, 0.0215277, -0.00251172, -0.000370356
-8.39274, -0.0375365, 0.0780895, 0.0116797, 0.00745714, 0.00594093
-8.39523, -0.0493133, -0.0558983, -0.025889, -0.0126478, 0.00605421
-8.38922, 0.0127152, -0.0507007, -0.0201966, 0.00367459, -0.00559166
-8.39023, -0.0307834, 0.0242622, -0.0217151, -0.0121912, 0.00322217
-8.39578, -0.00541315, 0.0360445, 0.0324733, -0.00102858, -0.000863597
-8.388, 0.00961775, 0.0815371, -0.0274603, -0.000982906, -0.00842881
-8.39903, -0.0526637, -0.0719901, -0.0203717, -0.0270708, 0.00496887
-8.39833, -0.00130008, 0.0478163, -0.00293683, 0.00807543, -0.00878951
-8.40595, -0.0568519, 0.0479195, 0.0378707, 0.0119975, 0.00238055
-8.40735, -0.0586102, -0.00441227, -0.0312883, -0.0109976, 0.0040094
-8.41157, 0.0269596, -0.0580458, -0.0312924, -0.0108633, -0.014693
-8.41313, -0.00378643, 0.0887568, 0.0329833, 0.0157141, -0.0120422
-8.42066, -0.0738532, 0.121974, 0.0224404, 0.00739143, 0.00928988
-8.42412, 0.00874572, 0.0222766, -0.0323015, -0.0134668, -0.0123035
-8.43027, -0.0699848, 0.0148393, 0.0260437, 0.00552058, 0.00764336
-8.43646, -0.0441027, 0.0788902, -0.00176988, -0.00787854, -0.00048884
-8.43939, 0.0386375, -0.0647956, 0.00499425, -0.00705593, -0.0183624
-8.44827, -0.0667078, -0.0396462, -0.00763389, -0.00328539, 0.0118388
-8.44929, 0.00479406, 0.019198, -0.00399794, 0.000630539, -0.00665903
-8.45616, -0.0151157, -0.0240368, 0.00394579, -0.00744759, 0.00120597
-8.45855, -0.0284126, 0.00994531, 0.00344508, 0.00509618, 0.0014211
-8.46505, -0.0436645, 0.0556424, 0.0343272, 0.017293, 0.00428723
-8.46276, -0.0255316, 0.040058, -0.00942476, -0.00930454, 0.00467739
-8.4705, 0.0152082, 0.0587796, -0.0194505, -0.00881745, -0.0112444
-8.47771, -0.0642807, 0.0403486, -0.0178277, -0.011367, 0.0147634
-8.47905, 0.00798266, 0.0994489, -0.0152955, 0.0104533, -0.00478231
-8.48628, -0.0171073, 0.000450232, 0.0407976, -0.00689245, 0.00224056
-8.48522, -0.0315143, 0.0236078, -0.0130841, 0.0046939, 0.00443933
-8.49182, -0.00630368, 0.0118332, 0.00464326, 0.00184094, -0.00288757
-8.49544, -0.0365436, 0.0251953, -0.0270247, 0.00011874, 0.00354702
-8.50043, 0.00476707, -0.0569527, -0.000568133, -0.0020098, -0.00759484
-8.50481, -0.0371362, 0.0741248, 0.0196837, -0.0014648, 0.000693947
-8.5076, -0.0653233, 0.0879118, 0.029058, 0.0150598, 0.00637516
-8.50793, -0.0295525, -0.0481982, -0.0217953, -0.00706352, -0.00339242
-8.50936, -0.0184737, -0.0326333, -0.0126848, -0.00819073, -0.00551824
-8.50846, -0.0325244, -0.0461751, -0.0302998, -0.00967806, -0.00317912
-8.50734, -0.0595691, 0.034058, 0.0249484, 0.00909155, 0.00473927
-8.50739, 0.0120146, 0.0362645, -0.0156255, 0.00892775, -0.0106798
-8.50837, -0.034339, 0.00273103, 0.0227922, -0.00252336, 0.000345361
-8.5094, -0.0336727, -0.0312895, -0.0279325, -0.00850855, -0.00368636
-8.50614, 0.00266368, 0.0455642, 0.013012, 0.0104176, -0.010022
-8.50812, -0.0451848, -0.0321239, -0.00749408, -0.0120941, 0.000213793
-8.5071, -0.00995282, -0.0216608, -0.00874179, -0.0102034, -0.00778243
-8.50659, -0.0845779, 0.0426281, -0.00692761, 0.0157995, 0.0139459
-8.50321, 0.0280363, 0.0333198, -0.004592, 0.0069925, -0.0147449
-8.50272, -0.046735, 0.0615499, 0.0174047, 0.0152301, 0.00318649
-8.5027, -0.0321952, -0.0719198, -0.0170725, 0.00159447, 0.00155522
-8.50425, 0.00426383, -0.0759019, -0.00522279, -0.000148818, -0.00685101
-8.49577, -0.0425355, 0.00851105, 0.000304375, -0.00203622, 0.00269362
-8.49586, -0.0598155, -0.0313945, 0.00329897, -0.00278215, 0.00450352
-8.49702, -0.0152998, 0.0072353, 0.0160333, 0.00350455, -0.00539177
-8.48885, -0.0123354, -0.055727, -0.00539673, -0.00930814, -0.00381026
-8.48737, 0.0275824, 0.00267032, -0.0169431, 0.00740952, -0.0140345
-8.48179, -0.0903204, -0.0153981, -0.00396782, -0.00493812, 0.0147947
-8.47861, 0.0379554, 0.0595858, 0.0086618, 0.0113663, -0.0194979
-8.47878, -0.0699431, -0.0488585, 0.0260479, 0.00108282, 0.00797782
-8.47371, -0.00640195, 0.0915669, 0.00810358, 0.0182797, -0.00857959
-8.47903, -0.0838144, -0.00884477, -0.000387732, 0.00608252, 0.0131615
-8.4685, 0.0158926, -0.0269611, -0.0177, -0.0147502, -0.0163006
-8.46714, -0.0229837, 0.0977769, 0.0151788, 0.00575224, -0.0062138
-8.46396, -0.00913037, -0.0373704, -0.0158004, -0.0190477, -0.0093861
-8.46302, -0.0495076, -0.124936, -0.0111955, -0.0238455, 0.00110344
-8.45643, -0.0761743, 0.00940482, 0.00867362, 0.00520209, 0.00857208
-8.45214, -0.0310122, 0.067336, 0.00145595, 0.00738574, -0.00252335
-8.45702, -0.0356619, -0.0073522, -0.000436171, 0.000742555, 0.00294251
-8.451, -0.0150677, 0.0724119, 0.0145588, 0.038187, -0.00393411
-8.44548, 0.0183066, -0.0209521, -0.00399826, -0.00390352, -0.012966
-8.44607, -0.0243357, 0.0494017, 0.0015716, 0.0042611, -0.00353278
-8.4412, -0.00198217, -0.0494149, 0.0161558, -0.0121401, -0.00758008
-8.43629, -0.0555534, 0.00770087, 0.0155969, 0.00284347, 0.00246335
-8.43552, -0.0169703, 0.00319705, -0.00636267, 0.00552798, -0.00345159
-8.43278, -0.00900265, 0.00959121, 0.0102854, 0.00583698, -0.00518115
-8.42551, -0.0649993, 0.00834784, 0.0118163, 0.000849792, 0.00618379
-8.42243, -0.0579474, -0.0763683, -0.0401627, -0.0213645, 0.00434524
-8.42174, 0.0165999, 0.0627669, 0.00593728, 0.000841882, -0.0123596
-8.41911, -0.0435807, 0.01797, 0.0402176, 0.0158748, 0.00200908
-8.41532, -0.037013, 0.0539006, -0.0211706, 0.0139966, 0.00225633
-8.412, -0.00067844, 0.0317904, -0.00743408, -0.0139456, -0.00979556
-8.40956, 0.00583226, -0.0879115, 0.0221468, -0.00831449, -0.00548507
-8.40154, -0.030987, 0.111453, 0.0137402, 0.0112497, -0.00119823
-8.40616, -0.0118392, -0.0675768, -0.0160002, -0.0148019, -0.00429209
-8.40278, -0.0306169, 0.0305749, -0.0024113, 0.00411824, 0.00194451
-8.39844, -0.0291073, 0.0387268, 0.0140274, 0.0034812, 0.00215222
-8.39853, -0.0131254, -0.0551346, 0.00958814, -0.0155032, -0.00172774
-8.39473, -0.00332691, -0.0600741, -0.0519257, -0.0154117, -0.00158518
-8.39476, -0.025809, 0.0522671, 0.00400704, -0.00318297, 0.00433556
-8.39486, -0.0137835, -0.0445278, 0.01117, -0.0115455, 8.68829e-05
-8.38998, -0.0513261, 0.0413489, -0.0099048, 0.00587858, 0.0082593
-8.38893, -0.0525435, -0.114511, 0.00220952, -0.0226996, 0.00761915
-8.38974, -0.0253815, 0.00176753, 0.00275516, 0.00423783, 0.00160327
-8.38134, 0.0280906, -0.0716202, -0.0173803, -0.00646851, -0.0112544
-8.3812, -0.0522053, 0.047389, -0.00651688, 0.00542146, 0.0059387
-8.377, 0.0087492, 0.020716, 0.0240109, 0.00846245, -0.00828061
-8.37616, -0.0404407, 0.0355245, 0.0167708, 0.0108321, 0.00376947
-8.37341, -0.0520208, -0.0265372, -0.00376714, -0.00492699, 0.00370916
-8.37614, -0.0164735, -0.0754492, -0.0178626, -0.00728438, -0.00242257
-8.37189, -0.0419348, 0.0184899, 0.00725742, 0.00104417, 0.00492363
-8.36468, -0.000425214, -0.0299364, 0.00481009, -0.0036011, -0.00642867
-8.36155, -0.0599637, 0.0247349, 0.00605789, 0.00506919, 0.00788047
-8.36511, -0.0126349, 0.0566973, -0.00282537, 0.00330009, -0.00417012
-8.36486, -0.0257956, -0.046961, -0.00396296, -0.00345594, -0.000211936
-8.36104, -0.0648621, 0.0854549, 0.0115477, 0.0185073, 0.00846809
-8.35808, 0.0146356, -0.0590675, -0.00335166, -0.0234373, -0.0115995
-8.35283, -0.0012406, -0.0257392, -0.0187573, -0.00599655, -0.00689849
-8.35286, 0.00814672, 0.00670706, 0.0116932, 0.00489491, -0.00867892
-8.34878, -0.0141117, -0.0398326, -0.0125796, -0.0140169, -0.00581251
-8.3474, -0.0413759, 0.0170154, 0.0111495, 0.00813274, 0.00296778
-8.34544, 0.00136728, -0.0139541, -0.017739, 0.00637836, -0.00947961
-8.34433, -0.0489903, 0.0506614, 0.00683893, 0.00742337, 0.00319569
-8.34202, 0.0159926, 0.0872017, 0.0108421, 0.00425859, -0.0120911
-8.33875, -0.0582072, 0.0393876, -0.0193854, -0.00166404, 0.0062072
-8.33851, -0.00955718, 0.0585416, -0.0112142, 0.0145791, -0.0040033
-8.33359, -0.069171, 0.0270555, -0.0095172, 0.00799162, 0.0108098
-8.33476, -0.0430477, -0.0209335, 0.0156983, -0.00268118, 0.00291265
-8.32827, 0.000311243, 0.0265943, -0.0123478, 0.00640071, -0.00716583
-8.33593, -0.00803147, -0.018136, 0.001871, 0.00315396, -0.0038968
-8.32662, -0.0582737, -0.00550331, -0.00511574, -0.0244217, 0.00844744
-8.3213, 0.0395554, -0.00700016, 0.00746465, 0.00812071, -0.0134711
-8.31986, -0.00118968, 0.0485331, -0.00183241, 0.00439869, -0.00373818
-8.32522, 0.0100952, -0.109808, -0.0449867, -0.0181288, -0.00829851
-8.3171, -0.0423858, 0.0847158, 0.022068, 0.0149505, 0.00413355
-8.32115, -0.00646514, -0.0672654, -0.0168331, 0.00729223, -0.00283513
-8.31017, 0.00361489, 0.0308832, -0.0307209, 0.016947, -0.00617839
-8.30704, -0.0210815, 0.0236412, 0.012096, -0.0141943, 0.00239875
-8.30235, -0.0184651, 0.00823243, -0.0120716, -0.00343785, -0.00109793
-8.29916, -0.00147841, 0.124693, 0.0164374, 0.0250029, -0.00827451
-8.29633, -0.010395, 0.0381929, -0.00643907, 0.00135217, -0.00416031
-8.28909, 0.0394146, -0.0632699, -0.0123484, -0.0116046, -0.0173837
-8.28502, -0.0184449, 0.0335863, 3.26639e-05, -0.00857487, 0.00256314
-8.2834, -0.0195014, 0.0472266, 0.0198296, -0.00701528, -0.000572962
-8.27825, -0.0712354, -0.0517501, 0.00954355, -0.0164717, 0.0104708
-8.27643, -0.038367, -0.0238807, 0.0226016, 0.00708551, 0.00158413
-8.26987, 0.0837517, -0.0880604, -0.0236028, -0.0235578, -0.0271384
-8.26393, -0.0362824, 0.0102837, 0.0255748, -0.00768645, -0.000212838
-8.26205, 0.00341047, 0.0185701, 0.0313655, -0.000374841, -0.00771699
-8.26169, -0.0526387, 0.082474, -0.00439318, 0.0145603, 0.00671482
-8.25726, -0.0742004, 0.0365722, -0.0170861, -0.00342497, 0.010151
-8.25431, 0.000298703, -0.165276, -0.014072, -0.0306814, -0.00721446
-8.24972, 0.0107673, -0.0320108, 0.0328308, -0.00527327, -0.0110703
-8.24606, -0.103423, 0.00981225, 0.0022903, 0.000639096, 0.0184072
-8.24083, -0.0141539, 0.0303697, 0.020498, 0.00966672, -0.00353917
-8.23628, -0.0188779, -0.0887104, -0.00455048, -0.0175148, -0.00365411
-8.22367, -0.00907717, 0.0436778, 0.00946351, 0.00381133, -0.00481657
-8.22133, -0.0324386, 0.0735382, 0.000161322, 0.0165515, 0.00202946
-8.21312, 0.0094436, -0.034382, 0.00385159, -0.0154096, -0.00472089
-8.20537, -0.0715524, -0.0163942, -0.00575387, -0.00401752, 0.0129077
-8.19531, 0.011118, -0.0219666, 0.00242776, -0.00540378, -0.00368043
-8.1876, -0.0331841, 0.00338296, -0.0191585, -0.00666021, 0.00751103
-8.17108, -0.0148829, -0.00357851, -0.0213952, -0.0042229, 0.00609686
-8.16505, -0.0500726, 0.0131313, -0.0121128, -0.00827757, 0.0109796
-8.15436, 0.0177318, -0.00319346, -0.0225764, 0.00425185, -0.00454716
-8.13688, -0.0224412, 0.0795944, 0.00902603, 0.0105528, 0.00637004
-8.12523, 0.00259236, -0.00938284, -0.019872, -0.016984, 0.00195068
-8.11799, -0.0979306, -0.0317838, -0.0426307, -0.0142762, 0.0242876
-8.09849, -0.0254861, 0.108435, 0.0204804, 0.0114786, 0.0054904
-8.08402, 0.00683506, -0.0374516, -0.00496246, -0.00814116, -0.0029142
-8.0656, 0.0272729, 0.0283769, -0.010554, -0.00296397, -0.00549126
-8.05182, -0.0993116, -0.00199154, 0.0164257, -0.000655534, 0.0267785
-8.02796, 0.025804, 0.0531749, -0.0421977, -0.0088732, -0.00466699
-8.01597, -0.00916445, -0.0974711, 0.00991548, -0.0328938, 0.00796877
-7.99174, -0.0799224, -0.00435476, 0.0221317, 0.00929161, 0.0250091
-7.96662, -0.0208145, -0.0691326, -0.00416053, -0.0153421, 0.0106857
-7.94537, -0.0276716, -0.0305985, -0.00319332, 0.00454969, 0.0126584
-7.92279, -0.0136466, -0.0227625, 0.0161734, -0.00239317, 0.00702919
-7.89634, -0.0719724, 0.00504728, 0.00935817, -0.00436675, 0.0268919
-7.87734, -0.0668019, 0.00608037, -0.0137434, -0.0129617, 0.0296266
-7.84282, -0.00886801, 0.0713583, 0.00725159, -0.00108426, 0.0166107
-7.82033, -0.0522545, -0.019711, 0.0211906, 9.24479e-06, 0.0266559
-7.78358, -0.0394937, -0.00212863, 0.0233046, -0.00988882, 0.026882
-7.75972, 0.00589505, -0.104465, -0.0234556, -0.0213375, 0.0129181
-7.72507, -0.0175148, 0.00377997, 0.0291803, 0.00192894, 0.0201988
-7.69453, -0.0311706, -0.000110981, 0.00924764, 0.0109352, 0.0239647
-7.65467, -0.0560749, -0.0901859, 0.0114825, -0.022948, 0.0333107
-7.62343, 0.0250603, -0.0117282, 0.00930373, 0.00573964, 0.014186
-7.58161, 0.0171982, 0.00252122, -0.0168, -0.00746044, 0.0114691
-7.54418, -0.0186965, 0.0298871, 0.0164315, 0.0027811, 0.0224921
-7.50905, 0.0307469, -0.0836214, -0.0170018, -0.00502893, 0.0100221
-7.47503, -0.0264986, -0.0424867, 0.0113066, 0.00208464, 0.0266799
-7.43365, -0.0398582, 0.155278, -0.0131048, 0.00766644, 0.0214826
-7.39588, -0.0124032, -0.0209609, 0.00386612, -0.017918, 0.0146318
-7.35626, -0.0159612, 0.067675, -0.0112368, 0.0103762, 0.0111334
-7.32146, -0.000826934, -0.0208028, 0.0216665, -0.00351149, 0.00569703
-7.27978, -0.0138044, -0.0558556, -0.00619548, -0.00243537, 0.0151874
-7.24604, -0.0349946, -0.116153, -0.0376057, -0.0176887, 0.0213736
-7.20285, 0.0679959, 0.0247551, 0.0225969, 0.0173986, -0.00863527
-7.16793, -0.0624724, -0.0389644, 0.0142326, 0.000657344, 0.0274218
-7.12903, -0.0431576, 0.0571679, -0.00101518, -0.00217235, 0.0169663
-7.09309, -0.104396, -0.0947078, 0.0266105, -0.0344986, 0.0319893
-7.04964, 0.0210953, 0.0159221, 0.021548, -0.00119309, 0.00253464
-7.01558, -0.0486831, 0.0476738, -0.0125033, 0.0161013, 0.0203208
-6.97479, -0.0891678, -0.0899833, 0.000863034, -0.00185707, 0.0313277
-6.93751, 0.0503261, 0.0222836, -0.0184027, -0.00231534, -0.00224784
-6.89518, -0.0644672, 0.0162413, -0.00765929, 0.0103792, 0.0267316
-6.86327, -0.0278803, 0.00292723, 0.0254598, 0.0175339, 0.0178316
-6.82195, -0.0886685, -0.146019, 0.00403885, -0.00177572, 0.0326917
-6.77999, -0.032296, 0.0533355, -0.010158, -0.00218915, 0.0273098
-6.74348, -0.0213351, -0.00308233, 0.0226831, -0.00424217, 0.0241886
-6.70635, 0.0417339, 0.00639617, -0.0206229, -0.0162989, 0.0161125
-6.65469, -0.06077, 0.0185514, -0.0382888, -0.0069754, 0.0463872
-6.61225, 0.0246152, 0.0760773, 0.0347446, 0.0336575, 0.0295556
-6.56955, -0.0705651, -0.0347724, -0.0455687, -0.00674926, 0.0562303
-6.53754, -0.0316376, 0.163324, 0.0114158, 0.0407913, 0.0497733
-6.49032, -0.097208, -0.0819727, 0.0405438, -0.0267189, 0.0711272
-6.45349, 0.0570392, 0.135781, -0.036587, 0.0325424, 0.040733
-6.40793, -0.0430743, 0.109207, 0.021924, -0.00157635, 0.0741986
-6.36945, -0.0264927, 0.0361234, -0.00555054, -0.00657151, 0.0822006
-6.32396, -0.00969223, -0.066115, 0.0284189, -0.0275944, 0.0890034
-6.28882, -0.109223, 0.153753, 0.01943, 0.0407545, 0.121294
-6.24903, -0.0219923, 0.0056682, -0.0090883, -0.00808807, 0.111494
-6.21175, 0.01223, -0.121879, 0.0542752, -0.0415966, 0.11033
-6.17089, -0.1368, -0.0205825, -0.00299642, 0.0170659, 0.16439
-6.12844, -0.0113297, 0.0170789, 0.0200576, -0.00433601, 0.144331
-6.08997, 0.00629989, 0.0595078, 0.0203268, 0.0207793, 0.150047
-6.05227, -0.0587484, -0.049202, 0.0284224, -0.0211249, 0.17203
-6.01423, -0.0385943, 0.0626482, 0.0047075, 0.0169506, 0.176438
-5.97961, -0.00853316, -0.0303705, 0.0432277, -0.00382941, 0.177479
-5.94521, -0.031383, 0.101634, 0.0244279, 0.0106135, 0.191874
-5.91529, -0.0494468, 0.00181698, 0.0148579, -0.0186856, 0.209687
-5.87882, 0.0131409, 0.134291, 0.0281342, 0.0134338, 0.211196
-5.85724, -0.0609508, -0.024175, 0.0139519, -0.00649574, 0.241905
-5.82273, -0.0195777, 0.0392659, 0.0489505, -0.00052744, 0.237902
-5.79425, -0.0214981, 0.09887, 0.0155399, 0.0182768, 0.243862
-5.76729, -0.0822479, 0.0971029, 0.020027, 0.0271501, 0.27235
-5.75119, -0.0385791, 0.0462283, -0.0324038, 0.0122668, 0.268226
-5.73187, -0.0552316, 0.172528, -0.00781025, 0.0186665, 0.278535
-5.71236, -0.0137083, 0.149518, 0.0305128, 0.022084, 0.270975
-5.69344, 0.0337426, 0.135952, 0.051285, 0.0245469, 0.263075
-5.68668, -0.0234523, 0.0471809, -0.00306194, 0.0115533, 0.282227
-5.67467, -0.0294269, 0.0395127, 0.0235525, 0.000586182, 0.28792
-5.6553, 0.0449786, -0.0611669, -0.0120701, -0.0403109, 0.273954
-5.64666, -0.0226668, 0.152435, -0.0387129, 0.0129699, 0.296055
-5.64109, -0.00435554, 0.0801868, -0.00120838, 0.00320517, 0.290917
-5.6346, -0.0686026, 0.122001, -0.0135907, -0.00760076, 0.306193
-5.6412, -0.0438328, 0.0629474, 0.0158792, -0.0127311, 0.299465
-5.63989, 0.0342283, 0.0244213, -0.0199492, -0.0235972, 0.288153
-5.63609, 0.0332669, 0.0966434, 0.0357416, -0.0182003, 0.294712
-5.6491, -0.0825982, 0.0807891, -0.0329562, -0.0162901, 0.330101
-5.66877, -0.0921904, 0.0554416, 0.0241099, -0.0247106, 0.337335
-5.68143, -0.0251002, 0.075359, -0.017035, -0.0228624, 0.319405
-5.70403, 0.0196347, -0.0678108, -0.0188296, -0.0298913, 0.305995
-5.71788, -0.0226059, 0.0239842, -0.0143117, -0.0101305, 0.315987
-5.74334, -0.0502138, -0.0585242, -0.0270629, -0.00775053, 0.327725
-5.75975, 0.0129765, 0.0752476, -0.0352446, 0.00717554, 0.315745
-5.78842, 0.00520992, 0.14925, 0.0422689, 0.0138276, 0.319328
-5.82859, -0.0117826, -0.00914709, -0.0313945, -0.0254427, 0.319403
-5.86292, -0.0888649, 0.054558, 0.0275345, -0.00813789, 0.339428
-5.89229, -0.0637289, -0.0310925, -0.00114287, -0.034673, 0.329204
-5.92386, -0.016605, 0.00191673, -0.0571902, -0.0374581, 0.315082
-5.96699, 0.0950954, -0.0543379, 0.00428096, -0.0317456, 0.276576
-6.00866, -0.00845759, 0.084205, -0.00455555, 0.0143221, 0.284765
-6.05318, -0.0593628, 0.0215047, -0.00741492, -0.00964593, 0.280155
-6.10054, -0.0941063, 0.0236593, -0.018749, -0.0142264, 0.271481
-6.14911, 0.00863461, 0.0684308, 0.00394164, -0.00330664, 0.23579
-6.19469, 0.0651871, 0.0888864, 0.0201812, -0.00533016, 0.214106
-6.24824, -0.0447679, 0.107825, -0.00718308, 0.00297868, 0.234223
-6.2978, -0.076805, -0.0381897, -0.0380332, -0.0102262, 0.237498
-6.34386, -0.0186102, 0.0485513, 0.00644015, -0.000598481, 0.216152
-6.39076, 0.042347, 0.209918, 0.00791889, 0.0190942, 0.195292
-6.45124, -0.0673429, -0.012178, -0.028228, -0.0341115, 0.214407
-6.49963, -0.0790787, 0.0888244, 0.0545963, -0.00397474, 0.210855
-6.55333, 0.00738455, -0.0147475, -0.0148401, -0.0229432, 0.181488
-6.60851, -0.0912288, -0.0391701, -0.00948475, -0.0209335, 0.196718
-6.6643, 0.00532408, 0.0513427, -0.0111159, 0.00153336, 0.16136
-6.71151, -0.0320185, 0.0654234, 0.0101449, 0.0111557, 0.15701
-6.76386, -0.0524347, 0.0567939, -0.0311984, 0.0127174, 0.146968
-6.82226, -0.0806151, 0.10907, -0.013326, 0.00595125, 0.138983
-6.88099, 0.0196312, 0.0344494, -0.0377928, -0.00780613, 0.10278
-6.92543, -0.13319, 0.177544, 0.00239496, 0.00678267, 0.118494
-6.99165, 0.0474142, -0.121223, -0.00605915, -0.0195256, 0.064716
-7.04597, -0.0396914, -0.043849, -0.0302768, -0.0138515, 0.0685803
-7.08978, -0.00382318, 0.0621955, -0.0402232, -0.00998283, 0.0464204
-7.14321, -0.069939, 0.0113259, 0.00931668, 0.00867085, 0.0560836
-7.20157, -0.0303611, 0.0313555, -0.00118668, 0.0163634, 0.0415253
-7.2434, 0.060852, -0.0563758, -0.0952584, -0.0221577, 0.0066114
-7.28839, 0.00288547, 0.10003, 0.0292053, 0.0149932, 0.0236797
-7.33248, -0.0249866, -0.0159369, -0.00681217, 0.00686904, 0.0353743
-7.36513, 0.0260998, -0.00418668, 0.0198413, 0.0168999, 0.0189291
-7.3945, -0.0725957, 0.0297689, -0.000357331, 0.00798622, 0.0441786
-7.42933, 0.08548, -0.117071, 0.0165811, -0.000118718, 0.00569524
-7.45447, -0.0201732, 0.0280838, -0.0113562, -0.0133892, 0.0256843
-7.48125, -0.00331205, 0.000677985, 0.0187368, -0.000639698, 0.0249091
-7.51093, -0.0299112, -0.0599153, -0.0702769, -0.00911513, 0.0376706
-7.53542, -0.0417193, 0.102628, 0.0414989, 0.0185825, 0.037702
-7.55845, -0.0222171, 0.00127922, -0.0672014, 0.00495614, 0.0321581
-7.5826, 0.000976411, 0.0483028, 0.0199509, -0.00110438, 0.0319881
-7.6133, 0.0694206, -0.0522008, -0.00378768, -0.00284145, 0.0128658
-7.63694, -0.0442354, 0.0866982, -0.017863, 0.00588227, 0.0386903
-7.67086, -0.0749467, 0.0876847, 0.042787, 0.0123476, 0.0468651
-7.69365, 0.016382, -0.124275, -0.0527133, -0.0388845, 0.0226792
-7.71528, 0.00356255, 0.019197, -0.0279515, 0.012323, 0.0287653
-7.74304, 0.052579, -0.0182715, 0.00229893, 0.0138123, 0.0169385
-7.76573, -0.0305355, -0.111371, -0.00137478, -0.0105536, 0.0414016
-7.79343, -0.0527415, 0.0164109, -0.0444433, 0.000680742, 0.0412201
-7.81042, 0.0237392, 0.0371181, -0.0349044, -0.00227552, 0.0247467
-7.83193, 0.0090541, 0.10777, -0.00797348, 0.041059, 0.0281199
-7.85419, -0.00201762, -0.0826768, 0.0111373, -0.00677638, 0.0394524
-7.87225, 0.0136656, 0.131515, 0.023218, 0.0188056, 0.0307244
-7.89736, 0.048209, 0.0205444, -0.027048, 0.0146927, 0.0230112
-7.91174, -0.00909152, -0.0790515, 0.000947844, -0.0168362, 0.0359619
-7.93119, -0.0293543, -0.00682988, 0.00793996, 0.00641459, 0.0482577
-7.94659, 0.0753292, 0.107698, 0.0116738, 0.0447677, 0.0195136
-7.96712, -0.0649606, 0.0300538, 0.00776789, 0.0191216, 0.0563874
-7.97877, 0.0345759, -0.059059, 0.00433755, -0.000196241, 0.0311979
-7.99213, 0.00459413, 0.0469917, 0.0593728, 0.017957, 0.0344087
-8.0041, 0.0343041, 0.0313955, -0.0182627, 0.0116375, 0.0295016
-8.02382, -0.0765252, 0.0514499, 0.0580894, 0.0187195, 0.0577545
-8.03351, 0.0534068, -0.0996422, -0.0260183, -0.0230721, 0.0337066
-8.03979, -0.0979959, 0.0210049, -0.00877892, 0.000378608, 0.0679662
-8.05885, -0.00228406, 0.0489094, -0.00316355, -0.00558856, 0.0418873
-8.07068, -0.00694586, 0.0464677, -0.0151997, 0.025254, 0.0406701
-8.07878, -0.0266547, 0.0976226, -0.00120644, 0.0190892, 0.0523252
-8.09277, -0.024889, 0.065138, -0.0390518, -0.00475125, 0.053821
-8.09585, 0.0350095, -1.16108e-05, -0.0258662, -0.0169505, 0.0393814
-8.10001, 0.0173653, -0.0404017, -0.0225227, -0.0110964, 0.0437962
-8.10845, -0.0391595, 0.0635686, -0.0111732, 0.00398894, 0.0554157
-8.12361, 0.00428416, 0.0634598, 0.012306, 0.0315458, 0.0438281
-8.1308, 0.0487813, 0.00532526, -0.0573836, -0.0109154, 0.0335758
-8.14231, -0.0338541, 0.16684, -0.0278734, 0.038421, 0.0455924
-8.14666, 0.0127826, 0.00678579, -0.00969561, -0.00820354, 0.033055
-8.15005, 0.0179597, -0.165596, 0.00664952, -0.0245718, 0.0269914
-8.13839, -0.091274, 0.276311, 0.0029829, 0.0261991, 0.0510729
-8.1706, 0.00122495, 0.0975679, -0.0303439, 0.041286, 0.0174525
-8.17191, 0.0693996, 0.0614435, -0.033933, 0.00779678, -0.000660044
-8.17766, -0.0115182, -0.0951134, -0.0160711, -0.0234341, 0.0184448
-8.17914, 0.0466816, 0.0179507, -0.0151035, 0.00304949, -0.000527141
-8.18783, -0.0162276, -0.042017, -0.0435177, 0.00391698, 0.015858
-8.1898, -0.0436166, 0.125392, -0.0212022, 0.0305127, 0.0161412
-8.18424, -0.0191256, 0.0410377, 0.00985329, -0.000286826, 0.0040867
-8.187, -0.00711271, 0.0471716, 0.047651, -0.018347, 0.000822506
-8.19787, 0.0234883, 0.000604694, -0.0784206, -0.00784174, -0.00358933
-8.1941, -0.0340468, -0.0119147, 0.0485507, 9.27933e-06, 0.00462525
-8.18443, 0.113218, -0.111771, 0.0349963, -9.94651e-05, -0.0321248
-8.18642, -0.0287363, 0.131877, -0.0549282, 0.0481065, -0.000986063
-8.18711, -0.0670928, 0.257709, -0.013691, 0.0624494, 0.00628951
-8.18815, 0.00169397, 0.126574, 0.0179751, 0.0100925, -0.0119882
-8.19399, 0.0405903, 0.115699, -0.0141501, 0.00236075, -0.0210942
-8.18887, 0.0434982, 0.0159818, -0.00863088, -0.0362681, -0.0238455
-8.18577, -0.175559, -0.295509, 0.0486725, -0.104017, 0.0229427
-8.17756, 0.120183, -0.108035, 0.0294404, -0.0385452, -0.0492222
-8.18493, -0.000267984, 0.106645, 0.00692775, 0.0301876, -0.0189743
-8.18924, -0.11525, -0.0317789, -0.0140127, -0.0042688, 0.00916458
-8.18467, -0.0379687, -0.0416556, -0.0211303, 0.000387341, -0.0123657
-8.1846, 0.163441, -0.0240165, -0.0265385, 0.0256182, -0.057019
-8.18247, -0.0264164, -0.0199058, 0.00178735, -0.000544373, -0.00995888
-8.19015, -0.0214697, 0.120809, 0.00201516, 0.023841, -0.0140628
-8.1947, -0.00751395, -0.0740314, -0.0607478, -0.0137678, -0.0220454
-8.19368, -0.0167654, 0.00126064, -0.00625603, -0.010754, -0.0197174
-8.1931, 0.0615971, -0.0074298, 0.053246, 0.00244826, -0.0369328
-8.19443, 0.0515135, 0.00649496, 0.0304715, -0.000826251, -0.0320291
-8.18785, 0.00499593, 0.115117, -0.0254006, 0.00746536, -0.0232933
-8.19488, -0.0234366, 0.0243183, -0.0085422, -0.0161583, -0.013849
-8.18938, -0.0185648, 0.114493, 0.0324797, 0.00177467, -0.0129941
-8.2025, -0.00916217, 0.0852452, 0.0275063, -0.00677395, -0.0218211
-8.19991, -0.11388, 0.0678513, 0.0207459, -0.00571193, 0.00507428
-8.20307, 0.0523676, 0.00212115, 0.0607431, -0.0162982, -0.027501
-8.20858, -0.0534181, -0.0602572, 0.00588665, -0.0202573, -0.00783844
-8.20702, 0.00632297, 0.086545, -0.0119579, 0.0127875, -0.018609
-8.21394, -0.084983, -0.0693519, 0.0089055, -0.00100762, 0.0137936
-8.21807, -0.00225959, 0.0394983, 0.0900044, -0.0122294, -0.0130383
-8.22069, -0.0529403, 0.0323242, 0.00799182, -0.000452318, -0.00472615
-8.22645, -0.136653, 0.0408362, 0.0120362, -0.0221408, 0.0237386
-8.22141, -0.100147, 0.119754, 0.00678141, -0.00612514, 0.02058
-8.22612, -0.0341994, 0.137689, 0.0430152, -0.00609111, -0.00648561
-8.23758, 0.0675095, -0.0084178, 0.0728928, -0.00594367, -0.0266691
-8.21988, -0.00451119, 0.204103, -0.0362434, -0.00264441, -0.00193302
-8.24351, -0.110179, 0.124563, 0.0353349, 0.012495, 0.0133916
-8.24815, -0.135562, 0.0735124, 0.0323768, -0.00653733, 0.0187836
-8.25769, -0.0561841, -0.101718, 0.0668962, -0.0378305, 0.00127814
-8.25694, 0.0155757, 0.196099, 0.0179794, 0.0233647, -0.015526
-8.26571, -0.0894253, 0.0446968, 0.0119094, -0.00246672, 0.0112588
-8.26849, -0.0210862, 0.0608674, 0.0304635, 0.0035064, -0.00271331
-8.27309, -0.0426401, -0.00378132, 0.0440822, -0.0152992, 0.00827603
-8.27711, -0.160157, 0.0953605, 0.0392539, 0.00148991, 0.0385714
-8.28268, -0.0404557, 0.0190617, 0.0072597, -0.0181552, 0.00831287
-8.284, -0.0466289, 0.0628576, 0.0218895, -0.00253303, 0.0138639
-8.29104, -0.0562725, -0.1078, 0.0202489, -0.0233777, 0.0190489
-8.2946, -0.0888853, 0.00256316, 0.063559, 0.0138056, 0.0317552
-8.29594, -0.027943, 0.1438, 0.0214664, 0.010424, 0.00960763
-8.29952, -0.0719724, 0.0947072, -0.0278905, -0.00446959, 0.0246638
-8.30872, -0.086973, -0.0405898, 0.0290309, -0.019518, 0.0252497
-8.30855, 0.0241513, 0.134056, 0.0098317, -0.000698845, -0.00163186
-8.31994, -0.0431513, 0.0280926, -0.0455205, 0.00521342, 0.0142195
-8.31646, -0.0740079, 0.0521612, 0.00315603, 0.00364954, 0.02441
-8.3172, -0.0941313, 0.107659, -0.0118615, 0.0165895, 0.0259354
-8.31246, -0.0388599, 0.00841687, -0.00374861, -0.00618116, 0.0154572
-8.31117, 0.0418166, 0.0872616, -0.00765419, 0.00922837, -0.00661653
-8.30128, -0.100585, 0.0753203, 0.00706004, -0.0104479, 0.0260127
-8.29068, -0.0787268, 0.077705, 0.00885993, -0.00162878, 0.0209589
-8.28197, -0.0304465, 0.105854, 0.00575641, 0.0118765, 0.00931996
-8.27215, -0.133178, -0.0442022, 0.00453866, -0.0156338, 0.0373583
-8.25887, 0.0167507, 0.0697267, -0.00346031, -0.00865383, 0.000107655
-8.24683, -0.0683458, 0.0680618, -0.00673682, 0.0121141, 0.0167011
-8.23003, -0.052956, 0.00117565, -0.0137862, -0.0161336, 0.0161828
-8.21643, 0.00221955, -0.0923659, 0.0262552, -0.0208086, 0.00125155
-8.20119, -0.0874003, -0.0388248, 0.0199175, -0.0120075, 0.0259986
-8.18563, -0.0601892, 0.0804048, -0.0286821, 0.00476046, 0.0272131
-8.17152, 0.0175905, 0.066582, 0.0394199, 0.00563143, 0.00954147
-8.15183, -0.0960376, 0.0700556, -0.0106216, -0.00730163, 0.0326372
-8.13302, -0.112249, 0.0562923, 0.0166918, -0.0112509, 0.0355665
-8.12514, -0.041264, -0.0735979, 0.0139482, -0.00532863, 0.0202796
-8.10082, -0.0184791, 0.107575, -0.0176082, 0.0167246, 0.0169742
-8.08339, -0.0872309, 0.0781171, -0.000964296, -0.00987245, 0.0329903
-8.06738, -0.0713317, 0.149325, -0.00377404, -0.00851805, 0.0278433
-8.05559, -0.0199185, 0.025155, 0.00213837, 0.00845126, 0.015631
-8.03683, -0.118036, -0.0740784, 0.00343296, -0.0166114, 0.0381516
-8.01777, -0.0479544, 0.105684, 0.0164427, 0.00475953, 0.0222975
-7.99655, 0.029895, 0.0998512, 0.00912909, -0.0120697, 0.00334747
-7.98334, -0.131004, 0.0783397, 0.000525676, -0.00204824, 0.0450127
-7.96982, -0.00502666, 0.0241366, 0.0100537, -0.0107426, 0.00714604
-7.95223, -0.00563429, 0.0817801, -0.0112523, 0.00243667, 0.00743749
-7.93489, -0.0671031, 0.0955692, 0.0208493, 0.00827925, 0.0232779
-7.92253, -0.0886514, 0.0259219, -0.0114057, -0.00496028, 0.0282804
-7.90418, -0.030925, 0.106882, -0.047776, 0.010317, 0.0149758
-7.88962, -0.0905967, 0.0142098, 0.0285106, -0.0121528, 0.0284062
-7.8713, 0.00844529, 0.0290978, 0.00802509, -0.027033, 0.000372549
-7.85663, -0.0596945, 0.119644, -0.000302504, 0.0154126, 0.0206002
-7.83891, -0.131638, -0.00200209, -0.0200685, -0.00238734, 0.037061
-7.82618, -0.0409666, 0.162402, 0.0186324, -0.000423324, 0.0100987
-7.81397, -0.0182477, -0.00294541, 0.0138627, -0.0122077, 0.00304376
-7.79641, -0.0447754, 0.151256, -0.0189092, 0.0148534, 0.0075979
-7.78227, -0.0658448, 0.061783, -0.00748306, -0.00302683, 0.0117665
-7.76906, -0.0400843, 0.063401, 0.000564518, 0.00874591, 0.00408402
-7.75488, -0.0498426, 0.00502262, -0.0128839, 0.0029763, 0.00497319
-7.74314, -0.0381043, -0.0838009, 0.00887979, 0.00333332, -0.00232056
-7.72343, -0.0684928, 0.0456219, 0.00921688, -0.00257268, 0.00402679
-7.71234, -0.034977, -0.09026, 0.000828499, -0.00617873, -0.00598468
-7.69367, -0.0576189, 0.0534414, 0.0313561, -0.00335445, 0.000995036
-7.68139, -0.0276742, 0.0210722, -0.0341466, 0.00184441, -0.00525346
-7.6653, -0.0463761, 0.0427182, 0.0148944, 0.0127649, -0.000430067
-7.64709, -0.0724561, 0.0253056, 0.00625068, 0.00452956, 0.00557012
-7.63152, -0.00848362, 0.0554561, -0.00103539, -0.00250712, -0.0109731
-7.61561, -0.087842, 0.0241193, 0.020905, -0.00969811, 0.00709582
-7.59357, 0.00189035, 0.126559, -0.0158843, -0.0027887, -0.0115822
-7.58229, -0.0670574, 0.0773112, 0.0195018, 0.00247923, 0.00543749
-7.56873, -0.0444974, 0.0590063, -0.0409862, -0.00476033, -0.000821457
-7.55706, -0.0751523, 0.0843591, 0.00939161, 0.0138537, 0.00531253
-7.53397, 0.00371779, 0.00126975, 0.00183004, -0.0308967, -0.0138722
-7.52662, -0.0863607, 0.146988, 0.0240688, 0.031053, 0.00874589
-7.51891, -0.0220587, 0.0609276, -0.021206, 0.00820437, -0.00525558
-7.50781, -0.0386818, -0.0426464, -0.0218282, -0.0123797, -0.000346372
-7.49269, -0.0391481, 0.073881, 0.0195197, -0.00415419, 0.00161317
-7.4877, -0.0602796, 0.17766, -0.0130795, 0.0151734, 0.00450633
-7.4802, -0.0143331, 0.00447057, -0.0182665, -0.0148292, -0.0069021
-7.4776, -0.0201919, 0.0570055, 0.0103823, 0.00378938, -0.00677774
-7.46407, -0.0736526, 0.281636, -0.051473, 0.0253435, 0.00894946
-7.47019, -0.0265614, 0.0660277, -0.0113493, -0.000565577, -0.00448343
-7.46058, -0.0261414, -0.047328, 0.0405904, -0.0148618, -0.00450784
-7.46062, -0.0453001, 0.0384013, -0.0197539, 0.0146225, -0.00165432
-7.44946, -0.0156585, 0.0302293, -0.0115501, -0.00848344, -0.00648789
-7.44718, -0.0947306, 0.0615326, -0.00816105, 0.00429248, 0.0116874
-7.43964, 0.0193933, 0.0180993, 0.00847326, -0.00439625, -0.0175887
-7.43694, -0.0520917, -0.0230319, 0.0104935, -0.0190866, 0.00259463
-7.43215, -0.00242936, 0.0926494, -0.00122018, 0.00179731, -0.010827
-7.43054, -0.0929841, -0.0558562, 0.00562892, -0.0126291, 0.0111208
-7.42222, 0.0153032, 0.151444, -0.00892533, 0.0139815, -0.0134804
-7.42284, -0.0506082, -0.00140252, -0.00761264, -0.0182393, 0.000223846
-7.41918, -0.0808745, 0.0755483, 0.0190509, 0.00446421, 0.00911133
-7.4195, -0.00377945, 0.0260278, 0.00519089, 0.00194388, -0.00999109
-7.4127, -0.0726857, 0.0369367, 0.0039232, 0.0128138, 0.00718063
-7.41595, -0.0988203, -0.0442915, 0.0117029, -0.00503622, 0.0131358
-7.40294, 0.087965, 0.16745, 0.0382395, -0.0185586, -0.0262283
-7.41879, -0.0393768, 0.154674, -0.0249226, 0.0138655, -0.00267498
-7.43395, -0.0879464, 0.0141073, -0.000602915, -0.0016781, 0.0091154
-7.44793, -0.0196765, -0.00529076, 0.0179517, 0.00427063, -0.0075749
-7.45858, -0.0337821, 0.0231482, -0.00615794, -0.00189555, -0.00188806
-7.47422, -0.030197, 0.184981, 0.00201013, 0.0377867, -0.00370773
-7.4874, -0.0233057, -0.00656355, 0.00153318, -0.017408, -0.00299188
-7.49791, -0.0320061, 0.048588, 0.00282881, -0.0106322, 0.00101299
-7.51332, 0.00404565, 0.0864316, -0.0312757, -0.00825644, -0.00770063
-7.52509, -0.066379, -0.0381929, 0.022278, -0.0166753, 0.00484583
-7.5331, -0.0245693, 0.0634191, 0.00500298, 0.00921595, -0.00447142
-7.53319, -0.109373, 0.0482467, -0.00322767, 0.00129333, 0.0168449
-7.54126, -0.0249195, 0.0126675, -0.029783, -0.00530673, -0.00609488
-7.54582, 0.0442144, 0.0630504, 0.0137448, 0.00642264, -0.0191862
-7.54587, -0.0512998, 0.10743, -0.00630164, 0.00951222, 0.00215663
-7.54389, -0.0650273, -0.0358429, 0.019648, -0.0119931, 0.00564103
-7.53921, -0.0359895, 0.0293672, -0.0191499, 0.00737189, -0.000644215
-7.53471, -0.0334805, 2.52149e-05, 0.0135444, -0.0111718, -0.00216848
-7.52703, -0.00392728, 0.0838652, 0.000153405, -0.00641575, -0.0115445
-7.5227, -0.114308, 0.113557, 0.00291944, 0.000608714, 0.0138307
-7.51166, -0.0727535, 0.0933435, -0.000912743, 0.000387013, 0.00734552
-7.50907, -0.0358505, 0.0679566, 0.00520322, 0.00601956, -0.0050922
-7.49877, 0.0567749, 0.0739429, -0.029679, 0.00391933, -0.0269155
-7.48987, -0.0702415, 4.60802e-05, -0.00258545, -0.0138856, 0.00300604
-7.47828, -0.0409529, 0.0588187, 0.0169374, -0.00722917, -0.00411125
-7.47118, -0.0708791, 0.134654, -0.0134746, 0.020714, 0.00591691
-7.46168, -0.0368322, 0.0603716, -0.0088276, -0.0136138, -0.00630103
-7.45294, -0.0318859, -0.0375605, 0.0458336, -0.0263604, -0.00746126
-7.43875, 0.00640815, 0.0987234, -0.0239197, -0.011309, -0.013122
-7.43425, -0.0164732, 0.0181714, 0.0187621, 0.0038778, -0.00858403
-7.42254, -0.00524982, -0.0168925, -0.00546241, -0.0198992, -0.012082
-7.4123, -0.102004, 0.0331194, -0.00634442, -0.00425779, 0.0120484
-7.39819, -0.00726946, 0.191025, 0.0107411, 0.0118279, -0.00843239
-7.39742, -0.0325328, -0.0200257, 0.0027216, 0.00652482, -0.00292772
-7.37676, 0.0178078, 0.0689651, -0.00516106, -0.00741885, -0.0160835
-7.37681, -0.0352832, 0.00748466, -0.0240294, -0.0104201, -0.00524593
-7.36104, -0.0765696, 0.0700708, -0.00322869, 0.000634114, 0.00588664
-7.35487, 0.0377976, 0.105891, 0.0165836, 0.0116369, -0.0235033
-7.34483, -0.0255145, 0.0211986, 0.000999765, -0.0102984, -0.00612339
-7.33657, -0.0561099, -0.0983851, 0.0138676, -0.0171508, 0.000394047
-7.32677, -0.144036, 0.133063, -0.00391667, 0.027133, 0.0229842
-7.31734, 0.0479526, 0.11617, -0.0174573, 0.0110641, -0.026058
-7.30688, -0.0651149, -0.0605441, -0.00214363, -0.0230885, 0.000909032
-7.29339, -0.0956068, 0.0915192, 0.0328843, 0.00445194, 0.0108267
-7.28367, -0.000337911, 0.211669, -0.0104794, 0.00221445, -0.013856
-7.28168, 0.031376, -0.0700965, 0.0156799, -0.0165215, -0.0236758
-7.26775, -0.122275, 0.148802, 0.000853926, 0.00839943, 0.0135025
-7.26339, -0.0220542, 0.0196626, -0.00102526, -0.00884303, -0.00909687
-7.24336, -0.130264, 0.100652, 0.00968541, -0.023334, 0.0175396
-7.24168, 0.0005541, 0.0531333, 0.00533533, -0.00928134, -0.0136772
-7.22745, 0.0720718, 0.125833, 0.000260143, -0.00757486, -0.0297249
-7.22128, -0.118834, 0.123365, 0.00519186, 0.0135019, 0.0164594
-7.21649, 0.00115151, 0.0235441, -0.00967465, -0.0163044, -0.0142136
-7.20635, -0.138535, 0.152447, 0.0271119, 0.0054573, 0.0209713
-7.20938, -0.0409719, 0.0396703, -0.0103663, -0.000480633, -0.00226018
-7.19795, -0.0470174, 0.128802, 0.0272283, 0.0172163, -0.0027932
-7.19158, -0.0976226, 0.072269, -0.0276067, 0.00868098, 0.0115759
-7.19191, -0.0557409, -0.0289163, -0.00382454, -0.0192292, 0.002001
-7.17685, -0.0216679, 0.0219918, 0.0111251, -0.00906174, -0.00749442
-7.16991, -0.0217777, 0.0627918, 0.0044769, 0.00224891, -0.00847711
-7.16068, -0.0847394, 0.107385, 0.00393477, 0.00940399, 0.00966951
-7.15841, -0.0773306, 0.0217918, -0.0457333, -0.0188406, 0.009562
-7.14987, 0.00255327, 0.091838, -0.00198734, -0.00783723, -0.00939867
-7.14067, -0.125848, -0.00866394, 0.00655137, -0.00153076, 0.020277
-7.13641, -0.00188252, 0.087964, 0.0121854, 0.00798725, -0.0103476
-7.13938, -0.0403177, -0.0728815, -0.00737278, -0.00346709, -0.00289226
-7.12287, -0.059769, 0.0324248, -0.0200786, -0.0132825, 0.00506542
-7.12296, -0.177526, 0.019391, 0.0196521, 0.012989, 0.031556
-7.11614, -0.0649238, 0.0235714, 0.0447706, -0.0109885, 0.00649151
-7.11044, 0.046496, 0.0793887, -0.00901138, 0.00219939, -0.0243018
-7.10985, -0.0486235, -0.0401476, 0.0157127, -0.00352272, 0.00108456
-7.10337, -0.0528221, 0.0424024, -0.000957078, 0.0044829, 0.00134189
-7.10208, -0.0690274, -0.0388348, -0.01929, -0.0217355, 0.00890159
-7.09131, -0.0766941, -0.106859, -0.0207836, -0.0195733, 0.00582236
-7.09007, -0.0589957, 0.0841234, 0.0180901, -0.0047699, 0.00535664
-7.08543, -0.0464533, 0.0521313, -0.000638218, 0.0136909, -0.00181263
-7.07881, -0.0671347, 0.121887, 0.00689144, 0.0074702, 0.00411564
-7.07687, -0.107441, 0.0372218, -0.0317047, 0.000257659, 0.0151212
-7.07431, -0.063048, -0.0508254, 0.00248172, 0.00573033, 0.0019673
-7.07436, 0.00282913, -0.0752531, 0.00780271, -0.00677044, -0.0126983
-7.06864, 0.00625776, -0.0328771, -0.0171232, -0.00761053, -0.0149606
-7.05812, -0.0469611, -0.0646119, -0.030075, -0.0401539, -0.00189971
-7.05352, -0.0640161, 0.115734, -0.000369878, 0.0235088, 0.00255487
-7.05325, -0.0547561, -0.0324752, 0.0127103, -0.0227768, 0.00228249
-7.04618, -0.087214, 0.102845, -0.0252495, 0.00562616, 0.0119187
-7.04723, 0.00187183, 0.14263, 0.0223565, 0.0150232, -0.00850926
-7.04425, -0.115238, -0.0523824, -0.00654014, -0.028884, 0.0159211
-7.03863, -0.00904089, 0.0231483, -0.0276048, -0.0103388, -0.00886501
-7.04218, -0.0757188, 0.0364841, -0.0158334, -0.0156051, 0.00782414
-7.03824, -0.0243424, -0.0122059, 0.00653544, 0.00689492, -0.00362722
-7.03415, -0.0441685, 0.0786476, 0.0118432, -0.00469188, 0.00033108
-7.04279, -0.0459567, -0.185441, -0.0449515, -0.0406366, -6.85473e-06
-7.03634, -0.071517, 0.166186, -0.0288691, 0.0328782, 0.00990576
-7.03359, -0.00829944, -0.0654696, 0.00329845, -1.84779e-05, -0.0106912
-7.0305, -0.0719742, 0.120245, 0.0130735, 0.0112364, 0.00616229
-7.03439, -0.126815, 0.0697217, -0.000662161, -0.000364044, 0.0170834
-7.03616, 0.0400815, -0.0595809, 0.0263966, -0.029448, -0.0229049
-7.03436, -0.105775, -0.00443304, -0.0610651, -0.0173116, 0.0157244
-7.03468, -0.108517, 0.0627651, 0.0156564, -0.00183228, 0.0176701
-7.04148, 0.0117227, -0.155449, -0.0515032, -0.0269861, -0.0104831
-7.03464, 0.0117852, 0.0384317, -0.0013607, -0.0159622, -0.00954795
-7.03797, -0.166007, 0.117016, 0.0102618, 0.0264787, 0.0290136
-7.03987, -0.0790456, -0.0037397, 0.047901, 0.011781, 0.00625633
-7.04102, -0.115391, -0.0865312, 0.0113076, -0.0136631, 0.0103681
-7.04499, -0.00523764, 0.0641064, 0.00269308, 0.0185045, -0.0113764
-7.05067, -0.078742, -0.079077, 0.0138454, -0.0168803, 0.00498581
-7.04665, -0.0571627, 0.104332, -0.0104439, -0.000689998, 0.000733738
-7.05548, -0.0199943, -0.0209392, -0.0062196, -0.00382727, -0.00761118
-7.05032, -0.0185526, -0.116946, 0.0660888, -0.0399784, -0.00864157
-7.05871, -0.115395, -0.108584, 0.00913059, -0.0115166, 0.0139836
-7.06308, -0.0468246, 0.0386362, 0.00358691, 0.00617773, -0.00314739
-7.06873, -0.104274, 0.0178151, -0.0220262, -0.00589827, 0.0111939
-7.07402, -0.0472745, 0.00960607, 0.0179139, -0.0120388, -0.00095077
-7.07918, -0.0671247, 0.044611, -0.0020826, 0.0108595, 0.00464962
-7.08089, 0.0302054, -0.0349036, -0.0259131, -0.0055521, -0.019631
-7.08642, -0.0444458, -0.0638292, 0.00665727, -0.00141745, -0.00327653
-7.09393, -0.0538503, 0.0701372, -0.00867023, 0.0154307, -0.00691049
-7.1029, -0.0153587, -0.116736, 0.00164774, -0.0314311, -0.0155781
-7.10787, -0.0136424, 0.052288, 0.023762, -0.00167372, -0.0168096
-7.10795, -0.087489, -0.0219956, -0.028669, -0.00870536, 0.00457508
-7.10783, -0.0236743, -0.0271723, 0.0391686, -0.0165942, -0.0120784
-7.11346, -0.0378621, 0.0229386, 0.0412454, 0.0206632, -0.00291057
-7.12033, -0.0444255, -0.017441, -0.0164403, 0.00352498, 0.00162641
-7.12525, -0.0168004, 0.0896317, -0.00199697, 0.015381, -0.00779762
-7.12243, -0.0115467, 0.129595, 0.0157766, 0.025891, -0.00756518
-7.1321, -0.066776, -0.0121126, -0.01846, 0.00204777, 0.0119812
-7.1342, -0.0563316, -0.0268828, 0.0149892, -0.00507737, 0.00840647
-7.13437, -0.0206439, 0.044076, 0.0124226, 0.00150991, 0.000744769
-7.13456, 0.0113241, 0.0169306, -0.0162529, -0.00717753, -0.00169087
-7.13181, -0.0623437, 0.0322241, -0.0143539, -0.0148131, 0.0159362
-7.14311, -0.0423605, -0.111041, 0.028686, 0.00102928, 0.00866459
-7.14227, -0.055405, -0.0595003, -0.00756496, 0.00712442, 0.00922815
-7.14277, -0.0337364, -0.0122095, -0.0103064, 0.00947147, 0.000110459
-7.14919, -0.0318278, -0.162223, 0.011843, -0.0226919, -0.00158482
-7.14801, -0.0128741, 0.161319, -0.015774, 0.0172327, -0.00450516
-7.14841, -0.0494537, -0.10736, -0.00462189, -0.0224296, 0.00380223
-7.15125, -0.0338865, 0.0595594, -0.0142467, 0.0113826, 0.000763144
-7.15252, 0.0105707, -0.115025, -0.00572064, -0.0166512, -0.0110794
-7.15619, -0.0759863, -0.0275807, -0.0065853, 0.00422443, 0.0105117
-7.15407, -0.0854914, -0.0660115, -0.0174755, -0.00296747, 0.0152709
-7.15894, 0.0253527, -0.0507374, 0.0142565, -0.00358559, -0.0153665
-7.16289, -0.054796, -0.0107843, -0.00769385, 0.0134981, 0.00721339
-7.159, -0.0357183, -0.0738745, -0.0278366, -0.00683875, 0.00162918
-7.16502, 0.00834053, -0.092078, 0.0616643, -0.00093479, -0.00912192
-7.16911, -0.0101945, -0.0421974, -0.0163208, 0.0064882, -0.006502
-7.17033, -0.0853332, -0.0799061, -0.048054, -0.00506372, 0.00903668
-7.16646, -0.0306529, -0.102658, 0.0432807, -0.0146512, -0.00241709
-7.17063, -0.058523, 0.115081, -0.00896165, 0.0267398, 0.000388134
-7.16904, 0.0220558, -0.0138191, -0.00112305, -0.00225817, -0.0139494
-7.17434, -0.0529497, -0.0218509, -0.005566, -0.0178597, -0.00180367
-7.17929, 0.0208261, 0.000210296, -0.00759013, 0.010115, -0.0197122
-7.18387, -0.0650331, -0.0279647, 0.0267861, -0.00963493, -0.00201031
-7.18175, -0.0192759, -0.0107352, 0.0151526, -0.00123476, -0.0106402
-7.18433, -0.00753451, 0.039967, -0.00890063, 0.00874087, -0.014851
-7.18252, -0.0324211, 0.0334754, 0.00375939, -0.00777107, -0.00452191
-7.19238, -0.0609675, 0.0622097, -0.0235986, 0.00898541, 0.00351278
-7.18872, 0.0576795, 0.0255068, 0.0132422, -0.00563422, -0.0224982
-7.20226, -0.0654376, -0.0764196, -0.0226023, -0.0147221, 0.00563504
-7.20102, 0.0921, -0.118878, -0.00134429, -0.0137692, -0.0331272
-7.20276, -0.0438779, -0.0350454, -0.0310213, 0.0155995, -0.0019709
-7.21283, -0.0691619, -0.0221472, 0.0155591, 0.00374009, 0.00287054
-7.2153, -0.0156604, -0.0927335, -0.0489502, -0.0033275, -0.00850042
-7.21351, -0.0385724, -0.0363099, 0.0221394, 0.00188542, -0.000867868
-7.22774, -0.0760689, -0.0266588, -0.019639, 0.0133527, 0.00609001
-7.22491, 0.002818, -0.0309754, 0.00909183, -0.00286322, -0.0135832
-7.2233, -0.0130191, -0.0283093, -0.00250973, 0.00639865, -0.00413125
-7.23629, -0.0791824, 0.0404029, 0.00591815, 0.0119397, 0.0107164
-7.23465, -0.0157505, -0.0770718, 0.0253178, -0.0054624, -0.00260448
-7.23935, -0.033607, 0.0624449, -0.0309323, 0.00569994, 0.00107188
-7.24731, -0.0305863, -0.0591071, 0.00168971, -0.00597046, 0.000540282
-7.25102, -0.0616338, -0.0190562, -0.0271299, -0.00115367, 0.00936921
-7.25439, 0.00883452, -0.147034, 0.0239075, 0.00275305, -0.00776124
-7.24942, 0.0249414, -0.114284, -0.0206387, 0.00764124, -0.0123198
-7.25847, -0.0359939, -0.0084599, -0.00405558, -0.00346428, 0.000931868
-7.25328, 0.0119201, 0.0513194, 0.0194142, 0.00113672, -0.0110948
-7.25802, -0.0519579, -0.0499056, 0.00994235, 0.0105825, 0.00605007
-7.2493, -0.0402394, 0.00428405, -0.0013618, -0.000122915, 0.00827783
-7.24573, -0.0309541, -0.0145656, -0.0392064, 0.00168867, 0.0051785
-7.23472, 0.0263484, -0.00176504, 0.0227986, -0.00413955, -0.011132
-7.22441, -0.0898145, -0.0861894, -0.0200901, -0.00524484, 0.01809
-7.21331, -0.0413928, 0.0322078, 0.0410819, 0.0179524, 0.00834817
-7.19678, 0.000831006, -0.0885122, -0.0439276, -0.00607461, -0.00416089
-7.17629, 0.0139884, -0.0821562, 0.0249728, -0.0155823, -0.00389281
-7.1617, -0.016795, 0.0384222, -0.0168489, 0.0110135, 0.00176189
-7.14691, -0.0205602, 0.0476536, -0.0151319, 0.00335005, 0.00394
-7.12976, -0.0288126, -0.150183, -0.00311983, -0.0185235, 0.00557903
-7.11224, -0.000246474, 0.0164954, -0.00497755, -0.00558352, -0.00587558
-7.09633, -0.0475659, -0.0760858, 0.0133427, 0.000542291, 0.00617155
-7.06903, -0.0275679, 0.0135399, 0.00842619, -0.00288841, 0.00190406
-7.05069, -0.0279927, 0.00119126, -0.00752744, -0.00138417, 0.00347875
-7.02398, 0.00407805, -0.0317813, -0.0275587, -0.00463654, -0.000931654
-7.00644, -0.0475909, -0.066308, 0.019799, -0.0168139, 0.00673913
-6.97028, 0.0457051, 0.0333659, -0.021307, 0.0138626, -0.0158967
-6.94376, -0.0823001, 0.101862, 0.000967508, 0.0105266, 0.0172464
-6.91544, 0.0260508, -0.035086, -0.00697837, -0.00173885, -0.00746055
-6.89217, -0.0505274, -0.0423012, -0.0130502, 0.0030206, 0.00884868
-6.86229, -0.013198, -0.0281338, -0.00896267, -0.00669798, 0.00138564
-6.83692, -0.00974711, 0.0273881, 0.0105675, 0.00525599, -0.00276266
-6.80278, -0.0150093, 0.0372323, 0.0150036, -0.0121971, -0.00114517
-6.78078, -0.037257, -0.0330543, -0.0270447, -0.00945794, 0.00558001
-6.75034, -0.023121, -0.0599692, -0.00218707, -0.014343, 0.00143201
-6.72394, -0.0361268, 0.00639796, 0.0245008, -0.00123375, 0.00334947
-6.69251, 0.0159036, 0.0520038, -0.0256418, 0.0113634, -0.00835337
-6.66707, -0.0936576, -0.0547435, 0.0209798, -0.000220292, 0.0131604
-6.63447, 0.0474698, -0.0184384, -0.0117582, 0.0196641, -0.0192805
-6.61491, -0.0697281, 0.0480322, 0.00808052, 0.00217076, 0.00553389
-6.58188, -0.0377077, 0.014022, -0.0392857, -0.00594452, 0.000761724
-6.55764, -0.0224797, -0.067321, 0.0149755, -0.00209736, -0.00360407
-6.52626, -0.0476061, -0.0517319, -0.00809745, -0.00643938, 0.00342111
-6.499, 0.0109629, 0.0643532, -0.00431746, -0.00529484, -0.013329
-6.46974, 0.00263779, -0.0628934, -0.0263743, -0.00751268, -0.0127318
-6.44397, -0.105475, 0.106744, 0.041271, 0.012226, 0.0153435
-6.42306, 0.0273218, -0.020296, -0.00264385, 0.0124806, -0.0165671
-6.39545, -0.0382485, 0.0585374, 0.0263114, -0.0113619, -0.0021557
-6.37083, -0.0438468, -0.0406794, 0.0100494, -0.00380119, 0.00202938
-6.34796, -0.00245513, -0.0512669, 0.0151575, -0.00637902, -0.01024
-6.32761, -0.0606242, 0.00923495, 0.0152936, 0.00415108, 0.00531367
-6.30234, -0.00762287, 0.0170821, -0.0203488, 0.00247882, -0.00764407
-6.2782, -0.0596641, -0.138075, -0.0215216, -0.0146318, 0.00889809
-6.25347, -0.0198814, 0.0344125, 0.0105922, -4.43737e-05, -0.00132447
-6.22668, -0.0359867, 0.00442315, 0.00639662, -0.00980294, 0.00522708
-6.20801, -0.016629, 0.0551196, -0.0199053, -0.0118473, -0.00180312
-6.18099, -0.0655092, 0.0316255, -0.0124472, 0.000510913, 0.00857435
-6.16378, -0.00592469, -0.04311, 0.027113, 0.0051038, -0.00468422
-6.1395, -0.0871663, 0.116654, -0.024922, -0.00209642, 0.012698
-6.12105, -0.0131257, -0.05435, 0.031859, -0.00874508, -0.00221872
-6.09471, -0.0291378, 0.109268, -0.0304924, 0.00246244, 0.000136123
-6.07699, -0.0170685, -0.00908559, 0.00558028, -0.0024592, 0.00149673
-6.04998, -0.058173, 0.0490883, 0.00627394, 0.00790246, 0.0139603
-6.01088, 0.056836, 0.213264, 0.00552622, -0.00666611, -0.00583055
-6.00586, -0.0992973, 0.105227, -0.0256986, 0.0200108, 0.0357898
-5.98594, 0.00913153, -0.00254737, 0.0362719, -0.00693614, 0.015691
-5.95673, -0.0332661, 0.0691099, -0.0326597, -0.0133342, 0.0368541
-5.92995, -0.0499371, 0.023678, 0.041333, 0.000484855, 0.0537485
-5.9043, 0.014533, 0.0558951, -0.00199054, -0.00169253, 0.0486855
-5.87916, -0.0719542, -0.0447487, 0.0423639, -0.00988895, 0.0883627
-5.84431, -0.0465799, -0.0678129, -0.00740686, -0.0124697, 0.103056
-5.8097, -0.0335863, 0.0627577, 0.0335105, 0.00836529, 0.12354
-5.77472, -0.0286936, 0.135802, 0.0288878, 0.0137987, 0.146895
-5.74025, -0.00806668, 0.0254453, -0.0239373, -0.0142148, 0.165509
-5.7063, -0.00334634, 0.105261, 0.00146221, -0.00898675, 0.188603
-5.67176, 0.0020754, 0.0082562, 0.00112859, -0.00188865, 0.20922
-5.63148, -0.0843184, 0.0422506, 0.0332839, -1.65801e-05, 0.247039
-5.59476, 0.0531977, -0.046576, -0.015208, -0.0256474, 0.233111
-5.54623, -0.0253985, 0.107167, 0.0152337, -0.00100396, 0.272015
-5.50962, -0.0668359, -0.0168254, 0.00458197, -0.0175824, 0.296663
-5.47077, 0.00984383, 0.144399, -0.0233867, 0.00791754, 0.287938
-5.43736, -0.00259625, -0.0488344, -0.034647, -0.0257376, 0.299143
-5.39846, -0.0959618, -0.0861337, 0.034906, -0.00998294, 0.328499
-5.36383, 0.00411638, 0.00899629, 0.030299, 0.00255166, 0.313163
-5.33852, -0.0268088, 0.00853753, 0.0167923, -0.0104355, 0.331794
-5.3217, -0.0404472, 0.0457147, -0.018059, -0.0200053, 0.346068
-5.3032, -0.0274988, 0.0402651, -0.0233408, -0.0105116, 0.34867
-5.29414, 0.0904595, 0.0517032, -0.0132023, -0.00150895, 0.329357
-5.28645, -0.00586482, 4.07731e-05, -0.0622716, 0.0172201, 0.349615
-5.28547, -0.00413881, 0.0485165, 0.00580764, 0.0104926, 0.347782
-5.29864, -0.021939, 0.0327433, -0.0337112, -0.00449885, 0.351621
-5.31127, 0.0105976, 0.00195827, 0.0238064, -0.0164479, 0.342067
-5.32547, -0.0273372, -0.0164917, -0.0193574, -0.0272227, 0.344267
-5.34752, -0.0127775, -0.0519561, 0.0098528, -0.0203673, 0.335802
-5.36369, 0.00660146, -0.0714631, -0.0411816, -0.0279707, 0.326744
-5.38845, -0.0456239, -0.0446869, -0.0630881, -0.0151812, 0.325422
-5.42046, 0.0262228, -0.00582779, -0.0082214, -0.0295668, 0.281852
-5.46547, -0.0244998, -0.0594627, -0.00185589, -0.0315975, 0.271439
-5.50907, -0.0427297, 0.00592813, -0.0206839, -0.00567907, 0.254086
-5.54929, -0.0754718, 0.0341086, 0.0345667, -0.000960947, 0.241461
-5.59012, -0.0319047, -0.000666035, 0.0190911, -0.0176442, 0.215884
-5.62961, -0.044429, -0.224937, -0.0216239, -0.054231, 0.206887
-5.67066, -0.0672139, -0.00326423, 0.0175464, -0.00324728, 0.20671
-5.7108, -0.00852954, 0.0513929, 0.0199869, 0.00993438, 0.185178
-5.75899, -0.101231, -0.0187879, 0.0311602, -0.00170899, 0.19372
-5.79875, -0.120669, 0.0115504, 0.0253904, -0.00606069, 0.186978
-5.84164, -0.0320502, -0.00806188, 0.0158073, 0.00964897, 0.158839
-5.88211, -0.0709661, -0.0924229, -0.00928763, 5.17531e-05, 0.162312
-5.92314, -0.0707642, 0.0870316, -0.00621631, 0.0265851, 0.152691
-5.96022, -0.0440532, 0.0357707, -0.0155193, 0.0142225, 0.13136
-5.99852, -0.0340675, 0.00412308, -0.0329231, 0.0217476, 0.115037
-6.03143, -0.0356036, 0.0284633, 0.0304169, 0.0265566, 0.102355
-6.06195, -0.0603846, 0.0133531, 0.00424979, -0.00152008, 0.0953163
-6.08797, -0.0809707, -0.133041, 0.00110758, -0.0192933, 0.0882518
-6.10719, -0.0043571, 0.0604034, -0.0215473, 0.012097, 0.0584385
-6.12797, -0.0690817, 0.0438414, 0.0169055, -0.00103675, 0.0632475
-6.14507, -0.0112712, 0.0200613, -0.0205946, 0.00223116, 0.0437801
-6.16747, -0.0346161, -0.0915183, -0.0124066, -0.0143542, 0.0365022
-6.18191, -0.0649609, 0.0217933, -0.0167654, 0.0147863, 0.0322653
-6.20299, -0.0615477, -0.0217113, 0.000625535, 0.0179592, 0.022992
-6.21385, -0.0284695, 0.0174941, -0.0318791, -0.00648251, 0.0073393
-6.22746, -0.0510169, 0.0300531, 0.00673651, -0.00664652, 0.00642998
-6.23771, -0.0572329, 0.0496396, -0.0265823, -0.00435584, 0.00199775
-6.24767, -0.0401666, 0.032233, 0.00955816, 0.00744469, -0.00469568
-6.24767, -0.0567747, 0.0486058, 0.00320956, -0.0117734, -7.64844e-05
-6.24881, -0.0037445, 0.0192807, 0.0185288, 0.0142763, -0.0126433
-6.24585, -0.0429753, -0.00212633, 0.00609036, -0.020408, -0.00184799
-6.24281, -0.0238163, -0.0137564, -0.0395349, -0.0142142, -0.00589851
-6.23279, -0.0566711, 0.126443, 0.000290791, 0.0113096, 0.00191624
-6.22873, -0.0212015, -0.0235997, 0.0238308, 0.00421505, -0.00484954
-6.2202, -0.0149261, -0.00853679, 0.00655276, -0.00863215, -0.00630845
-6.21496, -0.0642019, 0.0337541, 0.0124498, -0.0162547, 0.00515168
-6.20164, -0.0630203, 0.0478403, 0.00274566, 0.0106692, 0.0112187
-6.19902, -0.023626, 0.000959024, -0.0197388, -0.00120434, 0.00208254
-6.1923, -0.0403668, 0.0366257, 0.0164377, 0.00558945, 0.0121126
-6.18464, -0.0324714, -0.00602486, -0.00638769, -0.00364299, 0.0141635
-6.17811, -0.08055, -0.0364959, 0.0105722, -0.0155427, 0.0253935
-6.1709, -0.0120751, 0.0162744, -0.00171641, 0.00878341, 0.0106165
-6.16201, -0.0761774, 0.0958621, 0.0200638, 0.00742297, 0.0287707
-6.15506, -0.0768908, -0.0145159, 0.013656, -0.00569786, 0.037831
-6.13971, -0.0199102, -0.00458702, -0.00138782, -0.0130421, 0.0318496
-6.13084, -0.00294652, 0.0931945, -0.000932518, 0.0243989, 0.0335857
-6.11351, -0.0589107, -0.079036, 0.0112124, -0.0174497, 0.0584975
-6.09428, -0.069747, -0.00635039, -0.00356023, -0.0117178, 0.0717866
-6.07388, -0.0110318, 0.0157608, 0.0184292, 0.000730882, 0.0689784
-6.05133, -0.0257038, 0.0931878, -0.0237028, 0.0107389, 0.084377
-6.02083, -0.0548292, -0.00653019, 0.0165707, -0.0185751, 0.103029
-5.99001, -0.0577601, 0.0133616, 0.00156384, -0.00824672, 0.115016
-5.95718, -0.0415135, 0.0608116, -0.00800514, 0.00357262, 0.122834
-5.92267, -0.0168229, 0.0870698, 0.0274782, 0.0105643, 0.127124
-5.8838, -0.0569504, 0.00638501, 0.00461998, -0.00981285, 0.146594
-5.84427, -0.066683, -0.008593, 0.0356018, -0.00486781, 0.159919
-5.79986, -0.0249116, 0.0244475, 0.0111101, 0.0122787, 0.157106
-5.76252, -0.0898926, -0.00633185, -0.02305, -0.00574638, 0.182389
-5.71451, -0.00924901, 0.0319346, 0.0057872, -0.00543555, 0.163082
-5.66759, 0.0031038, -0.0142246, 0.00833354, -0.000383687, 0.159801
-5.62176, -0.0777346, -0.0336737, -0.0286978, 0.00187366, 0.182908
-5.57461, -0.0346688, 0.0264754, 0.00419892, -0.00330599, 0.166416
-5.52512, -0.0786855, -0.0461887, -0.036379, -0.0146726, 0.169698
-5.47779, -0.0390389, -0.00188729, 0.0144689, 0.00222399, 0.152907
-5.4278, -0.0379285, 0.0480905, -0.038673, 0.00214506, 0.142948
-5.38512, -0.0438629, -0.00435642, -0.02229, -0.00468939, 0.131148
-5.33138, 0.0207561, -0.0919628, -0.0395075, -0.0261682, 0.0939541
-5.2834, -0.0262136, 0.00123973, -0.0337051, -0.00548066, 0.0910089
-5.23264, -0.0609163, -0.0611905, -0.026126, -0.00980141, 0.0725579
-5.17935, -0.0419186, 0.0376548, 0.0233431, 0.019803, 0.0395228
-5.13021, -0.0810805, 0.122979, 0.0180273, 0.0213003, 0.0361421
-5.08806, -0.0206982, 0.0475888, -0.00828226, 0.00621612, 0.00609123
-5.03465, -0.0403644, -0.0534233, -0.0465818, -0.0181191, -0.00807343
-4.98646, -0.0202756, 0.0601952, -0.00430445, 0.0190871, -0.0331512
-4.93253, -0.053149, -0.0955402, -0.0632097, -0.0292186, -0.0463672
-4.88705, 0.0530211, 0.072233, -0.00799042, 0.0207776, -0.084514
-4.83486, -0.135529, 0.0550423, 0.0411773, -0.010272, -0.0487601
-4.79167, -0.110699, -0.0888037, 0.0261949, -0.0304283, -0.0815775
-4.73629, -0.0306049, -0.0758136, 0.0767666, -0.020194, -0.121674
-4.6938, -0.111233, -0.0491797, -0.0215532, -0.0204839, -0.106293
-4.6514, 0.00522299, 0.0369581, -0.0484719, 0.019312, -0.142113
-4.61215, -0.0996281, 0.0226057, -0.03715, 0.00269654, -0.131539
-4.5675, 0.0266094, -0.0521639, -0.0122756, -0.00599804, -0.185235
-4.52803, -0.0638689, -0.0248353, -0.0149112, 0.00196835, -0.174347
-4.49133, -0.0490279, -0.00509749, -0.00227115, -0.00498508, -0.185678
-4.45951, -0.0358471, -0.0235491, 0.00984254, 0.00276673, -0.190815
-4.42997, -0.0796554, 0.0446656, 0.0509341, 0.00214879, -0.177729
-4.39949, -0.0464502, 0.0118198, 0.0283532, 0.0061099, -0.182106
-4.37, -0.0229355, -0.0058475, 0.0237647, 0.0155132, -0.17781
-4.34354, -0.0580931, 0.0232339, 0.00322206, 0.000610512, -0.156503
-4.31413, 0.00524941, 0.0185705, 0.0278058, 0.0131855, -0.165039
-4.28943, -0.0657124, -0.115756, 0.000633749, -0.0207, -0.135691
-4.25987, -0.030366, 0.00540578, 0.0210796, 0.00618661, -0.136403
-4.23718, -0.0385671, -0.00955945, 0.0165476, -0.00583242, -0.125314
-4.20662, -0.0223614, -0.0109884, 0.0305167, 0.00104688, -0.116211
-4.17717, -0.0399976, 0.0255993, 0.0195303, -4.5545e-05, -0.0964773
-4.14929, -0.0441662, -0.0612115, -0.00584831, -0.018906, -0.0780504
-4.12313, -0.0483861, -0.0250286, 0.0166804, -0.00355466, -0.0644971
-4.09012, -0.0294058, 0.00863367, -0.0118686, 0.00128897, -0.0549984
-4.06228, -0.03932, -0.0195959, 0.000198421, 0.00568024, -0.0423447
-4.03515, -0.0241951, -0.0782344, -0.0141249, -0.00937979, -0.0323152
-4.00506, 0.00937647, 0.0033909, -0.010055, -0.000196509, -0.0287704
-3.97306, -0.0919857, -0.0138495, -0.0163876, -0.0058477, 0.00834197
-3.94697, -0.018912, 0.0183827, 0.0331, 0.00809561, -0.000776451
-3.91657, 0.0100256, 0.045438, 0.0188233, 0.0129657, 0.00468254
-3.88685, -0.0447316, -0.011719, -0.0227798, -0.00877549, 0.0202458
-3.85679, -0.0417445, 0.0211991, 0.00796075, 8.00832e-05, 0.0192041
-3.82483, 0.0234562, -0.0604107, -0.0208115, -0.0124912, 0.00248264
-3.78591, -0.00992482, 0.0303974, -0.000444414, 0.00875557, 0.0101499
-3.73964, -0.00700321, 0.00310861, -0.000231458, 0.00285514, 0.00391214
-3.67687, -0.0698259, -0.0132073, 0.00514954, -0.0120562, 0.0157987
-3.61657, 0.00942458, 0.0297958, -0.00616511, 0.00011867, -0.00256714
-3.53747, -0.0346234, -0.000928853, 0.00603963, -0.00266153, 0.00831782
-3.46337, -0.033062, -0.0261385, -0.0147231, 0.000618104, 0.0088284
-3.3774, -0.040663, -0.0503788, 0.00601041, -0.0111691, 0.00860289
-3.30268, -0.00650066, -0.035104, 0.000678283, -0.00743049, 0.00211128
-3.21804, -0.044111, -0.0110378, 0.00800772, -0.00103715, 0.00972213
-3.14183, -0.0332935, 0.0321602, 0.0176616, 0.0122088, 0.00956242
-3.06193, -0.0460759, 0.0360872, 0.00252509, 0.00844116, 0.0145786
-2.98593, -0.000830029, 0.0237002, 0.0115401, -0.00653212, 0.00496849
-2.89653, -0.0201525, 0.0307119, -0.00842012, 0.00195088, 0.0106059
-2.80763, -0.0125231, 0.0147181, -0.0167842, -0.00232809, 0.0091281
-2.68804, -0.0370026, -0.0368528, 0.00177498, -0.0125282, 0.0130121
-2.56769, -0.00786378, 0.00443557, 0.00272891, -0.00159591, 0.00545337
-2.44361, -0.0353693, -0.0734559, -0.0289895, -0.0166957, 0.0131169
-2.32585, 0.0298816, 0.0218549, 0.0170809, 0.00897447, -0.00451434
-2.20675, -0.0323247, 0.0473936, -0.00059395, 0.0116328, 0.0104254
-2.10115, -0.0201673, -0.0533782, 0.00724638, -0.0141996, 0.00877182
-1.99069, 0.00558392, 0.0565049, -0.00608909, 0.0109305, 0.00299922
-1.89408, -0.00316046, -0.0070397, -0.0241281, 0.00043352, 0.00274418
-1.79325, -0.0185249, 0.00410492, 0.040507, -0.000756989, 0.0061847
-1.70023, 0.00267721, -0.0398659, -0.0346075, -0.00176514, 0.00149141
-1.60934, -0.041739, -0.0250904, 0.0110184, -0.00253955, 0.0137477
-1.52572, -0.0010912, -0.0267954, -0.022614, -0.0131435, 0.00188727
-1.44146, -0.0289867, 0.121338, 0.0194528, 0.0190686, 0.00890077
-1.36214, 0.00378586, -0.0136642, 0.010698, 9.48288e-05, 0.000438985
-1.27881, -0.0563428, -0.100292, -0.0282149, -0.0255894, 0.0150753
-1.19684, 0.00486701, -0.0285994, -0.00133246, 0.000280108, -0.000566754
-1.1077, 0.010585, 0.0242337, 0.0146283, 0.00930712, -1.20906e-05
-1.02229, -0.0128278, -0.0331025, -0.0132356, -0.00597089, 0.00568226
-0.936119, -0.0155117, -0.029104, 0.00947764, -0.00224859, 0.0042603
-0.848351, -0.0196543, 0.045948, 0.0134621, 0.0147587, 0.00497074
-0.751429, 0.0203596, -0.0296703, -0.016918, -0.0119009, -0.0036137
-0.668334, 0.0099847, -0.00975491, 0.0121204, -0.000302023, -0.000558631
-0.575708, -0.00999428, -0.0280122, 0.0127926, 0.000750174, 0.00327521
-0.487869, -0.0410557, -0.0277175, -0.0159074, -0.00725896, 0.00967059
-0.391678, -0.0283811, 0.0291144, 0.0126312, 0.0132147, 0.00767175
-0.301763, 0.0474031, -0.032916, -0.0015552, -0.00811207, -0.0118801
-0.203584, -0.0197013, -0.00639659, 0.00868629, -0.000500438, 0.0051799
-0.110093, -0.0310719, 0.0284574, -0.00893518, 0.00847615, 0.00817372
7.04665e-06, 0.0324255, -0.0169129, 0.0108851, -0.00428066, -0.00823163
0.0532076, -0.024401, 0.0133326, -0.0016048, 0.00614805, 0.00598038
0.0278401, -0.0146861, 0.020888, -0.00491245, 0.0142675, 0.00308223
2.43007e-05, 0.0353064, 0.0673283, 0.0202299, 0.0174543, -0.00899319
1.5347e-06, -0.02899, -0.0672405, -0.00696556, -0.0171077, 0.00738692
